TokenGate: Adapting LLMs for Fast and Memory-Efficient Prefill with Learned Token Pruning

Expert human readers process large inputs (e.g., code repositories and long documents) by skimming to closely read only what matters. On the other hand, language models process all input tokens through each model layer, resulting in significant processing costs for long-context inputs. We introduce TokenGate, a small, drop-in component that extends existing trained models to enable end-to-end learnable token pruning over long-context inputs for fast and memory-efficient prefill. To enable end-to-end learning despite the non-differentiable top-K operator for token pruning, we introduce token-gated attention, a mechanism inspired by Mixture-of-Experts that re-weights attention logits using token importance scores. Across diverse tasks, TokenGate achieves $1.4$-$11.3\times$ faster time-to-first token (TTFT) and $1.5$-$3.4\times$ lower peak memory at no accuracy degradation for prefill in transformers. Compared to the best-performing prior methods for token-pruning, TokenGate gives up to $6.4\times$ faster prefill and $2\times$ lower peak memory. TokenGate natively extends both standard transformers (e.g., Qwen3) and hybrid-attention models (e.g., Qwen3.5) with simple lightweight adaptation comparable to standard parameter-efficient fine-tuning. We make our code available at: https://github.com/tokengate-models/TokenGate.

==> gen/appendix/selection/biodex.json <==
{"scores": [-0.26319336891174316, -0.6894268989562988, -0.05764633044600487, 0.8198590278625488, 0.45651233196258545, 0.6521605253219604, 0.36567574739456177, -0.05036775395274162, -0.23058532178401947, -0.0022017695009708405, 0.337725967168808, -0.7127183079719543, 1.6024515628814697, 0.5520073175430298, 0.0978240817785263, -0.9269996285438538, 0.3796505928039551, 0.061431195586919785, 0.34005510807037354, -0.2981305420398712, 0.01637679897248745, 0.07249463349580765, 0.02896873839199543, -0.430891752243042, -0.3749922513961792, 0.09957093000411987, -0.4588415026664734, -0.2201041579246521, -0.6614770889282227, -0.9596076011657715, -0.36800485849380493, -0.3936254382133484, 0.0745326355099678, -4.583756923675537, 0.1723567247390747, 0.09549493342638016, -0.7406680583953857, -9.353845596313477, -0.9269996285438538, -0.2841556668281555, -0.2946368157863617, -0.5776278972625732, 0.3470425605773926, 0.5170701742172241, 0.2049647569656372, 0.08093778043985367, 0.2247624546289444, -0.3470425605773926, -0.4821329712867737, -0.45185407996177673, 0.06812748312950134, -0.8664418458938599, 1.2856879234313965, 0.23291447758674622, -15.353721618652344, -0.7779343724250793, -1.3415874242782593, -0.20030644536018372, 0.0838492140173912, -0.7220348119735718, -1.267054796218872, 0.3190928101539612, -0.0655071958899498, -0.5357032418251038, 0.06172233447432518, -0.6055775880813599, -0.18866072595119476, 0.337725967168808, -0.6801102161407471, -0.014775512740015984, 0.17119213938713074, -7.266931533813477, 0.02620287984609604, -0.11121667176485062, -0.28299108147621155, -3.5216665267944336, -0.2771682143211365, -0.5566655397415161, -0.49843698740005493, -0.2247624546289444, -0.12577380239963531, -0.4285627007484436, -0.26435792446136475, 0.0797732025384903, 0.10597608238458633, -5.32908296585083, -0.2841556668281555, -0.7127183079719543, -0.3866380453109741, 0.11936866492033005, 0.754642903804779, -0.6894268989562988, 0.22359788417816162, 0.7173765301704407, 0.1490652710199356, -0.8198590278625488, -0.04862089827656746, 0.561323881149292, 0.04425375536084175, -0.8524670004844666, -0.7406680583953857, -7.41599702835083, -1.0294820070266724, -0.633527398109436, -0.22126874327659607, -0.8524670004844666, -0.8431503772735596, -1.108672857284546, -0.3610174059867859, -0.1735212802886963, -0.5799570679664612, -0.337725967168808, -0.24106648564338684, -0.5846153497695923, -0.17585042119026184, -0.9316579103469849, -0.1444069743156433, -0.23990190029144287, -0.6102359294891357, -0.158381849527359, -0.2096230387687683, -0.12752068042755127, 0.0025838948786258698, -0.43322092294692993, -0.6614770889282227, -0.7406680583953857, -0.0885075107216835, 0.309776246547699, -0.3121054172515869, -0.7173765301704407, -0.2713453769683838, -0.4867912530899048, -0.7406680583953857, 0.5426907539367676, -0.8943915367126465, -0.06463377177715302, -0.06288690119981766, -1.2204718589782715, 0.2748390734195709, 0.309776246547699, -7.565062522888184, -0.11878637224435806, -1.0481151342391968, -0.27833276987075806, 0.3330676853656769, -0.3004596531391144, 0.3237511217594147, -0.754642903804779, -0.7406680583953857, -0.10539379715919495, 0.07424148917198181, -7.453263282775879, -0.48446208238601685, -0.13800182938575745, -0.5217283964157104, -0.3563591539859772, -0.5240575671195984, -7.825926780700684, -1.0760648250579834, -0.6148942112922668, -0.8850749731063843, -6.484338760375977, -1.4254366159439087, -0.4914495646953583, 0.08035549521446228, -0.20030644536018372, -0.24456021189689636, -0.6801102161407471, -0.25969964265823364, -0.2841556668281555, -0.2748390734195709, -0.1409132480621338, -7.937725067138672, -0.30511796474456787, -0.1490652710199356, -0.02431044913828373, -0.34005510807037354, -0.4262335002422333, -0.5310449600219727, -0.6568188071250916, -0.8291754722595215, -0.2573705017566681, -0.992215633392334, 1.2018386125564575, 0.037120744585990906, -15.949983596801758, -1.0993562936782837, -1.4999690055847168, -0.2841556668281555, -0.5799570679664612, -1.2204718589782715, -0.9363161325454712, -0.7034016847610474, -0.6661353707313538, -0.45651233196258545, -0.3889671862125397, -0.1490652710199356, -0.7732760906219482, -0.3866380453109741, -0.49843698740005493, 0.019361015409231186, -0.42390432953834534, -6.931534767150879, -0.619552493095398, -0.36334657669067383, -0.49377867579460144, -0.16536927223205566, -9.092981338500977, -0.7173765301704407, -0.3866380453109741, -0.15139439702033997, -0.6894268989562988, -0.5799570679664612, -0.7406680583953857, -0.1921544373035431, -0.9316579103469849, 1.2577381134033203, 0.05997547507286072, -0.3610174059867859, -0.568311333656311, -0.2888139486312866, -0.4681580662727356, -12.44694995880127, -1.313637614250183, -1.6210846900939941, -0.6055775880813599, -9.61470890045166, -1.4068033695220947, -1.565185308456421, 0.07336805760860443, -0.6428439617156982, -0.23174990713596344, -0.5729696154594421, -0.35868826508522034, 0.10481151938438416, -0.309776246547699, -0.035373885184526443, -1.1645723581314087, -1.2111551761627197, -0.13276124000549316, -5.142751693725586, 0.05939318612217903, -0.6568188071250916, -0.561323881149292, -0.9968739748001099, -0.8431503772735596, 0.12111552059650421, -0.2911430895328522, -0.177015021443367, -0.158381849527359, -0.21777503192424774, 0.12402695417404175, -15.875450134277344, -1.0294820070266724, -0.7499845027923584, -0.33073854446411133, 0.3237511217594147, 0.09549493342638016, 0.032025739550590515, -0.03406374156475067, 0.4774746596813202, -0.18283787369728088, 0.014338796958327293, -0.11005207896232605, -0.011864081025123596, -0.7732760906219482, 0.570640504360199, -0.2760036587715149, -0.46582895517349243, -0.3447134494781494, 0.09200121462345123, -0.5729696154594421, -0.9037081599235535, -1.6210846900939941, -0.0885075107216835, 0.4122585952281952, -0.37033402919769287, -0.5846153497695923, -0.309776246547699, -6.558872222900391, -0.861783504486084, 0.0040396107360720634, 0.18283787369728088, 0.11762181669473648, -0.27018076181411743, -0.6288690567016602, -0.26552248001098633, -0.48446208238601685, -0.0838492140173912, -0.4588415026664734, -0.5030952095985413, -0.6894268989562988, -0.7639594674110413, -0.6381856203079224, -0.1781795769929886, 0.21195216476917267, -0.7919092178344727, -0.18167328834533691, 0.03639288619160652, -0.18283787369728088, -7.341464042663574, -0.2480539083480835, -1.0714064836502075, 0.11878637224435806, -0.05531718581914902, -0.6568188071250916, -0.6940851211547852, -8.086790084838867, -0.4774746596813202, -0.3773214519023895, -0.3796505928039551, -1.117989420890808, -0.6661353707313538, 0.11820410192012787, -0.084431491792202, -0.46117064356803894, -0.18982529640197754, -0.3773214519023895, 0.3121054172515869, -0.45185407996177673, -0.9689241647720337, -0.9316579103469849, -0.5892736315727234, -1.3881702423095703, -0.354030042886734, -0.7220348119735718, -0.3889671862125397, -0.6801102161407471, -0.8012257814407349, -0.6242108345031738, -0.44719576835632324, -12.148818969726562, -1.7328836917877197, -1.3322707414627075, -1.350903868675232, -1.5372354984283447, -1.5745017528533936, -0.8384921550750732, -0.945632815361023, -0.05531718581914902, -0.28764936327934265, -0.43322092294692993, -0.5007661581039429, -0.619552493095398, -7.900458812713623, -0.10364693403244019, -1.057431697845459, -3.2794361114501953, -0.9176830053329468, -0.6381856203079224, -1.742200255393982, -0.08501377701759338, -2.114863395690918, -0.6707937121391296, -0.309776246547699, -4.881887435913086, 0.09200121462345123, -0.09141893684864044, -1.043456792831421, -9.987373352050781, -1.3229541778564453, -0.6661353707313538, -0.3004596531391144, -0.5659821629524231, -0.3214219808578491, -0.046000607311725616, 0.021253444254398346, -7.974991798400879, -0.7732760906219482, -0.3004596531391144, -0.5939319133758545, -0.5007661581039429, -0.22592703998088837, -0.41458773612976074, -0.7127183079719543, -0.19331902265548706, -0.45185407996177673, -5.664480686187744, -0.43322092294692993, -0.7872508764266968, -0.796567440032959, -0.3284094035625458, -0.2014710158109665, -0.5962610840797424, -0.9735825061798096, -0.215445876121521, -0.17585042119026184, -0.11121667176485062, -6.857003211975098, -0.7313514947891235, -0.29580140113830566, -0.3237511217594147, -0.5240575671195984, -0.21777503192424774, -0.815200686454773, -0.2818264961242676, -0.48446208238601685, -0.1537235528230667, -1.1925221681594849, -0.37033402919769287, -0.3912963271141052, -1.2111551761627197, -0.861783504486084, -1.4347530603408813, -0.37033402919769287, -0.6614770889282227, -0.2562059164047241, -0.430891752243042, -0.28648480772972107, -0.5310449600219727, -0.3190928101539612, -0.8198590278625488, -0.45185407996177673, -7.714127540588379, -0.8198590278625488, -0.6242108345031738, -1.304321050643921, -0.18283787369728088, -0.7313514947891235, -1.1832056045532227, 0.10946980118751526, -1.0620899200439453, -0.8198590278625488, -0.11179894208908081, 0.23524363338947296, -0.11995095014572144, -0.9549493193626404, -0.8431503772735596, -0.11471037566661835, 0.46582895517349243, -0.13159668445587158, 0.10073550790548325, 0.15721726417541504, -0.1449892669916153, -7.080599784851074, -0.11296351999044418, -0.40061289072036743, -0.7825926542282104, 0.08035549521446228, -0.3423842787742615, -0.309776246547699, -0.4541832208633423, -0.5566655397415161, -0.7034016847610474, -0.20263558626174927, -0.9642659425735474, 1.1505974531173706, 0.05939318612217903, -0.4192460775375366, -1.1459392309188843, 0.3074471056461334, -0.14848297834396362, -0.15721726417541504, -0.6055775880813599, -0.280661940574646, -0.26901620626449585, -0.7313514947891235, -0.3889671862125397, 0.007096612825989723, -0.5822861790657043, -0.43787920475006104, -0.7406680583953857, -0.006150397472083569, -0.4076003432273865, -0.633527398109436, -1.4068033695220947, -0.6381856203079224, -0.44486668705940247, -0.9316579103469849, -0.8804166316986084, -0.13450810313224792, -4.546490669250488, 0.0797732025384903, -0.21311675012111664, -1.5465521812438965, -0.3563591539859772, -0.6428439617156982, -1.0853815078735352, -0.7732760906219482, -0.5566655397415161, -0.4099295139312744, -0.6009193062782288, -0.6707937121391296, -0.215445876121521, -0.570640504360199, -0.21777503192424774, -0.8897333741188049, -3.2049031257629395, -9.353845596313477, -1.1133310794830322, -0.7220348119735718, -0.3447134494781494, -0.6475022435188293, 0.0561906136572361, 0.1642047017812729, -0.7499845027923584, 0.6568188071250916, 0.16536927223205566, -7.825926780700684, -0.633527398109436, -0.2888139486312866, -0.5659821629524231, -0.5450198650360107, -0.2527121901512146, -0.496107816696167, -0.7220348119735718, -0.041342318058013916, -0.12519153952598572, -7.788660049438477, -0.7453262805938721, -0.4867912530899048, -0.3936254382133484, -0.5054243803024292, -0.37033402919769287, -0.8478086590766907, -0.2888139486312866, -0.496107816696167, 0.02387373335659504, 0.06608948111534119, -0.2818264961242676, 0.18050870299339294, -0.8105423450469971, -7.4905290603637695, -1.1133310794830322, -0.2620287835597992, -14.981058120727539, -0.5077535510063171, -0.45651233196258545, -0.5287158489227295, -6.707937240600586, 0.02154459059238434, -0.23058532178401947, 0.41458773612976074, -0.3190928101539612, 0.10597608238458633, -0.24106648564338684, -0.2853202521800995, -4.714189052581787, -0.5333741307258606, -1.7142508029937744, 0.05327918753027916, -0.8478086590766907, -0.9782408475875854, -0.2096230387687683, -0.1595464050769806, -0.5287158489227295, 0.11471037566661835, 0.03173459693789482, 0.309776246547699, -0.48446208238601685, 0.04949432611465454, -0.28764936327934265, 0.2014710158109665, -1.0993562936782837, -1.2018386125564575, -0.06696290522813797, -5.515415191650391, -0.6661353707313538, -0.5310449600219727, -6.819736003875732, 0.3237511217594147, 0.10946980118751526, -4.80735445022583, -0.27018076181411743, -0.5869444608688354, -0.3866380453109741, -0.18167328834533691, 0.23757274448871613, 0.3121054172515869, -5.962610244750977, -1.369537115097046, -1.742200255393982, -0.9176830053329468, -7.155132293701172, -2.5154762268066406, -0.11936866492033005, -0.0751149132847786, -0.4728164076805115, 0.04570946842432022, -0.46117064356803894, 0.40527117252349854, 0.2620287835597992, 0.0838492140173912, -0.49377867579460144, -0.22126874327659607, -1.0061904191970825, -1.6956173181533813, -0.5822861790657043, -2.0962302684783936, -0.3214219808578491, -0.45651233196258545, -1.4720194339752197, -0.8757584095001221, -1.2577381134033203, -0.12228010594844818, -0.8198590278625488, -7.266931533813477, -1.2763712406158447, -0.3796505928039551, 0.13392581045627594, -4.043395042419434, -0.5100827217102051, -1.7328836917877197, 0.0751149132847786, -0.7453262805938721, -0.14149554073810577, -0.5496781468391418, -0.7127183079719543, -0.000614129938185215, -4.844620704650879, -0.47514548897743225, -0.19098986685276031, -1.2577381134033203, -0.9176830053329468, -2.1707630157470703, -0.18982529640197754, -0.4355500638484955, -0.4215751886367798, -0.25154760479927063, -0.08152006566524506, 0.26552248001098633, 0.07569719851016998, 0.04105117544531822, -0.9968739748001099, -0.6707937121391296, -0.992215633392334, -0.2666870653629303, -0.8943915367126465, -0.7313514947891235, -1.5279189348220825, -0.5193992853164673, -0.23990190029144287, -0.006004826165735722, -0.34937170147895813, -0.21893960237503052, -6.335273742675781, 0.2771682143211365, -0.1630401313304901, 0.619552493095398, 0.03639288619160652, -2.832240343093872, -0.8757584095001221, 0.12577380239963531, 0.0419246070086956, -0.3121054172515869, -0.7220348119735718, -1.0201654434204102, -0.9549493193626404, -0.1356726884841919, -0.6381856203079224, -15.726386070251465, -0.8524670004844666, -13.043210983276367, -1.9378483295440674, -1.5186023712158203, -0.7593011856079102, -0.9875573515892029, -1.6397180557250977, -0.177015021443367, -0.1642047017812729, -0.9409745335578918, -0.8897333741188049, -0.6428439617156982, -0.1642047017812729, -1.6956173181533813, -0.9549493193626404, -0.21893960237503052, 0.08210235089063644, 0.03042445331811905, -0.7825926542282104, -0.1444069743156433, -0.48446208238601685, 0.008406756445765495, -0.2014710158109665, -0.7173765301704407, 0.2107875943183899, -0.09549493342638016, -0.2107875943183899, -0.945632815361023, -1.1692306995391846, -0.3866380453109741, -0.0937480628490448, -0.316763699054718, -1.239104986190796, 0.23291447758674622, 0.012373581528663635, 0.29696595668792725, -0.08617836236953735, 0.05240575969219208, 0.009025435894727707, -0.06638062000274658, -0.36800485849380493, -9.130248069763184, -0.5752987265586853, -0.5217283964157104, -0.3190928101539612, -9.912839889526367, -1.2018386125564575, -0.7453262805938721, -0.1956481635570526, -4.509223937988281, -1.1133310794830322, -0.9689241647720337, -0.3237511217594147, -0.2387373298406601, -7.565062522888184, -0.29696595668792725, -0.9968739748001099, -6.819736003875732, -0.7173765301704407, -0.3353968560695648, -0.4914495646953583, -0.44253748655319214, -0.43322092294692993, -0.09141893684864044, -0.016522370278835297, 0.23291447758674622, -1.5838184356689453, -0.045127175748348236, -0.26435792446136475, -0.30511796474456787, -0.4634998142719269, 0.20030644536018372, -2.012380838394165, -0.22359788417816162, 0.004949432797729969, -0.5147410035133362, -0.44486668705940247, 0.37266314029693604, -1.8633158206939697, -0.9642659425735474, -0.7779343724250793, 0.021399017423391342, -6.745203018188477, -1.2297884225845337, -1.7980996370315552, -0.05182346701622009, -4.658289432525635, -0.0751149132847786, -0.0005663643241859972, -1.3881702423095703, -0.5054243803024292, -0.12111552059650421, -5.068219184875488, -1.1505974531173706, -0.29230767488479614, -0.24106648564338684, -0.2666870653629303, -0.4495249092578888, -0.18050870299339294, -0.3912963271141052, -0.9409745335578918, -1.4906525611877441, 0.0655071958899498, -0.14382468163967133, -0.04891204088926315, -4.6396565437316895, -0.5450198650360107, -0.354030042886734, -0.8338338136672974, -0.6940851211547852, -7.565062522888184, 0.07220348715782166, -0.6009193062782288, -0.6521605253219604, -0.568311333656311, -1.4347530603408813, -0.684768557548523, -0.09200121462345123, -0.8804166316986084, 0.26552248001098633, -0.5403615236282349, -0.12926754355430603, -5.478148460388184, -0.22592703998088837, -0.47514548897743225, -0.3284094035625458, -0.03362702578306198, -1.704934000968933, -0.45185407996177673, -0.619552493095398, -1.2484216690063477, -0.6288690567016602, -1.1692306995391846, -2.310511589050293, -9.279313087463379, -1.0248236656188965, -1.3229541778564453, -0.5240575671195984, -1.5279189348220825, -0.7406680583953857, -0.5426907539367676, -0.13683724403381348, -0.158381849527359, -9.242046356201172, -1.3881702423095703, -1.057431697845459, -0.48446208238601685, -0.6102359294891357, -0.49843698740005493, -0.11296351999044418, -8.57125186920166, -1.1273059844970703, -0.7499845027923584, -1.4440696239471436, -2.0962302684783936, -1.2856879234313965, -1.462702989578247, -0.7406680583953857, -1.267054796218872, -0.4495249092578888, -0.4867912530899048, -0.25387677550315857, -0.0608489066362381, -1.658350944519043, -0.6614770889282227, -0.15255898237228394, 0.1077229380607605, -0.496107816696167, 0.3190928101539612, -16.322647094726562, -1.1459392309188843, -1.3602204322814941, -6.670670509338379, -1.6210846900939941, -1.187863826751709, -1.0993562936782837, -0.5310449600219727, -1.5465521812438965, -0.3190928101539612, 0.1735212802886963, -0.4215751886367798, -0.05531718581914902, -0.23640820384025574, -0.9782408475875854, -0.43322092294692993, -0.25853508710861206, -0.3843088746070862, -0.14382468163967133, -0.03129788488149643, -0.05386146903038025, -0.46582895517349243, -16.546245574951172, -0.2294207513332367, -0.4099295139312744, -6.745203018188477, -0.992215633392334, -0.6568188071250916, -1.4254366159439087, -0.6521605253219604, -0.3423842787742615, -0.5124118328094482, -0.3912963271141052, -0.44253748655319214, -1.122647762298584, -7.341464042663574, -1.0946979522705078, -0.619552493095398, -0.5403615236282349, -2.1893959045410156, -0.7406680583953857, -0.47980380058288574, -0.6521605253219604, -0.38197973370552063, -0.4495249092578888, -0.3330676853656769, -0.708060085773468, -0.7732760906219482, -1.2950044870376587, -12.44694995880127, -2.235978841781616, -1.239104986190796, -1.5372354984283447, -0.708060085773468, -0.815200686454773, -0.7360097169876099, -0.5869444608688354, -0.01725022867321968, -0.8571254014968872, -1.2018386125564575, -7.304197311401367, -1.1925221681594849, -1.0341403484344482, -0.49377867579460144, -1.8539992570877075, -0.9176830053329468, -0.9363161325454712, -0.8478086590766907, -0.4262335002422333, -4.416058540344238, -0.49843698740005493, -0.619552493095398, -0.7127183079719543, -0.9828991293907166, -0.992215633392334, -0.430891752243042, -0.5822861790657043, -0.22592703998088837, -0.13916638493537903, -0.4681580662727356, -0.7173765301704407, -0.44253748655319214, -0.6055775880813599, -0.06259576976299286, -0.8291754722595215, -0.20030644536018372, -0.6707937121391296, -0.05939318612217903, -0.05764633044600487, 0.4634998142719269, -0.7639594674110413, -0.4122585952281952, -0.2841556668281555, -1.4533863067626953, -0.7220348119735718, -6.931534767150879, -0.6475022435188293, -1.4906525611877441, -0.3284094035625458, 0.1676984280347824, -0.6288690567016602, -0.3470425605773926, -0.3912963271141052, -7.4905290603637695, -0.8757584095001221, -1.2018386125564575, -0.9409745335578918, -0.27018076181411743, -0.2480539083480835, -0.06929205358028412, 0.01688629761338234, -0.20263558626174927, -0.14382468163967133, 0.2294207513332367, -0.10539379715919495, -0.7173765301704407, -0.4122585952281952, -7.863193035125732, -0.36567574739456177, -0.815200686454773, -0.6894268989562988, -6.857003211975098, -0.7593011856079102, -0.6055775880813599, -12.819612503051758, -1.5745017528533936, -0.36800485849380493, -1.5558687448501587, -1.4999690055847168, -10.509100914001465, -1.3602204322814941, -0.7779343724250793, -1.6769843101501465, -0.992215633392334, -1.2111551761627197, -0.568311333656311, -0.5147410035133362, 0.058228619396686554, -0.05036775395274162, -4.919153690338135, -1.2950044870376587, -1.057431697845459, -0.5217283964157104, -4.621023178100586, -1.0993562936782837, -0.6381856203079224, -0.9875573515892029, -0.9735825061798096, -1.788783073425293, -0.18982529640197754, -0.15721726417541504, -4.714189052581787, -0.5776278972625732, -0.5147410035133362, -7.527796268463135, -2.273245334625244, -1.239104986190796, -2.077597141265869, 0.010917865671217442, -0.8431503772735596, -0.4728164076805115, -1.965798258781433, -0.1548881232738495, -0.22825616598129272, -0.21311675012111664, -0.0704566240310669, -0.6475022435188293, -1.136622667312622, -1.2111551761627197, -1.3229541778564453, -7.043333053588867, -0.1024823784828186, -0.6614770889282227, -0.7034016847610474, -0.558994710445404, -0.5822861790657043, -5.105484962463379, -1.965798258781433, -0.815200686454773, -0.43322092294692993, -7.41599702835083, -2.962672233581543, -0.4262335002422333, -1.4999690055847168, -0.6102359294891357, -0.00960772205144167, -0.3796505928039551, -0.3843088746070862, -0.04949432611465454, -0.44719576835632324, -0.26435792446136475, -0.18982529640197754, -0.004130592569708824, 0.2247624546289444, 0.1735212802886963, -0.19331902265548706, -11.925220489501953, -0.8757584095001221, -1.0201654434204102, -0.6428439617156982, -6.894268035888672, -1.1133310794830322, -0.8943915367126465, -0.7313514947891235, -0.316763699054718, -0.9828991293907166, -0.18633157014846802, -0.2573705017566681, -0.168862983584404, -0.18866072595119476, -1.4813361167907715, -0.5147410035133362, -0.06783634424209595, -0.23640820384025574, -6.782469272613525, -0.03231688588857651, -0.7872508764266968, -0.20380017161369324, -0.316763699054718, -8.79485034942627, -1.1645723581314087, -0.5193992853164673, -0.14848297834396362, -8.012258529663086, -1.2856879234313965, -0.9130246639251709, -0.280661940574646, -0.0655071958899498, -9.61470890045166, -1.509285807609558, -0.9549493193626404, -0.5520073175430298, -0.6148942112922668, -4.732822418212891, -0.18050870299339294, -0.5822861790657043, -0.815200686454773, -7.341464042663574, -0.5846153497695923, -0.11762181669473648, -0.36800485849380493, -0.4169169068336487, -0.3121054172515869, -0.5752987265586853, -8.235856056213379, -1.0714064836502075, -0.6940851211547852, -0.3982837200164795, -7.602327823638916, -1.108672857284546, -0.9176830053329468, -0.5077535510063171, -0.17934413254261017, -9.502910614013672, -1.1785472631454468, -1.0807230472564697, -0.22243334352970123, -0.15605270862579346, -2.235978841781616, -0.3610174059867859, -0.3912963271141052, -0.36567574739456177, -0.6288690567016602, -0.5333741307258606, -0.5822861790657043, -0.2107875943183899, 0.0512411892414093, -0.11121667176485062, -0.6148942112922668, 0.003275359980762005, 0.012155224569141865, -0.0005436186911538243, -7.825926780700684, -1.3229541778564453, -1.7142508029937744, -8.198589324951172, -0.5124118328094482, -0.7313514947891235, -0.8384921550750732, -0.5869444608688354, -8.53398609161377, -1.2018386125564575, -1.057431697845459, -0.3610174059867859, -7.527796268463135, -1.5465521812438965, -0.9596076011657715, -0.4262335002422333, -0.19448359310626984, -9.61470890045166, -1.5558687448501587, -1.0201654434204102, -12.148818969726562, -0.30278879404067993, -0.14207783341407776, -5.291816711425781, -0.8198590278625488, -0.3353968560695648, -0.00960772205144167, -0.37266314029693604, -5.180017948150635, -0.7825926542282104, -0.7266931533813477, -0.12402695417404175, -0.08559606969356537, -0.22592703998088837, -0.34005510807037354, -0.5333741307258606, -0.8198590278625488, -0.22825616598129272, -0.5659821629524231, 0.3796505928039551, -0.8105423450469971, -3.2049031257629395, -0.3912963271141052, 0.3237511217594147, -0.06870976835489273, -0.5426907539367676, -0.16187556087970734, 0.06288690119981766, 0.15605270862579346, -1.057431697845459, -16.024517059326172, -0.1537235528230667, -0.5450198650360107, -0.08501377701759338, -0.29580140113830566, -0.23058532178401947, -0.6940851211547852, -0.2666870653629303, -0.2620287835597992, -0.018414800986647606, 0.3144345283508301, -0.4495249092578888, -15.05559253692627, -0.45185407996177673, 0.140330970287323, -0.2527121901512146, -0.001755956676788628, -0.7453262805938721, -0.06725405156612396, -0.8198590278625488, -0.6102359294891357, -1.117989420890808, -1.4440696239471436, -0.36567574739456177, -0.02198130264878273, -0.13916638493537903, -0.14731840789318085, -4.844620704650879, -0.1024823784828186, -0.3843088746070862, -0.316763699054718, -0.1310143917798996, -0.5939319133758545, -0.2527121901512146, -5.366349697113037, -0.2934722304344177, -0.4867912530899048, -0.6987434029579163, -0.10190008580684662, -15.726386070251465, -0.7406680583953857, -0.7919092178344727, -0.3447134494781494, -7.825926780700684, -1.1273059844970703, -0.8291754722595215, -0.36800485849380493, -7.304197311401367, -1.2577381134033203, -1.0760648250579834, -0.29696595668792725, -7.1178669929504395, -1.4254366159439087, -0.8757584095001221, -0.36567574739456177, -6.670670509338379, -1.5186023712158203, -1.0108487606048584, -0.022126877680420876, -4.192460536956787, -0.23174990713596344, 0.19797730445861816, -0.5916028022766113, -0.2771682143211365, -8.086790084838867, -0.5659821629524231, -0.14615383744239807, -0.3889671862125397, -1.807416319847107, 0.06346919387578964, -0.708060085773468, -1.3602204322814941, -2.3198282718658447, -0.6987434029579163, -0.568311333656311, -0.12111552059650421, -0.34005510807037354, -0.0006641701329499483, -0.9363161325454712, -0.7127183079719543, -0.7266931533813477, -0.9083664417266846, -0.7686177492141724, -0.25387677550315857, 0.11587495356798172, -0.9596076011657715, -0.30278879404067993, -1.122647762298584, -0.9176830053329468, -2.114863395690918, -0.35868826508522034, -0.2294207513332367, -0.36800485849380493, -0.2096230387687683, -0.13509038090705872, 0.6568188071250916, -0.4192460775375366, -0.1077229380607605, 0.016158442944288254, -0.8524670004844666, -0.8850749731063843, -1.658350944519043, -4.341526031494141, -0.6614770889282227, -0.5962610840797424, -0.40527117252349854, -0.46582895517349243, -0.633527398109436, -0.3470425605773926, -0.07802635431289673, -0.06434262543916702, -0.8990498185157776, -7.714127540588379, -0.29696595668792725, -1.0620899200439453, -0.402942031621933, 0.013247010298073292, -0.8571254014968872, -1.4533863067626953, 0.06434262543916702, -0.34005510807037354, -0.041342318058013916, -0.7686177492141724, -0.9549493193626404, -0.1170395165681839, -1.4906525611877441, -0.2888139486312866, -0.805884063243866, -1.2856879234313965, -0.10597608238458633, -0.011645723134279251, -0.7732760906219482, -0.9549493193626404, 0.11820410192012787, -0.3470425605773926, -0.058228619396686554, 0.23291447758674622, -0.402942031621933, -0.25969964265823364, -1.8633158206939697, -0.3214219808578491, -0.9269996285438538, -0.6009193062782288, -0.19098986685276031, -0.3447134494781494, -0.6987434029579163, -0.2387373298406601, -0.4681580662727356, -0.309776246547699, 0.14207783341407776, -0.7686177492141724, -1.3602204322814941, -0.30511796474456787, -0.031006738543510437, 0.09316578507423401, 0.0937480628490448, -0.5100827217102051, -0.05793747678399086, -0.30278879404067993, -1.122647762298584, -1.565185308456421, -0.1735212802886963, -0.0978240817785263, -0.5193992853164673, -6.633403778076172, -1.0760648250579834, -0.4099295139312744, -0.24921849370002747, -0.5869444608688354, 0.1304320991039276, -0.9409745335578918, 0.052114613354206085, -0.10422922670841217, -1.462702989578247, -0.7732760906219482, -0.684768557548523, -0.1030646488070488, -0.354030042886734, -0.2049647569656372, -6.931534767150879, -1.1273059844970703, -0.3121054172515869, -0.815200686454773, -0.796567440032959, -0.8478086590766907, -7.304197311401367, -1.3415874242782593, -0.168862983584404, -1.7608332633972168, -0.6288690567016602, -0.7313514947891235, -0.9875573515892029, -0.2841556668281555, -0.10597608238458633, -0.17585042119026184, -0.03639288619160652, -0.05269689857959747, -0.26319336891174316, -0.47980380058288574, -1.9937479496002197, -0.35868826508522034, -0.005750075913965702, 0.04163346067070961, -0.2934722304344177, -0.22126874327659607, -0.4774746596813202, -0.36567574739456177, -1.723567008972168, -0.6707937121391296, -0.309776246547699, -0.5450198650360107, -1.0853815078735352, -0.9130246639251709, -0.2608641982078552, -0.5892736315727234, -1.3881702423095703, -0.1030646488070488, -1.4254366159439087, -0.8291754722595215, -0.7034016847610474, -1.900581955909729, -0.2981305420398712, -1.1552557945251465, -0.619552493095398, -0.3330676853656769, -0.30278879404067993, -0.030133310705423355, -0.7825926542282104, 0.031589023768901825, -0.30278879404067993, -5.217284202575684, -0.9269996285438538, -0.47980380058288574, -0.47514548897743225, -0.3074471056461334, -0.496107816696167, -6.372539520263672, -0.28648480772972107, -0.020380016416311264, 0.06026662141084671, -4.621023178100586, -0.27018076181411743, -1.0015323162078857, -0.8105423450469971, -1.3322707414627075, -1.108672857284546, -0.5939319133758545, -0.035665031522512436, 0.40527117252349854, 0.38197973370552063, 0.11063437163829803, -1.3974868059158325, -0.8012257814407349, -0.6568188071250916, -0.08035549521446228, -0.25969964265823364, -0.675451934337616, 0.2480539083480835, 0.1490652710199356, -0.4728164076805115, -0.03959546238183975, -1.593134880065918, -1.0527734756469727, -0.004621896892786026, -0.09258350729942322, -0.12868525087833405, 0.06958319246768951, -0.5636529922485352, 0.2818264961242676, -0.7919092178344727, -13.192275047302246, -1.630401372909546, -0.5333741307258606, -5.925344467163086, -1.313637614250183, -0.8897333741188049, -0.8198590278625488, -0.5520073175430298, -1.462702989578247, -0.5776278972625732, -5.58994722366333, -0.8105423450469971, -0.6940851211547852, -0.4821329712867737, -0.8245171904563904, -1.0155071020126343, -0.4495249092578888, -15.502786636352539, -0.9502909779548645, -1.2950044870376587, -1.0108487606048584, -1.4533863067626953, -0.6102359294891357, -0.9875573515892029, -0.7825926542282104, -0.36334657669067383, -0.6102359294891357, -0.7732760906219482, -5.142751693725586, -0.014629939571022987, -0.5659821629524231, -0.12053324282169342, -0.4541832208633423, -0.871100127696991, -0.4821329712867737, -0.012810297310352325, -15.651853561401367, -0.633527398109436, -0.8524670004844666, -6.857003211975098, -1.2950044870376587, -0.8105423450469971, -1.1459392309188843, -0.619552493095398, -0.4262335002422333, -0.684768557548523, -0.7686177492141724, -0.08210235089063644, -1.0527734756469727, -0.033481452614068985, 0.07336805760860443, -0.9689241647720337, -15.428255081176758, -0.4169169068336487, -0.8478086590766907, -12.596014022827148, -1.788783073425293, -1.6490343809127808, -1.3415874242782593, -0.7919092178344727, -1.1319643259048462, -0.9409745335578918, -0.08326692134141922, -0.7499845027923584, -0.2771682143211365, -0.24688933789730072, -2.2266621589660645, -0.6475022435188293, -0.5100827217102051, 0.07103891670703888, -0.4704872667789459, -0.7639594674110413, -0.8012257814407349, -2.0310142040252686, -0.6987434029579163, -0.8338338136672974, -1.9378483295440674, -0.14382468163967133, -14.757460594177246, 0.1874961256980896, -0.49843698740005493, -0.7872508764266968, -0.354030042886734, -0.15255898237228394, -0.2771682143211365, -0.08152006566524506, 0.06870976835489273, -0.4099295139312744, -0.158381849527359, -0.04308918118476868, -4.956419944763184, -10.36003589630127, -0.9596076011657715, -0.4192460775375366, -1.043456792831421, -1.8446825742721558, -0.34005510807037354, -0.7872508764266968, 0.280661940574646, -1.630401372909546, -1.3881702423095703, -0.9596076011657715, -0.13625496625900269, -0.5333741307258606, -0.20263558626174927, -7.1178669929504395, -0.140330970287323, -0.4495249092578888, -0.7127183079719543, -0.3912963271141052, -0.2818264961242676, -0.4215751886367798, -0.14848297834396362, -0.619552493095398, -0.4122585952281952, -0.12752068042755127, -0.7220348119735718, 0.177015021443367, 0.022272447124123573, -0.025475021451711655, -0.12693838775157928, 0.23174990713596344, -0.7639594674110413, -7.863193035125732, -0.3749922513961792, -0.24106648564338684, 0.10481151938438416, -2.152129650115967, -0.4495249092578888, -0.25504136085510254, -0.9223412871360779, -1.043456792831421, -0.4099295139312744, -1.919215202331543, -0.3144345283508301, -0.3749922513961792, -0.7639594674110413, -4.266993045806885, -0.2049647569656372, -0.945632815361023, -0.04949432611465454, -0.49377867579460144, -0.15255898237228394, 0.3563591539859772, -0.13276124000549316, -0.6521605253219604, -0.48446208238601685, -0.3144345283508301, -0.20263558626174927, 0.06259576976299286, 0.14266012609004974, -4.565124034881592, -0.9642659425735474, -0.619552493095398, -7.937725067138672, -0.06696290522813797, -0.5426907539367676, 0.02285473421216011, -0.6242108345031738, -0.21311675012111664, -1.788783073425293, -0.2608641982078552, -0.10015322268009186, 0.11179894208908081, -0.7499845027923584, -7.602327823638916, -0.9549493193626404, -0.40061289072036743, -0.3843088746070862, -0.0885075107216835, -0.708060085773468, -0.6568188071250916, 0.09491264820098877, -0.7639594674110413, -0.4891204237937927, -0.619552493095398, -0.24223104119300842, 0.07395035028457642, -0.675451934337616, -0.05881090834736824, -0.6661353707313538, -0.7034016847610474, -1.0527734756469727, -1.0201654434204102, -0.36334657669067383, 0.019069872796535492, -1.0155071020126343, -0.3190928101539612, -1.1645723581314087, -1.0015323162078857, -1.6490343809127808, -0.24688933789730072, 0.27250993251800537, -0.20030644536018372, -7.7513933181762695, -0.337725967168808, -0.5287158489227295, -0.16536927223205566, -4.751455307006836, -0.5007661581039429, -0.4355500638484955, -0.6148942112922668, -0.0838492140173912, -0.6428439617156982, -0.18866072595119476, -0.06900091469287872, -0.5193992853164673, 0.08501377701759338, -0.18400242924690247, -0.3004596531391144, -1.267054796218872, -4.416058540344238, -0.5962610840797424, -0.3912963271141052, 0.2247624546289444, -0.18050870299339294, -7.453263282775879, -1.723567008972168, -1.043456792831421, -0.20263558626174927, -0.4169169068336487, -0.5962610840797424, 0.01863315887749195, -0.2480539083480835, -0.354030042886734, -7.639594554901123, -1.4068033695220947, -0.7872508764266968, -1.187863826751709, -0.6475022435188293, -0.3353968560695648, -2.0403308868408203, -0.05997547507286072, -0.18982529640197754, -0.22592703998088837, -7.341464042663574, -2.0682806968688965, -0.4774746596813202, -0.6475022435188293, -7.378730297088623, -0.8524670004844666, -0.3982837200164795, -0.7593011856079102, -0.4262335002422333, -5.105484962463379, -1.593134880065918, -0.3610174059867859, -0.430891752243042, -0.6055775880813599, -0.6242108345031738, -0.19098986685276031, -0.5403615236282349, -0.6475022435188293, -0.2853202521800995, -0.18050870299339294, -0.279497355222702, -0.5124118328094482, -0.7313514947891235, -0.6288690567016602, -8.310388565063477, -2.627275228500366, -0.8850749731063843, -0.796567440032959, -0.016449585556983948, -0.4867912530899048, 0.13276124000549316, -1.593134880065918, -0.9596076011657715, -0.6707937121391296, 0.024019304662942886, -16.24811363220215, -0.3982837200164795, -0.11121667176485062, -5.440881729125977, -0.7872508764266968, -0.34937170147895813, -0.11471037566661835, -0.4355500638484955, -5.217284202575684, -0.7406680583953857, -0.17934413254261017, -0.5287158489227295, -6.782469272613525, -0.28648480772972107, -0.3936254382133484, 0.20380017161369324, -0.5729696154594421, -8.198589324951172, -0.8571254014968872, -0.402942031621933, -0.6148942112922668, -1.4906525611877441, -0.3749922513961792, -0.7686177492141724, -0.005531719420105219, -6.931534767150879, -0.619552493095398, -0.8943915367126465, -0.6009193062782288, -0.3190928101539612, -0.568311333656311, -0.8338338136672974, -0.21777503192424774, -0.5170701742172241, -0.945632815361023, -1.0061904191970825, -0.6801102161407471, -0.2433956265449524, -0.7406680583953857, -0.03872203081846237, -2.1241798400878906, -0.3796505928039551, -0.3353968560695648, -0.316763699054718, -0.10597608238458633, -0.10422922670841217, -1.0387985706329346, -0.309776246547699, -0.36800485849380493, -0.4262335002422333, -7.7513933181762695, -10.061904907226562, -0.8245171904563904, -0.6475022435188293, -1.4813361167907715, -1.1040146350860596, -1.0015323162078857, -1.0760648250579834, -1.7608332633972168, -0.3260802626609802, -0.8012257814407349, 0.006987433880567551, -4.956419944763184, -0.3796505928039551, -0.5147410035133362, 0.025911733508110046, -0.6894268989562988, 0.26552248001098633, -0.4355500638484955, -0.2433956265449524, -0.05881090834736824, -4.416058540344238, -0.1921544373035431, 0.02518387697637081, -0.945632815361023, -0.1735212802886963, 0.14731840789318085, 0.3517008423805237, 0.0058228615671396255, 0.12577380239963531, -0.4402083158493042, 0.3936254382133484, -0.3214219808578491, -0.554336428642273, -11.999752044677734, -1.187863826751709, -1.0760648250579834, -5.58994722366333, -1.2763712406158447, -1.117989420890808, -0.8384921550750732, -0.5426907539367676, -1.4533863067626953, -0.6428439617156982, -1.462702989578247, -0.30278879404067993, -0.4774746596813202, -0.22592703998088837, -0.22359788417816162, -3.7266316413879395, 0.3353968560695648, 0.0326080247759819, 0.08326692134141922, 0.09025435149669647, -0.25038307905197144, 0.3866380453109741, 0.11529266089200974, -0.337725967168808, -1.0061904191970825, 0.35868826508522034, -0.18866072595119476, -0.5776278972625732, -0.07860863208770752, -0.7639594674110413, -0.37033402919769287, -0.2107875943183899, -0.09083664417266846, -0.7732760906219482, -0.754642903804779, -0.754642903804779, -0.18167328834533691, -1.5558687448501587, -0.7127183079719543, -0.09665951132774353, -0.139748677611351, -0.5916028022766113, -1.416120171546936, -2.347777843475342, -0.5426907539367676, -0.062013477087020874, -0.27250993251800537, 0.021399017423391342, -0.5357032418251038, -2.273245334625244, -0.6475022435188293, -0.26319336891174316, -3.4657673835754395, -0.7872508764266968, -0.7453262805938721, -0.0561906136572361, -0.18982529640197754, -0.3190928101539612, -0.5077535510063171, -0.9083664417266846, -0.9176830053329468, -0.9223412871360779, -1.0341403484344482, 0.1502298265695572, -0.17468585073947906, -0.6568188071250916, -0.9223412871360779, -0.11587495356798172, -0.11296351999044418, -0.18982529640197754, -0.05793747678399086, -0.7639594674110413, -0.619552493095398, -1.2204718589782715, -8.57125186920166, -0.8524670004844666, -0.6148942112922668, -0.861783504486084, -7.4905290603637695, -2.1707630157470703, -0.633527398109436, 0.06026662141084671, -1.8167328834533691, 0.23058532178401947, -0.04891204088926315, -0.47980380058288574, -0.8245171904563904, 0.027949735522270203, -0.28299108147621155, -17.14250373840332, -1.1645723581314087, -0.7686177492141724, -7.266931533813477, -1.2856879234313965, -0.8198590278625488, -1.8353660106658936, -0.7593011856079102, -0.7732760906219482, -0.6148942112922668, -0.7872508764266968, -0.9968739748001099, -0.5939319133758545, -1.1925221681594849, -4.211093902587891, -1.7328836917877197, -1.593134880065918, 0.04454489424824715, 0.22825616598129272, -1.2484216690063477, -0.3004596531391144, -0.25969964265823364, 0.060557760298252106, -4.751455307006836, -0.36800485849380493, -0.5077535510063171, 0.06376034021377563, -0.08734292536973953, -2.5900089740753174, 0.01965215802192688, 0.06317804753780365, -0.18516701459884644, 0.3470425605773926, 0.0375574566423893, -0.16536927223205566, 0.04541832208633423, -0.24456021189689636, -1.7608332633972168, -0.8291754722595215, -0.7732760906219482, -0.29230767488479614, -0.805884063243866, -0.20263558626174927, -2.403677225112915, -0.40061289072036743, -0.402942031621933, -0.9596076011657715, -0.9363161325454712, -0.3144345283508301, -0.9689241647720337, -12.074286460876465, -1.7328836917877197, -1.304321050643921, -1.3322707414627075, -0.4122585952281952, -1.1832056045532227, 0.06288690119981766, -1.8353660106658936, -0.1642047017812729, -0.015357798896729946, -0.3610174059867859, -0.20380017161369324, -0.05531718581914902, 0.554336428642273, -0.4821329712867737, -0.18050870299339294, -0.23291447758674622, -0.354030042886734, -0.25853508710861206, -1.5186023712158203, -0.44253748655319214, -0.619552493095398, -7.266931533813477, -0.4122585952281952, -0.6009193062782288, -0.025038305670022964, -0.4891204237937927, -1.6024515628814697, -0.568311333656311, -0.08676064014434814, -1.6956173181533813, -0.7266931533813477, 0.056772902607917786, -1.239104986190796, -0.8897333741188049, -2.049647331237793, -0.3144345283508301, -0.39595460891723633, -1.593134880065918, -0.21311675012111664, -0.7872508764266968, -0.39595460891723633, -0.013247010298073292, -15.502786636352539, -0.6568188071250916, -0.7034016847610474, -0.36334657669067383, 0.02518387697637081, -7.788660049438477, -1.8167328834533691, -2.1707630157470703, -1.1319643259048462, -7.602327823638916, -1.173888921737671, -0.2818264961242676, -0.7825926542282104, -0.25504136085510254, -0.3982837200164795, -0.6614770889282227, -4.6396565437316895, -0.2713453769683838, -0.5077535510063171, -7.229665279388428, -2.8508732318878174, 0.05939318612217903, -0.9363161325454712, -0.22825616598129272, -0.46117064356803894, 0.005422540009021759, -4.621023178100586, 0.015576155856251717, -0.3260802626609802, -0.42390432953834534, -1.807416319847107, -0.5380324125289917, -0.5357032418251038, -7.937725067138672, -0.815200686454773, -0.29696595668792725, -0.5193992853164673, -0.5659821629524231, -0.4215751886367798, -0.47514548897743225, -0.5939319133758545, -7.304197311401367, -0.3563591539859772, 0.03144345059990883, -0.23174990713596344, -1.3974868059158325, -0.25038307905197144, -0.25504136085510254, -0.316763699054718, 0.7360097169876099, -0.1490652710199356, -1.1599141359329224, -0.17002755403518677, -0.2387373298406601, -0.6428439617156982, -0.9409745335578918, -0.6055775880813599, -1.3322707414627075, -7.937725067138672, -1.0481151342391968, -0.0419246070086956, -0.07365920394659042, -0.684768557548523, -0.8291754722595215, -0.3936254382133484, -0.4215751886367798, -0.3563591539859772, -0.279497355222702, -0.4262335002422333, -5.030952453613281, -0.11820410192012787, -0.6987434029579163, -0.2981305420398712, -1.1319643259048462, -0.6661353707313538, 0.1444069743156433, -0.0791909247636795, -0.5752987265586853, -1.1459392309188843, -1.2204718589782715, -0.3330676853656769, -7.788660049438477, -1.2111551761627197, -0.430891752243042, -0.6102359294891357, -0.5170701742172241, -0.992215633392334, -1.416120171546936, -13.192275047302246, -2.180079460144043, -1.7701499462127686, -0.8943915367126465, -0.36334657669067383, -4.602389812469482, -0.6521605253219604, -1.122647762298584, -0.6428439617156982, 0.1216978132724762, -2.1241798400878906, -0.5193992853164673, -0.5217283964157104, -0.6009193062782288, -4.658289432525635, -0.5822861790657043, -0.5426907539367676, -12.968677520751953, -1.6397180557250977, -0.9549493193626404, -0.8850749731063843, -7.043333053588867, -1.313637614250183, -1.1832056045532227, -0.9363161325454712, -0.8431503772735596, -0.8012257814407349, -0.8524670004844666, -7.453263282775879, -0.5147410035133362, -0.5310449600219727, -7.192398548126221, -0.9083664417266846, 0.03319031000137329, -0.561323881149292, -0.16653384268283844, -1.0900397300720215, -0.49377867579460144, 0.2480539083480835, -0.4402083158493042, -1.593134880065918, -0.34005510807037354, -0.6428439617156982, 0.21893960237503052, -0.6009193062782288, -0.04338032007217407, -0.1537235528230667, -0.07569719851016998, -0.17468585073947906, 0.12402695417404175, -0.6801102161407471, -0.992215633392334, -1.956481695175171, -11.850688934326172, -1.704934000968933, -1.141281008720398, -0.8571254014968872, -1.0527734756469727, -7.639594554901123, -2.6831748485565186, -0.8943915367126465, -0.2294207513332367, -0.8943915367126465, -12.372417449951172, -1.9098986387252808, -1.509285807609558, -1.0760648250579834, -1.2204718589782715, -7.788660049438477, -2.0589640140533447, -0.23640820384025574, -0.796567440032959, -0.6102359294891357, -0.7034016847610474, 0.13509038090705872, -0.4402083158493042, -1.6024515628814697, -0.4914495646953583, -0.9269996285438538, -1.1319643259048462, -0.2760036587715149, -0.11354580521583557, -0.3121054172515869, -1.8353660106658936, -0.316763699054718, -0.36800485849380493, -7.602327823638916, -1.1552557945251465, -0.2888139486312866, -0.24106648564338684, -0.402942031621933, -0.3563591539859772, -0.43322092294692993, -0.7453262805938721, -13.043210983276367, -1.788783073425293, -1.5186023712158203, -0.9689241647720337, -0.8943915367126465, -0.6940851211547852, -0.6940851211547852, -7.788660049438477, -2.478209972381592, -0.7034016847610474, -0.5822861790657043, -0.5822861790657043, -0.992215633392334, -12.819612503051758, -1.8819490671157837, -1.6024515628814697, -1.0667482614517212, -1.2856879234313965, -7.974991798400879, -2.077597141265869, -0.18400242924690247, -0.4891204237937927, -0.7313514947891235, -0.6940851211547852, -0.158381849527359, -1.239104986190796, -0.0698743388056755, -0.0372663177549839, -0.6661353707313538, -0.6148942112922668, -1.0667482614517212, -0.8338338136672974, -0.3843088746070862, -0.5636529922485352, -0.6055775880813599, -1.0294820070266724, -1.4347530603408813, -13.043210983276367, -2.3291447162628174, -1.8167328834533691, -1.0387985706329346, -0.44719576835632324, -1.136622667312622, -1.565185308456421, -0.4891204237937927, -0.4704872667789459, -0.805884063243866, -0.47514548897743225, -6.633403778076172, -0.5287158489227295, -0.675451934337616, -0.45185407996177673, -7.341464042663574, -0.570640504360199, -0.9502909779548645, -15.502786636352539, -0.5007661581039429, -0.16071099042892456, -5.366349697113037, -0.6894268989562988, -0.2666870653629303, -0.3144345283508301, -0.5426907539367676, -1.3229541778564453, 0.02241801656782627, -0.1642047017812729, -1.4999690055847168, -0.0515323244035244, -0.009753294289112091, -4.993686676025391, -0.2061292976140976, -1.1133310794830322, -0.25038307905197144, -0.2107875943183899, 0.8431503772735596, 0.04774746671319008, 0.02663959376513958, 0.08676064014434814, -0.07569719851016998, -0.7919092178344727, -0.684768557548523, -0.4588415026664734, -0.19098986685276031, -0.871100127696991, 0.04017774760723114, -5.068219184875488, 0.3190928101539612, -0.1548881232738495, -0.554336428642273, 0.25504136085510254, 0.02809530682861805, 0.1216978132724762, -0.6148942112922668, -1.0294820070266724, -0.20845845341682434, -0.002856841776520014, 0.140330970287323, -0.36567574739456177, -1.788783073425293, -0.06376034021377563, -0.44719576835632324, -7.527796268463135, -0.4192460775375366, -0.04308918118476868, -0.3936254382133484, -1.4440696239471436, -0.5659821629524231, -0.708060085773468, -5.180017948150635, -0.5473489761352539, -1.1505974531173706, -0.7127183079719543, 0.04105117544531822, -2.338461399078369, -0.45185407996177673, -0.4541832208633423, -0.6102359294891357, -0.7499845027923584, -0.25387677550315857, -1.565185308456421, -1.8260493278503418, -1.1785472631454468, -0.7825926542282104, -0.3889671862125397, -0.7919092178344727, -0.2620287835597992, -0.9642659425735474, -0.8757584095001221, -0.7406680583953857, -0.2911430895328522, -0.47514548897743225, -1.2763712406158447, -0.1642047017812729, 0.45651233196258545, 0.2527121901512146, -0.4634998142719269, -1.7980996370315552, -0.3330676853656769, -0.17002755403518677, -1.4906525611877441, -0.9596076011657715, -0.7034016847610474, -1.3602204322814941, -0.8245171904563904, -0.19331902265548706, -0.44253748655319214, -0.8571254014968872, -0.7127183079719543, -0.3190928101539612, -0.12752068042755127, -15.651853561401367, -0.6148942112922668, -0.8524670004844666, 0.0234370157122612, -0.3610174059867859, -3.707998514175415, -0.1490652710199356, -1.136622667312622, -3.968862533569336, -0.5962610840797424, -0.45185407996177673, -0.04017774760723114, 0.03479159623384476, -0.8198590278625488, -0.754642903804779, -0.316763699054718, -8.422187805175781, -1.369537115097046, -0.3517008423805237, -0.6009193062782288, -0.754642903804779, 0.5054243803024292, -0.1449892669916153, -0.3889671862125397, -0.6801102161407471, -0.4634998142719269, -0.4099295139312744, -0.23524363338947296, -7.7513933181762695, -1.043456792831421, -1.0108487606048584, -7.527796268463135, -0.5846153497695923, -1.2297884225845337, -0.7406680583953857, -0.07133006304502487, -0.3610174059867859, -0.3260802626609802, -0.6661353707313538, -7.006067276000977, -1.7980996370315552, 0.02285473421216011, -0.27367448806762695, -0.07802635431289673, -0.6009193062782288, -0.3074471056461334, -0.1956481635570526, -0.4821329712867737, 0.17468585073947906, -0.7313514947891235, -0.8291754722595215, -0.014629939571022987, -4.695555686950684, -0.675451934337616, -1.1273059844970703, -0.6055775880813599, 0.10597608238458633, -2.0310142040252686, -0.9269996285438538, -0.8664418458938599, -0.805884063243866, -0.27367448806762695, -0.4192460775375366, -0.11878637224435806, -0.2678516209125519, 0.004658289719372988, -0.29230767488479614, -1.7142508029937744, 0.11121667176485062, -1.0201654434204102, -7.863193035125732, -1.122647762298584, -0.33073854446411133, -0.19797730445861816, -0.06929205358028412, 0.4681580662727356, -0.30278879404067993, -1.5372354984283447, -0.5916028022766113, -0.11412808299064636, 0.039013177156448364, -0.5217283964157104, -0.16187556087970734, -1.6397180557250977, -0.3563591539859772, -0.5054243803024292, -8.086790084838867, -0.2946368157863617, -0.9875573515892029, -0.3866380453109741, 0.2014710158109665, -0.1502298265695572, -0.26319336891174316, -0.07307691872119904, 0.11005207896232605, -0.17934413254261017, -5.440881729125977, -1.369537115097046, -1.919215202331543, -0.5054243803024292, -0.5357032418251038, 0.309776246547699, 0.33073854446411133, 0.09025435149669647, -1.3602204322814941, -0.2911430895328522, -0.2201041579246521, -0.055026039481163025, 0.06259576976299286, -0.5473489761352539, -1.2577381134033203, -0.4891204237937927, -0.2562059164047241, -0.006368755362927914, -0.1502298265695572, -1.4347530603408813, -0.2853202521800995, -0.11471037566661835, -0.7127183079719543, -7.378730297088623, -0.6987434029579163, -0.15139439702033997, -0.4728164076805115, 0.015212226659059525, -0.36800485849380493, -0.24106648564338684, 0.09724179655313492, -0.2841556668281555, -0.059684332460165024, -1.7142508029937744, 0.09025435149669647, -0.2142813503742218, -0.08792521059513092, -0.45185407996177673, -5.105484962463379, -0.5170701742172241, -0.13450810313224792, -1.0248236656188965, -0.6475022435188293, -8.086790084838867, -1.3415874242782593, -0.4634998142719269, -0.6987434029579163, -1.5558687448501587, -0.3260802626609802, -0.7686177492141724, -15.204655647277832, -0.8804166316986084, -0.337725967168808, -0.27250993251800537, -0.496107816696167, 0.2107875943183899, -4.844620704650879, 0.0020925907883793116, -0.13683724403381348, -4.378791809082031, -0.23990190029144287, -0.27367448806762695, -0.3121054172515869, -0.027221878990530968, 0.4355500638484955, -0.9502909779548645, -0.40527117252349854, 0.5962610840797424, 0.22359788417816162, 0.17585042119026184, -0.6428439617156982, 0.0791909247636795, 0.3190928101539612, 0.1024823784828186, -2.0310142040252686, -0.03639288619160652, -0.5147410035133362, -0.684768557548523, -7.825926780700684, -0.4634998142719269, -0.5124118328094482, -0.7779343724250793, -7.378730297088623, -0.6568188071250916, -0.9223412871360779, -0.633527398109436, -0.3190928101539612, -0.6009193062782288, -0.815200686454773, -0.2340790331363678, -0.5846153497695923, -7.378730297088623, -0.7313514947891235, -0.945632815361023, -0.7173765301704407, -0.34005510807037354, -0.215445876121521, -0.5310449600219727, -0.9083664417266846, -0.18050870299339294, -0.14324240386486053, -14.682928085327148, -0.945632815361023, -1.313637614250183, 0.11471037566661835, -0.754642903804779, -6.372539520263672, -0.8245171904563904, -1.0760648250579834, -0.13450810313224792, -1.0294820070266724, -0.708060085773468, -0.871100127696991, -0.1502298265695572, -0.9782408475875854, -1.0481151342391968, 0.01310143992304802, -0.7127183079719543, -0.47980380058288574, -16.24811363220215, -0.4285627007484436, -0.6614770889282227, -1.1133310794830322, -0.1502298265695572, -0.04250688850879669, -1.0155071020126343, -0.796567440032959, 0.027221878990530968, -0.17934413254261017, -4.471957683563232, -0.44253748655319214, -1.173888921737671, -0.43787920475006104, -0.3889671862125397, -0.4285627007484436, -0.2562059164047241, -0.3144345283508301, 0.007569720037281513, -0.47980380058288574, -0.23757274448871613, -0.3470425605773926, -1.0294820070266724, -0.3237511217594147, 0.005204182583838701, -0.708060085773468, -1.9471650123596191, -0.8571254014968872, -1.0527734756469727, -0.2946368157863617, -0.2061292976140976, -1.4906525611877441, -0.5287158489227295, -0.7406680583953857, -0.1537235528230667, -0.5520073175430298, -1.658350944519043, -0.3121054172515869, -0.17934413254261017, -4.919153690338135, -0.44486668705940247, -0.5077535510063171, -0.36800485849380493, -0.07336805760860443, -1.8353660106658936, -0.26901620626449585, -0.6894268989562988, -0.21777503192424774, -0.3796505928039551, -0.36334657669067383, -0.40527117252349854, -0.5729696154594421, -0.27250993251800537, -6.894268035888672, -10.807230949401855, -1.2950044870376587, -0.5799570679664612, -0.9689241647720337, -1.8539992570877075, -7.937725067138672, -0.2981305420398712, -0.6894268989562988, 0.24921849370002747, -0.25969964265823364, -6.298007011413574, -0.8198590278625488, -1.1040146350860596, -0.36800485849380493, -0.945632815361023, -0.8105423450469971, -0.5310449600219727, -0.4192460775375366, -0.02853202074766159, -1.043456792831421, -0.8105423450469971, -0.6894268989562988, -0.8804166316986084, -7.788660049438477, -1.0667482614517212, -0.6102359294891357, -1.3322707414627075, -0.8757584095001221, -16.09904670715332, -0.24456021189689636, -0.9502909779548645, 0.10597608238458633, -0.2061292976140976, 0.708060085773468, -1.0900397300720215, -0.08035549521446228, -0.3214219808578491, -1.723567008972168, -0.754642903804779, -0.992215633392334, 0.2573705017566681, -0.558994710445404, -0.5380324125289917, -0.215445876121521, -0.44719576835632324, 0.21661046147346497, -0.8804166316986084, -0.12111552059650421, -0.44719576835632324, -7.41599702835083, -1.0387985706329346, -0.28299108147621155, -0.6148942112922668, -0.570640504360199, -0.3214219808578491, -1.0760648250579834, -0.6894268989562988, 0.06783634424209595, -0.2201041579246521, -0.9409745335578918, 0.46117064356803894, -0.09200121462345123, -0.4541832208633423, -0.2620287835597992, -0.48446208238601685, 0.12577380239963531, -0.554336428642273, -0.5846153497695923, -0.45185407996177673, -0.9502909779548645, -0.871100127696991, -2.0682806968688965, -0.36800485849380493, -15.204655647277832, -0.675451934337616, -0.2107875943183899, 0.05939318612217903, 0.022272447124123573, -0.003038806142285466, 0.0053133610635995865, -0.25038307905197144, -0.558994710445404, 0.04105117544531822, -1.723567008972168, -0.29230767488479614, -0.9409745335578918, -0.5939319133758545, -0.3004596531391144, -0.47980380058288574, 0.1642047017812729, -0.684768557548523, -0.5403615236282349, -0.0885075107216835, -0.3843088746070862, -0.2061292976140976, -0.8291754722595215, -0.6428439617156982, -0.10888751596212387, -0.2527121901512146, -0.12926754355430603, -0.2142813503742218, -0.6102359294891357, -0.4122585952281952, -0.2107875943183899, 0.33073854446411133, -0.3796505928039551, -0.11529266089200974, 0.4914495646953583, -0.5263867378234863, -0.6940851211547852, -0.11645723879337311, 0.23757274448871613, -0.2853202521800995, -5.627213478088379, -10.136438369750977, -1.1133310794830322, -0.5869444608688354, -0.9642659425735474, -0.5357032418251038, -0.8431503772735596, -0.8897333741188049, -0.4122585952281952, 0.3144345283508301, -4.732822418212891, -0.2911430895328522, -0.5357032418251038, -0.2562059164047241, -1.6863007545471191, -0.6009193062782288, -0.4262335002422333, -0.708060085773468, -7.304197311401367, -1.0248236656188965, -0.9735825061798096, -1.239104986190796, -1.2204718589782715, -1.2018386125564575, -0.992215633392334, -1.108672857284546, -0.6242108345031738, -1.1645723581314087, -0.3749922513961792, -0.6148942112922668, -0.6568188071250916, -8.384921073913574, -1.2856879234313965, -1.1040146350860596, -0.9828991293907166, -1.4906525611877441, -1.4999690055847168, -1.0108487606048584, -0.8198590278625488, -0.8897333741188049, -0.7732760906219482, -0.24572478234767914, -0.11471037566661835, -0.8664418458938599, -6.298007011413574, -1.0714064836502075, -0.6102359294891357, -1.3415874242782593, -1.239104986190796, -0.8384921550750732, -0.7779343724250793, -1.2484216690063477, -0.019069872796535492, -0.861783504486084, -0.9689241647720337, -0.6521605253219604, -10.136438369750977, -1.4440696239471436, -1.4533863067626953, -0.4099295139312744, -0.2771682143211365, -0.11529266089200974, -0.4215751886367798, -8.57125186920166, -1.187863826751709, -0.5636529922485352, -1.3415874242782593, -0.9689241647720337, -0.46117064356803894, -0.570640504360199, -0.8850749731063843, -0.354030042886734, -1.304321050643921, -2.440943717956543, -0.1781795769929886, -1.1273059844970703, 0.14207783341407776, -7.41599702835083, -0.708060085773468, -0.5776278972625732, -0.04076003283262253, -0.30511796474456787, 0.21893960237503052, -0.28764936327934265, -0.4891204237937927, -0.027367450296878815, -0.796567440032959, -0.2049647569656372, 0.013829296454787254, -1.0807230472564697, -1.4906525611877441, -0.2748390734195709, -0.10073550790548325, 0.0561906136572361, -0.139748677611351, 0.1630401313304901, -0.21195216476917267, -0.031006738543510437, 0.12460924685001373, -1.0993562936782837, -0.1676984280347824, -1.0527734756469727, -1.7794667482376099, -0.7686177492141724, -0.12693838775157928, -0.4588415026664734, -0.3982837200164795, -0.9782408475875854, -8.012258529663086, -1.136622667312622, -0.07162120193243027, -0.7360097169876099, -0.8664418458938599, -7.937725067138672, -0.45651233196258545, -0.30511796474456787, -1.9471650123596191, -0.11005207896232605, -0.5310449600219727, -0.619552493095398, -0.6288690567016602, -0.9130246639251709, -1.136622667312622, -8.161323547363281, -1.0294820070266724, -0.5240575671195984, -0.09025435149669647, -0.6894268989562988, -0.43322092294692993, -0.8990498185157776, -7.565062522888184, -0.6009193062782288, -0.27833276987075806, -0.5846153497695923, -0.6288690567016602, -0.6661353707313538, -7.788660049438477, -1.3881702423095703, -1.8260493278503418, -0.8198590278625488, -0.1310143917798996, -0.5659821629524231, -1.2111551761627197, -0.28764936327934265, -0.6475022435188293, -0.3423842787742615, -0.815200686454773, -0.43322092294692993, -0.945632815361023, -0.062304623425006866, -0.19448359310626984, 0.2433956265449524, -0.633527398109436, -0.11412808299064636, -7.155132293701172, -0.10422922670841217, -0.5170701742172241, -0.030570026487112045, -1.0527734756469727, -1.2111551761627197, -1.0667482614517212, -7.7513933181762695, -0.40061289072036743, -0.7825926542282104, -0.675451934337616, -1.0714064836502075, -8.347654342651367, -1.2484216690063477, -0.10946980118751526, -0.27018076181411743, -0.1781795769929886, -0.4099295139312744, -0.1956481635570526, -0.5426907539367676, -0.815200686454773, -0.9037081599235535, -0.15721726417541504, -0.18633157014846802, -0.29696595668792725, -0.6568188071250916, -5.478148460388184, -0.5077535510063171, -1.2018386125564575, -0.6894268989562988, 0.03464602679014206, -2.301194906234741, -0.496107816696167, -0.6428439617156982, -0.871100127696991, -0.5566655397415161, -0.18633157014846802, -0.9735825061798096, -4.956419944763184, -10.732699394226074, -1.0527734756469727, -0.5869444608688354, -1.313637614250183, -0.39595460891723633, -5.030952453613281, -0.33073854446411133, -0.5450198650360107, -0.020234445109963417, -0.6381856203079224, -0.5752987265586853, -0.0698743388056755, -0.4704872667789459, -0.9363161325454712, -1.704934000968933, -1.0341403484344482, -0.30511796474456787, -0.27833276987075806, -0.3121054172515869, -0.0890897884964943, -4.416058540344238, -0.39595460891723633, -0.4728164076805115, -0.558994710445404, -0.09083664417266846, -0.6102359294891357, -0.20263558626174927, -0.07424148917198181, -0.8291754722595215, -0.30278879404067993, -0.4914495646953583, -0.004385342821478844, -1.6863007545471191, -0.43322092294692993, -0.14207783341407776, -0.9642659425735474, -0.29580140113830566, -5.776278495788574, -0.7406680583953857, -0.3610174059867859, -0.3563591539859772, -0.8478086590766907, 0.05473490059375763, -0.8338338136672974, -0.8804166316986084, -0.44719576835632324, -7.676860809326172, -0.684768557548523, -0.013028653338551521, -0.15255898237228394, -0.46117064356803894, -0.04891204088926315, -1.1133310794830322, -1.0341403484344482, -2.0962302684783936, -0.3610174059867859, -0.13276124000549316, -4.6396565437316895, -1.416120171546936, -0.6707937121391296, -0.633527398109436, -0.6381856203079224, -0.8431503772735596, 0.18866072595119476, 0.6055775880813599, -0.5030952095985413, -0.26901620626449585, -0.08617836236953735, -0.805884063243866, -0.6428439617156982, -1.565185308456421, -0.8105423450469971, -0.16071099042892456, -0.34937170147895813, -0.430891752243042, -0.796567440032959, -0.17002755403518677, -7.341464042663574, -2.049647331237793, -1.0760648250579834, -0.15721726417541504, -0.39595460891723633, -0.2201041579246521, -0.5892736315727234, 0.25853508710861206, -0.4541832208633423, -0.22359788417816162, -0.2142813503742218, -14.161199569702148, -0.3889671862125397, -0.1024823784828186, -5.403615474700928, -0.6102359294891357, -0.30511796474456787, -0.1071406751871109, -0.45185407996177673, -5.105484962463379, -0.5473489761352539, -0.03988660126924515, -1.2018386125564575, -0.6801102161407471, -7.825926780700684, -1.2577381134033203, -0.5799570679664612, -0.3866380453109741, -0.796567440032959, -1.5558687448501587, -0.37266314029693604, -0.8291754722595215, -0.7779343724250793, -0.9130246639251709, -0.6288690567016602, -0.35868826508522034, -0.7593011856079102, -0.1723567247390747, -0.8384921550750732, -0.27250993251800537, -0.168862983584404, -1.723567008972168, -0.23524363338947296, -0.6242108345031738, -0.6428439617156982, -0.708060085773468, -0.009025435894727707, -0.30278879404067993, -5.813545227050781, -0.5263867378234863, 0.2247624546289444, -4.881887435913086, -0.2911430895328522, -0.0003116140724159777, 0.12286239117383957, -0.5892736315727234, -0.6055775880813599, -0.2981305420398712, -7.788660049438477, -0.7919092178344727, -0.4402083158493042, -0.279497355222702, -0.3260802626609802, -7.41599702835083, -1.807416319847107, -0.4867912530899048, -1.5372354984283447, -0.07686177641153336, -0.08152006566524506, 0.17468585073947906, 0.4588415026664734, -1.8446825742721558, -0.25853508710861206, -0.316763699054718, -0.633527398109436, -0.1874961256980896, 0.10131779313087463, -5.217284202575684, -0.7872508764266968, -0.6428439617156982, -0.27367448806762695, -0.3936254382133484, -0.3610174059867859, -0.6614770889282227, 0.1921544373035431, -1.704934000968933, -0.5916028022766113, 0.026930734515190125, -0.4076003432273865, -0.28299108147621155, -0.11762181669473648, 0.015503369271755219, -0.07860863208770752, 0.08559606969356537, -0.570640504360199, -5.664480686187744, -10.583633422851562, -1.122647762298584, -0.6661353707313538, -1.2763712406158447, -0.34937170147895813, -6.745203018188477, -0.8897333741188049, -1.0760648250579834, 0.1071406751871109, -4.527857303619385, -0.2911430895328522, -0.4774746596813202, 0.004731074906885624, -0.45185407996177673, -0.4122585952281952, -0.04425375536084175, 0.06463377177715302, -0.13800182938575745, -2.235978841781616, -0.9689241647720337, -1.1645723581314087, -0.8990498185157776, -11.850688934326172, -1.0667482614517212, -0.754642903804779, -0.354030042886734, -1.4347530603408813, -0.7313514947891235, -0.4355500638484955, 0.177015021443367, -0.708060085773468, -0.5380324125289917, 0.3423842787742615, 0.19331902265548706, -0.49843698740005493, -0.3237511217594147, -5.776278495788574, -1.0760648250579834, -1.173888921737671, 0.0053133610635995865, -0.8524670004844666, -0.9316579103469849, -0.9502909779548645, -11.47802448272705, -0.8664418458938599, -0.1490652710199356, -1.704934000968933, 0.561323881149292, -0.3936254382133484, -0.10422922670841217, -0.007096612825989723, -0.2666870653629303, -1.630401372909546, -0.27367448806762695, -0.7313514947891235, 0.15139439702033997, -0.2678516209125519, 0.3749922513961792, 0.042215745896101, -0.5939319133758545, -0.9735825061798096, -1.4906525611877441, -0.6148942112922668, -0.40061289072036743, 0.3121054172515869, -0.5100827217102051, -0.4891204237937927, -0.04891204088926315, -0.8943915367126465, -0.23174990713596344, 0.2853202521800995, -0.09665951132774353, 0.028823165223002434, 0.20380017161369324, -5.217284202575684, -0.15255898237228394, -1.141281008720398, -0.22825616598129272, -0.2841556668281555, -0.5030952095985413, -10.881763458251953, -1.117989420890808, -0.5380324125289917, -0.7686177492141724, -0.2934722304344177, -0.1642047017812729, -0.3190928101539612, -1.9285318851470947, -15.577320098876953, -0.44253748655319214, -0.11995095014572144, -5.515415191650391, -0.6288690567016602, -0.18633157014846802, -0.4681580662727356, -5.366349697113037, -10.210969924926758, -1.1785472631454468, -1.0061904191970825, -0.6148942112922668, -1.2297884225845337, -0.36334657669067383, -6.707937240600586, -0.8245171904563904, -1.0714064836502075, 0.10015322268009186, -4.80735445022583, -0.3330676853656769, -0.4867912530899048, -0.1071406751871109, -0.26319336891174316, -0.25969964265823364, 0.02518387697637081, -0.4262335002422333, -0.24688933789730072, -1.2297884225845337, -0.06172233447432518, -1.1459392309188843, -0.08792521059513092, -0.945632815361023, -0.9828991293907166, -0.5426907539367676, -10.36003589630127, -1.2950044870376587, -1.304321050643921, -1.4440696239471436, -1.5745017528533936, -1.2204718589782715, -1.239104986190796, -0.1921544373035431, -0.17934413254261017, -0.49843698740005493, -0.9223412871360779, -0.5939319133758545, -0.008807078003883362, -0.4588415026664734, -11.999752044677734, -1.658350944519043, -1.6024515628814697, -0.29580140113830566, -0.9083664417266846, -0.43787920475006104, -0.25038307905197144, 0.1595464050769806, -0.6055775880813599, -0.04949432611465454, -0.796567440032959, -0.4821329712867737, -0.3749922513961792, -0.5170701742172241, -0.7266931533813477, -0.430891752243042, -0.8990498185157776, -0.25853508710861206, -0.10888751596212387, -0.8105423450469971, -1.0341403484344482, -0.4099295139312744, -0.3237511217594147, -0.4076003432273865, -0.5426907539367676, -0.027367450296878815, 0.12286239117383957, -16.546245574951172, -0.9130246639251709, -0.0013647332089021802, 0.41458773612976074, -0.4704872667789459, -2.235978841781616, -0.279497355222702, -0.6801102161407471, -8.04952335357666, -0.3260802626609802, -0.22243334352970123, -0.7453262805938721, -0.796567440032959, -1.2111551761627197, -1.0155071020126343, -0.6009193062782288, -0.5776278972625732, -0.35868826508522034, -0.5962610840797424, -0.33073854446411133, 0.02285473421216011, -0.46117064356803894, -1.0155071020126343, -1.4906525611877441, -1.0807230472564697, -0.9176830053329468, -1.0620899200439453, -0.4402083158493042, -0.7406680583953857, -0.11179894208908081, -0.23524363338947296, -0.18633157014846802, -0.30278879404067993, 0.06288690119981766, -5.627213478088379, -0.2760036587715149, -0.3773214519023895, -15.800917625427246, -0.19914186000823975, -0.8943915367126465, -12.596014022827148, -1.6676676273345947, -1.117989420890808, -0.44253748655319214, -1.509285807609558, -0.7266931533813477, -0.07627949118614197, -4.304259300231934, -1.0946979522705078, -0.2014710158109665, -1.239104986190796, -0.9968739748001099, -8.310388565063477, -2.301194906234741, -1.3415874242782593, -0.27018076181411743, -0.554336428642273, -0.945632815361023, -3.8943300247192383, -0.796567440032959, -0.5357032418251038, -0.5916028022766113, -0.8105423450469971, -0.2748390734195709, 0.402942031621933, -0.37033402919769287, 0.7220348119735718, -0.6381856203079224, -0.06114005297422409, -2.440943717956543, -1.0061904191970825, -0.3470425605773926, -1.2018386125564575, -0.28648480772972107, -0.44719576835632324, -0.6801102161407471, -0.9037081599235535, -7.863193035125732, -1.141281008720398, -0.4192460775375366, -0.7639594674110413, -0.9968739748001099, -8.012258529663086, -0.38197973370552063, -0.08093778043985367, -1.057431697845459, -1.0201654434204102, -0.9223412871360779, -7.937725067138672, -0.6381856203079224, -0.4914495646953583, -0.8431503772735596, -0.26901620626449585, -1.1832056045532227, -0.8384921550750732, -0.9269996285438538, -1.742200255393982, -0.27018076181411743, -0.6940851211547852, -8.012258529663086, -0.6055775880813599, -0.17002755403518677, -4.658289432525635, -1.057431697845459, -0.38197973370552063, -0.49377867579460144, -1.462702989578247, -2.180079460144043, -1.4068033695220947, -0.5100827217102051, -0.3121054172515869, -0.945632815361023, -0.945632815361023, -0.41458773612976074, -1.0201654434204102, -0.7593011856079102, -0.7313514947891235, -0.4821329712867737, 0.7639594674110413, -0.8478086590766907, -0.24456021189689636, -0.2760036587715149, -0.10364693403244019, -0.19448359310626984, -0.3563591539859772, -1.0714064836502075, -0.7313514947891235, -0.05269689857959747, -0.12752068042755127, -0.0698743388056755, -2.310511589050293, -0.4681580662727356, -0.060557760298252106, -0.6614770889282227, -0.1123812273144722, -0.16187556087970734, -2.1055469512939453, -1.0015323162078857, -0.36567574739456177, -0.7406680583953857, -8.086790084838867, -0.28299108147621155, -0.08792521059513092, -0.4891204237937927, -5.664480686187744, -10.434568405151367, -1.1692306995391846, -1.0620899200439453, -0.633527398109436, -1.3415874242782593, 0.12984982132911682, -4.80735445022583, -0.2340790331363678, -0.4541832208633423, -0.4821329712867737, -0.2608641982078552, 0.08734292536973953, -0.09258350729942322, 0.26319336891174316, -0.1595464050769806, 0.06638062000274658, -0.2014710158109665, -0.0608489066362381, -0.9828991293907166, -1.3602204322814941, -1.2577381134033203, -16.546245574951172, -0.5776278972625732, -0.14731840789318085, -0.5869444608688354, -0.23058532178401947, -0.49377867579460144, -1.4720194339752197, -0.402942031621933, -0.815200686454773, -8.347654342651367, -0.3517008423805237, -0.0791909247636795, -0.4099295139312744, -0.2142813503742218, -0.3517008423805237, 0.3563591539859772, -0.04629175364971161, 0.5846153497695923, -1.0667482614517212, -0.26901620626449585, 0.19914186000823975, -0.05182346701622009, -0.027804167941212654, 0.08268463611602783, -4.919153690338135, -0.5357032418251038, -1.891265630722046, -0.12053324282169342, -0.36800485849380493, -5.478148460388184, -0.1676984280347824, -0.6102359294891357, -0.003693878185003996, -5.813545227050781, -9.689241409301758, -1.1319643259048462, -0.945632815361023, -0.5193992853164673, -1.2204718589782715, -1.723567008972168, -0.24921849370002747, 0.00749693438410759, -6.857003211975098, -0.9223412871360779, -0.9828991293907166, -0.14615383744239807, -0.09491264820098877, -0.43322092294692993, -5.142751693725586, -0.570640504360199, -0.36334657669067383, -0.5636529922485352, -7.043333053588867, -0.22592703998088837, -0.43787920475006104, 0.15721726417541504, -0.5846153497695923, -8.235856056213379, -1.2111551761627197, -0.30278879404067993, -0.49843698740005493, -0.9083664417266846, -1.5558687448501587, -0.3773214519023895, -0.7919092178344727, -14.83199405670166, -0.9689241647720337, -0.3237511217594147, -0.45185407996177673, 0.5496781468391418, -0.5357032418251038, 0.03479159623384476, 0.23757274448871613, -0.4192460775375366, -0.28764936327934265, -0.12577380239963531, -0.5939319133758545, -0.1874961256980896, -0.34937170147895813, 0.05531718581914902, -0.002265457296743989, -8.012258529663086, -1.0993562936782837, -0.12810295820236206, -1.2484216690063477, -0.4728164076805115, -0.8571254014968872, -0.17468585073947906, -1.0061904191970825, -1.3602204322814941, -0.44486668705940247, -0.44719576835632324, -0.7406680583953857, -0.6987434029579163, -0.3423842787742615, 0.3610174059867859, -0.09433036297559738, -0.6568188071250916, -0.49377867579460144, -0.5403615236282349, 0.010845080018043518, -0.8850749731063843, -0.945632815361023, -0.2981305420398712, 0.009534936398267746, -0.20380017161369324, -0.4891204237937927, -1.0108487606048584, -0.6381856203079224, -0.12286239117383957, -8.012258529663086, -0.49843698740005493, -0.22825616598129272, -0.5100827217102051, -0.5496781468391418, -0.5776278972625732, -7.937725067138672, -1.2204718589782715, -1.0201654434204102, -6.968801021575928, 0.07686177641153336, -0.24688933789730072, -0.25387677550315857, -1.0760648250579834, -0.619552493095398, 0.09898865222930908, -8.832117080688477, -0.7686177492141724, -0.6707937121391296, -7.565062522888184, -1.2950044870376587, -0.316763699054718, -4.378791809082031, -1.0620899200439453, -1.1133310794830322, -0.2678516209125519, -0.2107875943183899, -0.9642659425735474, -9.763774871826172, -1.267054796218872, -0.6055775880813599, -0.3260802626609802, -0.5450198650360107, -0.3563591539859772, -0.025475021451711655, -0.15139439702033997, -0.6661353707313538, -0.7779343724250793, -0.6661353707313538, -0.48446208238601685, -0.9549493193626404, 0.36567574739456177, -0.6568188071250916, -0.2771682143211365, -0.6894268989562988, -3.018571615219116, -0.7639594674110413, -0.06958319246768951, -0.46117064356803894, 0.029842166230082512, 0.07860863208770752, -0.3796505928039551, -0.5077535510063171, -6.521605491638184, -0.06317804753780365, -0.4681580662727356, -0.796567440032959, 0.11296351999044418, -0.6707937121391296, -1.1040146350860596, -0.7266931533813477, -0.5287158489227295, -0.6801102161407471, -0.30511796474456787, -0.3447134494781494, 0.2748390734195709, -0.04483603313565254, 0.07686177641153336, -0.4541832208633423, -0.023145876824855804, -8.086790084838867, -0.7872508764266968, -0.945632815361023, -0.4867912530899048, -0.5659821629524231, -6.186208724975586, -1.658350944519043, -0.558994710445404, -1.593134880065918, -1.0341403484344482, -0.7872508764266968, -7.714127540588379, -0.945632815361023, -0.7034016847610474, -7.788660049438477, -1.4068033695220947, -0.25038307905197144, -0.7872508764266968, -0.7127183079719543, -0.7825926542282104, -1.5465521812438965, -0.6381856203079224, -0.4285627007484436, -0.6148942112922668, -0.570640504360199, -0.2608641982078552, 0.047456324100494385, -11.47802448272705, -1.1785472631454468, -1.2763712406158447, -1.350903868675232, -1.462702989578247, -1.1273059844970703, -0.8338338136672974, -1.0294820070266724, -1.1925221681594849, -0.9875573515892029, -0.09957093000411987, -0.19914186000823975, -1.1925221681594849, -8.347654342651367, -1.0155071020126343, -0.3936254382133484, -0.011500151827931404, -5.291816711425781, -0.40527117252349854, -1.0760648250579834, 0.23174990713596344, -0.5170701742172241, -0.5916028022766113, -0.5310449600219727, -0.17934413254261017, -0.158381849527359, 0.07569719851016998, -5.254550457000732, -0.3866380453109741, -0.7173765301704407, -4.471957683563232, -0.18516701459884644, -0.337725967168808, -0.8198590278625488, -0.9782408475875854, -1.0155071020126343, -0.6288690567016602, -0.5380324125289917, -7.639594554901123, -0.40061289072036743, -1.267054796218872, -0.6055775880813599, -0.6242108345031738, -1.2484216690063477, -0.4355500638484955, -0.09491264820098877, -0.2888139486312866, -1.3322707414627075, 0.16071099042892456, 0.012082438915967941, -4.732822418212891, -0.9223412871360779, -0.7220348119735718, -1.2484216690063477, -5.850811958312988, -0.6894268989562988, -0.40527117252349854, -0.5310449600219727, -0.48446208238601685, -8.235856056213379, -0.6381856203079224, -1.4720194339752197, -0.009025435894727707, -0.46582895517349243, -5.739012241363525, -0.19797730445861816, -0.4215751886367798, -0.37266314029693604, -0.7593011856079102, -0.6987434029579163, -0.44719576835632324, -0.6148942112922668, -7.900458812713623, -0.5193992853164673, -0.5659821629524231, -0.754642903804779, -0.430891752243042, -0.47980380058288574, -0.8478086590766907, -0.8571254014968872, -8.012258529663086, -1.0248236656188965, -0.7593011856079102, -7.602327823638916, -1.1925221681594849, -0.27250993251800537, -1.2763712406158447, -0.6568188071250916, -1.1273059844970703, -1.117989420890808, -0.22243334352970123, -0.9083664417266846, -0.5007661581039429, -0.3330676853656769, -0.6521605253219604, -0.17002755403518677, -1.1505974531173706, -8.198589324951172, -1.0527734756469727, -0.3517008423805237, 0.06929205358028412, -1.8446825742721558, -0.23174990713596344, -0.17468585073947906, -0.28648480772972107, -2.021697521209717, -0.8012257814407349, -0.684768557548523, -0.44486668705940247, -0.8850749731063843, -0.40527117252349854, -0.4402083158493042, -0.496107816696167, -0.6055775880813599, -0.47980380058288574, -0.5100827217102051, -0.14731840789318085, -0.06463377177715302, -0.25853508710861206, -0.13334353268146515, -0.42390432953834534, -0.4495249092578888, -0.4355500638484955, -0.37266314029693604, -0.17468585073947906, 0.3121054172515869, -0.3284094035625458, -0.3353968560695648, -0.24106648564338684, -0.09957093000411987, 0.19448359310626984, -0.11354580521583557, 0.1642047017812729, -0.24572478234767914, -0.057355187833309174, 0.12752068042755127, -0.2049647569656372, -0.5007661581039429, 0.6987434029579163, -0.9782408475875854, -0.2480539083480835, -0.28764936327934265, -0.18050870299339294, -0.27018076181411743, 0.3237511217594147, -0.4169169068336487, -1.0201654434204102, -0.3470425605773926, 0.37033402919769287, -0.4914495646953583, 0.6009193062782288, -0.6428439617156982, 0.05065889656543732, -0.309776246547699, -0.30511796474456787, -0.4122585952281952, -0.5193992853164673, -0.6987434029579163, -0.18283787369728088, -0.9828991293907166, 1.1785472631454468, 0.07686177641153336, -0.496107816696167, -1.1040146350860596, -1.8167328834533691, 0.6055775880813599, -0.08501377701759338, -0.5333741307258606, -0.5333741307258606, -0.19331902265548706, -0.177015021443367, -0.2771682143211365, -0.8571254014968872, 0.035373885184526443, -0.309776246547699, -0.26319336891174316, -0.09141893684864044, -1.0155071020126343, -0.5822861790657043, -0.12286239117383957, 0.215445876121521, -0.3749922513961792, -0.2527121901512146, 0.09141893684864044, -1.0993562936782837, -1.057431697845459, -0.7686177492141724, -0.5333741307258606, -0.6568188071250916, -0.4681580662727356, -0.8478086590766907, -0.7919092178344727, 0.337725967168808, -0.4192460775375366, -1.239104986190796, -2.925405979156494, -0.0372663177549839, 0.09898865222930908, -7.453263282775879, -0.561323881149292, -0.815200686454773, -0.28648480772972107, -0.8757584095001221, -0.40527117252349854, -0.23640820384025574, -0.7127183079719543, -0.5007661581039429, -0.2573705017566681, -0.48446208238601685, -0.7825926542282104, -0.2201041579246521, 0.06754519045352936, -0.8012257814407349, -0.6428439617156982, -7.565062522888184, -1.1832056045532227, -0.26552248001098633, -0.37266314029693604, -0.3889671862125397, 0.3936254382133484, -0.8804166316986084, -0.815200686454773, -1.0387985706329346, -0.5962610840797424, -0.7360097169876099, -0.9130246639251709, -0.5217283964157104, -0.5776278972625732, -0.861783504486084, -0.3866380453109741, -0.6568188071250916, -0.19098986685276031, 0.19797730445861816, -0.6801102161407471, -4.676922798156738, -1.5186023712158203, -1.1459392309188843, -8.012258529663086, -0.44253748655319214, -0.019069872796535492, -4.844620704650879, -1.5372354984283447, -0.17119213938713074, 0.2201041579246521, -1.1925221681594849, -0.9596076011657715, -0.5403615236282349, -0.9409745335578918, -0.9130246639251709, -0.309776246547699, -1.2577381134033203, -0.6009193062782288, -0.47980380058288574, -0.9269996285438538, -0.26552248001098633, -1.0527734756469727, -8.757583618164062, -0.8291754722595215, -8.347654342651367, -0.8012257814407349, -2.1241798400878906, -1.2018386125564575, -0.168862983584404, -0.8524670004844666, -1.057431697845459, -1.3415874242782593, -0.6055775880813599, -0.8384921550750732, -0.09665951132774353, -0.7034016847610474, -0.027804167941212654, 0.010626722127199173, -0.6614770889282227, -0.6614770889282227, -6.148941993713379, -0.22126874327659607, 0.2049647569656372, -0.5636529922485352, -0.9130246639251709, -0.06026662141084671, -0.0751149132847786, 0.04716518148779869, 0.03639288619160652, -0.03682960197329521, -0.5380324125289917, -0.4891204237937927, -3.670732021331787, -0.2061292976140976, -0.8431503772735596, -0.12286239117383957, -1.2204718589782715, -0.23757274448871613, -0.6987434029579163, -1.3229541778564453, -0.7313514947891235, -8.04952335357666, -0.3004596531391144, -0.6521605253219604, -0.22825616598129272, -0.5333741307258606, -0.3447134494781494, -0.17468585073947906, -0.1548881232738495, 0.06929205358028412, -0.5496781468391418, 0.25038307905197144, -0.04105117544531822, 0.24456021189689636, -0.2899785339832306, -0.6661353707313538, -0.9875573515892029, -0.13858410716056824, -0.861783504486084, -0.992215633392334, -1.4720194339752197, -1.0527734756469727, -0.6102359294891357, -0.1735212802886963, 0.06783634424209595, -0.059684332460165024, -5.888077735900879, -0.7313514947891235, -0.20729386806488037, -0.8850749731063843, -0.8105423450469971, -0.11529266089200974, -0.945632815361023, 0.1968127191066742, 0.6102359294891357, 0.18283787369728088, -0.9223412871360779, -0.9223412871360779, -1.267054796218872, 0.09724179655313492, -0.8757584095001221, -1.304321050643921, -0.8245171904563904, -4.993686676025391, -0.4891204237937927, -0.6009193062782288, -0.8943915367126465, -0.871100127696991, -1.4254366159439087, -0.1310143917798996, -0.3470425605773926, -0.3284094035625458, -0.5054243803024292, -0.4704872667789459, -8.273122787475586, -1.2297884225845337, -0.7313514947891235, -0.7593011856079102, -0.9409745335578918, -0.7686177492141724, 0.019943300634622574, -4.658289432525635, -0.5450198650360107, -0.21311675012111664, -0.41458773612976074, -4.453324317932129, -0.309776246547699, -0.48446208238601685, -0.8105423450469971, -6.596137523651123, -0.992215633392334, -0.6242108345031738, -0.3517008423805237, -0.5822861790657043, -6.745203018188477, -0.47514548897743225, -0.25853508710861206, -0.7499845027923584, -1.4720194339752197, -0.9316579103469849, -0.9502909779548645, -0.41458773612976074, -0.037120744585990906, -0.8664418458938599, -1.0667482614517212, -2.3198282718658447, -0.3004596531391144, -0.41458773612976074, -0.5193992853164673, -5.217284202575684, 0.0797732025384903, -0.4495249092578888, -0.9409745335578918, -1.0527734756469727, -0.5403615236282349, -0.18167328834533691, -1.122647762298584, -1.3974868059158325, -0.796567440032959, -0.12402695417404175, -0.337725967168808, 0.19098986685276031, -1.0481151342391968, -1.0714064836502075, -0.3982837200164795, -0.9037081599235535, -0.6381856203079224, -1.0108487606048584, -0.025038305670022964, 0.675451934337616, -0.5030952095985413, -0.7499845027923584, -0.3936254382133484, -1.0155071020126343, -0.7453262805938721, 0.44486668705940247, -0.2946368157863617, -0.8012257814407349, -0.3912963271141052, 0.08093778043985367, -0.43787920475006104, -0.4262335002422333, -0.5520073175430298, -1.1319643259048462, -0.8245171904563904, -0.22243334352970123, -0.430891752243042, -0.1444069743156433, -0.16653384268283844, -0.554336428642273, 0.6987434029579163, 0.13159668445587158, -1.1133310794830322, -0.5287158489227295, -0.633527398109436, -0.5310449600219727, -0.5962610840797424, -0.8012257814407349, -0.25038307905197144, -0.1030646488070488, -0.16536927223205566, -0.06667176634073257, -0.14731840789318085, 0.44486668705940247, 0.3260802626609802, 0.43322092294692993, -0.29580140113830566, -0.4867912530899048, -7.266931533813477, -0.1735212802886963, -0.7919092178344727, -0.1735212802886963, -1.1925221681594849, -0.4099295139312744, -0.5030952095985413, -5.366349697113037, -0.16071099042892456, -0.43322092294692993, -0.402942031621933, 0.11529266089200974, -0.40061289072036743, -1.1133310794830322, -6.819736003875732, -0.2480539083480835, -0.3447134494781494, -1.2111551761627197, -0.4867912530899048, -0.554336428642273, -0.9409745335578918, -0.5659821629524231, -0.6148942112922668, -0.0029114307835698128, 0.09025435149669647, -0.24456021189689636, -0.3563591539859772, -0.6148942112922668, -0.8571254014968872, 0.1548881232738495, -0.5007661581039429, -0.5170701742172241, -0.5403615236282349, -1.5186023712158203, -0.8384921550750732, -1.3322707414627075, -8.869382858276367, -0.5636529922485352, -0.6521605253219604, 0.06783634424209595, -0.49843698740005493, -0.15721726417541504, -0.10946980118751526, -7.900458812713623, -1.2204718589782715, -0.13625496625900269, -1.2111551761627197, -0.004731074906885624, -0.21311675012111664, -0.0838492140173912, -0.29230767488479614, -0.22592703998088837, -0.708060085773468, -0.6614770889282227, -0.35868826508522034, -0.5473489761352539, -0.8571254014968872, -0.36334657669067383, -0.13509038090705872, -1.0201654434204102, 0.0698743388056755, -0.2981305420398712, -0.177015021443367, 0.2666870653629303, -0.47514548897743225, -0.8431503772735596, -0.6661353707313538, -0.3353968560695648, -0.8384921550750732, 0.49843698740005493, -0.06812748312950134, -0.8990498185157776, -2.0403308868408203, -1.956481695175171, -0.33073854446411133, -0.568311333656311, -0.4821329712867737, -0.5426907539367676, -0.8245171904563904, -0.43322092294692993, -0.44486668705940247, -0.215445876121521, -0.7034016847610474, -0.6009193062782288, -0.2562059164047241, 0.3353968560695648, -0.30278879404067993, -2.571375846862793, -0.1735212802886963, -0.012082438915967941, 0.4355500638484955, -0.30278879404067993, -0.3190928101539612, -0.10015322268009186], "bench": "biodex", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v20-biodex_reactions-shaaa4e684d-mlpgate-biodexr-iso-coadapt16l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step12000.pt@1", "task": "biodex_reactions", "row_idx": 0, "row_id": "0482_biodexr_test", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Answer", " the", " question", " using", " only", " the", " biomedical", " article", " below", ".", " Answer", " with", " the", " adverse", " drug", " reaction", " terms", " only", ",", " separated", " by", " commas", ".\n\n", "Question", ":", " What", " adverse", " drug", " reactions", " did", " the", " patient", " experience", "?\n\n", "Article", ":\n", "TITLE", ":\n", "A", " fatal", " case", " of", " descending", " nec", "rot", "izing", " medi", "ast", "init", "is", " as", " a", " complication", " of", " od", "ont", "ogenic", " infection", ".", " A", " case", " report", ".\n\n", "AB", "STRACT", ":\n", "This", " paper", " presents", " the", " case", " of", " a", " ", "2", "6", "-year", "-old", " female", " patient", " in", " whom", " descending", " nec", "rot", "izing", " medi", "ast", "init", "is", " (", "DN", "M", ")", " developed", " as", " a", " complication", " of", " an", " od", "ont", "ogenic", " pur", "ulent", " infection", " of", " the", " mouth", ".", " Despite", " the", " efforts", " of", " a", " multid", "isc", "iplinary", " treatment", " team", ",", " the", " patient", " died", " with", " symptoms", " of", " se", "ptic", " shock", " and", " multiple", " organ", " failure", ".", " According", " to", " the", " literature", ",", " and", " as", " confirmed", " by", " our", " own", " observations", ",", " successful", " treatment", " requires", " early", " tom", "ographic", " diagnosis", ",", " radical", " surgery", ",", " combination", " antibiotic", " therapy", ",", " and", " intensive", " care", ".\n\n", "TEXT", ":\n", "Introduction", "\n", "P", "ur", "ulent", " conditions", " of", " the", " medi", "ast", "in", "um", " and", " lungs", " spread", " by", " continuity", " through", " the", " interf", "asc", "ial", " spaces", " of", " the", " neck", " are", " among", " the", " rare", "st", " complications", " of", " od", "ont", "ogenic", " inflammatory", " processes", " of", " the", " oral", " cavity", ".", " Desc", "ending", " nec", "rot", "izing", " medi", "ast", "init", "is", " (", "DN", "M", ")", " is", " a", " noteworthy", " example", " of", " such", " infection", ",", " originating", " from", " inflammatory", " conditions", " within", " the", " oral", " cavity", " and", " teeth", " [", "1", "].\n\n", "Descending", " nec", "rot", "izing", " medi", "ast", "init", "is", " develops", " in", " patients", " between", " ", "3", "0", " and", " ", "5", "0", " years", " old", " and", " occurs", " six", " times", " more", " frequently", " among", " men", ".", " The", " symptoms", " characteristic", " of", " D", "NM", " include", " strong", " retro", "st", "ernal", " pain", " (", "int", "ens", "ifying", " during", " breathing", " and", " cough", "ing", "),", " rapid", " breathing", ",", " t", "ach", "yc", "ard", "ia", ",", " increased", " body", " temperature", ",", " and", " inflammatory", " infiltration", " of", " the", " neck", " and", " chest", ".", " Treatment", " consists", " in", " combining", " broad", "-s", "pectrum", " antibiotic", " therapy", " with", " radical", " dis", "section", " and", " drainage", " of", " the", " pur", "ulent", " f", "oci", " located", " in", " the", " chest", " and", " medi", "ast", "in", "um", ".", " Despite", " intensive", " treatment", ",", " D", "NM", " mortality", " remains", " high", ",", " amount", "ing", " to", " as", " much", " as", " ", "2", "0", "-", "5", "0", "%", " of", " cases", ".\n\n", "A", "im", " of", " the", " study", "\n", "The", " aim", " of", " this", " study", " was", " to", " present", " the", " case", " of", " a", " ", "2", "6", "-year", "-old", " woman", " treated", " at", " the", " Clinical", " Department", " of", " Max", "illo", "fac", "ial", " Surgery", " and", " the", " Department", " of", " An", "esthes", "iology", " and", " Int", "ensive", " Care", " of", " the", " Regional", " Specialist", " Hospital", " in", " R", "zes", "z", "\u00f3w", ",", " in", " whom", ",", " in", " consequence", " of", " od", "ont", "ogenic", " infection", " and", " ph", "leg", "mon", " of", " the", " face", " and", " neck", ",", " D", "NM", " developed", " with", " numerous", " lung", " and", " medi", "ast", "inal", " abs", "cess", "es", ",", " resulting", " in", " the", " patient", "'s", " death", ".", " Desc", "ending", " nec", "rot", "izing", " medi", "ast", "init", "is", " as", " a", " complication", " of", " od", "ont", "ogenic", " infections", " is", " rarely", " encountered", " in", " everyday", " practice", ";", " therefore", ",", " it", " appears", " purpose", "ful", " to", " report", " the", " case", " of", " this", " patient", " who", " was", " recently", " treated", " at", " our", " department", ".\n\n", "Case", " study", "\n", "The", " ", "2", "6", "-year", "-old", " female", " patient", " was", " admitted", " to", " the", " Clinical", " Department", " of", " Max", "illo", "fac", "ial", " Surgery", " of", " the", " Regional", " Specialist", " Hospital", " in", " R", "zes", "z", "\u00f3w", " due", " to", " a", " swelling", " of", " the", " left", " cheek", " (", "which", " spread", " to", " the", " mental", " region", " before", " involving", " bil", "ater", "ally", " the", " sub", "mand", "ib", "ular", " region", "),", " difficulties", " with", " swallowing", ",", " and", " limited", " jaw", " opening", ".", " Several", " days", " before", " the", " appearance", " of", " the", " swelling", ",", " the", " patient", " had", " experienced", " tooth", " pain", " on", " the", " left", " side", " of", " the", " mand", "ible", ",", " which", " she", " found", " difficult", " to", " locate", " precisely", ".", " A", " clinical", " examination", " was", " performed", ",", " revealing", " a", " massive", " swelling", " of", " the", " left", " cheek", " and", " the", " sub", "mand", "ib", "ular", " and", " mental", " regions", ".", " The", " skin", " in", " this", " area", " was", " tense", ",", " redd", "ened", ",", " and", " warm", ".", " Neck", " lymph", " nodes", " on", " both", " sides", " were", " unavailable", " for", " examination", " due", " to", " the", " swelling", " as", " well", " as", " significant", " local", " pain", ".", " Diff", "icult", "ies", " with", " jaw", " opening", " (", "approximately", " ", "2", "0", " mm", ")", " were", " confirmed", ".", " In", "tra", "oral", " examination", " revealed", " insufficient", " oral", " hygiene", ",", " numerous", " tooth", " roots", " and", " teeth", " with", " their", " pulp", " in", " a", " state", " of", " gang", "ren", "ous", " decay", ",", " and", " pain", " on", " percussion", " of", " teeth", " ", "3", "6", " and", " ", "4", "6", ".", " The", " muc", "ous", " membrane", " of", " the", " floor", " of", " the", " oral", " cavity", " had", " undergone", " inflammatory", " changes", ",", " and", " a", " hard", ",", " painful", " infiltr", "ate", " was", " present", ".", " Tong", "ue", " mobility", " was", " slightly", " limited", " on", " the", " left", " side", ".", " The", " hard", " and", " soft", " palate", " and", " the", " pal", "at", "ine", " arch", "es", " and", " tons", "ils", " were", " not", " swollen", ".", " The", " duct", "al", " openings", " of", " the", " sal", "iv", "ary", " glands", " were", " patent", ".", " At", " adm", "ittance", ",", " the", " patient", "'s", " life", " parameters", " were", " within", " normal", " ranges", ":", " body", " temperature", " ", "3", "1", ".", "1", "\u00b0C", ",", " heart", " rate", " ", "8", "0", " bpm", ",", " arterial", " pressure", " ", "1", "4", "0", "/", "8", "0", " mm", "H", "g", ".", " Laboratory", " investigation", " revealed", " high", " leuk", "oc", "yt", "osis", " (", "4", "3", " ", "1", "0", "0", "/mm", "3", "),", " electroly", "te", " impair", "ments", " \u2013", " reduced", " levels", " of", " sodium", " and", " chlor", "ides", " (", "Na", "+", " ", "1", "3", "0", " mm", "ol", "/l", " and", " Cl", "\u2212", " ", "9", "5", ".", "0", " mm", "ol", "/l", "),", " glucose", " concentration", " increased", " to", " approximately", " ", "1", "8", "0", " mg", "/d", "l", ",", " and", " CR", "P", " ", "4", "4", ".", "3", " mg", "/d", "l", ".", " The", " remaining", " parameters", ",", " i", ".e", ".", " morphology", ",", " co", "ag", "ulation", " parameters", ",", " biochemical", " tests", ",", " ure", "a", ",", " and", " creat", "inine", ",", " were", " within", " the", " normal", " ranges", ".\n\n", "Ul", "trasound", " examination", " of", " the", " neck", " revealed", " a", " hyp", "oe", "ch", "ogenic", " area", " of", " irregular", " shape", " located", " in", " the", " mental", " region", " at", " the", " depth", " of", " ", "1", ".", "5", " to", " ", "4", " cm", " \u2013", " probably", " an", " inflammatory", " infiltr", "ate", ".", " The", " soft", " tissues", " neighboring", " the", " area", " on", " both", " sides", " were", " swollen", ".", " The", " contour", " of", " the", " right", " sub", "mand", "ib", "ular", " gland", " was", " irregular", " and", " obscured", ".", " L", "ymph", " nodes", " around", " the", " sal", "iv", "ary", " gland", " and", " the", " right", " corner", " of", " the", " mand", "ible", " were", " of", " irregular", " shape", ",", " hyp", "oe", "ch", "ogenic", ",", " and", " swollen", " to", " ", "2", "2", " \u00d7", " ", "1", "3", " mm", ".", " Pan", "or", "amic", " radi", "ography", " revealed", " extensive", " damage", " to", " the", " hard", " tissue", " of", " teeth", " ", "1", "8", ",", " ", "4", "6", ",", " and", " ", "4", "7", ",", " reaching", " the", " pulp", " chambers", " of", " the", " teeth", ";", " presence", " of", " tooth", " roots", " ", "1", "4", ",", " ", "2", "6", ",", " and", " ", "3", "4", ";", " and", " th", "inned", " bone", " structure", " characteristic", " of", " chronic", " peri", "ap", "ical", " period", "ont", "itis", " in", " the", " vicinity", " of", " the", " apex", "es", " of", " teeth", " ", "3", "4", ",", " ", "4", "6", ",", " and", " ", "4", "7", " (", "Fig", ".", " ", "1", ").\n\n", "Fig", ".", " ", "1", " Pan", "or", "amic", " radi", "ograph", " image", " \u2013", " day", " of", " admission", "\n\n", "The", " patient", " underwent", " pharmac", "ological", " treatment", ",", " receiving", " antibiotics", " (", "cl", "ind", "am", "ycin", "),", " anal", "ges", "ics", ",", " and", " steroids", " (", "d", "exam", "eth", "as", "one", ");", " subsequently", ",", " under", " general", " anesthesia", ",", " she", " underwent", " the", " removal", " of", " teeth", " deemed", " to", " constitute", " the", " f", "oci", " of", " inflammation", " (", "1", "4", ",", " ", "2", "6", ",", " ", "3", "4", ",", " ", "4", "6", ",", " ", "4", "7", ");", " the", " abs", "cess", " forming", " in", " the", " mental", " and", " sub", "mand", "ib", "ular", " regions", " was", " inc", "ised", " and", " drained", ".", " A", " small", " amount", " of", " s", "angu", "in", "op", "ur", "ulent", " material", " was", " obtained", " and", " passed", " on", " for", " bacter", "iological", " examination", ".", " Culture", " tests", " revealed", " the", " presence", " of", " Ve", "illon", "ella", " spp", ".,", " sensitive", " to", " the", " following", " antibiotics", ":", " pen", "ic", "illin", " G", ",", " am", "oxic", "illin", ",", " p", "iper", "ac", "illin", ",", " am", "oxic", "illin", "/cl", "av", "ul", "anic", " acid", ",", " met", "ron", "id", "azole", ",", " cl", "ind", "am", "ycin", ",", " and", " c", "ef", "ot", "et", "an", ".", " Blood", " and", " urine", " cultures", " were", " negative", ".", " On", " the", " next", " day", ",", " new", " pur", "ulent", " f", "oci", " were", " inc", "ised", " and", " drained", " in", " the", " super", "ol", "ateral", " part", " of", " the", " neck", ";", " a", " small", " amount", " of", " fet", "id", ",", " brown", ",", " bloody", " material", " was", " obtained", ".", " Inter", "f", "asc", "ial", " spaces", " were", " connected", " and", ",", " subsequently", ",", " rins", "ed", " multiple", " times", " with", " solutions", " of", " met", "ron", "id", "azole", " and", " sodium", " bic", "arbonate", ".", " After", " the", " inc", "ision", " and", " evacuation", " of", " the", " abs", "cess", ",", " the", " patient", " reported", " a", " slight", " improvement", " in", " her", " well", "-being", " and", " an", " improvement", " in", " her", " ability", " to", " swallow", ".", " Laboratory", " investigation", " revealed", " a", " drop", " in", " leuk", "oc", "yt", "osis", " to", " ", "1", "5", " ", "8", "0", "0", "/mm", "3", ";", " the", " high", " level", " of", " CR", "P", " persisted", " (", "5", "3", ".", "7", " mg", "/d", "l", "),", " as", " did", " the", " electroly", "te", " impair", "ments", " \u2013", " reduced", " potassium", " (", "K", "+", " ", "2", ".", "6", " mm", "ol", "/l", ")", " and", " high", " glyc", "emic", " values", " (", "up", " to", " ", "2", "2", "0", " mg", "/d", "l", ").", " Pot", "assium", " supplementation", " was", " maintained", ",", " and", ",", " additionally", ",", " a", " second", " antibiotic", " was", " introduced", " (", "am", "oxic", "illin", " with", " cl", "av", "ul", "anic", " acid", ").\n\n", "During", " the", " ", "5", "th", " day", " of", " hospital", "ization", ",", " a", " st", "inging", " pain", " appeared", " in", " the", " patient", "'s", " inters", "cap", "ular", " area", ",", " intens", "ifying", " during", " deep", " inhal", "ation", " and", " cough", ".", " In", " the", " respiratory", " tract", ",", " a", " dense", ",", " muc", "ous", " secretion", " was", " present", ",", " which", " the", " patient", " was", " unable", " to", " expect", "orate", ",", " mostly", " due", " to", " strong", " pain", ".", " The", " dimensions", " of", " the", " cheek", " infiltr", "ate", " decreased", ";", " a", " dough", "-like", " swelling", " of", " the", " neck", " persisted", ",", " but", " did", " not", " show", " a", " tendency", " for", " abs", "cess", " formation", ".", " Large", " amounts", " of", " s", "angu", "in", "op", "ur", "ulent", " material", " were", " flowing", " out", " of", " the", " drained", " spaces", ".", " The", " patient", " did", " not", " present", " with", " fever", ".", " Plain", " chest", " X", "-ray", " revealed", " the", " presence", " of", " fluid", " in", " the", " left", " ple", "ural", " cavity", " reaching", " rib", " VII", " in", " the", " posterior", " ax", "illary", " line", ",", " an", " obscured", " contour", " of", " the", " right", " dome", " of", " the", " di", "aphrag", "m", " and", " the", " right", " cost", "oph", "ren", "ic", " angle", ",", " small", " at", "elect", "atic", " consolid", "ations", " in", " the", " right", " lower", " lung", " field", ",", " and", " an", " increased", " cardiac", " silhouette", " (", "Fig", ".", " ", "2", ").\n\n", "Fig", ".", " ", "2", " Photograph", " of", " the", " patient", "'s", " chest", " \u2013", " ", "4", "th", " day", " of", " hospital", "ization", " at", " the", " Department", " of", " Max", "illo", "fac", "ial", " Surgery", "\n\n", "Left", " thor", "ac", "oc", "ent", "esis", " was", " performed", ",", " but", " no", " fluid", " was", " obtained", ".\n\n", "From", " the", " ", "6", "th", "/", "7", "th", " day", " of", " hospital", "ization", ",", " the", " patient", "'s", " condition", " began", " to", " deterior", "ate", ".", " The", " patient", " presented", " with", " fever", ",", " and", " leuk", "oc", "yt", "osis", " increased", " to", " ", "2", "1", " ", "5", "0", "0", "/mm", "3", ".", " An", " intern", "ist", " consultation", " confirmed", " the", " suspicion", " of", " pneumonia", " and", " ple", "ur", "itis", " as", " a", " complication", " of", " an", " od", "ont", "ogenic", " infection", ";", " additionally", ",", " steroid", " diabetes", " was", " revealed", ".", " Ster", "oids", " were", " discontinued", ",", " and", " glyc", "emic", " normalization", " was", " achieved", ".\n\n", "The", " subsequently", " performed", " chest", " X", "-ray", " demonstrated", " an", " increased", " amount", " of", " fluid", " in", " both", " ple", "ural", " cav", "ities", ".", " Moreover", ",", " in", " the", " lower", " field", " of", " the", " right", " lung", ",", " a", " well", "-d", "eline", "ated", " shadow", " area", " (", "5", " \u00d7", " ", "2", ".", "5", " cm", " in", " size", ")", " appeared", ",", " indicating", " the", " development", " of", " inflammation", " in", " this", " l", "obe", ".", " The", " patient", " continued", " to", " undergo", " bilateral", " pneumonia", " and", " ple", "ur", "itis", " treatment", ".", " Bil", "ateral", " thor", "ac", "oc", "ent", "esis", " was", " performed", ";", " in", " total", ",", " over", " ", "2", "0", "0", " ml", " of", " fluid", " was", " evacuated", " and", " passed", " on", " for", " bacter", "iological", " examination", ".\n\n", "As", " no", " significant", " improvement", " of", " the", " patient", "'s", " general", " condition", " was", " achieved", ",", " a", " chest", " and", " neck", " CT", " was", " performed", ",", " revealing", " spaces", " with", " dense", " fluid", " (", "probably", " pus", ")", " in", " the", " left", " side", " of", " the", " neck", " and", " air", "-filled", " spaces", " reaching", " the", " level", " of", " the", " mand", "ib", "ular", " ram", "us", ".", " The", " fluid", "-filled", " spaces", " were", " located", " in", " the", " mass", "eter", " muscle", " area", ",", " down", " to", " the", " paraph", "ary", "nge", "al", " and", " retro", "ph", "ary", "nge", "al", " spaces", ",", " reaching", " later", "ally", " to", " the", " supra", "cl", "av", "icular", " area", " and", " \u201c", "enter", "ing", "\u201d", " the", " chest", " \u2013", " medi", "ast", "in", "um", ".", " L", "ymph", " nodes", " of", " the", " neck", " increased", " in", " size", " to", " approximately", " ", "2", "4", " mm", ".", " The", " medi", "ast", "in", "um", " was", " enlarged", ",", " reaching", " the", " size", " of", " ", "9", "5", " \u00d7", " ", "7", "5", " mm", ",", " up", " to", " the", " level", " of", " the", " cardiac", " waist", "line", ".", " Singular", " abs", "cess", "es", " were", " present", " in", " lung", " paren", "ch", "ym", "a", ";", " their", " largest", " sizes", " were", " ", "8", "0", " mm", " in", " the", " right", " lung", " and", " approximately", " ", "4", "5", " mm", " in", " the", " left", ".", " Furthermore", ",", " inflammatory", " congest", "ions", " were", " found", " in", " both", " lungs", ".", " Fluid", " was", " present", " in", " the", " ple", "ural", " cav", "ities", ":", " up", " to", " ", "2", "0", " mm", " in", " width", " in", " the", " right", " cavity", " and", " up", " to", " ", "2", "0", " mm", " in", " the", " left", ".", " Sub", "car", "inal", " and", " par", "atr", "ache", "al", " lymph", " nodes", " had", " increased", " in", " size", " to", " approximately", " ", "2", "3", " mm", ".", " There", " were", " no", " focal", " lesions", " in", " the", " bone", " structure", " of", " the", " examined", " area", " (", "Fig", ".", " ", "3", ").", " After", " a", " thor", "acic", " surgeon", " was", " consulted", ",", " the", " patient", " was", " qualified", " for", " urgent", " surgery", " due", " to", " medi", "ast", "inal", " ph", "leg", "mon", " and", " the", " suspicion", " of", " em", "py", "emas", " in", " both", " ple", "ura", "e", ".", " Bil", "ateral", " drainage", " of", " the", " paraph", "ary", "nge", "al", " spaces", " and", " the", " medi", "ast", "in", "um", " was", " performed", " via", " cervical", " access", ";", " right", "-sided", " thor", "ac", "otomy", " with", " medi", "ast", "inal", " inc", "ision", " and", " right", " lung", " dec", "ort", "ication", " were", " conducted", " and", " followed", " with", " left", "-sided", " video", "ass", "isted", " thor", "ac", "oscopic", " surgery", " (", "V", "ATS", ").", " Opening", " the", " chest", " revealed", " the", " presence", " of", " organizing", " pur", "ulent", " material", " in", " the", " ple", "ural", " cavity", " as", " well", " as", " nec", "rot", "ic", " lesions", " in", " the", " tissues", " of", " the", " medi", "ast", "in", "um", ",", " extending", " to", " the", " per", "ic", "ard", "ial", " sac", " and", " secre", "ting", " pur", "ulent", " material", ".", " The", " medi", "ast", "in", "um", " was", " widely", " inc", "ised", " and", " drained", ".", " F", "ibr", "in", " was", " removed", " from", " the", " ple", "ura", ",", " and", " lung", " expansion", " was", " achieved", ".", " Irr", "igation", " drainage", " was", " introduced", " to", " the", " medi", "ast", "in", "um", " and", " ple", "ura", ".", " During", " the", " left", "-sided", " VAT", "S", ",", " cloudy", " fluid", " was", " evacuated", ",", " ad", "hes", "ions", " were", " freed", ",", " fibr", "in", " was", " partially", " removed", " from", " the", " sup", "radi", "aphrag", "matic", " area", ",", " and", " irrigation", " drainage", " was", " applied", ".\n\n", "Fig", ".", " ", "3", " Chest", " CT", " \u2013", " ", "8", "th", " day", " of", " hospital", "ization", " (", "pre", "operative", " image", ")\n\n", "After", " the", " surgery", ",", " the", " patient", ",", " exhibiting", " symptoms", " of", " se", "ps", "is", " and", " post", "operative", " respiratory", " failure", ",", " was", " transferred", " directly", " from", " the", " operating", " theater", " at", " the", " Department", " of", " Max", "illo", "fac", "ial", " Surgery", " to", " the", " Department", " of", " An", "esthes", "iology", " and", " Int", "ensive", " Care", " (", "DA", "IC", ").", " At", " the", " DA", "IC", ",", " in", " severe", " condition", " and", " under", " anal", "g", "osed", "ation", " (", "mid", "az", "ol", "am", ",", " morph", "ine", " sulfate", "),", " the", " patient", " was", " connected", " to", " a", " respir", "ator", " in", " SIM", "V", " +", " PC", " mode", ".", " A", " central", " vein", " cath", "eter", " and", " a", " radial", " artery", " cann", "ula", " were", " introduced", ".", " The", " patient", "'s", " life", " parameters", " were", " monitored", " continuously", ".", " Chest", " X", "-ray", " performed", " during", " the", " ", "1", "st", " day", " of", " the", " patient", "'s", " stay", " at", " the", " DA", "IC", " showed", " a", " regression", " of", " lesions", ".", " Samples", " of", " material", " from", " the", " bron", "ch", "ial", " tree", " (", "bron", "cho", "fib", "eros", "copy", " \u2013", " BAL", ")", " were", " collected", " for", " bacter", "iological", " testing", ",", " along", " with", " pus", " drained", " from", " the", " ple", "ural", " cavity", " and", " medi", "ast", "in", "um", ",", " as", " well", " as", " blood", " and", " urine", ".", " Broad", "-s", "pectrum", " antibiotic", " therapy", " was", " introduced", " (", "cef", "ot", "ax", "ime", ",", " am", "ic", "acin", ",", " met", "ron", "id", "azole", "),", " along", " with", " steroid", " therapy", ",", " anti", "-f", "ungal", " therapy", ",", " ant", "ico", "ag", "ulative", " treatment", ",", " fluid", " therapy", ",", " and", " parent", "eral", " feeding", ".", " During", " the", " ", "1", "st", " day", " after", " thor", "ac", "otomy", ",", " the", " patient", "'s", " circulation", " was", " stable", ":", " SAP", " ", "1", "1", "0", "-", "1", "2", "0", " mm", "H", "g", ",", " HR", " ", "1", "0", "0", "-", "1", "1", "5", "/min", ",", " Sat", "O", "2", " ", "9", "8", "-", "9", "9", "%", " with", " Fi", "O", "2", " at", " ", "4", "0", "%,", " di", "ures", "is", " ", "1", "5", "0", "0", " ml", "/day", ",", " normal", " body", " temperature", ".", " Tests", " for", " the", " presence", " of", " HB", "V", "ag", ",", " anti", "-H", "CV", ",", " and", " HIV", " were", " negative", ".", " Kle", "bs", "i", "ella", " pneumonia", "e", " ES", "BL", " \u2013", " a", " micro", "organ", "ism", " sensitive", " to", " the", " antibiotics", " already", " administered", " to", " the", " patient", ",", " was", " isolated", " from", " culture", " material", " collected", " from", " the", " bron", "chi", ".", " Wide", " access", " to", " the", " interf", "asc", "ial", " spaces", " of", " the", " neck", " was", " maintained", ";", " they", " were", " rins", "ed", " regularly", " in", " order", " to", " prevent", " premature", " oc", "clusion", " of", " the", " draining", " duct", ".", " In", " accordance", " with", " the", " post", "operative", " recommendations", " of", " the", " thor", "acic", " surgeon", ",", " irrigation", " drainage", " of", " both", " ple", "ural", " cav", "ities", " and", " the", " medi", "ast", "in", "um", " was", " performed", " twice", " per", " day", ".", " Until", " the", " ", "6", "th", " day", ",", " the", " patient", "'s", " condition", " did", " not", " change", ":", " it", " was", " severe", ",", " but", " stable", ".", " The", " patient", " did", " not", " present", " with", " fever", ".", " In", "flamm", "ation", " markers", " were", " reduced", ".", " Due", " to", " the", " long", "-lasting", " secretion", " of", " pur", "ulent", " material", " from", " the", " drains", ",", " another", " chest", " and", " neck", " CT", " was", " performed", ".", " The", " CT", " image", " showed", " no", " expected", " signs", " of", " lesion", " regression", ".", " Moreover", ",", " a", " new", " fluid", "-filled", " lesion", " appeared", " in", " the", " right", " ple", "ural", " cavity", ",", " along", " with", " changes", " suggesting", " pneumonia", " (", "Fig", ".", " ", "4", ").\n\n", "Fig", ".", " ", "4", " Chest", " CT", " \u2013", " ", "1", "4", "th", " day", " of", " hospital", "ization", "/", "5", "th", " post", "operative", " day", "\n\n", "Another", " drain", " was", " introduced", " under", " ultrasound", " control", ".", " During", " the", " procedure", ",", " the", " partially", " ad", "hes", "ed", " surface", " of", " the", " lower", " l", "obe", " of", " the", " right", " lung", " was", " injured", ".", " Ble", "eding", " was", " stopped", " pharmac", "ologically", ",", " and", " the", " air", " leak", ",", " despite", " mechanical", " ventilation", ",", " was", " small", " and", " subs", "ided", " on", " its", " own", ".", " During", " the", " ", "8", "th", " day", " at", " the", " DA", "IC", ",", " the", " patient", "'s", " condition", " deterior", "ated", ".", " Her", " body", " temperature", " rose", " rapidly", " to", " ", "3", "9", ".", "2", "\u00b0C", ",", " and", " ventilation", " conditions", " wors", "ened", ",", " requiring", " the", " increase", " of", " Fi", "O", "2", " to", " ", "0", ".", "5", ".", " Acid", "-base", " balance", " examination", " revealed", " hyp", "oxic", " respiratory", " acid", "osis", ".", " More", " cultures", " were", " obtained", " for", " bacter", "iological", " testing", ".", " Due", " to", " progressing", " an", "emia", ",", " the", " patient", " was", " transf", "used", " with", " ", "4", " units", " of", " packed", " red", " blood", " cells", " (", "Fig", ".", " ", "5", ").", " During", " the", " ", "1", "0", "th", " day", " at", " the", " DA", "IC", ",", " the", " patient", "'s", " general", " conditioned", " continued", " to", " deterior", "ate", " significantly", ".", " With", " Fi", "O", "2", " at", " ", "5", "0", "-", "1", "0", "0", "%,", " Sat", "O", "2", " would", " drop", " to", " ", "5", "0", "%.", " At", " times", ",", " chest", " rig", "idity", " would", " set", " in", ",", " rendering", " normal", " ventilation", " impossible", ".", " A", " non", "-de", "p", "olar", "izing", " blocking", " agent", " (", "ve", "cur", "onium", ")", " was", " added", " to", " the", " therapy", ",", " achieving", " a", " slight", " improvement", " in", " terms", " of", " ventilation", " conditions", ".", " Laboratory", " tests", " revealed", " a", " rise", " in", " \u201c", "se", "ptic", "\u201d", " parameters", ",", " and", " the", " fever", " persisted", " (", "up", " to", " ", "3", "9", ".", "3", "\u00b0C", ").", " The", " results", " of", " cultures", " from", " the", " right", " ple", "ural", " cavity", " indicated", " the", " presence", " of", " Ac", "inet", "ob", "acter", " ba", "umann", "ii", ",", " a", " mult", "ires", "istant", " bacterial", " strain", " resistant", " to", " the", " antibiotics", " previously", " administered", " to", " the", " patient", ".", " In", " accordance", " with", " the", " antib", "i", "ogram", ",", " mer", "open", "em", " was", " added", " to", " the", " treatment", ".", " The", " result", " of", " blood", " cultures", " was", " also", " positive", ".", " A", " mult", "ires", "istant", " strain", " of", " Enter", "oc", "occus", " fa", "ec", "ium", ",", " sensitive", " to", " line", "z", "olid", ",", " was", " cultured", ";", " line", "z", "olid", " was", " subsequently", " added", " to", " the", " therapy", ".", " During", " the", " ", "1", "1", "th", " day", ",", " the", " patient", "'s", " arterial", " pressure", " dropped", " despite", " fluid", " therapy", ".", " Press", "or", " a", "min", "es", " (", "nore", "pine", "ph", "rine", ")", " were", " added", " to", " the", " therapy", ".", " Despite", " intensive", " treatment", ",", " signs", " of", " multiple", " organ", " dysfunction", " syndrome", " intensified", ".", " The", " therapy", " was", " unsuccessful", ":", " the", " patient", " died", " during", " the", " ", "1", "2", "th", " day", " of", " treatment", " at", " the", " DA", "IC", ".\n\n", "Fig", ".", " ", "5", " Photograph", " of", " the", " patient", "'s", " chest", " \u2013", " ", "1", "7", "th", " day", " of", " hospital", "ization", " (", "ARDS", " image", ")\n\n", "Discussion", "\n", "Abs", "cess", "es", " and", " od", "ont", "ogenic", " inflammatory", " conditions", " of", " the", " head", " and", " neck", " are", " often", " encountered", " in", " clinical", " practice", " and", " are", " usually", " not", " difficult", " to", " diagnose", " and", " treat", ".", " In", " rare", " cases", ",", " such", " infections", " may", " spread", " through", " the", " interf", "asc", "ial", " spaces", " of", " the", " neck", " to", " the", " chest", " and", " medi", "ast", "in", "um", " [", "1", ",", " ", "2", "].", " The", " D", "NM", " case", " of", " a", " ", "2", "6", "-year", "-old", " woman", " described", " above", " is", " an", " example", " of", " a", " complication", " which", " posed", " a", " significant", " diagnostic", " and", " treatment", " challenge", " and", " resulted", " in", " the", " patient", "'s", " death", ".", " Most", " authors", " list", " od", "ont", "ogenic", " infections", " related", " to", " pulp", " infections", " of", " the", " lower", " mol", "ars", " as", " the", " primary", " cause", " of", " D", "NM", " [", "3", ",", " ", "4", "].", " According", " to", " statistical", " data", ",", " such", " infections", " are", " responsible", " for", " ", "5", "0", "-", "8", "0", "%", " of", " D", "NM", " occurrences", ".", " In", " the", " present", " case", ",", " the", " pur", "ulent", " complications", " also", " originated", " from", " dental", " neglect", " and", " the", " fact", " that", " the", " pulp", " of", " numerous", " lower", " mol", "ars", " of", " the", " patient", " was", " in", " a", " state", " of", " gang", "ren", "ous", " decay", ".", " The", " literature", " underscores", " that", " the", " typical", " bacterial", " flora", " of", " the", " upper", " air", "way", " and", " the", " gastrointestinal", " tract", " plays", " an", " important", " role", " in", " the", " et", "i", "opath", "ogenesis", " of", " D", "NM", " [", "5", ",", " ", "6", "].", " This", " has", " also", " been", " confirmed", " by", " our", " own", " observations", ".", " In", " the", " present", " case", ",", " a", " mixed", " bacterial", " flora", " was", " revealed", " by", " culture", " tests", ":", " Ve", "illon", "ella", " s", "sp", ".,", " Stre", "pt", "oc", "occus", " ang", "inos", "us", ",", " Candid", "a", " alb", "icans", ",", " Kle", "bs", "i", "ella", " pneumonia", "e", ",", " Enter", "oc", "occus", " fa", "ec", "ium", ",", " and", " Ac", "inet", "ob", "acter", " ba", "umann", "ii", ".", " Desc", "ending", " nec", "rot", "izing", " medi", "ast", "init", "is", " is", " a", " rare", " complication", ";", " according", " to", " Freeman", ",", " even", " thor", "acic", " surgeons", " rarely", " encounter", " this", " disease", " during", " their", " professional", " careers", ".", " It", " is", ",", " therefore", ",", " understandable", " that", " this", " complication", " constitutes", " a", " significant", " problem", " in", " the", " practice", " of", " various", " specialized", " fields", ",", " including", " max", "illo", "fac", "ial", " surgery", ".", " Knowledge", " of", " the", " path", "ogenesis", " and", " symptoms", " of", " D", "NM", " is", " of", " cardinal", " significance", " in", " diagn", "osing", ",", " treating", ",", " and", " predicting", " the", " course", " of", " the", " disease", ".", " The", " clinical", " symptoms", " of", " D", "NM", " observed", " in", " our", " patient", " were", " similar", " to", " those", " described", " in", " the", " literature", " [", "7", "\u2013", "9", "];", " however", ",", " it", " appears", " that", " they", " were", " errone", "ously", " interpreted", " as", " the", " signs", " of", " con", "com", "itant", " respiratory", " tract", " infection", ",", " which", " delayed", " the", " correct", " diagnosis", ".", " D", "eter", "ior", "ation", " of", " the", " patient", "'s", " general", " condition", ",", " growing", " leuk", "oc", "yt", "osis", ",", " and", " rising", " CR", "P", " and", " P", "CT", " values", " are", " indications", " for", " supplement", "ing", " the", " diagnostic", " investigation", " with", " head", ",", " neck", ",", " and", " chest", " CT", " with", " contrast", ".", " Literature", " data", " demonstrate", " the", " superiority", " of", " CT", " over", " conventional", " chest", " X", "-ray", " examinations", " in", " the", " early", " diagnosis", " of", " D", "NM", ".", " The", " present", " case", " confirms", " the", " above", ",", " as", " the", " initial", " changes", " visible", " on", " the", " X", "-ray", " image", " were", " non", "-specific", ",", " and", " D", "NM", " was", " only", " diagnosed", " after", " the", " performance", " of", " a", " CT", " scan", ".", " In", " terms", " of", " surgical", " treatment", ",", " it", " is", " of", " fundamental", " importance", " to", " remove", " any", " nec", "rot", "ic", " tissue", " as", " well", " as", " bacteria", " and", " their", " toxins", " and", ",", " subsequently", ",", " employ", " irrigation", " drainage", ".\n\n", "In", " conclusion", ",", " it", " should", " be", " underscore", "d", " that", " chest", " pain", ",", " cough", ",", " and", " lack", " of", " improvement", " in", " the", " general", " condition", " of", " a", " patient", " after", " the", " drainage", " of", " abs", "cess", "es", " around", " the", " jaw", " and", " neck", " should", " be", " indicative", " of", " remote", " lung", " complications", ",", " including", " D", "NM", ".", " Our", " observations", " confirm", " that", ",", " in", " the", " treatment", " of", " complicated", " inflammatory", " conditions", " of", " the", " head", " and", " neck", ",", " multi", "-special", "ist", " cooperation", " of", " max", "illo", "fac", "ial", " surgeons", ",", " thor", "acic", " surgeons", ",", " and", " intensive", " care", " specialists", ",", " as", " well", " as", ",", " in", " some", " cases", ",", " ot", "ol", "ary", "ng", "ologists", ",", " is", " indispensable", ".\n\n", "Disclosure", "\n", "The", " authors", " report", " no", " conflict", " of", " interest", ".\n\n", "Answer", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 39, "article_end": 4139, "kept": [3, 4, 5, 6, 10, 12, 13, 16, 18, 34, 42, 43, 44, 46, 52, 53, 61, 67, 70, 84, 89, 90, 92, 93, 94, 97, 127, 133, 138, 139, 144, 146, 183, 216, 234, 246, 251, 256, 260, 266, 275, 282, 283, 295, 303, 313, 318, 420, 424, 429, 431, 432, 446, 450, 494, 496, 497, 520, 532, 534, 546, 548, 552, 560, 561, 567, 568, 580, 581, 599, 620, 636, 638, 642, 675, 684, 686, 716, 722, 728, 770, 817, 819, 830, 909, 919, 933, 1013, 1014, 1131, 1135, 1140, 1152, 1156, 1203, 1226, 1237, 1275, 1278, 1291, 1311, 1390, 1391, 1392, 1399, 1400, 1410, 1491, 1510, 1529, 1533, 1538, 1555, 1562, 1575, 1604, 1626, 1677, 1697, 1749, 1758, 1759, 1761, 1763, 1782, 1787, 1788, 1791, 1829, 1849, 1873, 1887, 1918, 1997, 2023, 2045, 2074, 2079, 2085, 2110, 2204, 2216, 2219, 2221, 2226, 2263, 2264, 2301, 2328, 2336, 2348, 2355, 2370, 2374, 2381, 2382, 2431, 2440, 2443, 2444, 2445, 2448, 2449, 2480, 2557, 2580, 2582, 2589, 2594, 2609, 2614, 2638, 2653, 2656, 2660, 2671, 2738, 2744, 2757, 2760, 2813, 2918, 2919, 2939, 2982, 2986, 3001, 3002, 3008, 3016, 3036, 3057, 3060, 3061, 3075, 3083, 3085, 3092, 3098, 3101, 3133, 3171, 3190, 3194, 3255, 3257, 3309, 3341, 3349, 3372, 3374, 3377, 3412, 3426, 3429, 3452, 3508, 3524, 3532, 3584, 3612, 3689, 3694, 3696, 3699, 3702, 3708, 3712, 3714, 3724, 3729, 3744, 3756, 3783, 3796, 3807, 3840, 3869, 3871, 3891, 3892, 3893, 3959, 3967, 3973, 3988, 3989, 4001, 4002, 4003, 4017, 4035, 4069, 4075, 4091, 4096], "answer_k": "Drug ineffective", "answer_full": "Drug ineffective, Multiple organ dysfunction syndrome", "target": "Diabetes mellitus, Drug ineffective, Mediastinitis, Multi-organ failure, Septic shock", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.072265625, "digit": 0.00146484375, "capital": 0.06982421875, "line_break": 0.0, "stopword": 0.1630859375}, "context_share": {"no_letter": 0.2923072036590014, "digit": 0.11027823656460424, "capital": 0.07445051454707152, "line_break": 0.013117774107483167, "stopword": 0.15706390547579724}, "adjacent": 0.28076171875}}

==> gen/appendix/selection/biodex_row6.json <==
{"scores": [-0.33110737800598145, -0.8711802959442139, -0.5356581211090088, 0.42381739616394043, 0.30903351306915283, 0.5709762573242188, 0.231039360165596, -0.010852963663637638, 0.46502187848091125, 0.7387372851371765, -0.16040310263633728, 0.6651579141616821, 0.556260347366333, 0.5209422707557678, 0.9535892009735107, -0.8240894675254822, -0.2678290605545044, 1.112520694732666, 0.6062943935394287, -0.8770666122436523, -0.27518701553344727, -0.8535211682319641, -1.159611463546753, -0.3281641900539398, 0.6945896744728088, 0.7181351184844971, 0.3649538457393646, -0.5974648594856262, 0.14200827479362488, 0.14936621487140656, 0.2678290605545044, -19.4955997467041, -1.5010199546813965, -1.6481789350509644, -0.0857200101017952, -0.17585480213165283, -1.0242253541946411, -1.0242253541946411, -0.4326469600200653, -0.5856921076774597, 0.1618747115135193, 0.06070301681756973, -0.18983489274978638, 0.3546527922153473, -0.2016075849533081, -0.03274283930659294, -0.024281207472085953, -0.9947936534881592, -0.6474988460540771, -2.413404703140259, -1.9424965381622314, -0.8711802959442139, -0.15451675653457642, -0.7328509092330933, -0.5650898218154907, 0.15525256097316742, -0.8123167157173157, -0.04102052375674248, -0.04304395616054535, -0.09786061197519302, 0.28990286588668823, 0.49445366859436035, 7.185489039329696e-07, -0.9477027654647827, -1.6364063024520874, -0.7093055844306946, -0.9889073371887207, -1.3891793489456177, 0.025568848475813866, -1.0889753103256226, -0.3723118305206299, -0.036973655223846436, -0.6975328922271729, -0.009151439182460308, -0.2295677661895752, -0.1331787407398224, -1.0301117897033691, -12.243614196777344, -1.542224645614624, -1.0889753103256226, -0.5121126770973206, -0.9830209612846375, -0.35906755924224854, 0.0058863526210188866, 0.5150558948516846, -1.3597474098205566, -13.279613494873047, -1.1419525146484375, -0.33846527338027954, -1.4892473220825195, 0.40910157561302185, -0.1743832230567932, 0.0003348437894601375, -0.2693006694316864, -0.4208742380142212, 0.01250850036740303, 0.7004760503768921, -2.166177988052368, -0.09859641641378403, -0.4532491862773895, -0.3546527922153473, -0.8594075441360474, 0.01352021750062704, -0.7534531354904175, -0.6916464567184448, -1.112520694732666, -1.7776786088943481, -0.14568723738193512, -0.4591355323791504, 0.6504420042037964, -0.11993443965911865, 0.04488344490528107, -10.17161750793457, -0.924157440662384, -0.12729237973690033, -0.13244295120239258, -0.11699126660823822, -0.6739873886108398, 0.2398688793182373, -0.28107336163520813, -0.5179990530014038, 0.20896552503108978, 0.06364618986845016, -6.451442718505859, -0.5474308729171753, -0.8829529285430908, -0.7004760503768921, -0.48268094658851624, 0.13612191379070282, -0.10963332653045654, 0.5062263607978821, -0.20896552503108978, -1.3597474098205566, -15.069063186645508, -2.177950620651245, -2.378086566925049, -0.1810053586959839, -0.38849931955337524, -0.28401654958724976, -0.2486984133720398, 0.05812773481011391, -0.08829529583454132, -0.231039360165596, 0.04230815917253494, -0.8652939200401306, -0.8358621001243591, 0.28107336163520813, -0.3428800404071808, 0.19572122395038605, -13.84470272064209, -1.183156967163086, -1.0948617458343506, -0.9712482690811157, -1.2832248210906982, -0.3443516492843628, -13.562156677246094, -1.3479747772216797, -1.2891113758087158, -1.3538610935211182, -1.0948617458343506, -0.4885672926902771, -1.2067023515701294, -12.337797164916992, -1.4598153829574585, -1.4715882539749146, -1.3185430765151978, -1.2832248210906982, 0.5238854289054871, -0.771112322807312, -1.2361340522766113, -0.5209422707557678, -2.4840409755706787, 0.04525133967399597, 0.2560563385486603, 0.3266925811767578, -2.130859851837158, -0.591578483581543, -0.05628824979066849, -1.3420885801315308, -0.7534531354904175, -0.541544497013092, -0.36642545461654663, -0.45619234442710876, 0.31197670102119446, 0.3472948372364044, -0.5091695189476013, -0.382612943649292, 0.906498372554779, 0.2957892417907715, -13.562156677246094, -1.1890432834625244, -1.1949297189712524, -1.2479068040847778, -1.177270531654358, -0.3737834095954895, -0.6445556879043579, 1.100748062133789, -0.3369936943054199, -0.5709762573242188, -0.8240894675254822, 0.010577039793133736, -0.06806095689535141, 0.055184558033943176, -0.9712482690811157, 0.3046187460422516, 0.07137203216552734, -0.06033511832356453, -0.28254491090774536, -1.4244974851608276, -0.8182031512260437, -0.3708402216434479, -0.1640820950269699, -0.6651579141616821, -0.14127245545387268, 0.44441965222358704, -2.354541063308716, -1.3420885801315308, -0.6592715382575989, -0.0768904834985733, -1.2361340522766113, -0.3487664461135864, -0.34140846133232117, -6.922351360321045, 0.3281641900539398, 0.052977174520492554, -0.7240214347839355, -0.9359301328659058, 0.12067023664712906, 0.10227539390325546, 0.2796017527580261, -0.4149879217147827, -0.8064303398132324, -0.45619234442710876, -0.2604711353778839, -0.09197426587343216, -0.16628947854042053, -0.924157440662384, 0.2884312868118286, 0.043779753148555756, -0.4591355323791504, -0.32963576912879944, -0.1530451774597168, -0.08535211533308029, 0.1052185595035553, -0.765225887298584, -0.2589995265007019, 0.1626105010509491, -0.6268966197967529, -0.057024043053388596, -0.5121126770973206, -0.3060903549194336, -0.16776107251644135, -0.3252210021018982, -0.021062105894088745, 0.28254491090774536, -2.154405355453491, -0.8652939200401306, -0.04138842225074768, -0.4797377586364746, -0.7328509092330933, -3.5318117141723633, -0.6975328922271729, 0.1442156434059143, -0.385556161403656, -0.5621467232704163, 0.924157440662384, -0.08498421311378479, -0.6592715382575989, -0.6504420042037964, 0.010209143161773682, -0.04893030598759651, -1.3479747772216797, -1.530451774597168, -2.213268756866455, -0.6386693120002747, 0.14127245545387268, 0.2796017527580261, -0.3561243712902069, -0.0676930621266365, -0.9123846888542175, -0.055184558033943176, -1.2125887870788574, -0.6592715382575989, -0.9123846888542175, -0.3723118305206299, 0.32080620527267456, -0.6916464567184448, -0.48562413454055786, 0.3620107173919678, -0.2987324297428131, 0.10153958946466446, -8.146712303161621, 0.12361341714859009, -0.7593395709991455, -0.05003400146961212, -0.08792740106582642, -0.8652939200401306, -0.36053913831710815, -0.28990286588668823, -1.930723786354065, -0.4208742380142212, -0.02979966253042221, -0.2104371190071106, -0.9535892009735107, 0.3281641900539398, 0.034030478447675705, -10.736708641052246, -0.8594075441360474, -0.6681011319160461, -0.588635265827179, -0.15672415494918823, -9.606528282165527, -0.9535892009735107, -0.5356581211090088, -0.6769305467605591, -0.2854881286621094, -0.2398688793182373, -1.3597474098205566, -1.3244295120239258, -0.4414764642715454, -0.33846527338027954, 0.3149198889732361, 0.39732879400253296, -0.18468432128429413, -0.9594755172729492, -0.020142365247011185, -1.2891113758087158, -0.7299076914787292, 0.24428364634513855, -0.5386013388633728, -0.00763386394828558, -1.45392906665802, -1.518679141998291, -0.7093055844306946, -0.30020400881767273, 0.061806708574295044, -0.15083779394626617, -0.6298397779464722, -0.2943176329135895, 0.3737834095954895, -0.18026956915855408, -0.17953377962112427, -0.0432279035449028, -0.11699126660823822, -0.7505099773406982, -0.192778080701828, -1.0772026777267456, -12.431978225708008, -1.3950657844543457, -0.747566819190979, -1.3891793489456177, -0.9123846888542175, -0.4679650664329529, -1.0301117897033691, -0.3649538457393646, -1.4186111688613892, -0.6504420042037964, -0.9123846888542175, -0.21926665306091309, -0.3914424479007721, -0.33993685245513916, -0.8182031512260437, -0.07063622772693634, -0.12361341714859009, -1.4362702369689941, -0.5209422707557678, -9.276891708374023, -1.136066198348999, -0.4915104806423187, -0.5827489495277405, -0.3472948372364044, 0.7446236610412598, -2.319222927093506, -1.6481789350509644, -1.530451774597168, -0.4885672926902771, -0.5327149629592896, -0.35023802518844604, -0.8417484760284424, 0.12287762016057968, -0.2207382321357727, 0.06511778384447098, -0.400272011756897, -0.591578483581543, -0.3237494230270386, -0.2796017527580261, -16.10506248474121, -1.6364063024520874, -1.1242934465408325, -0.6121807098388672, -6.54562520980835, -0.286959707736969, -0.8476347923278809, -0.4149879217147827, -0.4973968267440796, -1.0242253541946411, 0.40910157561302185, -0.3487664461135864, -0.14053668081760406, 0.002644259948283434, -0.115519680082798, -1.4303838014602661, -1.553997278213501, -0.8182031512260437, -1.177270531654358, -0.8123167157173157, -0.9006119966506958, 0.5091695189476013, 0.2295677661895752, -0.4208742380142212, 0.48562413454055786, -0.18983489274978638, -0.6092374920845032, -0.6268966197967529, -0.5768625736236572, -0.4032151699066162, -0.8711802959442139, -0.6416124105453491, -0.18321272730827332, -0.11919865012168884, -0.14789462089538574, 0.5062263607978821, 0.07799417525529861, -0.014623908326029778, -0.16628947854042053, -0.6180670261383057, -0.6710442900657654, -0.26488590240478516, -1.147838830947876, -0.9594755172729492, -0.573919415473938, -0.24428364634513855, -0.462078720331192, -0.36053913831710815, -0.6769305467605591, -0.8123167157173157, -1.2361340522766113, 0.18026956915855408, -1.0948617458343506, -0.5474308729171753, 0.5297718048095703, 0.6180670261383057, 0.17953377962112427, -0.5709762573242188, 0.02391330897808075, 0.0336625836789608, 0.10669014602899551, -21.00250816345215, -1.8718602657318115, -1.8954055309295654, -0.05481666326522827, -0.27371543645858765, -1.5657697916030884, -0.9477027654647827, -0.22515299916267395, -0.1523093730211258, -0.5768625736236572, -1.0772026777267456, -0.37672656774520874, -0.6739873886108398, 0.20602236688137054, -0.019498543813824654, -0.22220982611179352, 0.3531811833381653, -0.20455078780651093, -0.26341429352760315, -0.06291040033102036, 0.20307917892932892, -1.1419525146484375, -1.1184070110321045, -8.805984497070312, -3.002039909362793, -2.319222927093506, -1.136066198348999, -0.30314719676971436, -0.6474988460540771, -0.07946576178073883, -0.8947256803512573, -0.15083779394626617, -0.2295677661895752, -0.18394853174686432, 0.2207382321357727, 0.40615835785865784, -0.36789706349372864, 0.006852082908153534, -0.8182031512260437, 0.2663574814796448, -0.2604711353778839, -0.10080379247665405, -0.8594075441360474, -3.155085325241089, -0.6563283801078796, -0.7328509092330933, -0.800544023513794, -1.8718602657318115, -0.5621467232704163, -0.5533171892166138, -1.7659058570861816, -1.3303158283233643, -0.05113769695162773, -1.0595436096191406, -0.4679650664329529, -0.7828848958015442, -1.7894513607025146, -17.611968994140625, -0.9594755172729492, -1.518679141998291, -0.231039360165596, 0.07725837826728821, -1.065429925918579, -5.792171478271484, -1.7541332244873047, -0.14127245545387268, -0.1331787407398224, -0.9889073371887207, -16.95269775390625, -1.1890432834625244, -0.19424965977668762, -4.42653751373291, -1.3244295120239258, -1.6128606796264648, -1.812996745109558, -1.0124527215957642, -1.4715882539749146, -0.8417484760284424, -0.8417484760284424, -0.01977446675300598, -9.465255737304688, -0.747566819190979, -0.5032832026481628, -1.848314881324768, -0.42381739616394043, 0.5709762573242188, -0.9535892009735107, -0.013888114131987095, -0.20455078780651093, -0.8182031512260437, -0.906498372554779, -0.10374698042869568, -1.0242253541946411, -0.3708402216434479, -0.800544023513794, -0.7063623666763306, -0.3075619339942932, -0.28254491090774536, -0.7063623666763306, -0.24722683429718018, -20.531597137451172, -1.553997278213501, -0.4885672926902771, -0.3914424479007721, -0.30903351306915283, -0.9771345853805542, -0.924157440662384, -0.9123846888542175, -0.15010200440883636, 0.003495022188872099, -0.2016075849533081, -0.4208742380142212, 0.3723118305206299, -0.8240894675254822, -0.22662459313869476, -0.8888393044471741, 0.22515299916267395, -0.36789706349372864, -0.24575524032115936, -1.0536571741104126, -3.2492668628692627, -0.9712482690811157, -0.8476347923278809, 0.10742594301700592, 0.21190869808197021, -1.2420204877853394, -0.27371543645858765, -0.5974648594856262, -0.5032832026481628, -0.21190869808197021, -0.5386013388633728, -0.23692569136619568, -0.30167558789253235, 0.07909786701202393, -8.71180248260498, -0.48268094658851624, -0.5945216417312622, -0.2207382321357727, -0.8182031512260437, -0.2766585946083069, -1.2125887870788574, -1.848314881324768, -0.2589995265007019, -0.8652939200401306, -0.771112322807312, -0.4532491862773895, -0.382612943649292, -0.6357260942459106, -0.7505099773406982, -0.6857600808143616, -0.8594075441360474, -0.3487664461135864, -8.758893966674805, -0.5503740310668945, -0.48268094658851624, -1.100748062133789, -0.4414764642715454, -1.3832929134368896, -0.7122487425804138, -0.5945216417312622, -1.0772026777267456, -0.13023556768894196, -0.8711802959442139, -0.41793105006217957, -1.4068384170532227, -0.5709762573242188, -1.2537932395935059, -1.4244974851608276, -0.8240894675254822, -0.765225887298584, 0.1147838830947876, -0.6828169226646423, -0.7769986391067505, -1.542224645614624, -0.28254491090774536, -0.10669014602899551, -0.44736284017562866, -1.0595436096191406, -0.9123846888542175, -0.00676010875031352, -1.2184749841690063, -0.27224382758140564, -3.1315395832061768, -0.9418164491653442, -0.8299758434295654, -0.3252210021018982, -0.3561243712902069, -0.6210102438926697, -0.7828848958015442, -1.1713842153549194, -0.9418164491653442, -5.179990768432617, -1.1419525146484375, -0.7828848958015442, -1.6599516868591309, -0.3737834095954895, -0.017107214778661728, -1.824769377708435, -0.40615835785865784, -0.23398253321647644, -0.9947936534881592, -0.573919415473938, -0.9594755172729492, 0.16849684715270996, -0.4679650664329529, -0.2781301736831665, -1.112520694732666, -0.3163914680480957, -0.2295677661895752, -0.22368142008781433, -0.3060903549194336, 0.08792740106582642, -0.007771825417876244, -0.038813140243291855, 0.004966610111296177, -1.3303158283233643, -0.8240894675254822, -0.7828848958015442, -0.385556161403656, -0.021338028833270073, -0.1052185595035553, -0.3252210021018982, -0.23692569136619568, -0.022717641666531563, 0.06511778384447098, -0.07505100220441818, -0.3428800404071808, 0.0058403657749295235, -0.6945896744728088, -0.2207382321357727, 0.3075619339942932, -0.3561243712902069, -0.4032151699066162, -0.37672656774520874, -0.16923263669013977, 0.3178630471229553, -0.6592715382575989, -3.060903549194336, -0.800544023513794, -0.765225887298584, -0.7593395709991455, -1.3597474098205566, -0.382612943649292, -1.2184749841690063, -1.4892473220825195, -0.04341185465455055, -0.02667253650724888, -0.1714400202035904, -0.3369936943054199, -0.47679460048675537, -0.2001360058784485, -0.30167558789253235, -0.7828848958015442, -0.12949976325035095, -0.04617108032107353, 0.22809617221355438, 0.23398253321647644, -0.1633462905883789, 0.13023556768894196, 0.9771345853805542, 0.270772248506546, -1.159611463546753, -0.5121126770973206, 0.022257773205637932, 0.3487664461135864, -1.9778146743774414, -2.107314348220825, -0.36789706349372864, -0.6239534020423889, -0.019866440445184708, 0.3458232283592224, 0.7887713313102722, -0.9771345853805542, -0.7946575880050659, -1.0065664052963257, -0.462078720331192, -0.14053668081760406, -0.3237494230270386, -0.21190869808197021, -0.9830209612846375, 0.08277684450149536, -2.260359287261963, -0.4915104806423187, -0.4591355323791504, -0.286959707736969, -1.3008840084075928, -1.8836328983306885, 0.2766585946083069, -0.28107336163520813, -1.0065664052963257, -0.8652939200401306, -0.31933465600013733, -0.6445556879043579, -0.5209422707557678, -0.6151238679885864, -0.5827489495277405, -1.9189510345458984, -1.4303838014602661, -0.7769986391067505, -0.29137447476387024, -0.014623908326029778, -0.9830209612846375, -0.2589995265007019, -0.08277684450149536, -1.0301117897033691, -0.7122487425804138, -0.15819573402404785, -0.32227784395217896, -0.0665893703699112, -0.5062263607978821, -0.35023802518844604, -1.083088994026184, -1.065429925918579, -4.756173133850098, -0.9006119966506958, -0.5444876551628113, -0.46502187848091125, -1.2655658721923828, -1.5657697916030884, -0.7828848958015442, -1.147838830947876, -15.822517395019531, -2.0366780757904053, -1.530451774597168, -1.3832929134368896, -1.3950657844543457, 0.12361341714859009, -0.30020400881767273, -1.2537932395935059, -0.6592715382575989, -0.382612943649292, -0.7505099773406982, -1.3244295120239258, -0.9830209612846375, -0.47679460048675537, -0.3428800404071808, 0.009979208000004292, -0.4797377586364746, -0.6504420042037964, -2.8489949703216553, -0.7887713313102722, -0.48268094658851624, -0.3487664461135864, 0.462078720331192, -0.8476347923278809, 0.05260927975177765, -11.01925277709961, -1.2832248210906982, -0.747566819190979, -0.11110491305589676, -0.7387372851371765, -0.2678290605545044, 0.055184558033943176, -0.9359301328659058, -0.9182710647583008, -3.64953875541687, -11.63143253326416, -1.065429925918579, -1.1301796436309814, -0.15893152356147766, -0.4532491862773895, 0.9182710647583008, 0.11772705614566803, 0.541544497013092, -0.2295677661895752, -0.008369658142328262, -10.265798568725586, -1.147838830947876, -0.11919865012168884, -20.249053955078125, -1.1066343784332275, -0.8064303398132324, -0.6710442900657654, -0.39732879400253296, 0.05665614828467369, 0.2972608208656311, 0.27371543645858765, -1.6364063024520874, -13.562156677246094, -1.2537932395935059, -0.6004080176353455, -1.930723786354065, 0.24281206727027893, -0.2987324297428131, 0.04966609925031662, -0.21190869808197021, -0.40615835785865784, 0.003931900020688772, 0.6798737049102783, -2.330995798110962, -0.12140603363513947, -0.4885672926902771, -0.4326469600200653, -0.8947256803512573, 0.18689170479774475, -0.7122487425804138, 0.06474988162517548, 0.43559014797210693, -1.1949297189712524, -0.41793105006217957, 0.061806708574295044, 0.20749396085739136, -0.0573919415473938, 0.06511778384447098, -0.8299758434295654, -2.319222927093506, -0.6268966197967529, 0.7505099773406982, -0.16113892197608948, 0.24575524032115936, 0.1442156434059143, 0.8652939200401306, -0.541544497013092, 0.04138842225074768, -0.09234216064214706, 0.9535892009735107, 0.3737834095954895, 0.08167314529418945, -0.3281641900539398, 0.7034192085266113, -0.07762628048658371, 0.191306471824646, -0.28990286588668823, -7.063623428344727, -0.40910157561302185, 0.06953254342079163, -0.6592715382575989, -0.8711802959442139, -1.6717242002487183, -0.44441965222358704, -0.6357260942459106, -0.4503059983253479, -0.4120447337627411, 0.3620107173919678, -0.009519335813820362, -0.3163914680480957, 0.24575524032115936, 0.01977446675300598, 0.12949976325035095, 0.2678290605545044, -0.3723118305206299, -0.462078720331192, -1.0948617458343506, 0.5297718048095703, 0.03127124905586243, 0.013796139508485794, 0.5503740310668945, 0.017107214778661728, 0.05555245652794838, 0.17511901259422302, -0.7505099773406982, -1.824769377708435, -0.039916832000017166, -1.5775426626205444, -0.1824769228696823, -2.4369499683380127, -1.1949297189712524, -0.5474308729171753, -0.06143881008028984, 0.4149879217147827, -0.5444876551628113, -0.2575279474258423, 0.0871916115283966, -1.065429925918579, -0.400272011756897, -0.11110491305589676, -0.9594755172729492, -1.0124527215957642, -0.72696453332901, -0.28254491090774536, -0.07431520521640778, 0.4885672926902771, -0.115519680082798, -0.10963332653045654, 0.09786061197519302, -0.044699493795633316, 0.004851642530411482, 0.07321151345968246, -0.363482266664505, -0.19424965977668762, -0.4532491862773895, 0.08314473927021027, 0.15598835051059723, -0.588635265827179, -1.136066198348999, -0.7387372851371765, -0.13759350776672363, -0.6563283801078796, 0.02685648575425148, -0.5150558948516846, -0.3487664461135864, -0.36642545461654663, 0.02501700073480606, 0.01977446675300598, 0.26488590240478516, -1.159611463546753, -0.906498372554779, -0.382612943649292, -0.46502187848091125, -1.2184749841690063, -0.7505099773406982, -0.24281206727027893, -1.860087513923645, 0.09087056666612625, -0.2207382321357727, -0.4591355323791504, 0.19866439700126648, -0.6151238679885864, 0.36642545461654663, -0.040652625262737274, -0.025568848475813866, -6.592715740203857, -0.6092374920845032, -0.8123167157173157, -0.8947256803512573, -0.7946575880050659, -0.5268285870552063, 0.0017820013454183936, -0.06879675388336182, 0.47679460048675537, -0.08903109282255173, -0.906498372554779, 0.10301118344068527, -0.5121126770973206, -0.5297718048095703, -0.7181351184844971, -1.5775426626205444, -0.2560563385486603, -1.448042869567871, -0.2016075849533081, -0.2295677661895752, 0.2693006694316864, -16.10506248474121, -1.6952695846557617, -1.7541332244873047, 0.022441722452640533, -0.5032832026481628, -0.8652939200401306, 0.7593395709991455, -0.06916464865207672, -1.8954055309295654, -14.221428871154785, -1.530451774597168, -1.2243614196777344, -0.47385138273239136, -0.4591355323791504, -0.5297718048095703, -0.20896552503108978, -0.3369936943054199, -0.42676058411598206, 0.13759350776672363, -9.70071029663086, -1.0772026777267456, -14.127246856689453, -1.8012239933013916, -1.553997278213501, -0.2104371190071106, -1.0477708578109741, -0.747566819190979, -0.8358621001243591, 0.015451677143573761, 0.017383135855197906, 0.22515299916267395, 0.22368142008781433, 0.18026956915855408, -1.8954055309295654, -0.7357941269874573, -0.20602236688137054, 0.28990286588668823, -0.382612943649292, -1.9542691707611084, -0.8829529285430908, -0.7593395709991455, -14.88070011138916, -1.5657697916030884, -1.1890432834625244, -1.0359981060028076, -1.2714521884918213, -0.36789706349372864, -1.0418845415115356, -2.295677661895752, 0.6268966197967529, -0.31197670102119446, -0.7328509092330933, -14.221428871154785, -1.2714521884918213, -0.7946575880050659, -1.824769377708435, 0.2516416013240814, -0.17659059166908264, -0.3369936943054199, -0.5798057317733765, -0.006852082908153534, -0.9653618931770325, -1.2125887870788574, -0.5974648594856262, -1.2302477359771729, -0.30167558789253235, -3.625993490219116, -1.1949297189712524, -0.9712482690811157, -0.3369936943054199, -0.10227539390325546, 0.22515299916267395, -0.6092374920845032, -1.0948617458343506, -0.18615591526031494, -0.2781301736831665, -0.6975328922271729, -9.55943775177002, -1.2832248210906982, -0.6386693120002747, -1.824769377708435, -0.6121807098388672, -1.0006799697875977, -0.42676058411598206, -1.1242934465408325, -0.36053913831710815, 0.25458475947380066, -0.2016075849533081, -0.35906755924224854, -0.747566819190979, 0.13685771822929382, -1.3303158283233643, -12.620341300964355, -1.518679141998291, -1.4009521007537842, -1.3303158283233643, -1.2537932395935059, 0.5150558948516846, -0.800544023513794, -1.3067703247070312, -0.6298397779464722, -2.4722681045532227, 0.05408087000250816, 0.192778080701828, 0.3914424479007721, 0.2663574814796448, -0.35759595036506653, -0.7151919007301331, 0.18615591526031494, 0.4414764642715454, -0.18026956915855408, 0.11625546962022781, -0.7181351184844971, 0.40910157561302185, -0.4414764642715454, -0.19719283282756805, 0.4973968267440796, 0.8947256803512573, -0.2589995265007019, -0.28254491090774536, 0.8829529285430908, 0.15966732800006866, -14.409791946411133, -1.4892473220825195, -1.3832929134368896, -1.3832929134368896, -1.2949976921081543, -0.21779507398605347, -0.6857600808143616, 1.083088994026184, -0.3266925811767578, -0.5621467232704163, -1.7894513607025146, 0.017199188470840454, -2.342768430709839, -0.3914424479007721, -0.9123846888542175, 0.2943176329135895, 0.02961571142077446, -10.312891006469727, -0.9771345853805542, -0.7446236610412598, -0.8240894675254822, -0.48562413454055786, -1.4715882539749146, -0.9535892009735107, -0.5150558948516846, -0.2560563385486603, -0.7505099773406982, -11.254707336425781, -1.506906270980835, -1.4303838014602661, -1.2655658721923828, -0.5945216417312622, -0.20896552503108978, -0.5238854289054871, -0.5709762573242188, -0.05003400146961212, -2.4958136081695557, -1.495133638381958, -0.7505099773406982, -10.45416259765625, -1.2479068040847778, -0.9535892009735107, -0.4709082245826721, -0.40910157561302185, -1.1890432834625244, -0.3914424479007721, -0.3561243712902069, -6.875260353088379, 0.24281206727027893, 0.06916464865207672, -0.7946575880050659, -0.9830209612846375, 0.07173992693424225, 0.06511778384447098, -0.24134047329425812, 0.10227539390325546, -0.5003399848937988, -0.3914424479007721, -0.9594755172729492, 0.052977174520492554, -6.310170650482178, -0.5503740310668945, -2.319222927093506, -0.13097135722637177, -1.0418845415115356, -0.6828169226646423, -0.7828848958015442, -0.2693006694316864, -1.7423605918884277, -0.12729237973690033, -1.0713162422180176, 0.31933465600013733, 0.046538978815078735, 0.05113769695162773, -0.30167558789253235, -0.16628947854042053, -0.11110491305589676, -9.88907241821289, -0.9006119966506958, -0.9123846888542175, -0.4326469600200653, -1.1419525146484375, -9.936163902282715, -0.21190869808197021, -0.3620107173919678, -0.17953377962112427, -0.8829529285430908, 0.07026834040880203, -0.8358621001243591, -0.6681011319160461, -0.2398688793182373, -0.27224382758140564, 0.363482266664505, -0.23839730024337769, 0.3281641900539398, -0.7828848958015442, -0.14642302691936493, -2.401632070541382, 0.6533851623535156, -0.21190869808197021, -0.8123167157173157, -0.14642302691936493, -0.5592035055160522, -0.0669572651386261, -1.3008840084075928, -12.808704376220703, -1.4244974851608276, -1.1890432834625244, -1.2537932395935059, -0.8123167157173157, 0.4797377586364746, -0.8947256803512573, -1.3420885801315308, -0.5621467232704163, -2.4369499683380127, -0.1633462905883789, 0.1729116141796112, -0.3620107173919678, 0.09418164193630219, 0.5650898218154907, -0.16113892197608948, -0.27224382758140564, -0.31050512194633484, 0.3075619339942932, -2.0249054431915283, -0.011956654489040375, 0.192778080701828, -0.4885672926902771, -0.5032832026481628, -0.462078720331192, 0.44736284017562866, -0.36936864256858826, 0.11184071004390717, 0.37672656774520874, -0.07505100220441818, -0.6916464567184448, -0.5474308729171753, 0.03531811386346817, -0.3237494230270386, -0.23692569136619568, -0.2957892417907715, -0.40910157561302185, 0.43853330612182617, -1.083088994026184, -0.061806708574295044, 0.17659059166908264, -0.17511901259422302, -0.14568723738193512, -0.23251093924045563, -0.23398253321647644, -0.08829529583454132, 0.5768625736236572, -0.270772248506546, -0.059967219829559326, -0.6975328922271729, 0.0669572651386261, -5.909898281097412, -0.47385138273239136, -0.5327149629592896, -0.30903351306915283, -0.1523093730211258, 0.12067023664712906, -0.4532491862773895, -0.06879675388336182, 0.05260927975177765, -0.6239534020423889, -1.0183390378952026, -0.7151919007301331, -1.6952695846557617, -1.2067023515701294, -1.553997278213501, -0.7299076914787292, -0.6945896744728088, -16.293424606323242, -2.0719962120056152, -0.8417484760284424, -1.6834969520568848, -1.100748062133789, -0.9359301328659058, -1.3479747772216797, -0.8888393044471741, -1.3008840084075928, -1.183156967163086, -0.5356581211090088, -0.5268285870552063, -16.575969696044922, -2.4369499683380127, -0.6945896744728088, -2.166177988052368, -1.506906270980835, -1.2773386240005493, -1.2125887870788574, -1.7188150882720947, -0.8594075441360474, 0.15010200440883636, -0.9182710647583008, -0.27518701553344727, -16.8585147857666, -2.6253135204315186, -2.107314348220825, -0.8594075441360474, -2.0955417156219482, -0.3649538457393646, -1.2184749841690063, -1.9424965381622314, -0.9947936534881592, -0.05113769695162773, -1.553997278213501, -0.12067023664712906, -0.37966978549957275, -0.24575524032115936, -15.822517395019531, -1.7541332244873047, -2.0131328105926514, -0.8358621001243591, -2.130859851837158, -1.3067703247070312, -0.3443516492843628, -0.5798057317733765, -1.5657697916030884, -0.16555368900299072, -1.2420204877853394, -0.4326469600200653, -0.5650898218154907, -1.100748062133789, -1.0772026777267456, -1.4068384170532227, -1.2420204877853394, -1.7070423364639282, -1.3715201616287231, -15.069063186645508, -2.177950620651245, -0.5974648594856262, -2.201496124267578, -1.136066198348999, -0.9359301328659058, -0.3737834095954895, -1.8718602657318115, -1.5657697916030884, -8.900165557861328, -1.4421565532684326, -1.2949976921081543, -1.7659058570861816, -0.7063623666763306, -2.943176507949829, -0.6504420042037964, -1.6481789350509644, -0.5386013388633728, -0.6592715382575989, -0.924157440662384, -1.2832248210906982, -7.817076683044434, -1.6599516868591309, -1.1537251472473145, -0.8888393044471741, -2.5899953842163086, -0.9653618931770325, -1.7188150882720947, -0.6592715382575989, -0.9653618931770325, -0.17953377962112427, -0.13759350776672363, -1.1713842153549194, -1.506906270980835, -7.72289514541626, -1.6128606796264648, -1.518679141998291, -1.112520694732666, -2.5429043769836426, -1.100748062133789, -0.4679650664329529, -0.7004760503768921, -1.1419525146484375, -0.11699126660823822, -1.7070423364639282, -1.0006799697875977, -0.7769986391067505, -2.177950620651245, -1.0477708578109741, -0.9712482690811157, -2.5193591117858887, -0.3752549886703491, -1.0948617458343506, -1.112520694732666, -0.5297718048095703, -0.5592035055160522, -0.800544023513794, -3.5318117141723633, -0.5945216417312622, 0.115519680082798, -0.44441965222358704, -0.07799417525529861, -0.45619234442710876, -0.17806218564510345, -0.27518701553344727, -0.7828848958015442, 0.3943856656551361, -0.16113892197608948, -0.8770666122436523, -0.8182031512260437, -0.24134047329425812, -0.13023556768894196, -1.0536571741104126, -1.2714521884918213, -0.8711802959442139, -1.1537251472473145, -0.5798057317733765, 0.9123846888542175, -0.43853330612182617, -0.4149879217147827, -0.7593395709991455, -0.8064303398132324, -0.3237494230270386, -0.5798057317733765, -1.542224645614624, -2.177950620651245, -0.771112322807312, 0.15083779394626617, -0.4591355323791504, -0.9889073371887207, -1.100748062133789, -0.35759595036506653, 0.04488344490528107, -0.8594075441360474, -0.49445366859436035, -6.310170650482178, -0.7887713313102722, -0.6062943935394287, -1.3420885801315308, -0.7505099773406982, -0.9477027654647827, -0.4149879217147827, 0.1810053586959839, -0.7387372851371765, -1.0536571741104126, -1.0065664052963257, -9.1356201171875, -0.19866439700126648, -1.159611463546753, -0.33993685245513916, -0.924157440662384, -0.5003399848937988, 0.1434798538684845, -1.1890432834625244, 0.11036911606788635, -0.40615835785865784, -3.037358283996582, -0.5091695189476013, -0.6268966197967529, -0.14863041043281555, -1.1066343784332275, -5.886353015899658, -0.8299758434295654, -0.8594075441360474, -1.2184749841690063, -1.0889753103256226, -1.8836328983306885, -0.5856921076774597, -9.55943775177002, -0.1052185595035553, -7.346168518066406, -0.7416804432868958, -0.3458232283592224, -0.6916464567184448, -0.27224382758140564, -0.2486984133720398, 0.06990043818950653, -2.5193591117858887, 0.2943176329135895, -0.4973968267440796, -8.335076332092285, -2.6253135204315186, 0.0009082458564080298, -0.46502187848091125, -0.9182710647583008, -0.3487664461135864, -0.4797377586364746, -0.7593395709991455, -7.157805442810059, -0.4885672926902771, -1.601088047027588, -0.4326469600200653, -0.49445366859436035, -0.5356581211090088, -0.23545411229133606, -0.12067023664712906, -0.20602236688137054, -0.27224382758140564, -0.7328509092330933, 0.29284605383872986, -0.022257773205637932, -19.683963775634766, -0.6386693120002747, -0.9477027654647827, -1.0065664052963257, -0.42676058411598206, -0.2781301736831665, -9.74779987335205, -1.065429925918579, -0.6268966197967529, -0.8299758434295654, -0.45619234442710876, -0.096389040350914, -0.8888393044471741, -11.678523063659668, -1.3185430765151978, -0.6857600808143616, -1.3303158283233643, -0.8888393044471741, -0.28990286588668823, -1.083088994026184, -0.44441965222358704, -1.553997278213501, -0.7416804432868958, -1.0536571741104126, -0.27518701553344727, -0.43559014797210693, -0.4709082245826721, -0.9006119966506958, -0.18321272730827332, -0.462078720331192, -1.0301117897033691, -1.553997278213501, -0.5856921076774597, -0.2501699924468994, -0.08351264148950577, -0.23692569136619568, -0.7210782766342163, -1.3420885801315308, -0.8947256803512573, -22.03850555419922, -1.6834969520568848, -1.4657018184661865, -0.3649538457393646, -0.6151238679885864, -16.95269775390625, -2.6959495544433594, -1.518679141998291, -1.3538610935211182, -9.55943775177002, 0.13023556768894196, -7.628713607788086, -0.6180670261383057, -0.4973968267440796, -0.9712482690811157, -1.8012239933013916, -1.4715882539749146, -0.9653618931770325, -0.4414764642715454, -9.229801177978516, -1.0418845415115356, -0.4208742380142212, -0.6298397779464722, -0.39732879400253296, -0.12067023664712906, -0.7593395709991455, -0.49445366859436035, -0.9182710647583008, -0.6592715382575989, -0.24281206727027893, 0.10963332653045654, -1.183156967163086, -0.9653618931770325, -0.6298397779464722, -0.6004080176353455, -1.147838830947876, -1.3362022638320923, -14.503973960876465, -1.2596795558929443, -1.3538610935211182, -1.2479068040847778, -9.55943775177002, 0.13832929730415344, -7.29907751083374, -0.6151238679885864, -0.1427440643310547, -0.9123846888542175, 0.5945216417312622, -0.19424965977668762, -0.1640820950269699, -0.10889753699302673, -0.02115407958626747, -0.5150558948516846, -0.7534531354904175, -11.160526275634766, -0.18762749433517456, -7.157805442810059, -0.9712482690811157, -0.5179990530014038, -0.35759595036506653, -14.88070011138916, -1.7423605918884277, -1.1537251472473145, -0.5032832026481628, -6.2630791664123535, -0.32227784395217896, -0.8947256803512573, -0.2560563385486603, -0.382612943649292, -0.07357940822839737, -0.8358621001243591, 0.38849931955337524, -0.35023802518844604, -0.13906508684158325, -0.010623026639223099, -0.3237494230270386, 0.15451675653457642, -7.346168518066406, -0.9123846888542175, -0.0288799200206995, -0.22662459313869476, -0.6798737049102783, -2.0837690830230713, -0.35023802518844604, -0.7593395709991455, -0.20307917892932892, -6.828169345855713, -0.363482266664505, -0.5297718048095703, -0.37966978549957275, -0.13980087637901306, -14.221428871154785, -0.6710442900657654, -1.812996745109558, -0.23398253321647644, -0.5091695189476013, -0.4797377586364746, -0.31197670102119446, -0.4326469600200653, -9.794891357421875, -1.0418845415115356, -0.5238854289054871, -0.6887032985687256, -0.38849931955337524, 0.02483304962515831, -1.1713842153549194, -3.4376301765441895, -1.1419525146484375, 0.07836207747459412, -0.46502187848091125, -0.13980087637901306, -0.5003399848937988, -0.30314719676971436, -0.38849931955337524, -0.8240894675254822, 0.4120447337627411, -0.14127245545387268, -0.7769986391067505, -0.17732639610767365, -14.59815502166748, -0.6210102438926697, -1.9895873069763184, -1.4068384170532227, -0.37672656774520874, -0.5121126770973206, 0.2678290605545044, -5.085808753967285, -0.4532491862773895, -0.22368142008781433, -2.366313934326172, -0.2001360058784485, -0.8417484760284424, -3.202176094055176, -0.9594755172729492, -18.74214744567871, -0.19424965977668762, -8.005439758300781, -0.4532491862773895, -0.1147838830947876, -0.4120447337627411, -0.2604711353778839, -0.1824769228696823, -10.218708992004395, -0.6769305467605591, -1.6599516868591309, -0.7769986391067505, -0.3943856656551361, 0.0432279035449028, -0.37672656774520874, -6.54562520980835, -0.29284605383872986, -1.0477708578109741, -0.05555245652794838, -0.6945896744728088, -0.5032832026481628, -0.6592715382575989, -9.088529586791992, -1.530451774597168, -0.924157440662384, -19.213056564331055, -0.10963332653045654, -8.664711952209473, -0.6062943935394287, -0.18836328387260437, -0.4973968267440796, -0.35170960426330566, -0.5091695189476013, 0.4885672926902771, -7.063623428344727, -0.7828848958015442, -1.0772026777267456, -1.177270531654358, 0.43853330612182617, -0.05187349021434784, 0.15598835051059723, -0.09786061197519302, -0.23251093924045563, -0.9300437569618225, 0.3046187460422516, -0.017015239223837852, -0.7769986391067505, -0.48562413454055786, -0.541544497013092, 0.17070423066616058, -0.15083779394626617, 0.018946699798107147, -0.21485188603401184, -1.147838830947876, -0.018118929117918015, -0.31197670102119446, 0.39732879400253296, -0.5503740310668945, -0.5003399848937988, 0.03182309493422508, -7.8641676902771, -0.2972608208656311, 0.08424842357635498, -0.192778080701828, -0.05444876849651337, -0.771112322807312, -0.906498372554779, -0.8829529285430908, -0.9712482690811157, -1.0418845415115356, -0.31197670102119446, -0.6769305467605591, 0.1537809669971466, -8.335076332092285, -0.5856921076774597, -0.10742594301700592, -0.3046187460422516, -0.1427440643310547, -0.7769986391067505, -0.5150558948516846, -0.9947936534881592, -1.1713842153549194, -1.1419525146484375, -0.3914424479007721, -0.7034192085266113, 0.21632348001003265, -0.27371543645858765, -0.12287762016057968, 0.09491744637489319, -9.512346267700195, 0.061806708574295044, -0.27224382758140564, -1.0536571741104126, 0.12876397371292114, -0.47679460048675537, -0.6622147560119629, -0.23398253321647644, -0.1523093730211258, -0.20896552503108978, -2.389859437942505, -0.3914424479007721, -0.38849931955337524, -0.771112322807312, -0.6945896744728088, -0.8299758434295654, -9.323983192443848, -0.0871916115283966, -0.4503059983253479, -0.72696453332901, -0.6386693120002747, -6.922351360321045, -0.6327829360961914, -0.6975328922271729, 0.2295677661895752, -0.10374698042869568, -0.10006800293922424, -1.2184749841690063, -0.462078720331192, -0.3472948372364044, -1.2420204877853394, -0.8535211682319641, -1.2125887870788574, 0.15966732800006866, -7.251986980438232, -0.7505099773406982, -13.656338691711426, -0.2943176329135895, 0.1339145302772522, -0.1618747115135193, -0.6681011319160461, -0.5856921076774597, -1.2067023515701294, -0.9653618931770325, -0.8652939200401306, -0.5503740310668945, 0.11846284568309784, -0.771112322807312, -1.2243614196777344, -1.2596795558929443, -9.1356201171875, -0.4326469600200653, -1.1949297189712524, -0.4149879217147827, -0.9830209612846375, -1.2596795558929443, -1.4186111688613892, 0.05628824979066849, -0.7122487425804138, -0.556260347366333, -1.6481789350509644, 0.42676058411598206, -0.4885672926902771, 2.0719962120056152, -0.7328509092330933, 0.018946699798107147, -0.3914424479007721, -0.5062263607978821, -0.37672656774520874, -0.4532491862773895, -0.17511901259422302, 0.024649104103446007, -0.10669014602899551, -19.966508865356445, -0.7416804432868958, -1.2655658721923828, -0.26194271445274353, -1.2832248210906982, -0.3531811833381653, 0.12655659019947052, -0.4208742380142212, -0.4973968267440796, -0.21779507398605347, -0.18615591526031494, -0.09307795763015747, -0.541544497013092, -0.23692569136619568, -0.3914424479007721, -0.28254491090774536, -0.5150558948516846, -1.5775426626205444, -1.1890432834625244, -0.28990286588668823, -0.7416804432868958, -0.7210782766342163, 0.17070423066616058, -0.35906755924224854, -0.5709762573242188, -0.11772705614566803, -0.17659059166908264, 0.43853330612182617, -0.10816174000501633, -0.46502187848091125, -0.1824769228696823, -0.8240894675254822, -0.33110737800598145, 0.6386693120002747, -1.0418845415115356, -0.1824769228696823, -0.4326469600200653, 0.385556161403656, 0.036973655223846436, 0.25458475947380066, -0.0002960421843454242, -2.248586893081665, -1.5657697916030884, -0.0673251673579216, -0.541544497013092, -0.7004760503768921, -0.23839730024337769, -1.3008840084075928, -3.002039909362793, -0.7181351184844971, -0.747566819190979, -0.7593395709991455, -0.9712482690811157, -0.6945896744728088, -0.35023802518844604, -0.27371543645858765, 0.2486984133720398, -0.14642302691936493, -0.5150558948516846, -0.6033511757850647, -0.47385138273239136, -0.3237494230270386, -0.42676058411598206, -0.5856921076774597, -0.16996842622756958, 0.095653235912323, -0.11036911606788635, -0.8476347923278809, -1.2596795558929443, -0.9006119966506958, -0.5533171892166138, -0.0022763630840927362, -0.02023433893918991, 0.17070423066616058, -0.016739316284656525, -1.812996745109558, -1.4127247333526611, -0.02796017751097679, 0.05923142284154892, 0.2104371190071106, 0.4797377586364746, -0.5474308729171753, -0.270772248506546, -0.3252210021018982, -0.6474988460540771, -0.48268094658851624, -2.8607676029205322, -0.7769986391067505, -0.7769986391067505, -0.9771345853805542, -0.7122487425804138, -4.685536861419678, -1.860087513923645, -1.147838830947876, 0.3060903549194336, 0.12655659019947052, 0.42381739616394043, -0.5032832026481628, -0.4032151699066162, -1.200816035270691, -0.6945896744728088, -1.0183390378952026, -0.771112322807312, -1.2067023515701294, -0.45619234442710876, -0.72696453332901, -0.7151919007301331, -0.5386013388633728, -1.518679141998291, -16.67015266418457, -2.295677661895752, -1.7776786088943481, -1.4303838014602661, -2.6135406494140625, -0.8829529285430908, -0.8947256803512573, -1.3891793489456177, -1.0772026777267456, -0.8535211682319641, -4.661991596221924, -0.7828848958015442, -0.38849931955337524, -0.9418164491653442, -1.2243614196777344, -0.7063623666763306, -1.112520694732666, -0.36789706349372864, -0.9123846888542175, -0.906498372554779, -0.9006119966506958, -0.4032151699066162, -1.200816035270691, -1.200816035270691, -0.46502187848091125, -0.6739873886108398, -1.542224645614624, -0.2693006694316864, -1.2832248210906982, -1.495133638381958, -2.5429043769836426, 0.23398253321647644, -0.9535892009735107, 0.6769305467605591, -1.2361340522766113, -0.8417484760284424, -1.0948617458343506, -0.2398688793182373, -0.9889073371887207, -1.1890432834625244, -0.5268285870552063, -1.112520694732666, -0.7887713313102722, -0.5179990530014038, -0.36789706349372864, -8.193802833557129, -0.7299076914787292, -0.7593395709991455, 0.19866439700126648, -0.1258208006620407, -1.2479068040847778, -1.1066343784332275, -0.4297037720680237, 0.13023556768894196, -1.0242253541946411, -0.1743832230567932, 0.49445366859436035, -0.6887032985687256, -0.3237494230270386, -0.2575279474258423, -0.9830209612846375, -0.03660575672984123, -0.9300437569618225, -0.24134047329425812, -1.136066198348999, 0.029983609914779663, -1.3008840084075928, -0.8829529285430908, -1.2125887870788574, -1.159611463546753, -0.6504420042037964, -1.7188150882720947, -2.896085739135742, -0.8064303398132324, -0.6945896744728088, -0.765225887298584, -1.2949976921081543, -1.3597474098205566, -1.0948617458343506, -1.2184749841690063, -0.6180670261383057, 0.25458475947380066, -0.8594075441360474, -0.5768625736236572, -1.3244295120239258, 0.18983489274978638, 0.027592279016971588, -0.14200827479362488, -0.12949976325035095, 0.33257895708084106, 0.13170714676380157, -0.4709082245826721, -0.18321272730827332, -0.14715881645679474, -1.2420204877853394, -1.4186111688613892, -1.542224645614624, -0.7534531354904175, -0.5150558948516846, -0.6239534020423889, -0.42676058411598206, -6.828169345855713, -1.5657697916030884, -0.7210782766342163, -1.0124527215957642, -0.6033511757850647, -0.048562414944171906, -6.498533725738525, -0.9477027654647827, -0.8123167157173157, -0.2560563385486603, -0.16040310263633728, -0.4532491862773895, -0.03936498612165451, -0.8123167157173157, -0.6386693120002747, -0.541544497013092, -0.2501699924468994, -7.346168518066406, -0.23251093924045563, 0.14789462089538574, -0.2604711353778839, -0.33110737800598145, -0.052977174520492554, -0.3943856656551361, -0.5032832026481628, -0.12287762016057968, -0.4532491862773895, -1.0124527215957642, -1.2891113758087158, -1.159611463546753, -2.366313934326172, -0.7210782766342163, -0.6563283801078796, -1.200816035270691, -0.7828848958015442, -0.5209422707557678, -0.07505100220441818, -0.02796017751097679, -0.0676930621266365, 0.27518701553344727, -0.27371543645858765, 0.43559014797210693, -1.542224645614624, -0.04433159902691841, -0.41793105006217957, -4.450082778930664, -0.18468432128429413, -0.035134170204401016, -0.5945216417312622, -0.9594755172729492, -0.9771345853805542, -0.16702528297901154, 0.7387372851371765, -0.382612943649292, -0.022165799513459206, -0.6975328922271729, -0.3914424479007721, 0.25458475947380066, -0.23839730024337769, -1.4833608865737915, -0.5974648594856262, -1.0006799697875977, -0.10006800293922424, -0.26194271445274353, -0.4973968267440796, -0.10816174000501633, -0.8888393044471741, -0.6681011319160461, -2.7783586978912354, -0.7946575880050659, -0.11036911606788635, -0.49445366859436035, -0.4326469600200653, -0.7093055844306946, -0.4709082245826721, -0.45619234442710876, -0.15525256097316742, -0.1810053586959839, -1.147838830947876, 0.30167558789253235, -0.27371543645858765, -0.9123846888542175, -0.9006119966506958, -0.28254491090774536, -1.5893151760101318, -0.09933219850063324, -0.5238854289054871, -0.5444876551628113, -1.8365421295166016, -1.3479747772216797, -0.9359301328659058, -0.270772248506546, -0.04341185465455055, -1.4068384170532227, -1.2361340522766113, -0.3752549886703491, -0.21338029205799103, -1.0595436096191406, -0.6739873886108398, -0.20307917892932892, -0.4885672926902771, -0.07946576178073883, -0.5709762573242188, -0.3561243712902069, -1.2361340522766113, -1.147838830947876, -5.062263488769531, -1.0242253541946411, -0.6357260942459106, -1.0006799697875977, -0.800544023513794, -0.3428800404071808, -1.2125887870788574, -1.4598153829574585, -0.8594075441360474, -1.200816035270691, -15.822517395019531, -2.307450294494629, -1.7541332244873047, -1.4244974851608276, -1.4127247333526611, 0.15598835051059723, -0.5680330991744995, -1.2832248210906982, -0.8240894675254822, -0.4326469600200653, -0.7534531354904175, -1.3008840084075928, -0.9830209612846375, -0.5474308729171753, -0.3149198889732361, -0.003632983425632119, -0.6357260942459106, -0.6975328922271729, -2.90785813331604, -0.8123167157173157, -0.7328509092330933, -0.7828848958015442, -0.8299758434295654, -0.6681011319160461, -0.4973968267440796, -0.4915104806423187, -0.21779507398605347, -7.487441062927246, -0.23251093924045563, -0.3149198889732361, -9.55943775177002, -0.47679460048675537, -0.24281206727027893, 0.2663574814796448, -1.3185430765151978, -1.3715201616287231, -0.9594755172729492, -1.4833608865737915, -1.112520694732666, 0.400272011756897, 0.11625546962022781, -6.074716567993164, -0.5680330991744995, -0.8947256803512573, -10.265798568725586, -0.0027707249391824007, -0.28990286588668823, -0.9947936534881592, -4.544264793395996, -0.9182710647583008, -0.8476347923278809, -0.7887713313102722, -0.5268285870552063, -1.1419525146484375, -1.0477708578109741, -0.40615835785865784, -0.7593395709991455, -9.653618812561035, -0.6710442900657654, -0.01526772789657116, -0.23398253321647644, 0.038813140243291855, -13.185431480407715, -1.4068384170532227, -2.154405355453491, -1.824769377708435, -1.0183390378952026, -2.919630765914917, -0.8358621001243591, -0.32227784395217896, -0.765225887298584, -1.1242934465408325, -0.3060903549194336, -0.3428800404071808, -0.6887032985687256, -0.9771345853805542, -20.060691833496094, -0.8711802959442139, -0.9712482690811157, -0.39732879400253296, -1.183156967163086, -1.506906270980835, -1.4715882539749146, -1.3126567602157593, -0.9477027654647827, -0.765225887298584, -0.4149879217147827, -0.6416124105453491, -1.9189510345458984, -1.1890432834625244, -0.6975328922271729, -0.135386124253273, -1.2537932395935059, -1.4068384170532227, -1.3891793489456177, -1.159611463546753, -0.6828169226646423, -0.43559014797210693, -1.6599516868591309, -0.556260347366333, -1.0124527215957642, -0.7416804432868958, -1.0713162422180176, -0.3620107173919678, -0.5827489495277405, -0.771112322807312, -0.2972608208656311, -1.7188150882720947, -0.47385138273239136, -1.0301117897033691, -0.11993443965911865, -0.1258208006620407, -0.4709082245826721, -1.1242934465408325, -1.542224645614624, -0.5386013388633728, -0.11625546962022781, 0.029983609914779663, -0.35170960426330566, 0.08424842357635498, -1.553997278213501, -0.35023802518844604, -1.860087513923645, -0.07100413739681244, -0.32227784395217896, -0.8476347923278809, -0.5091695189476013, -1.0595436096191406, -2.943176507949829, -0.8594075441360474, -0.6180670261383057, -0.906498372554779, -0.8299758434295654, -0.6239534020423889, -0.7828848958015442, -0.6592715382575989, -4.826809406280518, -0.7122487425804138, -0.9300437569618225, -0.8947256803512573, -0.6298397779464722, 0.07983366400003433, -0.6916464567184448, -1.065429925918579, -7.675804138183594, -0.6739873886108398, 0.1824769228696823, -0.15451675653457642, -1.2125887870788574, -1.3420885801315308, -1.0948617458343506, -0.924157440662384, -8.052531242370605, 0.16481788456439972, -0.35759595036506653, -0.7004760503768921, -0.018394852057099342, -0.5974648594856262, -0.44736284017562866, -0.5474308729171753, -0.009841246530413628, -0.191306471824646, -0.2486984133720398, -0.5062263607978821, -0.541544497013092, -0.6357260942459106, -10.124526977539062, -0.8476347923278809, -1.183156967163086, 0.3237494230270386, -14.033065795898438, -1.4127247333526611, -1.177270531654358, -0.48268094658851624, -0.0029891636222600937, -0.2001360058784485, -1.4127247333526611, -1.1713842153549194, -0.800544023513794, -0.20455078780651093, -0.025568848475813866, -0.03807734325528145, 0.5091695189476013, -0.5827489495277405, -0.588635265827179, -1.2891113758087158, -0.8064303398132324, -1.083088994026184, -0.4032151699066162, -0.4532491862773895, 0.28990286588668823, 0.003196106059476733, -10.783798217773438, 0.029247816652059555, -7.204895973205566, -0.72696453332901, -0.30167558789253235, -0.9889073371887207, -0.6386693120002747, -0.7357941269874573, -0.8476347923278809, -0.36053913831710815, -0.3620107173919678, -0.22220982611179352, -0.11331229656934738, -0.4885672926902771, -0.1052185595035553, 0.02391330897808075, -0.10595434904098511, -0.6504420042037964, -13.656338691711426, -2.319222927093506, -1.477474570274353, -0.9653618931770325, -0.9359301328659058, -0.5974648594856262, 0.0016095497412607074, 0.05003400146961212, -0.11625546962022781, -0.771112322807312, -0.31933465600013733, -0.08792740106582642, -0.33257895708084106, -9.041437149047852, -1.4833608865737915, -1.159611463546753, -0.9889073371887207, -1.0477708578109741, -0.21632348001003265, -0.5179990530014038, -0.28401654958724976, -0.9771345853805542, -0.5268285870552063, -0.2486984133720398, -0.09381374716758728, -0.44441965222358704, -8.71180248260498, -1.518679141998291, -1.3597474098205566, -0.9535892009735107, -0.9535892009735107, -1.6364063024520874, -1.4186111688613892, -0.5062263607978821, -9.088529586791992, -0.8829529285430908, -0.4032151699066162, -0.7593395709991455, -0.5268285870552063, 0.11110491305589676, -1.824769377708435, -1.112520694732666, -1.506906270980835, -1.6834969520568848, -0.7446236610412598, -0.28107336163520813, -2.0366780757904053, 0.16628947854042053, -0.4032151699066162, -0.37672656774520874, 0.4591355323791504, 0.0761546865105629, -0.5386013388633728, -0.22662459313869476, -0.4149879217147827, 0.07872997224330902, -2.90785813331604, -0.7887713313102722, -0.7210782766342163, -0.771112322807312, -0.012140603736042976, -2.943176507949829, -0.7387372851371765, -0.8358621001243591, -0.42381739616394043, -1.2125887870788574, -1.2655658721923828, -0.20455078780651093, -0.49445366859436035, -0.5091695189476013, -0.6504420042037964, -0.42676058411598206, -0.38849931955337524, -1.542224645614624, -0.2295677661895752, 0.05849563330411911, -0.24575524032115936, 0.07578679919242859, -0.2796017527580261, 0.18394853174686432, -2.954949140548706, -0.8947256803512573, -0.7387372851371765, -0.7534531354904175, -0.6210102438926697, -0.9771345853805542, -0.5592035055160522, -1.0595436096191406, -1.0418845415115356, 0.32080620527267456, 0.5327149629592896, -1.4892473220825195, -0.765225887298584, -1.1537251472473145, -0.7593395709991455, -0.6975328922271729, -0.400272011756897, -0.43559014797210693, -2.7901315689086914, -0.7446236610412598, -0.6121807098388672, -0.8652939200401306, -0.7328509092330933, -0.6916464567184448, -0.771112322807312, -1.065429925918579, -1.0713162422180176, -0.7357941269874573, 0.005380494520068169, -0.5209422707557678, -0.0765225887298584, -0.043779753148555756, 0.33846527338027954, -0.9477027654647827, -0.9300437569618225, -5.227081298828125, -0.5238854289054871, -0.541544497013092, -0.16702528297901154, -0.20602236688137054, -0.5386013388633728, 0.4414764642715454, 0.7063623666763306, -0.2560563385486603, -1.3067703247070312, -1.8365421295166016, -1.177270531654358, -1.2832248210906982, -1.506906270980835, -2.342768430709839, -1.0889753103256226, -1.3538610935211182, -0.17585480213165283, -0.17585480213165283, -0.10669014602899551, -1.0595436096191406, -1.3126567602157593, -0.6533851623535156, -0.5680330991744995, -0.27518701553344727, -0.16113892197608948, -0.588635265827179, 0.33846527338027954, -0.8240894675254822, -0.8594075441360474, -1.177270531654358, 0.03071940504014492, -0.6121807098388672, 0.12655659019947052, 0.5003399848937988, -1.5893151760101318, -3.1786303520202637, -0.800544023513794, -0.5592035055160522, -0.6710442900657654, -0.43559014797210693, -0.7534531354904175, -0.8240894675254822, -0.14053668081760406, -0.23692569136619568, -0.9123846888542175, -0.5798057317733765, -0.5621467232704163, -0.5150558948516846, 0.16923263669013977, -0.49445366859436035, -0.27224382758140564, -1.0301117897033691, -0.8947256803512573, -0.06401408463716507, 0.23398253321647644, -0.8711802959442139, -0.045435283333063126, -0.32963576912879944, -0.40910157561302185, -0.9359301328659058, -0.20749396085739136, -0.5444876551628113, -1.1949297189712524, -1.2655658721923828, -0.2295677661895752, -0.1243492066860199, -1.6364063024520874, -1.6364063024520874, -0.8829529285430908, -1.1949297189712524, -1.1713842153549194, 0.07836207747459412, -0.1339145302772522, -0.05003400146961212, -1.7541332244873047, -0.8182031512260437, -1.177270531654358, -0.23398253321647644, -0.7946575880050659, -0.924157440662384, -1.3597474098205566, -0.40910157561302185, -1.1419525146484375, -0.4885672926902771, -0.5121126770973206, -1.2302477359771729, -0.6210102438926697, -15.44579029083252, -1.7070423364639282, -1.812996745109558, -0.7151919007301331, -6.592715740203857, -0.556260347366333, -1.100748062133789, -0.800544023513794, -0.6592715382575989, -1.100748062133789, -1.1066343784332275, -0.4915104806423187, -1.200816035270691, -1.0006799697875977, -0.5798057317733765, -15.634153366088867, -1.7541332244873047, -1.2302477359771729, -0.07505100220441818, -1.159611463546753, -1.2596795558929443, -0.7593395709991455, -1.2479068040847778, -0.6828169226646423, -0.14936621487140656, -0.30903351306915283, 0.32963576912879944, -0.7151919007301331, 0.5003399848937988, -0.35023802518844604, -7.44035005569458, -1.7423605918884277, -1.1890432834625244, -0.7505099773406982, -0.6592715382575989, -1.136066198348999, -1.0948617458343506, -0.5268285870552063, -10.689618110656738, -0.25458475947380066, -0.1640820950269699, -1.147838830947876, -1.7423605918884277, -0.9653618931770325, -16.010879516601562, -2.248586893081665, -1.2361340522766113, -1.4598153829574585, -0.7828848958015442, -0.49445366859436035, 0.0673251673579216, -0.3561243712902069, 0.12876397371292114, -0.6210102438926697, -0.9477027654647827, -0.12140603363513947, -0.06842885911464691, -0.17659059166908264, 0.01250850036740303, -6.310170650482178, -2.0366780757904053, -1.2773386240005493, -1.5010199546813965, -1.159611463546753, -0.10669014602899551, -9.936163902282715, 0.10889753699302673, -0.37966978549957275, -1.0713162422180176, -0.39732879400253296, -0.24134047329425812, -0.06622147560119629, 0.0428600050508976, -0.34140846133232117, -0.7769986391067505, -0.5533171892166138, -0.23251093924045563, -1.4068384170532227, -0.8240894675254822, -1.3244295120239258, -0.4149879217147827, -0.9359301328659058, -0.8240894675254822, -0.32080620527267456, -0.15598835051059723, -0.747566819190979, -0.006024315021932125, -0.08976688981056213, -0.3281641900539398, -0.37966978549957275, -0.2104371190071106, -1.2537932395935059, -0.8888393044471741, -0.4797377586364746, -6.404352188110352, -0.14495143294334412, -0.011128886602818966, -1.1066343784332275, -0.5032832026481628, -0.42676058411598206, 0.3252210021018982, -7.393259525299072, -0.765225887298584, -0.6945896744728088, -1.1419525146484375, -0.0064381989650428295, -0.11772705614566803, -0.27518701553344727, 0.10153958946466446, 0.008829528465867043, -1.6128606796264648, -1.553997278213501, -0.9300437569618225, -1.159611463546753, -0.8417484760284424, 0.052241381257772446, -0.44441965222358704, -0.4297037720680237, -0.8476347923278809, -0.36936864256858826, -1.0948617458343506, -0.6622147560119629, -0.5179990530014038, -0.08829529583454132, -1.0065664052963257, 0.018394852057099342, -0.2766585946083069, 0.5150558948516846, -0.40910157561302185, -1.0124527215957642, 0.1250849962234497, -0.924157440662384, -0.1810053586959839, -0.6975328922271729, -1.0124527215957642, -0.7299076914787292, -0.05665614828467369, -1.2420204877853394, -0.6210102438926697, -0.06585357338190079, -0.42676058411598206, -0.46502187848091125, -1.3185430765151978, -0.8888393044471741, -1.3244295120239258, -0.5444876551628113, 0.10006800293922424, -0.9359301328659058, -0.771112322807312, -0.22809617221355438, -1.0183390378952026, -1.5657697916030884, -1.2125887870788574, -1.4657018184661865, -0.14642302691936493, -0.9535892009735107, -0.30167558789253235, -0.4326469600200653, -0.16481788456439972, -0.6975328922271729, -0.2796017527580261, 0.2604711353778839, -2.7194948196411133, -0.5268285870552063, -0.5356581211090088, -0.4709082245826721, -0.9535892009735107, -0.8535211682319641, -0.9359301328659058, -1.159611463546753, -0.6563283801078796, 0.014623908326029778, -0.6210102438926697, -0.5327149629592896, 0.08130525052547455, -0.2295677661895752, -0.26488590240478516, 0.043779753148555756, 0.24575524032115936, -0.04966609925031662, 0.014991804957389832, -0.9182710647583008, 0.115519680082798, 0.07946576178073883, 0.5091695189476013, -0.18321272730827332, -0.46502187848091125, -0.7446236610412598, -0.24281206727027893, -0.39732879400253296, -8.85307502746582, -0.8123167157173157, -0.6327829360961914, -1.6717242002487183, -0.6945896744728088, 0.22515299916267395, -1.0242253541946411, -1.812996745109558, -0.45619234442710876, 0.0768904834985733, -0.4503059983253479, -0.18615591526031494, -1.6834969520568848, -0.13023556768894196, -2.0955417156219482, -0.6592715382575989, -0.09933219850063324, 0.4326469600200653, -0.5650898218154907, -0.7004760503768921, -0.1243492066860199, -1.930723786354065, -0.17806218564510345, -0.5533171892166138, -1.0301117897033691, -1.112520694732666, -0.7534531354904175, -1.0242253541946411, -0.7034192085266113, -0.462078720331192, -0.6210102438926697, -1.0006799697875977, -0.7593395709991455, -1.3479747772216797, -0.9418164491653442, -1.3362022638320923, -1.4892473220825195, 0.135386124253273, -14.59815502166748, -1.4127247333526611, -1.1301796436309814, -0.5709762573242188, -0.924157440662384, -0.03163914754986763, 0.2560563385486603, -1.1184070110321045, -0.6710442900657654, 0.6828169226646423, -0.7357941269874573, 0.37966978549957275, -0.04414764791727066, -0.07505100220441818, 0.3237494230270386, -2.966721773147583, -0.7328509092330933, -0.5209422707557678, -0.5650898218154907, -1.1419525146484375, -0.9653618931770325, -1.0713162422180176, -1.3185430765151978, -0.7887713313102722, -0.48562413454055786, 0.39732879400253296, -0.03053545579314232, -0.29284605383872986, -0.9418164491653442, -0.24428364634513855, 0.010301117785274982, 0.2972608208656311, -0.30020400881767273, -0.33110737800598145, -0.005932340398430824, -0.3443516492843628, -0.2295677661895752, -2.0366780757904053, -0.48562413454055786, -0.096389040350914, 0.38849931955337524, -0.5062263607978821, -0.6033511757850647, -0.06107091158628464, -1.9778146743774414, -1.4598153829574585, -1.4068384170532227, -0.7299076914787292, -1.165497899055481, -1.3185430765151978, -0.7887713313102722, -0.8652939200401306, -1.1949297189712524, -0.5621467232704163, -0.4797377586364746, -0.5592035055160522, -1.0536571741104126, -0.8888393044471741, -1.3891793489456177, -0.9359301328659058, -1.3656338453292847, -0.8888393044471741, -0.36053913831710815, 0.09197426587343216, 0.06217460334300995, 0.12729237973690033, -0.25458475947380066, 0.3149198889732361, -2.943176507949829, -0.7828848958015442, -0.6327829360961914, -0.5179990530014038, -0.33846527338027954, 0.01172671839594841, -1.065429925918579, -1.1242934465408325, -0.8829529285430908, -0.04028473049402237, -0.6416124105453491, -0.5032832026481628, 0.10374698042869568, -0.20307917892932892, 0.19719283282756805, -0.37966978549957275, -0.5179990530014038, -0.135386124253273, -0.385556161403656, -0.22809617221355438, -2.236814022064209, -0.7534531354904175, -0.022625669836997986, -1.3774065971374512, -0.17511901259422302, -0.5621467232704163, -1.6246334314346313, 0.37672656774520874, -0.2589995265007019, -0.2486984133720398, -0.3149198889732361, -1.9189510345458984, 0.19572122395038605, -0.7593395709991455, 0.21779507398605347, -1.6364063024520874, 0.024465152993798256, 0.2943176329135895, -0.04304395616054535, -0.3561243712902069, -1.848314881324768, -0.2575279474258423, -0.3046187460422516, -0.382612943649292, -1.966041922569275, -0.9889073371887207, -1.065429925918579, 0.588635265827179, -0.38849931955337524, -0.462078720331192, -0.6327829360961914, -0.08755950629711151, -0.1817411333322525, -1.112520694732666, -0.15598835051059723, -0.21779507398605347, 0.05923142284154892, -0.6033511757850647, -0.27371543645858765, -0.17585480213165283, -0.2796017527580261, -0.5327149629592896, -0.08020155131816864, -1.0124527215957642, 0.22515299916267395, -0.04672292619943619, -2.0249054431915283, 0.363482266664505, -0.21485188603401184, -0.6592715382575989, 0.38849931955337524, -0.5091695189476013, -1.2596795558929443, -1.0713162422180176, -0.7181351184844971, 0.039732880890369415, -1.3126567602157593, -1.2537932395935059, -1.083088994026184, -0.3149198889732361, -1.136066198348999, -1.3244295120239258, -0.9830209612846375, 0.1618747115135193, -0.096389040350914, -0.48562413454055786, -0.8358621001243591, -0.3281641900539398, -0.7946575880050659, -8.57052993774414, -1.4833608865737915, -1.2655658721923828, -0.9006119966506958, -0.40615835785865784, -0.33993685245513916, -0.2693006694316864, -0.30167558789253235, 0.24575524032115936, -2.931403636932373, -0.7828848958015442, -0.9830209612846375, -0.5680330991744995, -1.2067023515701294, -0.9535892009735107, -1.0065664052963257, -1.2361340522766113, -1.100748062133789, -0.07284361869096756, -0.7034192085266113, -0.5621467232704163, 0.04966609925031662, -0.9359301328659058, -0.2398688793182373, -0.1633462905883789, -0.5680330991744995, -0.8476347923278809, -0.4679650664329529, -0.0016785303596407175, -0.03531811386346817, -0.4149879217147827, -12.902885437011719, -1.4009521007537842, -1.165497899055481, -1.0006799697875977, -1.542224645614624, -0.24575524032115936, 0.4973968267440796, -0.2575279474258423, 0.22515299916267395, -0.33993685245513916, -0.4032151699066162, -0.11110491305589676, -0.36642545461654663, -0.22809617221355438, -1.966041922569275, -0.8535211682319641, -0.6710442900657654, -0.771112322807312, -0.3723118305206299, -0.10080379247665405, -2.1190872192382812, -1.5775426626205444, -1.5010199546813965, -0.8829529285430908, -1.848314881324768, -0.6828169226646423, -0.15745994448661804, -0.2207382321357727, -0.9123846888542175, -1.1301796436309814, -1.448042869567871, -0.32227784395217896, -0.3531811833381653, -0.10963332653045654, -0.7093055844306946, -0.28254491090774536, -0.14200827479362488, -1.1890432834625244, -0.8947256803512573, -1.3244295120239258, 0.21190869808197021, -0.4120447337627411, -0.33846527338027954, -0.4679650664329529, -0.18542011082172394, -0.20749396085739136, -0.3355221450328827, -1.7894513607025146, -1.2243614196777344, -11.772706031799316, -1.2184749841690063, -0.7534531354904175, -0.14495143294334412, -0.5503740310668945, -0.4973968267440796, -1.4068384170532227, -0.10963332653045654, -0.9830209612846375, -0.10153958946466446, -6.498533725738525, -0.2943176329135895, -0.9535892009735107, -0.8417484760284424, -6.922351360321045, -0.18615591526031494, -0.7181351184844971, -0.09050267934799194, -0.21485188603401184, -0.36053913831710815, 0.047458723187446594, -0.3149198889732361, -0.5297718048095703, -0.38849931955337524, 0.32963576912879944, -3.037358283996582, -0.7357941269874573, -0.5268285870552063, -0.5003399848937988, -1.1713842153549194, -0.9477027654647827, -1.0477708578109741, -1.3362022638320923, -1.2655658721923828, -1.3008840084075928, -1.0772026777267456, -0.5327149629592896, 0.05812773481011391, -0.4120447337627411, -0.7887713313102722, -0.2854881286621094, -0.44736284017562866, -0.23692569136619568, -2.225041389465332, -0.9477027654647827, -0.07431520521640778, -1.495133638381958, -1.553997278213501, -1.5775426626205444, -0.9123846888542175, -1.2361340522766113, -1.3597474098205566, 0.5503740310668945, -1.1949297189712524, -9.465255737304688, 0.020142365247011185, -0.45619234442710876, -0.44441965222358704, 0.2001360058784485, -0.14936621487140656, 0.21338029205799103, -1.0772026777267456, -0.13097135722637177, -0.5003399848937988, -0.7534531354904175, -0.9594755172729492, -0.26488590240478516, -0.16628947854042053, 0.036789704114198685, -0.9535892009735107, 0.18542011082172394, -0.07137203216552734, -0.09307795763015747, -0.9535892009735107, -0.21632348001003265, -0.20307917892932892, -0.7210782766342163, -0.8829529285430908, -0.3237494230270386, -1.2949976921081543, -0.588635265827179, -0.10153958946466446, 0.019682493060827255, -0.363482266664505, -1.2361340522766113, -0.4503059983253479, -0.9653618931770325, -0.6239534020423889, -16.387605667114258, -2.0013599395751953, -2.5899953842163086, -1.2655658721923828, -0.33846527338027954, -0.22515299916267395, -0.2987324297428131, -0.7181351184844971, -1.5775426626205444, -0.8652939200401306, -0.2796017527580261, -0.588635265827179, -6.686896800994873, -0.35759595036506653, -1.7776786088943481, -0.18983489274978638, -0.36642545461654663, -0.4709082245826721, -0.4297037720680237, 0.0857200101017952, 0.26194271445274353, 0.22220982611179352, 0.050401896238327026, -0.36789706349372864, 0.37672656774520874, -2.896085739135742, -0.7357941269874573, -0.9477027654647827, -0.5297718048095703, -0.588635265827179, -0.03127124905586243, -0.9830209612846375, -1.477474570274353, -0.6710442900657654, -0.021981850266456604, -0.6092374920845032, -0.47385138273239136, 0.15083779394626617, -0.800544023513794, -0.21485188603401184, 0.3943856656551361, 0.6445556879043579, 0.21485188603401184, -1.8012239933013916, 0.06254249811172485, 0.20307917892932892, 0.09859641641378403, -0.10742594301700592, 0.15966732800006866, -0.36936864256858826, -0.5327149629592896, -0.1714400202035904, -0.37966978549957275, -0.22220982611179352, -9.936163902282715, -0.771112322807312, -0.765225887298584, -0.47385138273239136, -2.0366780757904053, -1.112520694732666, -0.8358621001243591, -0.8123167157173157, -0.5327149629592896, -0.191306471824646, -0.5091695189476013, -2.213268756866455, -0.16923263669013977, -0.7004760503768921, -1.1301796436309814, -1.083088994026184, 0.5856921076774597, -12.337797164916992, -1.4362702369689941, -0.6121807098388672, -1.200816035270691, -0.5327149629592896, -0.16996842622756958, -0.15157359838485718, -19.11887550354004, 0.18983489274978638, -0.8417484760284424, 0.052241381257772446, -0.22220982611179352, -0.4591355323791504, -0.2678290605545044, -0.1258208006620407, 0.38849931955337524, -0.36789706349372864, -0.588635265827179, -1.0065664052963257, -0.6592715382575989, -0.9182710647583008, -0.9006119966506958, -0.24575524032115936, -0.20455078780651093, -0.8240894675254822, -0.9771345853805542, 0.2398688793182373, -0.06143881008028984, -0.9359301328659058, -1.2243614196777344, -0.8123167157173157, -0.23545411229133606, -0.16702528297901154, -1.1242934465408325, -0.15745994448661804, -0.1714400202035904, -0.18762749433517456, -0.6239534020423889, 0.5121126770973206, 0.12287762016057968, -0.08093735575675964, -0.8123167157173157, -13.185431480407715, -2.272132396697998, -0.9006119966506958, -0.4297037720680237, -0.6975328922271729, -1.4186111688613892, -0.2589995265007019, -0.18762749433517456, -1.0536571741104126, -1.200816035270691, -0.9006119966506958, -0.8064303398132324, -0.2589995265007019, -0.09013478457927704, -0.1339145302772522, -1.4598153829574585, -1.1301796436309814, -0.06806095689535141, 0.095653235912323, -0.22515299916267395, -0.40615835785865784, -0.2016075849533081, 0.5032832026481628, -0.44736284017562866, -0.45619234442710876, -1.2773386240005493, -0.771112322807312, -1.112520694732666, -0.11331229656934738, -0.9477027654647827, -1.0242253541946411, -1.2655658721923828, -1.4186111688613892, -1.0713162422180176, -0.4973968267440796, -0.6504420042037964, -0.27224382758140564, 0.42381739616394043, -1.860087513923645, -0.38849931955337524, -1.100748062133789, -0.31933465600013733, -0.7593395709991455, -1.6246334314346313, -0.3546527922153473, -0.23251093924045563, 0.034030478447675705, 0.16628947854042053, -0.31050512194633484, -0.1817411333322525, -1.2420204877853394, -0.2575279474258423, 0.06401408463716507, -0.8594075441360474, -0.32080620527267456, -0.06953254342079163, -0.47385138273239136, -1.542224645614624, -1.1301796436309814, -0.33405056595802307, -0.30903351306915283, -0.029247816652059555, -0.8947256803512573, -0.3355221450328827, 0.13097135722637177, -0.363482266664505, -1.3774065971374512, -1.601088047027588, -0.18983489274978638, 0.5680330991744995, 0.5297718048095703, 0.18836328387260437, -0.541544497013092, 0.005196546204388142, -0.30167558789253235, -0.1714400202035904, -0.588635265827179, -0.8123167157173157, -0.4915104806423187, -0.3708402216434479, -0.8535211682319641, 0.004966610111296177, -0.4120447337627411, -1.3597474098205566, 0.08020155131816864, -0.39732879400253296, 0.03458232432603836, -1.4657018184661865, -0.8299758434295654, -0.6386693120002747, -0.17953377962112427, -0.8417484760284424, -0.7210782766342163, -0.21485188603401184, -0.7593395709991455, -0.46502187848091125, -0.924157440662384, -1.5657697916030884, -0.4532491862773895, -0.27371543645858765, -0.5121126770973206, -0.43559014797210693, -0.6504420042037964, -1.4833608865737915, -1.2832248210906982, -0.39732879400253296, -1.3774065971374512, -0.6592715382575989, -0.5121126770973206, -0.4709082245826721, -0.800544023513794, -0.382612943649292, -0.13906508684158325, -0.3561243712902069, -1.6717242002487183, -0.1339145302772522, 0.12361341714859009, -1.0595436096191406, -0.5150558948516846, -1.2832248210906982, -0.6062943935394287, -0.5356581211090088, -0.5297718048095703, -0.771112322807312, -0.20307917892932892, -0.2589995265007019, 0.8064303398132324, -0.21190869808197021, -0.2207382321357727, -0.8652939200401306, -1.0889753103256226, -1.083088994026184, -1.083088994026184, -0.21632348001003265, -0.6798737049102783, -0.385556161403656, -0.22220982611179352, -0.6857600808143616, -0.2781301736831665, -1.0183390378952026, -0.1810053586959839, 0.006392212118953466, -6.121807098388672, -0.9594755172729492, -0.573919415473938, -0.9477027654647827, 0.25458475947380066, -1.2420204877853394, -1.530451774597168, -0.40615835785865784, 0.09491744637489319, -7.534531593322754, -0.6651579141616821, -0.5268285870552063, -0.30167558789253235, -1.542224645614624, -0.9006119966506958, -1.1301796436309814, -0.5209422707557678, -0.5386013388633728, -1.3832929134368896, -1.0477708578109741, -0.3472948372364044, -0.10595434904098511, 0.051505591720342636, 0.04414764791727066, 0.17070423066616058, 0.09344585239887238, -1.2537932395935059, -1.7894513607025146, -0.4503059983253479, -0.6416124105453491, 0.29137447476387024, -0.0665893703699112, -0.4679650664329529, 0.1427440643310547, -0.11699126660823822, -0.2486984133720398, -0.747566819190979, -0.5209422707557678, -0.9182710647583008, -6.969442367553711, 0.31933465600013733, -1.0301117897033691, -0.4326469600200653, -0.42381739616394043, 0.6563283801078796, 0.7004760503768921, -0.2398688793182373, -0.19572122395038605, -0.7946575880050659, -3.814356803894043, -0.30314719676971436, -0.3943856656551361, -0.9889073371887207, -0.26194271445274353, -0.008185709826648235, -1.0242253541946411, -1.4127247333526611, -0.30903351306915283, -0.31050512194633484, -0.1537809669971466, -0.6533851623535156, -0.18542011082172394, -1.3126567602157593, -10.736708641052246, -0.9535892009735107, -6.215989112854004, -0.4915104806423187, -3.814356803894043, -1.2773386240005493, -0.40615835785865784, -0.5533171892166138, -0.7063623666763306, -0.32227784395217896, -0.30314719676971436, 0.15598835051059723, -0.9830209612846375, 0.31933465600013733, -0.22515299916267395, -0.3752549886703491, -0.6710442900657654, 0.1626105010509491, -0.8358621001243591, 0.19572122395038605, -0.2796017527580261, -0.7299076914787292, -0.5150558948516846, -2.0484507083892822, -0.8240894675254822, -1.0772026777267456, -0.5592035055160522, -0.6975328922271729, -1.3597474098205566, -10.17161750793457, -0.7387372851371765, -0.3914424479007721, -6.168898582458496, -0.800544023513794, -0.3369936943054199, -1.9071784019470215, -0.10227539390325546, -0.6121807098388672, -0.6975328922271729, -0.5768625736236572, -0.39732879400253296, -0.32963576912879944, -0.6357260942459106, -0.8594075441360474, -0.43853330612182617, -0.9594755172729492, -0.7446236610412598, -0.35023802518844604, -0.765225887298584, -0.6151238679885864, -1.0006799697875977, -0.24428364634513855, -0.17806218564510345, -0.771112322807312, -0.4915104806423187, -0.15083779394626617, -0.5091695189476013, -0.8652939200401306, -0.8240894675254822, -0.20602236688137054, -0.3075619339942932, -0.24428364634513855, -0.3060903549194336, -0.36642545461654663, 0.025200948119163513, -0.7122487425804138, -0.8417484760284424, -0.4120447337627411, 0.026304639875888824, -0.0428600050508976, -0.5327149629592896, -1.0359981060028076, -0.7004760503768921, -0.22515299916267395, -0.8770666122436523, -0.11184071004390717, -0.6327829360961914, -0.47385138273239136, -0.09712482988834381], "bench": "biodex", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v20-biodex_reactions-shaaa4e684d-mlpgate-biodexr-iso-coadapt16l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step12000.pt@1", "task": "biodex_reactions", "row_idx": 6, "row_id": "0311_biodexr_test", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Answer", " the", " question", " using", " only", " the", " biomedical", " article", " below", ".", " Answer", " with", " the", " adverse", " drug", " reaction", " terms", " only", ",", " separated", " by", " commas", ".\n\n", "Question", ":", " What", " adverse", " drug", " reactions", " did", " the", " patient", " experience", "?\n\n", "Article", ":\n", "TITLE", ":\n", "Re", "versible", " si", "rol", "imus", "-induced", " pulmonary", " al", "ve", "olar", " protein", "osis", " in", " a", " renal", " transplant", " patient", ".\n\n", "AB", "STRACT", ":\n", "P", "ul", "monary", " al", "ve", "olar", " protein", "osis", " (", "P", "AP", ")", " is", " characterized", " by", " accumulation", " of", " surf", "act", "ant", "-like", " lip", "op", "rotein", " material", " within", " dist", "al", " bron", "chio", "les", " and", " al", "ve", "oli", " due", " to", " impaired", " clearance", ".", " Clin", "ically", ",", " P", "AP", " presents", " with", " dys", "p", "nea", " and", " cough", ".", " A", " ", "5", "8", "-year", "-old", " Hispanic", " man", " presented", " with", " ", "6", " months", " of", " productive", " cough", ",", " weight", " loss", ",", " and", " progressively", " worsening", " dys", "p", "nea", ".", " He", " reported", " a", " long", " history", " of", " poorly", " controlled", " type", " ", "2", " diabetes", " that", " led", " to", " diabetic", " neph", "rop", "athy", ".", " The", " patient", " had", " a", " strong", " passive", " smoking", " history", " for", " over", " ", "3", "0", " years", " and", " exposure", " to", " wood", "sm", "oke", ".", " He", " had", " pulmonary", " tuberculosis", " in", " ", "2", "0", "0", "7", " and", " ", "2", "0", "1", "2", ".", " In", " ", "2", "0", "1", "1", ",", " he", " was", " diagnosed", " with", " renal", " failure", ",", " was", " dial", "y", "zed", " for", " a", " year", ",", " and", " received", " a", " renal", " transplant", " in", " ", "2", "0", "1", "2", ".", " His", " post", "trans", "plant", " medication", " reg", "imens", " included", " tac", "rol", "imus", ",", " my", "c", "oph", "en", "olic", " acid", ",", " and", " pred", "nis", "one", ".", " Six", " months", " after", " the", " transplant", ",", " he", " suffered", " graft", " rejection", ",", " managed", " with", " steroids", " and", " switching", " from", " tac", "rol", "imus", " to", " si", "rol", "imus", ".", " His", " physical", " examination", " demonstrated", " scattered", " inspir", "atory", " crack", "les", ",", " and", " a", " chest", " X", "-ray", " showed", " bilateral", " per", "ih", "ilar", " ground", "-g", "lass", " op", "ac", "ities", ".", " P", "AP", " was", " diagnosed", " through", " lung", " biopsy", ",", " which", " showed", " eos", "in", "ophil", "ic", " gran", "ular", " infiltr", "ate", " with", "ing", " the", " al", "ve", "oli", ".", " Si", "rol", "imus", " was", " switched", " back", " to", " tac", "rol", "imus", " ", "2", " mg", " in", " September", " ", "2", "0", "1", "8", ".", " P", "AP", " diagnosis", " included", " hem", "ato", "xy", "lin", " and", " eos", "in", " and", " PAS", ".", " Clinical", " follow", "-up", " included", " oxygen", " saturation", " with", " pulse", " ox", "imeter", " and", " chest", " X", "-rays", ".", " A", " ", "2", "-month", " follow", "-up", " showed", " only", " partial", " improvement", " in", " both", " symptoms", " and", " radi", "ological", " findings", ".", " In", " January", " ", "2", "0", "1", "9", ",", " a", " follow", "-up", " showed", " complete", " radi", "ological", " and", " symptom", "at", "ologic", " resolution", ".", " After", " ", "5", " months", ",", " the", " patient", " remains", " asympt", "omatic", " with", " adequate", " exert", "ion", " tolerance", ".", " P", "AP", " remains", " a", " diagnosis", " of", " exclusion", " in", " patients", " undergoing", " immun", "om", "od", "ulatory", " therapy", " with", " si", "rol", "imus", " and", " pulmonary", " symptoms", ".", " Re", "vers", "al", " can", " be", " achieved", " by", " switching", " agents", ".\n\n", "TEXT", ":\n", "INT", "RODUCTION", "\n", "P", "ul", "monary", " al", "ve", "olar", " protein", "osis", " (", "P", "AP", ")", " is", " a", " progressive", " lung", " disease", " characterized", " by", " accumulation", " of", " surf", "act", "ant", "-like", " lip", "op", "rotein", "aceous", " material", " within", " the", " dist", "al", " bron", "chi", " and", " al", "ve", "oli", " due", " to", " impaired", " clearance", " by", " al", "ve", "olar", " macro", "ph", "ages", ".[", "1", "]", " Three", " clinical", " variants", " of", " P", "AP", " have", " been", " described", ":", " primary", " (", "9", "0", "%),", " congen", "ital", " (~", "2", "%),", " and", " secondary", " (", "5", "%).", "[", "2", "]", " Primary", " P", "AP", " is", " caused", " by", " the", " presence", " of", " auto", "ant", "ib", "odies", " against", " gran", "ul", "ocyte", "-m", "ac", "roph", "age", " colony", "-st", "im", "ulating", " factor", " (", "GM", "-CS", "F", "),", " which", " results", " in", " impaired", " surf", "act", "ant", " clearance", " by", " al", "ve", "olar", " macro", "ph", "ages", ".[", "3", "]", " Cong", "en", "ital", " form", " occurs", " due", " to", " an", " innate", " mutation", " in", " the", " GM", "-CS", "F", " gene", ";", " in", " mice", ",", " GM", "-CS", "F", " knockout", " results", " in", " decreased", " expression", " of", " the", " transcription", " factor", " PU", ".", "1", " in", " al", "ve", "olar", " macro", "ph", "ages", ",", " which", " is", " required", " for", " their", " functional", " mat", "uration", ",", " resulting", " in", " P", "AP", "-like", " path", "ologies", ".[", "4", "]", " Finally", ",", " secondary", " P", "AP", " is", " the", " result", " of", " a", " reduction", " or", " a", " functional", " impairment", " of", " al", "ve", "olar", " macro", "ph", "ages", " due", " to", " other", " conditions", " such", " as", " tuberculosis", ",", " hemat", "ologic", " malign", "ancies", ",", " exposure", " to", " in", "organic", " dust", "s", " and", " f", "umes", ",", " and", " pharmac", "ologic", " immun", "os", "up", "pression", ".[", "1", "]", " Clin", "ically", ",", " P", "AP", " presents", " as", " worsening", " exert", "ional", " dys", "p", "nea", ",", " cough", ",", " chest", " pain", " and", "/or", " hem", "opt", "ysis", ",", " and", " in", " some", " cases", ",", " fever", " and", "/or", " elevated", " serum", " lact", "ate", " de", "hydro", "gen", "ase", ".", " Common", " radi", "ologic", " findings", " are", " ground", "-g", "lass", " op", "ac", "ities", " and", " inter", "lob", "ular", " sept", "al", " thick", "ening", " in", " characteristic", " crazy", "-p", "aving", " pattern", ".", " Open", " lung", " biopsy", " has", " historically", " been", " the", " gold", " standard", ";", " however", ",", " up", " to", " ", "7", "5", "%", " of", " cases", " can", " be", " diagnosed", " through", " a", " bron", "cho", "al", "ve", "olar", " lav", "age", ".[", "1", "]\n\n", "CASE", " REPORT", "\n", "A", " ", "5", "8", "-year", "-old", " Hispanic", " man", " with", " a", " significant", " ", "2", "1", "-year", " medical", " history", " of", " poorly", " controlled", " type", " ", "2", " diabetes", " (", "T", "2", "D", ")", " and", " hypertension", " presented", " with", " ", "6", " months", " of", " productive", " cough", ",", " weight", " loss", ",", " and", " progressively", " worsening", " dys", "p", "nea", ".", " He", " denied", " hem", "opt", "ysis", ",", " chest", " pain", ",", " lower", " extrem", "ity", " swelling", ",", " fever", ",", " night", " swe", "ats", ",", " or", " ar", "th", "ral", "g", "ias", ".", " During", " the", " interview", ",", " he", " reported", " multiple", " T", "2", "D", "-derived", " complications", ",", " including", " diabetic", " neurop", "athy", ",", " prolifer", "ative", " ret", "in", "opathy", ",", " and", " renal", " failure", ".", " His", " medications", " included", " insulin", ",", " met", "form", "in", ",", " and", " v", "ild", "agli", "pt", "in", " for", " T", "2", "D", ";", " gab", "ap", "entin", " for", " diabetic", " neurop", "athy", ";", " fin", "aster", "ide", " and", " alf", "uz", "os", "in", " for", " benign", " pro", "strate", " hypert", "rophy", ";", " and", " oc", "ular", " injections", " of", " ran", "ib", "iz", "um", "ab", " for", " prolifer", "ative", " diabetic", " ret", "in", "opathy", ".", " The", " patient", " also", " had", " a", " strong", " passive", " smoking", " history", ",", " constantly", " exposed", " to", " two", " packs", " a", " day", " of", " indoor", " smoke", " for", " ", "3", "2", " years", ",", " as", " well", " as", " a", " ", "1", "0", "-year", " exposure", " to", " wood", "sm", "oke", " for", " the", " first", " ", "1", "0", " years", " of", " his", " life", " due", " to", " cooking", " habits", ".", " An", " episode", " of", " pulmonary", " tuberculosis", " was", " recorded", " in", " ", "2", "0", "0", "7", ",", " which", " was", " successfully", " treated", " with", " ", "2", " months", " of", " rif", "amp", "ic", "in", ",", " is", "onia", "z", "id", ",", " py", "raz", "in", "amide", ",", " and", " eth", "amb", "ut", "ol", " +", " ", "4", " months", " of", " is", "onia", "z", "id", " and", " rif", "amp", "ic", "in", ".", " In", " ", "2", "0", "1", "1", ",", " he", " was", " diagnosed", " with", " renal", " failure", " due", " to", " TD", "2", ",", " undergoing", " a", " year", " of", " hem", "odial", "ysis", " before", " receiving", " a", " renal", " transplant", " in", " ", "2", "0", "1", "2", ".", " His", " post", "trans", "plant", " medications", " included", " were", " PO", " tac", "rol", "imus", " ", "4", " mg", ",", " my", "c", "oph", "en", "olic", " acid", " ", "5", "0", "0", " mg", " Q", "ID", ",", " and", " pred", "nis", "one", " ", "5", " mg", " daily", ".", " Six", " months", " after", " the", " transplant", ",", " he", " suffered", " graft", " rejection", " diagnosed", " through", " laboratories", " and", " biopsy", ".", " The", " graft", " was", " spared", " with", " steroid", " therapy", " and", " by", " switching", " tac", "rol", "imus", " for", " si", "rol", "imus", " ", "2", " mg", ".", " In", " the", " same", " year", ",", " he", " presented", " a", " new", " episode", " of", " pulmonary", " tuberculosis", ",", " which", " again", " was", " successfully", " treated", " with", " standard", " therapy", ".", " In", " ", "2", "0", "1", "5", ",", " he", " was", " diagnosed", " with", " benign", " pro", "static", " hyper", "pl", "asia", ".\n\n", "Physical", " examination", " was", " otherwise", " un", "remark", "able", " except", " for", " his", " lung", " assessment", ",", " which", " exhibited", " scattered", " inspir", "atory", " crack", "les", " without", " any", " r", "ales", ",", " rh", "on", "chi", ",", " or", " whe", "ez", "es", ".", " The", " patient", "'s", " comprehensive", " metabolic", " panel", " and", " complete", " blood", " count", " with", " differential", " revealed", " a", " serum", " glucose", " of", " ", "1", "5", "2", " mg", "/d", "L", ",", " serum", " creat", "inine", " of", " ", "1", ".", "3", "2", " mg", "/d", "L", ",", " hem", "oglobin", " of", " ", "1", "0", ".", "8", " g", "/d", "L", ",", " and", " hemat", "oc", "rit", " of", " ", "3", "3", ".", "7", "0", "%.", " Ven", "ous", " blood", " gas", " analysis", " on", " room", " air", " revealed", " a", " pH", " of", " ", "7", ".", "4", "5", "1", ",", " PC", "O", " ", "2", "3", "3", ".", "0", " mm", "H", "g", ",", " PO", "2", " ", "4", "5", ".", "4", " mm", "H", "g", ",", " and", " H", "CO", "3", " ", "2", "2", ".", "4", " m", "Eq", "/L", ",", " and", " all", " other", " parameters", " were", " within", " normal", " values", ".", " A", " chest", " X", "-ray", " showed", " bilateral", " per", "ih", "ilar", " and", " inf", "rah", "ilar", " ground", "-g", "lass", " op", "ac", "ities", ".", " A", " biopsy", " by", " bron", "chos", "copy", " yielded", " incon", "clusive", " results", ".", " Another", " biopsy", " was", " obtained", " through", "/by", " thor", "ac", "otomy", ",", " which", " reported", " the", " presence", " of", " eos", "in", "ophil", "ic", " gran", "ular", " material", " within", " the", " al", "ve", "olar", " spaces", ",", " and", " overall", " lung", " architecture", " was", " preserved", ",", " through", " which", " the", " diagnostic", " of", " P", "AP", " was", " made", " [", "Figure", " ", "1", "].", " Si", "rol", "imus", " toxicity", " was", " chosen", " as", " the", " most", " probable", " et", "iology", ";", " thus", ",", " the", " patient", " was", " switched", " from", " si", "rol", "imus", " back", " to", " tac", "rol", "imus", " (", "2", " mg", ")", " in", " September", " ", "2", "0", "1", "8", ".", " A", " ", "2", "-month", " follow", "-up", " showed", " only", " partial", " improvement", " in", " both", " symptoms", " and", " radi", "ological", " findings", ",", " with", " a", " diffusion", " lung", " capacity", " of", " carbon", " mon", "oxide", " (", "DL", "CO", ")", " of", " ", "3", "8", "%", " [", "Table", " ", "1", "].", " A", " follow", "-up", " in", " January", " ", "2", "0", "1", "9", " showed", " complete", " radi", "ological", " resolution", ",", " and", " improvement", " of", " his", " DL", "CO", " to", " ", "6", "3", "%", " [", "Table", " ", "1", "],", " as", " well", " as", " complete", " symptom", "at", "ologic", " resolution", " [", "Figure", " ", "2", "].", " After", " ", "5", " months", ",", " the", " patient", " remained", " asympt", "omatic", ",", " with", " adequate", " exert", "ion", " tolerance", ".\n\n", "Figure", " ", "1", " Chest", " X", "-rays", " were", " used", " to", " evaluate", " the", " patient", "'s", " evolution", ".", " (", "a", ")", " Chest", " X", "-ray", " on", " January", " ", "2", "0", "1", "8", " shows", " a", " bilateral", " per", "ih", "ilar", " and", " inf", "rah", "ilar", " ground", "-g", "lass", " opacity", ".", " (", "b", ")", " Two", " months", " after", " adjusting", " the", " medication", ",", " a", " similar", " pattern", " was", " observed", " (", "November", " ", "2", "0", "1", "8", ").", " (", "c", ")", " Six", " months", " later", ",", " the", " lungs", " appeared", " cleared", " which", " correlated", " with", " the", " clinical", " evolution", " (", "March", " ", "2", "0", "1", "9", ")\n\n", "Table", " ", "1", " DL", "CO", " before", " and", " after", " switching", " to", " tac", "rol", "imus", "\n\n", "Predict", "ed", " diff", "using", " capacity", " for", " CO", " adjusted", " for", " hem", "oglobin", "\t\n", "November", " ", "2", "0", "1", "8", "\t", "3", "8", "%", " severe", " impairment", "\t\n", "March", " ", "2", "0", "1", "9", "\t", "6", "3", "%", " mild", " impairment", "\t\n", "Diff", "using", " capacity", " of", " the", " lung", " for", " CO", " improved", " after", " si", "rol", "imus", " treatment", " was", " stopped", ",", " which", " correlated", " with", " the", " chest", " X", "-rays", " and", " the", " patients", "\u2019", " symptom", "atology", ".", " CO", ":", " Carbon", " mon", "oxide", "\n\n", "Figure", " ", "2", " (", "a", " and", " b", ")", " E", "os", "in", "ophil", "ic", " gran", "ular", " material", " within", " the", " al", "ve", "olar", " spaces", " with", " overall", " lung", " architecture", " preservation", "\n\n", "DIS", "CU", "SSION", "\n", "M", "amm", "alian", " target", " of", " rap", "am", "ycin", " (", "m", "TOR", ")", " inhibitors", ",", " such", " as", " si", "rol", "imus", " and", " ever", "ol", "imus", ",", " are", " a", " key", " component", " of", " renal", " post", "trans", "plant", " immun", "os", "up", "pressive", " therapy", ",", " due", " to", " their", " decreased", " neph", "ro", "to", "xic", "ity", " when", " compared", " to", " calc", "ine", "ur", "in", " inhibitors", ".[", "5", "6", "]", " Nevertheless", ",", " immun", "os", "up", "pressive", " therapy", " does", " not", " come", " without", " added", " risks", " such", " as", " increased", " incidence", " of", " ne", "op", "las", "ia", ",", " development", " of", " metabolic", " syndrome", ",", " and", " anti", "and", "rogen", "ic", " effects", ".[", "7", "8", "9", "]", " The", " incidence", " of", " pulmonary", " toxicity", " in", " patients", " on", " m", "TOR", " inhibitors", " has", " been", " reported", " to", " be", " up", " to", " ", "1", "1", "%", ".[", "1", "0", "1", "1", "]", " The", " mechanism", " through", " which", " m", "TOR", " inhibitors", " cause", " P", "AP", " is", " yet", " to", " be", " clearly", " elucid", "ated", ";", " however", ",", " a", " clear", " association", " between", " m", "TOR", " inhibitors", " and", " P", "AP", " has", " been", " established", " due", " to", " the", " number", " of", " reports", " of", " P", "AP", " in", " solid", " organ", "-trans", "pl", "anted", " patients", ",", " which", " have", " been", " resolved", " by", " replacing", " m", "TOR", " inhibitors", " with", " alternate", " drugs", ".[", "1", "2", "]", " P", "AP", " may", " also", " be", " associated", " with", " other", " diseases", " such", " as", " tuberculosis", " and", " pneum", "oc", "yst", "osis", ";", " however", ",", " it", " tends", " to", " resolve", " when", " the", " underlying", " pathology", " is", " treated", ".", " The", " role", " of", " therapeutic", " GM", "-CS", "F", " remains", " unclear", " due", " to", " the", " lack", " of", " circulating", " antibodies", " against", " GM", "-CS", "F", " in", " secondary", " P", "AP", ".[", "1", "3", "1", "4", "]", " H", "wang", " et", " al", ".", " suggested", " that", " cigarette", " increases", " the", " risk", " of", " developing", " P", "AP", ",", " whether", " smoking", " and", " immun", "os", "up", "pressive", " therapies", " have", " an", " additive", " relation", " on", " risk", " is", " unknown", ".[", "1", "5", "]\n\n", "Us", "ual", " radi", "ologic", " findings", " include", " ground", "-g", "lass", " op", "ac", "ities", " with", " inter", "lob", "ular", " sept", "al", " thick", "ening", " in", " a", " characteristic", " crazy", "-p", "aving", " pattern", ".", " Open", " lung", " biopsy", " has", " historically", " been", " the", " gold", " standard", " for", " diagnosis", ";", " however", ",", " up", " to", " ", "7", "5", "%", " of", " cases", " can", " be", " diagnosed", " through", " a", " bron", "cho", "al", "ve", "olar", " lav", "age", ".[", "1", "]", " Diagnosis", " is", " usually", " delayed", " due", " to", " the", " rarity", " of", " the", " disease", ",", " and", " it", " is", " mostly", " achieved", " by", " exclusion", ".", " The", " substitution", " of", " the", " offending", " agent", " remains", " the", " main", "stay", " treatment", ",", " which", " typically", " leads", " to", " the", " resolution", " of", " symptoms", " in", " ", "2", "\u2013", "4", " months", ".[", "1", "6", "]", " Whole", "-l", "ung", " lav", "age", " (", "W", "LL", ")", " remains", " a", " sympt", "omatic", " therapeutic", " option", " for", " patients", " with", " severe", " diseases", ";", " however", ",", " this", " treatment", " mod", "ality", " may", " be", " limited", " in", " severely", " hyp", "ox", "emic", " patients", " who", " can", " be", " offered", " W", "LL", " within", " a", " hyper", "bar", "ic", " chamber", " or", " with", " extr", "ac", "orp", "oreal", " membrane", " oxygen", "ation", ".[", "1", "7", "1", "8", "1", "9", "]", " The", " limited", " number", " of", " reported", " cases", " makes", " establishing", " the", " prognosis", " difficult", ";", " however", ",", " most", " of", " the", " cases", " tend", " to", " improve", " when", " therapy", " is", " adequately", " replaced", ".\n\n", "A", " review", " of", " the", " current", " literature", " shows", " ", "1", "2", " reported", " cases", " of", " P", "AP", " secondary", " to", " immun", "os", "up", "pression", " with", " m", "TOR", " inhibitors", " in", " renal", " transplant", " cases", " [", "Table", " ", "2", "].", " A", " PubMed", " search", " for", " \u201c", "si", "rol", "imus", " AND", " protein", "osis", "\u201d", " yields", " ", "4", "5", " results", ",", " \u201c", "rap", "am", "ycin", " AND", " protein", "osis", "\u201d", " ", "7", "2", " results", ",", " and", " \u201c", "m", "TOR", " AND", " protein", "osis", "\u201d", " ", "4", "4", " results", " as", " of", " late", " September", " ", "2", "0", "1", "9", ",", " all", " of", " which", " only", " seven", " cases", " were", " related", " to", " renal", " transplant", ".", " Dar", "ley", " et", " al", ".[", "2", "4", "]", " report", " was", " found", " to", " relate", " P", "AP", " in", " ever", "ol", "imus", " use", ",", " whereas", " Ar", "un", "ach", "alam", " et", " al", ".[", "2", "0", "]", " reported", " non", "in", "fect", "ious", " pneum", "on", "itis", " caused", " also", " by", " ever", "ol", "imus", ".[", "1", "9", "2", "5", "]", " Regarding", " P", "AP", " secondary", " to", " si", "rol", "imus", ",", " this", " is", " the", " eight", " reported", " case", " in", " renal", " transplant", " recipients", ".", " There", " is", ",", " however", ",", " a", " single", " reported", " case", " of", " not", " P", "AP", " but", " si", "rol", "imus", "-induced", " gran", "ul", "omat", "ous", " inter", "stitial", " pneum", "on", "itis", ".[", "2", "6", "]", " Replacement", " of", " Si", "rol", "imus", " with", " other", " immun", "os", "up", "pres", "ors", " achieved", " resolution", " of", " pulmonary", " clinical", " symptoms", " and", " radi", "ological", " findings", " in", " most", " published", " cases", ".", " P", "AP", " is", " an", " uncommon", " adverse", " reaction", " of", " m", "TOR", " inhibitors", ".", " Secondary", " P", "AP", " has", " been", " described", " as", " early", " as", " ", "4", " weeks", " after", " the", " beginning", " of", " an", " m", "TOR", " inhibitor", " and", " as", " late", " as", " ", "1", "0", " years", " of", " an", " m", "TOR", "-based", " immun", "os", "up", "pression", " regimen", ";", " the", " average", " onset", " of", " secondary", " P", "AP", " of", " the", " case", " reports", " found", " is", " of", " ", "2", "9", " months", " after", " starting", " immun", "os", "up", "pression", " with", " rap", "am", "ycin", ".", " The", " incidence", " of", " P", "AP", " in", " the", " usage", " of", " si", "rol", "imus", " for", " transplant", " patient", " remains", " unknown", ".", " Nevertheless", ",", " clinicians", " that", " utilize", " si", "rol", "imus", "/", "rap", "am", "ycin", " on", " their", " practice", " must", " acknowledge", " the", " potential", " risk", " it", " encompasses", ".\n\n", "Table", " ", "2", " P", "AP", " cases", " in", " renal", " trans", "plants", " with", " m", "TOR", " inhibitors", "\n\n", "Author", "\tG", "ender", "\t", "Age", "\t", "Other", " present", " conditions", "\t", "Organ", " trans", "pl", "anted", "\t", "Im", "mun", "om", "od", "ulation", " therapy", "\tOn", "set", " of", " symptoms", " after", " starting", " m", "TOR", " inhibitor", "\tT", "reatment", "\t", "Resolution", " time", " since", " m", "TOR", " discontin", "uation", "\t", "Outcome", "\t\n", "L", "opez", " et", " al", ".[", "1", "2", "]", "\tM", "ale", "\t", "4", "7", "\tEnd", "-stage", " renal", " disease", " due", " to", " HT", "N", " and", " neph", "ros", "clerosis", "\tK", "id", "ney", "\tE", "ver", "ol", "imus", " ", "5", ".", "2", " ng", "/mL", " trough", "\n", "B", "asil", "ix", "im", "ab", " induction", "\n", "C", "yc", "lo", "sp", "or", "ine", "\n", "Ster", "oids", "\t", "1", "1", " months", " after", " starting", " treatment", "\t", "-", "\t", "-", "\t", "Death", " after", " ", "4", " months", " because", " of", " pneumonia", " and", " se", "ps", "is", "\t\n", "Kir", "by", " et", " al", ".[", "2", "0", "]", "\tM", "ale", "\t", "7", "1", "\tI", "g", "A", " neph", "rop", "athy", "\tK", "id", "ney", "\tS", "i", "rol", "imus", "\n", "C", "yc", "lo", "sp", "or", "ine", "\n", "Pred", "nis", "one", "\t", "1", "1", "4", " months", " after", " starting", " treatment", "\t", "-", "\t", "-", "\t", "-", "\t\n", "Ped", "ro", "so", " et", " al", ".[", "2", "1", "]", "\tF", "emale", "\t", "3", "4", "\tEnd", "-stage", " renal", " disease", "\tK", "id", "ney", "\tS", "i", "rol", "imus", "\n", "MM", "F", "\n", "Ster", "oids", "\n", "F", "uro", "sem", "ide", "\n", "Los", "art", "an", "\n", "At", "en", "ol", "ol", "\n", "Sim", "v", "ast", "atin", "\t", "2", " years", " after", " starting", " si", "rol", "imus", "\t", "Withdraw", "al", " of", " si", "rol", "imus", " and", " change", " for", " tac", "rol", "imus", "\n", "Le", "v", "of", "lox", "acin", "\t", "3", " months", " for", " P", "AP", " to", " resolve", "\t", "Normalization", " of", " pulmonary", " function", " tests", " and", " imaging", " of", " the", " thor", "ax", "\t\n", "D", "h", "awan", " et", " al", ".[", "2", "2", "]", "\tM", "ale", "\t", "5", "4", "\tEnd", "-stage", " renal", " disease", " secondary", " to", " pol", "yc", "yst", "ic", " kidney", " disease", " and", " ", "4", "5", " packs", " a", " year", " history", "\tK", "id", "ney", "\tS", "i", "rol", "imus", "\n", "M", "yc", "oph", "en", "olate", "\n", "Pred", "nis", "one", "\n", "B", "act", "rim", "\t", "-", "\t", "Withdraw", "al", " of", " si", "rol", "imus", "\t", "-", "\t", "Dis", "charged", " home", " with", " supplemental", " oxygen", ".", " Follow", "-up", " ", "2", " months", " later", ",", " CX", "R", " showed", " improvement", " and", " the", " patient", " stated", " only", " the", " need", " for", " supplemental", " oxygen", "\t\n", "G", "arc", "ia", " et", " al", ".[", "1", "9", "]", "\tM", "ale", "\t", "4", "0", "\t", "-", "\tK", "id", "ney", "\tS", "i", "rol", "imus", "\n", "MM", "F", "\n", "Pred", "nis", "one", "\t", "5", " years", " with", " the", " same", " immun", "os", "up", "pressive", " regimen", "\t", "Sub", "stitution", " of", " si", "rol", "imus", " for", " tac", "rol", "imus", ",", " whole", "-l", "ung", " lav", "age", " in", " a", " hyper", "bar", "ic", " chamber", "\tThe", " patient", " discharged", " after", " ", "4", " days", " with", " normal", " oxygen", " saturation", "\t", "4", " months", " later", ",", " the", " patient", " was", " still", " asympt", "omatic", "\t\n", "K", "ad", "ik", "oy", " et", " al", ".[", "2", "3", "]", "\tF", "emale", "\t", "4", "9", "\tEnd", "-stage", " renal", " disease", " secondary", " to", " hem", "oly", "tic", "\u2013", "ure", "mic", " syndrome", "\tK", "id", "ney", "\tS", "i", "rol", "imus", " ", "6", " mg", "/day", "\n", "M", "yc", "oph", "en", "olate", " sodium", "\n", "Ster", "oids", "\t", "3", " years", " ", "2", " months", " with", " si", "rol", "imus", " (", "as", " initial", " post", "trans", "plant", " immun", "os", "up", "pression", ")", "\t", "Replacement", " of", " si", "rol", "imus", " with", " tac", "rol", "imus", "\t", "Following", " si", "rol", "imus", " discontin", "uation", ",", " symptoms", " began", " to", " improve", ".", " Within", " ", "1", " month", ",", " CX", "R", " showed", " near", "-total", " resolution", "\t", "-", "\t\n", "Summary", " of", " P", "AP", " cases", " related", " to", " immun", "os", "up", "pression", " with", " m", "TOR", " inhibitors", ".", " Dos", "ages", " of", " med", "iations", " that", " are", " not", " shown", " were", " not", " published", ".", " CK", "D", ":", " Chronic", " kidney", " disease", ",", " IL", "D", ":", " Inter", "stitial", " lung", " disease", ",", " COP", "D", ":", " Chronic", " obstruct", "ive", " pulmonary", " disease", ",", " P", "AP", ":", " Pul", "monary", " al", "ve", "olar", " protein", "osis", ",", " HT", "N", ":", " Essential", " hypertension", ",", " MM", "F", ":", " My", "c", "oph", "en", "olate", " m", "of", "et", "il", ",", " CX", "R", ":", " Chest", " X", "-ray", ",", " m", "TOR", ":", " M", "amm", "alian", " target", " of", " rap", "am", "ycin", "\n\n", "CON", "CLUSION", "\n", "P", "AP", " remains", " an", " elusive", " diagnosis", " due", " to", " its", " rarity", ",", " which", " is", " usually", " achieved", " through", " biopsy", " when", " other", " options", " have", " been", " exhausted", ".", " The", " impact", " on", " life", " quality", " is", " severe", ",", " and", " the", " wide", " use", " of", " m", "TOR", " inhibitors", " should", " encourage", " clinicians", " to", " suspect", " use", "-related", " pulmonary", " complications", ".", " As", " in", " previously", " reported", " cases", ",", " therapeutic", " regimen", " change", " has", " proven", " to", " be", " the", " adequate", " treatment", " option", ".\n\n", "Declaration", " of", " patient", " consent", "\n", "The", " authors", " certify", " that", " they", " have", " obtained", " all", " appropriate", " patient", " consent", " forms", ".", " In", " the", " form", " the", " patient", "(s", ")", " has", "/h", "ave", " given", " his", "/her", "/", "their", " consent", " for", " his", "/her", "/", "their", " images", " and", " other", " clinical", " information", " to", " be", " reported", " in", " the", " journal", ".", " The", " patients", " understand", " that", " their", " names", " and", " initials", " will", " not", " be", " published", " and", " due", " efforts", " will", " be", " made", " to", " conceal", " their", " identity", ",", " but", " anonymity", " cannot", " be", " guaranteed", ".\n\n", "Financial", " support", " and", " sponsorship", "\n", "Nil", ".\n\n", "Conf", "licts", " of", " interest", "\n", "There", " are", " no", " conflicts", " of", " interest", ".\n\n", "Answer", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 39, "article_end": 3555, "kept": [3, 4, 5, 6, 8, 9, 11, 12, 13, 14, 17, 18, 24, 25, 26, 30, 43, 60, 61, 84, 90, 96, 109, 118, 121, 130, 146, 148, 167, 173, 174, 183, 184, 187, 188, 196, 204, 214, 223, 229, 237, 254, 265, 276, 285, 288, 304, 321, 322, 328, 339, 371, 396, 407, 408, 410, 421, 440, 441, 460, 463, 467, 481, 482, 486, 532, 559, 563, 571, 677, 682, 702, 703, 706, 707, 711, 717, 718, 734, 790, 808, 810, 822, 823, 829, 835, 841, 844, 848, 854, 856, 858, 862, 863, 866, 868, 880, 883, 886, 890, 893, 906, 918, 941, 953, 955, 966, 978, 985, 1009, 1010, 1011, 1015, 1028, 1035, 1050, 1065, 1076, 1082, 1083, 1084, 1087, 1088, 1092, 1095, 1096, 1099, 1108, 1116, 1149, 1172, 1193, 1195, 1199, 1211, 1220, 1224, 1227, 1231, 1234, 1243, 1252, 1397, 1408, 1433, 1469, 1490, 1578, 1602, 1646, 1656, 1698, 1703, 1709, 1721, 1750, 1778, 1815, 1817, 1854, 1860, 1864, 1866, 1883, 1906, 1907, 1921, 1923, 1967, 1969, 1984, 1992, 2017, 2021, 2025, 2076, 2078, 2089, 2094, 2116, 2186, 2192, 2299, 2322, 2335, 2343, 2413, 2442, 2452, 2453, 2475, 2484, 2485, 2505, 2512, 2533, 2592, 2594, 2666, 2693, 2727, 2744, 2750, 2761, 2773, 2800, 2803, 2805, 2808, 2819, 2825, 2834, 2861, 2876, 2889, 2894, 2896, 2899, 2909, 2926, 2929, 2932, 2959, 2988, 2990, 3022, 3055, 3083, 3089, 3091, 3101, 3139, 3140, 3143, 3159, 3160, 3161, 3164, 3189, 3198, 3205, 3216, 3228, 3254, 3269, 3301, 3302, 3303, 3358, 3378, 3404, 3414, 3418, 3419, 3450, 3456], "answer_k": "Alveolar proteinosis, Pneumonia", "answer_full": "Alveolar proteinosis, Cough, Dyspnoea, Weight decreased", "target": "Transplant rejection", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.072265625, "digit": 0.00146484375, "capital": 0.06982421875, "line_break": 0.0, "stopword": 0.1630859375}, "context_share": {"no_letter": 0.2923072036590014, "digit": 0.11027823656460424, "capital": 0.07445051454707152, "line_break": 0.013117774107483167, "stopword": 0.15706390547579724}, "adjacent": 0.28076171875}}

==> gen/appendix/selection/multinews.json <==
{"scores": [-0.39434346556663513, -0.35151880979537964, 0.5924073457717896, -0.5531514286994934, -0.3889903724193573, -0.1686219573020935, -0.47820836305618286, -0.6851940155029297, -1.3347008228302002, -0.5281703472137451, -0.6031134724617004, -0.23196673393249512, -0.42110884189605713, -0.8172366619110107, -1.0206536054611206, -0.3461657166481018, -1.2847387790679932, -0.29085057973861694, -0.4425211548805237, -0.13650348782539368, -0.1329347789287567, 0.006551945116370916, -0.2944193482398987, -0.2069856822490692, -0.12758170068264008, -0.33367520570755005, -0.30690982937812805, -0.12758170068264008, 0.023308197036385536, 0.09367887675762177, -0.19181865453720093, -0.05353078246116638, -0.724449872970581, -0.3479500710964203, -0.4853457510471344, -0.6709191203117371, -19.41383171081543, -0.6816253662109375, -0.45501166582107544, -16.444656372070312, -0.6566442847251892, -0.4853457510471344, -0.7529997229576111, -0.7173125147819519, -0.5959761142730713, 0.27300697565078735, 0.15256273746490479, 0.2426728755235672, -0.62095707654953, -0.5388765335083008, -0.31761598587036133, -0.46036475896835327, -0.8172366619110107, -1.0492033958435059, -0.05353078246116638, -0.1213364377617836, 0.1597001701593399, -0.2854975163936615, -0.33545956015586853, -0.32475340366363525, -0.23553545773029327, -0.2408885359764099, -0.3925590515136719, 0.0005053361528553069, -0.27300697565078735, -0.6423693895339966, 0.045724209398031235, -0.4318149983882904, -0.3640093207359314, -0.5353078842163086, -0.3479500710964203, -0.27300697565078735, -0.46036475896835327, -0.3194003403186798, -0.29798805713653564, -0.17397503554821014, -0.45322731137275696, -0.11330682784318924, -0.6994689106941223, -0.1373956799507141, -0.3907747268676758, -0.1329347789287567, 0.4496585726737976, -0.06111431121826172, -0.30690982937812805, -0.760137140750885, -0.41040268540382385, -0.42824625968933105, -0.007918095216155052, -0.09769368171691895, -0.2819288372993469, 0.09055623412132263, -0.09323278814554214, 0.3800685703754425, -0.41932448744773865, -1.0420658588409424, -0.5745638012886047, -0.043716806918382645, -0.6280945539474487, -0.22126057744026184, -0.18735775351524353, 0.04059417545795441, -0.5531514286994934, -0.4853457510471344, -0.5959761142730713, -0.30869418382644653, -0.6459381580352783, -0.23196673393249512, -0.9992413520812988, -0.19181865453720093, -0.42646193504333496, -0.09278669208288193, -0.09278669208288193, 0.1391800343990326, 0.2408885359764099, -0.06111431121826172, -0.5067580938339233, -1.0420658588409424, -0.4924831986427307, -0.11598336696624756, -0.4425211548805237, -0.6780565977096558, -0.26408517360687256, -0.5745638012886047, -0.6530755758285522, 0.049069881439208984, -0.4246775507926941, -0.044162899255752563, -0.26230084896087646, -0.02475798688828945, -0.4318149983882904, -0.3390282988548279, -0.4068339467048645, 0.013215411454439163, -0.47107091546058655, -0.0606682188808918, -0.19895608723163605, -0.18111246824264526, -0.30690982937812805, -0.48891448974609375, -0.11330682784318924, -0.7315873503684998, -0.6887627840042114, -0.5638576745986938, 0.2605164647102356, 0.0990319475531578, -0.23018237948417664, -0.8386489748954773, -0.3782842457294464, -0.05085424333810806, -0.30512547492980957, -0.6566442847251892, -0.9921039342880249, -0.23018237948417664, -0.32475340366363525, -0.46036475896835327, -0.0606682188808918, -0.24445724487304688, -0.7851181030273438, 0.05932994931936264, -0.5246016979217529, -0.4817770719528198, -0.706606388092041, -0.30512547492980957, -0.3301064968109131, -0.46393346786499023, -0.3390282988548279, -0.3033411204814911, -0.045278117060661316, -0.5388765335083008, -0.16505324840545654, -0.6066822409629822, -0.09323278814554214, -0.3782842457294464, -0.1864655762910843, 0.5567201375961304, -0.07895790785551071, -0.42824625968933105, -0.35151880979537964, -0.5745638012886047, -16.558855056762695, -0.7565684914588928, -0.3390282988548279, -15.416866302490234, -0.22661365568637848, -0.11509118974208832, 0.06245258450508118, 0.043270714581012726, -0.2337510883808136, -0.3907747268676758, -0.16326889395713806, -0.3301064968109131, -0.046393346041440964, -0.34259700775146484, -0.35151880979537964, 0.1124146431684494, -0.3533031940460205, -0.11776772886514664, 0.0021189269609749317, 0.08163444697856903, -0.283713161945343, -0.45501166582107544, -0.5138955116271973, -12.961587905883789, -0.6530755758285522, -0.35151880979537964, -12.733189582824707, -0.6066822409629822, -0.26408517360687256, -0.3996965289115906, -0.4853457510471344, -0.355087548494339, -0.23910418152809143, -0.7387248277664185, 0.02542712166905403, -0.1552392691373825, -0.10215458273887634, -0.4817770719528198, -0.41932448744773865, -0.2426728755235672, -0.35865625739097595, -0.4817770719528198, -0.5174642205238342, -0.2515946924686432, -0.5067580938339233, -0.07672745734453201, -0.8350802063941956, -0.6102509498596191, -0.3301064968109131, -0.0472855307161808, -0.5995448231697083, -0.37471550703048706, -0.18022030591964722, -0.1034928411245346, -0.7458623051643372, -0.32296907901763916, -0.4318149983882904, 0.1034928411245346, -0.21858403086662292, 0.19271081686019897, -0.2694382667541504, -0.11107637733221054, -0.35687190294265747, 0.2605164647102356, -0.24802598357200623, -0.7280186414718628, -0.19271081686019897, 0.25694775581359863, 0.7744120359420776, -0.09724759310483932, 0.042155489325523376, -0.22661365568637848, -0.22304491698741913, -0.4407367706298828, -0.5531514286994934, -12.904487609863281, -0.567426323890686, -0.3622249364852905, -12.84738826751709, -0.567426323890686, -0.4157557487487793, -0.2765757143497467, 0.0008259632159024477, -0.2747913599014282, -0.41218703985214233, 0.0005994332605041564, -0.8564925193786621, -0.08074226975440979, -0.355087548494339, -0.6388006806373596, -0.6566442847251892, -0.10661548376083374, -0.5460139513015747, 0.17665159702301025, -0.19717173278331757, 0.025984734296798706, -0.2854975163936615, -0.5924073457717896, -0.46036475896835327, 0.041040267795324326, -0.25694775581359863, -0.5424453020095825, 0.1213364377617836, -0.9849663972854614, -0.310478538274765, -0.6816253662109375, -0.3657936751842499, -0.5174642205238342, -11.819597244262695, -0.6388006806373596, -0.38363730907440186, -11.534099578857422, -0.706606388092041, -0.013494218699634075, -0.29085057973861694, -0.14988620579242706, -0.3711467683315277, -0.3461657166481018, -0.14096441864967346, -0.22839802503585815, -0.20341697335243225, -0.08654142916202545, -0.5781325101852417, -0.337243914604187, -0.45322731137275696, -0.6959001421928406, -0.8243740797042847, -0.3265377879142761, -0.3194003403186798, 0.05442295968532562, 0.5495827198028564, -0.3800685703754425, -0.25694775581359863, -0.35865625739097595, -0.35865625739097595, -0.5888386964797974, -0.4246775507926941, -0.41040268540382385, -0.5888386964797974, -11.876696586608887, -0.6602129936218262, -0.4068339467048645, -10.62050724029541, -0.47107091546058655, -0.6994689106941223, 0.32296907901763916, -0.20341697335243225, -0.10260067135095596, -0.08787970244884491, 0.14988620579242706, -0.07761963456869125, -0.724449872970581, -0.037917640060186386, -0.3443813920021057, 0.0056318845599889755, -0.14899402856826782, -0.20520134270191193, -0.023531241342425346, -0.14988620579242706, -0.14720967411994934, -0.435383677482605, -0.1641610711812973, 0.6816253662109375, 0.03055715560913086, -0.2765757143497467, -0.17843595147132874, -0.17397503554821014, -0.03457196429371834, -0.11330682784318924, 0.02899584174156189, -0.337243914604187, -0.37471550703048706, -0.15345491468906403, 0.005743407644331455, -0.16059234738349915, -0.24445724487304688, -0.19003428518772125, -0.19003428518772125, -0.33367520570755005, -0.49605196714401245, -11.648298263549805, -0.6031134724617004, -0.35865625739097595, -11.077302932739258, -0.035241104662418365, 0.024088852107524872, -0.1329347789287567, -0.15256273746490479, -0.35151880979537964, -10.563407897949219, -0.6031134724617004, -0.381852924823761, -10.392108917236328, -0.42110884189605713, -0.46393346786499023, -0.9635541439056396, 0.2962036728858948, -0.19627952575683594, -0.6388006806373596, -0.15256273746490479, -0.2926349639892578, -0.13828785717487335, -0.30512547492980957, -0.25516340136528015, -0.020408611744642258, -0.2854975163936615, -0.022862104699015617, 0.09813976287841797, -0.1775437742471695, -0.4228931665420532, -0.24445724487304688, -0.6602129936218262, -0.27122265100479126, 0.11955209076404572, 0.0030947483610361814, -0.2515946924686432, 0.4496585726737976, 0.567426323890686, -0.03011106699705124, -0.2854975163936615, -0.18289683759212494, 0.33367520570755005, -0.30869418382644653, 0.0004879108164459467, -0.08877188712358475, -0.1641610711812973, -0.2605164647102356, -0.6031134724617004, -11.248601913452148, -0.6066822409629822, -0.4496585726737976, -10.335010528564453, -0.6637817025184631, 0.023196673020720482, -0.23018237948417664, 0.25516340136528015, -0.06423693895339966, -0.2337510883808136, -0.24624159932136536, -0.09100233018398285, -0.19271081686019897, -0.4407367706298828, 0.38542163372039795, -0.017620552331209183, -0.48891448974609375, 0.017955118790268898, -0.12401299178600311, -0.14720967411994934, -0.08609534800052643, -0.10393893718719482, -0.2944193482398987, -0.5210329294204712, -0.5388765335083008, -0.06022213399410248, -0.6673504114151001, -0.03903286159038544, -0.25337904691696167, 0.06780566275119781, -0.18111246824264526, -0.06646738946437836, -0.6959001421928406, -0.1597001701593399, -0.46036475896835327, -0.4068339467048645, -0.6138196587562561, -0.9350043535232544, -0.2765757143497467, -0.41040268540382385, -0.36757808923721313, -0.27122265100479126, -0.007806573063135147, -0.5031893849372864, 0.023531241342425346, -0.17040634155273438, -0.26230084896087646, 0.381852924823761, -0.016951415687799454, -0.22304491698741913, -1.0135161876678467, -0.8422176837921143, -0.12490516901016235, -0.11955209076404572, -0.1891421228647232, -0.1641610711812973, -0.813667893409729, -0.19627952575683594, -0.5959761142730713, -0.18022030591964722, -0.310478538274765, 0.020520133897662163, -0.5174642205238342, -0.28728190064430237, -0.5567201375961304, -1.0206536054611206, -0.1391800343990326, -0.49605196714401245, -0.706606388092041, -0.12044426798820496, 0.01773207262158394, -0.2854975163936615, -0.23553545773029327, -0.0020492253825068474, -0.20520134270191193, -0.21233877539634705, -0.4050496220588684, 0.014274876564741135, -0.4853457510471344, -0.30512547492980957, 0.1101841926574707, 0.049069881439208984, -0.2694382667541504, -0.3211846947669983, -0.09724759310483932, -0.10706156492233276, -0.6173883676528931, 0.2926349639892578, 0.09501714259386063, -0.44430550932884216, -0.08475707471370697, -0.08787970244884491, -0.1820046603679657, -0.043493758887052536, -0.0039032865315675735, -0.28728190064430237, -0.5424453020095825, -0.4246775507926941, -0.06022213399410248, -0.4050496220588684, -0.5031893849372864, -11.990896224975586, -0.5353078842163086, -0.3800685703754425, -11.534099578857422, -0.2337510883808136, -1.0277910232543945, -0.4318149983882904, -0.3729311525821686, 0.19003428518772125, -0.5852699279785156, -0.13204258680343628, -0.16237670183181763, -0.5959761142730713, -0.706606388092041, -0.283713161945343, -0.2854975163936615, -0.4050496220588684, -0.3461657166481018, -0.1391800343990326, -0.3194003403186798, -0.30869418382644653, 0.05553818866610527, -0.2783600687980652, -0.33367520570755005, -0.2087700515985489, -0.44430550932884216, -0.07851181924343109, -0.6388006806373596, 0.17397503554821014, 0.01460944302380085, 0.02832670696079731, -0.3265377879142761, -0.4300306439399719, -0.5103268027305603, -11.47700023651123, -0.4996206760406494, -0.3711467683315277, -11.077302932739258, -0.7137438058853149, -0.013382695615291595, -0.24624159932136536, -0.044162899255752563, -0.5103268027305603, 0.05509209632873535, -0.41040268540382385, 0.005966451950371265, 0.025761689990758896, -0.14364095032215118, -0.10304675996303558, -0.021189268678426743, -0.4567960500717163, 0.03434891998767853, -0.4318149983882904, -0.46036475896835327, -0.310478538274765, -0.5138955116271973, -0.38542163372039795, -0.09590932726860046, -0.6637817025184631, 0.1101841926574707, -0.30690982937812805, -0.08297271281480789, -0.3729311525821686, 0.012267470359802246, -0.5460139513015747, -0.3961277902126312, -0.5281703472137451, -11.305702209472656, -0.5174642205238342, -0.3782842457294464, -11.305702209472656, -0.40148088335990906, -0.4853457510471344, 0.0651291161775589, -0.8208053708076477, -1.5488240718841553, -0.37471550703048706, -0.04594726115465164, -0.1329347789287567, -0.3015567362308502, -0.10304675996303558, -0.47107091546058655, -0.35151880979537964, -0.3889903724193573, -0.381852924823761, -0.4425211548805237, -0.10215458273887634, -0.17397503554821014, 0.07761963456869125, 0.0014079711399972439, -0.3979121744632721, -0.3782842457294464, -0.40861833095550537, -0.06557521224021912, -0.3443813920021057, -0.567426323890686, -0.3872060179710388, -0.12490516901016235, -0.2515946924686432, -0.6994689106941223, -0.2426728755235672, -0.26408517360687256, -0.1463174819946289, -0.33545956015586853, -0.5067580938339233, 0.06557521224021912, -0.20074044167995453, -0.03301064670085907, 0.25337904691696167, -0.026653870940208435, -0.006301019340753555, -0.26230084896087646, -0.3907747268676758, -0.5246016979217529, -11.020204544067383, -0.47107091546058655, -0.3640093207359314, -10.963104248046875, 0.02944193221628666, -0.1864655762910843, -0.18022030591964722, -0.1168755441904068, -0.15613144636154175, 0.27122265100479126, -0.11865989863872528, 0.001965583534911275, -0.5246016979217529, -0.32475340366363525, -0.45322731137275696, -0.04840075224637985, -0.06825174391269684, -0.09590932726860046, -0.4050496220588684, -0.13650348782539368, -0.044162899255752563, -0.4407367706298828, -0.02988802269101143, 0.3194003403186798, -0.19003428518772125, -0.22839802503585815, -0.355087548494339, -0.05330774188041687, -0.355087548494339, -0.09769368171691895, -0.07449701428413391, 0.05553818866610527, 0.0539768747985363, -0.15791581571102142, 0.1012624055147171, -0.07538918405771255, -0.3265377879142761, -0.4318149983882904, -0.2203683853149414, -0.19449518620967865, -0.2408885359764099, -0.2587321102619171, -0.3961277902126312, -0.4068339467048645, -11.591197967529297, -0.4514429569244385, -0.31404727697372437, -11.191502571105957, 0.025315601378679276, 0.36936241388320923, -0.16505324840545654, -0.13828785717487335, -0.15702363848686218, -0.4050496220588684, -0.062006495893001556, -0.5210329294204712, -0.4335993230342865, -0.07628136873245239, -0.2854975163936615, -0.6102509498596191, -0.23553545773029327, -0.18111246824264526, -0.20787787437438965, -0.22215275466442108, -0.2765757143497467, -0.23018237948417664, -0.32296907901763916, -0.6709191203117371, -0.3872060179710388, -0.36936241388320923, -0.22661365568637848, -0.3211846947669983, -0.3390282988548279, -0.21323096752166748, 0.2765757143497467, 0.044608987867832184, -0.35687190294265747, -0.31761598587036133, -0.41932448744773865, -0.5745638012886047, -11.591197967529297, -0.5246016979217529, -0.36044061183929443, -11.13440227508545, -0.16594542562961578, -0.4996206760406494, -0.310478538274765, 0.41932448744773865, -0.29085057973861694, -0.5281703472137451, -0.12758170068264008, -0.47107091546058655, -11.248601913452148, -0.5531514286994934, -0.3872060179710388, -11.020204544067383, -0.32475340366363525, -0.5067580938339233, -0.20074044167995453, -0.4335993230342865, 0.018066640943288803, -0.28906625509262085, -0.010371589101850986, -0.3194003403186798, -0.5424453020095825, 0.12936605513095856, -0.20787787437438965, -0.09947804361581802, -0.17129850387573242, 0.17040634155273438, -0.23731979727745056, -0.2337510883808136, -0.01483248732984066, -0.16683760285377502, -0.5281703472137451, -0.04884684085845947, -0.02966497465968132, -0.08609534800052643, 0.010761918500065804, 0.09546323120594025, -0.15167056024074554, -0.3283221423625946, -0.3301064968109131, -0.4567960500717163, -0.5638576745986938, -10.563407897949219, -0.5353078842163086, -0.4068339467048645, -10.277910232543945, -0.34081268310546875, -0.3996965289115906, 0.019070342183113098, -0.20787787437438965, -0.4050496220588684, -0.6566442847251892, -0.13650348782539368, -0.10750766098499298, 0.10706156492233276, -0.36936241388320923, -0.20074044167995453, -0.5817011594772339, -0.4407367706298828, 0.08921797573566437, -0.20074044167995453, -0.2765757143497467, -0.26408517360687256, -0.3711467683315277, -0.14364095032215118, -0.5567201375961304, -0.15880799293518066, 0.2203683853149414, 0.021746879443526268, -0.1641610711812973, -0.4514429569244385, -0.2176918387413025, -0.15880799293518066, -0.895748496055603, -1.6987102031707764, -0.46393346786499023, -0.22393712401390076, -0.18468120694160461, -0.20520134270191193, -0.7565684914588928, -0.1980638951063156, 0.0052136750891804695, -0.16683760285377502, -0.1302582323551178, 0.10438502579927444, -0.15613144636154175, 0.2426728755235672, -0.29085057973861694, -0.3961277902126312, -0.4675021767616272, -0.5067580938339233, -11.591197967529297, -0.49605196714401245, -0.37649986147880554, -10.906005859375, -0.2587321102619171, -0.27122265100479126, 0.041486356407403946, 0.05509209632873535, -0.043939851224422455, 0.07494310289621353, 0.04773161560297012, -0.17129850387573242, -0.16683760285377502, -0.355087548494339, -0.30690982937812805, -0.0303341094404459, -0.43895241618156433, 0.15880799293518066, -0.21412312984466553, -0.38363730907440186, -0.13382697105407715, -0.12936605513095856, 0.03390283137559891, -0.10929201543331146, 0.046170301735401154, -0.12490516901016235, 0.02877279743552208, -0.5210329294204712, -0.18824993073940277, -0.3479500710964203, -0.022081449627876282, -0.06869783997535706, -0.4246775507926941, -0.08743361383676529, -0.18022030591964722, -0.8029617667198181, -0.2025248110294342, -0.2426728755235672, -0.07494310289621353, -0.4228931665420532, -0.34973445534706116, 0.037917640060186386, -0.16683760285377502, -0.3729311525821686, -0.18378904461860657, -0.07985008507966995, -0.22572147846221924, -0.43895241618156433, -0.3461657166481018, -0.41040268540382385, 0.0236427653580904, -0.5888386964797974, -0.4496585726737976, -0.10973810404539108, -0.41932448744773865, -0.45322731137275696, 0.22839802503585815, -0.1329347789287567, -0.44430550932884216, 0.12222862243652344, 0.03434891998767853, -0.4228931665420532, -0.310478538274765, 0.18111246824264526, -0.6816253662109375, -0.25516340136528015, 0.14007222652435303, -0.7315873503684998, -0.3640093207359314, -0.1953873634338379, -0.045501165091991425, -0.13561132550239563, -0.5531514286994934, -0.23196673393249512, -0.4246775507926941, -0.23018237948417664, -0.42110884189605713, -0.4139713644981384, -0.6138196587562561, -0.22126057744026184, -0.4496585726737976, 0.10438502579927444, -0.6173883676528931, -0.43716806173324585, -0.4567960500717163, -12.27639389038086, -0.4817770719528198, -0.33367520570755005, -11.591197967529297, -0.6031134724617004, -0.724449872970581, -0.6530755758285522, -0.4425211548805237, -0.34973445534706116, -0.5246016979217529, -0.3122628927230835, -0.27300697565078735, -0.1775437742471695, -0.4496585726737976, -0.40326523780822754, -0.42646193504333496, -0.6637817025184631, -0.47107091546058655, -0.3283221423625946, -0.6031134724617004, -0.3122628927230835, -0.6280945539474487, -0.5495827198028564, -0.14988620579242706, -0.31404727697372437, -0.21323096752166748, -0.4924831986427307, -0.4478742480278015, -0.3925590515136719, -0.37471550703048706, -0.01661684736609459, 0.11419901251792908, -0.2819288372993469, -0.03434891998767853, -0.08386489003896713, -0.013048128224909306, -0.33367520570755005, 0.3622249364852905, -0.17575940489768982, -0.40148088335990906, -0.16059234738349915, -0.17665159702301025, 0.31404727697372437, -1.1134402751922607, -0.3622249364852905, -0.3729311525821686, -0.2605164647102356, -0.16951414942741394, -0.2337510883808136, 0.05977604538202286, -0.22215275466442108, 0.03880981728434563, -0.09367887675762177, -0.25694775581359863, -0.3907747268676758, -0.14007222652435303, -0.19627952575683594, -0.4817770719528198, -0.2498103380203247, -0.31761598587036133, -0.7137438058853149, 0.07895790785551071, -0.35865625739097595, -0.045724209398031235, -0.35151880979537964, -0.5031893849372864, -0.1864655762910843, -0.31761598587036133, -0.2159074991941452, -0.013773024082183838, -0.24802598357200623, -0.14364095032215118, 0.01951643079519272, -0.3872060179710388, -0.10929201543331146, -0.4300306439399719, 0.1373956799507141, 0.04773161560297012, -0.5246016979217529, -0.4246775507926941, -0.4246775507926941, 0.31404727697372437, -0.21858403086662292, -0.41040268540382385, -0.4228931665420532, -0.3800685703754425, -12.961587905883789, -0.47820836305618286, -0.2587321102619171, -11.819597244262695, -0.6780565977096558, -0.04884684085845947, -0.28728190064430237, 0.05308469384908676, -0.006468302570283413, -0.5602889060974121, -0.6994689106941223, 0.0495159737765789, -0.20163261890411377, -0.43895241618156433, -0.3265377879142761, -0.1820046603679657, 0.07182047516107559, -0.4996206760406494, -0.6280945539474487, -0.30512547492980957, -0.0606682188808918, -0.11776772886514664, 0.09100233018398285, -0.5103268027305603, -0.3961277902126312, 0.0628986731171608, 0.13382697105407715, -0.3889903724193573, -0.22750583291053772, -0.12668952345848083, -0.23553545773029327, -0.18735775351524353, -0.4139713644981384, -0.40326523780822754, -11.648298263549805, -0.49605196714401245, -0.32296907901763916, -11.305702209472656, -0.33367520570755005, -0.22126057744026184, -1.1705398559570312, -0.22839802503585815, -0.31761598587036133, -0.46036475896835327, 0.011263769119977951, -0.30869418382644653, 0.08743361383676529, -0.41218703985214233, -0.19627952575683594, -0.044832032173871994, 0.08877188712358475, -0.05888386443257332, -0.06646738946437836, -0.2783600687980652, -0.6066822409629822, -0.2515946924686432, -0.46036475896835327, -0.30869418382644653, 0.1864655762910843, -0.6923314332962036, -0.4318149983882904, -0.29798805713653564, -0.5353078842163086, -0.4746395945549011, -0.435383677482605, -11.077302932739258, -0.4996206760406494, -0.34081268310546875, -10.963104248046875, -0.5602889060974121, -0.4068339467048645, -0.37471550703048706, -0.19895608723163605, -0.22393712401390076, -0.016505323350429535, -0.14988620579242706, -0.21679966151714325, -0.20609351992607117, -0.06468302756547928, 0.22572147846221924, -0.1101841926574707, -0.27122265100479126, -0.28728190064430237, -0.46036475896835327, -0.40326523780822754, -11.191502571105957, -0.47820836305618286, -0.31583163142204285, -11.077302932739258, -0.34259700775146484, -0.2087700515985489, -0.2676539421081543, -0.12312079966068268, -0.29085057973861694, -0.23196673393249512, 0.18468120694160461, -0.1775437742471695, -0.1980638951063156, -0.08609534800052643, -0.3122628927230835, 0.04773161560297012, -0.3211846947669983, -0.45501166582107544, 0.4817770719528198, -0.03167238086462021, -0.3211846947669983, -0.003080808324739337, 5.6632503401488066e-05, -0.19271081686019897, -0.2025248110294342, -0.14720967411994934, -0.02854975312948227, 0.017397504299879074, -0.2819288372993469, 0.49605196714401245, -0.36757808923721313, -0.25516340136528015, -0.05932994931936264, -0.24624159932136536, -0.4157557487487793, -11.13440227508545, -0.5138955116271973, -0.3479500710964203, -10.791805267333984, -0.6816253662109375, -0.020408611744642258, -0.2658695578575134, -0.6780565977096558, -0.8172366619110107, -0.6280945539474487, -0.4853457510471344, -0.624525785446167, -0.33367520570755005, -0.2926349639892578, -0.18557338416576385, -0.2498103380203247, -0.42646193504333496, -0.20430916547775269, -0.25516340136528015, -0.4139713644981384, 0.0008538438705727458, -0.4300306439399719, -0.6459381580352783, -0.47820836305618286, -0.4407367706298828, -0.4853457510471344, -10.791805267333984, -0.5067580938339233, -0.3657936751842499, -10.506308555603027, -0.062006495893001556, -1.2347767353057861, -0.0003415375540498644, -0.9635541439056396, -0.12401299178600311, -0.32296907901763916, -0.3122628927230835, 0.6102509498596191, -0.6173883676528931, -0.19003428518772125, -0.26408517360687256, 0.6102509498596191, -0.8243740797042847, -0.1391800343990326, -0.19627952575683594, -0.1481018364429474, -0.2765757143497467, -0.46393346786499023, -0.16772978007793427, -0.22661365568637848, -0.47107091546058655, -0.7779807448387146, -0.2997724115848541, -0.4567960500717163, -0.22572147846221924, -0.035910237580537796, 0.0606682188808918, 0.18557338416576385, -0.41040268540382385, -0.13828785717487335, 0.012267470359802246, -0.6959001421928406, -0.3301064968109131, 0.042824625968933105, -0.8279427289962769, -0.2069856822490692, -0.33545956015586853, -0.3265377879142761, 0.10438502579927444, -0.4318149983882904, -0.1730828583240509, -0.35151880979537964, -0.20341697335243225, 0.045278117060661316, 0.06825174391269684, -0.5174642205238342, -0.5353078842163086, -0.5638576745986938, -11.705397605895996, -0.5353078842163086, -0.39434346556663513, -11.191502571105957, -0.2498103380203247, -0.9350043535232544, -0.35687190294265747, 0.06245258450508118, -0.2747913599014282, -0.7280186414718628, -0.6173883676528931, -0.567426323890686, -0.5210329294204712, -0.4157557487487793, -0.5638576745986938, -0.4514429569244385, -0.355087548494339, -0.6495068073272705, -0.40326523780822754, -0.23196673393249512, -0.08431097865104675, -0.33189085125923157, -0.06111431121826172, -0.2926349639892578, -0.23910418152809143, 0.30690982937812805, -0.06022213399410248, -0.38542163372039795, -0.674487829208374, -0.03122629225254059, -0.3533031940460205, -0.009535171091556549, 0.07628136873245239, -0.06869783997535706, -0.34973445534706116, -0.20341697335243225, -0.42824625968933105, -0.1168755441904068, -0.0015125235076993704, -0.18111246824264526, 0.1552392691373825, -0.6602129936218262, -0.5567201375961304, -0.5281703472137451, -0.7958243489265442, -0.8600612878799438, -0.23553545773029327, -0.2114465832710266, -0.4853457510471344, -0.3194003403186798, -0.38363730907440186, -0.28906625509262085, -0.867198646068573, -0.5852699279785156, -0.355087548494339, -0.26408517360687256, -0.05531514436006546, -0.43895241618156433, -0.16505324840545654, -0.21233877539634705, -0.21233877539634705, -0.2587321102619171, -0.02542712166905403, -0.26408517360687256, -0.18735775351524353, -0.16594542562961578, 0.03434891998767853, -0.34259700775146484, -0.42646193504333496, -0.5602889060974121, -11.933796882629395, -0.6423693895339966, -0.3907747268676758, -11.13440227508545, -0.5924073457717896, -0.5388765335083008, -0.43895241618156433, -0.12936605513095856, -0.3015567362308502, -0.29798805713653564, -0.005074271932244301, -0.30690982937812805, -0.3729311525821686, -0.42646193504333496, -0.6138196587562561, -0.3996965289115906, -0.5959761142730713, -0.4318149983882904, -0.9706915020942688, -1.1277153491973877, -0.5924073457717896, -0.1507783681154251, -0.21412312984466553, -0.09769368171691895, -0.21055442094802856, -0.18022030591964722, -0.3782842457294464, -0.2676539421081543, -0.2498103380203247, 0.07761963456869125, -0.7708432674407959, -0.6352319717407227, -0.4228931665420532, -0.4746395945549011, -0.5924073457717896, -0.0236427653580904, -0.09769368171691895, -0.5174642205238342, -0.1213364377617836, 0.6530755758285522, -0.15256273746490479, -0.16326889395713806, -0.6994689106941223, -0.02587321028113365, -0.24624159932136536, -1.3775255680084229, -0.5353078842163086, -0.4853457510471344, -0.5174642205238342, -0.5174642205238342, -11.648298263549805, -0.5495827198028564, -0.3657936751842499, -10.963104248046875, -0.14096441864967346, -0.1347191333770752, -0.28728190064430237, -0.6031134724617004, -0.2997724115848541, -0.010315828025341034, -0.21055442094802856, -0.31404727697372437, -0.12936605513095856, -0.5567201375961304, -0.29085057973861694, -0.15702363848686218, -0.42646193504333496, -0.4300306439399719, -0.5495827198028564, -0.36936241388320923, -0.20163261890411377, -0.4996206760406494, -0.3265377879142761, -0.5959761142730713, -0.41218703985214233, -0.5138955116271973, -0.5103268027305603, -11.648298263549805, -0.5745638012886047, -0.35151880979537964, -10.848905563354492, -0.674487829208374, -0.03011106699705124, -0.2747913599014282, -0.381852924823761, -0.08698751777410507, -0.3194003403186798, -0.03011106699705124, -0.4175401031970978, -0.30869418382644653, 0.007472005672752857, -0.31761598587036133, -0.14720967411994934, -0.2997724115848541, -0.4746395945549011, -0.15791581571102142, -0.12936605513095856, -0.4228931665420532, -0.2203683853149414, 0.06156039983034134, -0.18468120694160461, 0.10973810404539108, -0.7886869311332703, -0.10215458273887634, -0.4924831986427307, -0.44608983397483826, -0.6102509498596191, -0.2997724115848541, -0.6423693895339966, -0.4228931665420532, -0.4746395945549011, -10.506308555603027, -0.5353078842163086, -0.4068339467048645, -10.277910232543945, -0.44608983397483826, -0.11509118974208832, -0.3283221423625946, -0.2587321102619171, -0.8065304756164551, -0.5424453020095825, -0.6280945539474487, -0.47107091546058655, -0.05754559487104416, -0.38542163372039795, -0.004433018155395985, -0.48891448974609375, -0.045278117060661316, -0.40326523780822754, -0.4139713644981384, -0.1998482644557953, -0.24445724487304688, -0.2783600687980652, -0.6352319717407227, 0.0517464205622673, -0.17665159702301025, -0.13650348782539368, -0.19449518620967865, -0.7886869311332703, -0.3657936751842499, -0.5852699279785156, -0.5210329294204712, -10.677606582641602, -0.5174642205238342, -0.4068339467048645, -10.277910232543945, -0.6102509498596191, -0.567426323890686, -0.24445724487304688, -0.710175096988678, -0.11776772886514664, 0.44430550932884216, 0.062006495893001556, -0.41218703985214233, -0.4139713644981384, 0.14720967411994934, -0.3640093207359314, -0.62095707654953, 0.14899402856826782, 0.11196856200695038, -1.0563406944274902, -0.09412496536970139, 0.018958820030093193, -0.3961277902126312, -0.30869418382644653, -0.13650348782539368, 0.05308469384908676, -0.8065304756164551, -0.5138955116271973, 0.011654098518192768, 0.06646738946437836, -1.1491276025772095, -0.11955209076404572, -0.27300697565078735, -0.26408517360687256, -0.41932448744773865, -0.5424453020095825, -10.563407897949219, -0.5888386964797974, -0.4050496220588684, -10.335010528564453, -0.6066822409629822, -0.3122628927230835, -0.37471550703048706, -0.07048220932483673, -0.24624159932136536, -0.09813976287841797, -0.2515946924686432, -0.724449872970581, -0.035241104662418365, 0.062006495893001556, 0.09412496536970139, -0.23018237948417664, 0.12847387790679932, -0.06780566275119781, -0.40148088335990906, -0.3015567362308502, -0.47820836305618286, -0.10304675996303558, -0.5638576745986938, -0.3889903724193573, 0.05977604538202286, -0.13115042448043823, -0.3479500710964203, 0.08743361383676529, 0.045278117060661316, -0.21323096752166748, -0.435383677482605, -0.46036475896835327, -10.506308555603027, -0.47820836305618286, -0.33189085125923157, -10.277910232543945, -0.14453312754631042, -0.18022030591964722, -0.5531514286994934, -0.5888386964797974, -0.6530755758285522, -0.33367520570755005, -0.0606682188808918, -0.8208053708076477, -0.6709191203117371, -0.31761598587036133, -0.20074044167995453, -0.35687190294265747, -0.26408517360687256, -0.2854975163936615, -0.25694775581359863, -0.09367887675762177, 0.012044426053762436, 0.2025248110294342, -0.17219069600105286, -0.04750857129693031, -0.23018237948417664, -0.043939851224422455, -0.20074044167995453, -0.4817770719528198, -0.41932448744773865, -0.310478538274765, -0.37471550703048706, -0.27122265100479126, -0.5424453020095825, -0.18557338416576385, -0.5103268027305603, -0.23553545773029327, -0.23553545773029327, -0.337243914604187, -0.30869418382644653, 0.42646193504333496, -0.2176918387413025, -0.08698751777410507, -0.760137140750885, -0.22750583291053772, 0.013717263005673885, -0.29085057973861694, 0.31583163142204285, -0.25337904691696167, 0.10706156492233276, -0.5031893849372864, 0.2176918387413025, -0.17486722767353058, -0.2203683853149414, 0.016951415687799454, -0.3479500710964203, -0.2962036728858948, -0.20163261890411377, 0.02765757218003273, -0.06646738946437836, -0.021635357290506363, -0.0056318845599889755, -0.06557521224021912, 0.027769094333052635, -0.4567960500717163, -0.17575940489768982, -0.1329347789287567, -0.4996206760406494, -0.44430550932884216, -0.6495068073272705, -0.2676539421081543, -0.024534940719604492, -0.5388765335083008, -0.44430550932884216, -0.3533031940460205, -0.41040268540382385, -0.9278669357299805, -0.4068339467048645, -0.6031134724617004, -0.31761598587036133, -0.710175096988678, -0.4817770719528198, -0.13561132550239563, -0.3872060179710388, -0.5888386964797974, -0.31761598587036133, -0.337243914604187, -1.2633265256881714, -0.3782842457294464, -0.3283221423625946, -0.08297271281480789, -0.9135921001434326, -0.2926349639892578, -0.5031893849372864, -0.5460139513015747, -12.904487609863281, -0.5353078842163086, -0.35151880979537964, -11.591197967529297, -0.46036475896835327, -0.37471550703048706, -0.6066822409629822, -0.15702363848686218, -0.2337510883808136, -0.5531514286994934, 0.022639058530330658, -0.34973445534706116, -0.32296907901763916, -0.18111246824264526, 0.04683943837881088, -0.4068339467048645, -0.5353078842163086, 0.1820046603679657, -0.3907747268676758, -0.31761598587036133, -0.35151880979537964, -0.04594726115465164, -0.5246016979217529, 0.014274876564741135, -0.2248292863368988, -0.570995032787323, -0.4924831986427307, -0.4924831986427307, -11.305702209472656, -0.5388765335083008, -0.337243914604187, -10.963104248046875, -0.283713161945343, -0.16683760285377502, -0.25337904691696167, 0.07717354595661163, -0.5531514286994934, 0.16059234738349915, -0.6066822409629822, -0.37649986147880554, -0.4157557487487793, -0.3925590515136719, -0.4228931665420532, -0.38363730907440186, -0.11063028872013092, -0.08297271281480789, -0.5281703472137451, -0.38363730907440186, -0.26408517360687256, -0.16683760285377502, -0.310478538274765, -0.4478742480278015, -0.3390282988548279, -0.13561132550239563, -0.3640093207359314, -0.5781325101852417, -0.47107091546058655, -0.7565684914588928, -0.43895241618156433, -0.4746395945549011, -0.45322731137275696, -10.563407897949219, -0.4996206760406494, -0.310478538274765, -10.449209213256836, -0.3782842457294464, -0.08297271281480789, -0.31404727697372437, -0.2747913599014282, -0.8422176837921143, -0.42110884189605713, -0.09234060347080231, -0.4675021767616272, -10.734705924987793, -0.5959761142730713, -0.35151880979537964, -10.449209213256836, -0.11330682784318924, -0.5959761142730713, -0.6388006806373596, -0.07048220932483673, -0.1597001701593399, -0.4050496220588684, -10.563407897949219, -0.5531514286994934, -0.36044061183929443, -10.392108917236328, -0.3390282988548279, -0.16772978007793427, -0.22126057744026184, -0.035241104662418365, -0.22661365568637848, 0.01327117346227169, -0.6673504114151001, -0.6780565977096558, 0.25516340136528015, 0.21947620809078217, -0.25516340136528015, -0.44430550932884216, -0.4924831986427307, -10.04951286315918, -0.5567201375961304, -0.3800685703754425, -9.821114540100098, -0.43895241618156433, -0.26230084896087646, -0.6316632628440857, -0.4817770719528198, -0.21947620809078217, -0.1373956799507141, -0.7886869311332703, -0.4817770719528198, -0.310478538274765, -0.17575940489768982, -0.4924831986427307, -0.24445724487304688, -0.31761598587036133, -0.16594542562961578, -0.7744120359420776, -0.41040268540382385, -0.18111246824264526, -0.15256273746490479, 0.0042378539219498634, -0.22304491698741913, -0.3925590515136719, -0.1686219573020935, -0.47107091546058655, -0.06111431121826172, -0.4675021767616272, -0.7173125147819519, -0.1641610711812973, -0.2658695578575134, -0.3800685703754425, -0.4407367706298828, -0.5103268027305603, -10.163711547851562, -0.5495827198028564, -0.3729311525821686, -10.106612205505371, -0.4157557487487793, -0.7030376195907593, -0.20787787437438965, -0.16148453950881958, -0.22750583291053772, -0.12936605513095856, -0.12668952345848083, -0.24445724487304688, -0.17486722767353058, -0.18557338416576385, -0.22572147846221924, -0.07538918405771255, -0.7422935366630554, -0.3283221423625946, -0.283713161945343, 0.25694775581359863, -0.19003428518772125, -0.41218703985214233, -0.4817770719528198, -0.26408517360687256, -0.2605164647102356, -0.1998482644557953, 0.08787970244884491, -0.6851940155029297, -0.026430822908878326, -0.40861833095550537, -0.3194003403186798, -0.019070342183113098, -0.34973445534706116, -0.17040634155273438, 0.1391800343990326, -0.3122628927230835, -0.34081268310546875, -0.4068339467048645, -0.46393346786499023, -11.305702209472656, -0.6495068073272705, -0.3443813920021057, -10.791805267333984, -0.3265377879142761, -0.1168755441904068, -0.1552392691373825, -0.02587321028113365, -0.08520317077636719, -0.5531514286994934, -0.5781325101852417, -0.4817770719528198, -0.15167056024074554, -0.7851181030273438, -0.5031893849372864, -0.2176918387413025, 0.26408517360687256, -0.28906625509262085, -0.46393346786499023, -0.4407367706298828, -0.44430550932884216, -10.449209213256836, -0.6031134724617004, -0.355087548494339, -9.992412567138672, -0.41218703985214233, -0.21501532196998596, -0.2087700515985489, -0.16237670183181763, 0.07449701428413391, -0.1552392691373825, -0.3889903724193573, -0.42110884189605713, -0.4175401031970978, -0.36044061183929443, -0.8029617667198181, 0.010483111254870892, -0.4157557487487793, -0.710175096988678, -0.4050496220588684, -0.2515946924686432, -0.30512547492980957, -0.1329347789287567, -0.6495068073272705, -0.27300697565078735, -0.09546323120594025, 0.36757808923721313, -0.21947620809078217, -0.4514429569244385, -0.2498103380203247, -0.42646193504333496, -0.1891421228647232, -0.2587321102619171, -0.36044061183929443, -0.10081630945205688, -0.7494310140609741, -0.9207295179367065, -0.3907747268676758, -0.4068339467048645, -0.24445724487304688, -0.09858586639165878, -0.01639380306005478, -0.002523195929825306, 0.12401299178600311, 0.03301064670085907, -0.5031893849372864, 0.27300697565078735, -0.09546323120594025, -0.4228931665420532, -0.5103268027305603, -0.5067580938339233, -11.020204544067383, -0.5353078842163086, -0.35865625739097595, -10.506308555603027, -0.6102509498596191, -0.763705849647522, -0.41218703985214233, -0.36757808923721313, -0.24802598357200623, -0.4746395945549011, -10.677606582641602, -0.5995448231697083, -0.3979121744632721, -10.335010528564453, -0.5424453020095825, -0.5817011594772339, -0.5995448231697083, -0.16594542562961578, -0.44430550932884216, -0.1980638951063156, -0.39434346556663513, -0.3729311525821686, -0.17486722767353058, 0.11375291645526886, -0.40148088335990906, -0.4853457510471344, -0.6459381580352783, -0.3211846947669983, -0.49605196714401245, -0.47107091546058655, -10.449209213256836, -0.5602889060974121, -0.39434346556663513, -10.335010528564453, -0.16594542562961578, -0.14720967411994934, -0.18378904461860657, -0.16326889395713806, -0.3015567362308502, 0.10973810404539108, -0.20163261890411377, -0.10839983075857162, -0.1329347789287567, -0.16683760285377502, -0.7315873503684998, -0.12758170068264008, -0.5424453020095825, -0.20341697335243225, -0.706606388092041, -0.08564925193786621, -0.2819288372993469, -0.12847387790679932, -0.5138955116271973, -0.22304491698741913, -0.21679966151714325, -0.3925590515136719, -0.0695900171995163, -0.5995448231697083, -0.37471550703048706, -0.8315114974975586, -0.7529997229576111, -0.1507783681154251, -0.3283221423625946, -0.06111431121826172, -0.6423693895339966, -0.4567960500717163, -0.4478742480278015, -0.48891448974609375, -0.48891448974609375, -10.734705924987793, -0.5567201375961304, -0.37471550703048706, -10.335010528564453, -0.33545956015586853, 0.1481018364429474, -0.36044061183929443, 0.0020074043422937393, -0.22393712401390076, -0.2515946924686432, -0.25337904691696167, -0.2694382667541504, -0.5067580938339233, 0.2426728755235672, -0.22839802503585815, -0.12490516901016235, -0.15791581571102142, -0.2515946924686432, -0.4478742480278015, -0.5388765335083008, -0.1730828583240509, -0.4675021767616272, -0.2159074991941452, -0.027099957689642906, -0.7422935366630554, -0.17932812869548798, -0.23910418152809143, -0.2676539421081543, 0.020966222509741783, -0.1980638951063156, -0.3122628927230835, 0.0584377720952034, -0.26230084896087646, -0.3925590515136719, -0.02854975312948227, -0.14096441864967346, -0.46393346786499023, -0.5281703472137451, -0.48891448974609375, -0.06111431121826172, -0.49605196714401245, -0.4068339467048645, -0.6173883676528931, -0.5924073457717896, -0.21233877539634705, -0.5817011594772339, -0.5246016979217529, -0.07271264493465424, -0.2426728755235672, -0.7458623051643372, -0.4157557487487793, -0.5103268027305603, 0.706606388092041, -0.1168755441904068, -0.8208053708076477, -0.813667893409729, -0.36044061183929443, -0.20074044167995453, -0.42646193504333496, -0.5317391157150269, -0.4407367706298828, -0.4050496220588684, -11.248601913452148, -0.5067580938339233, -0.33367520570755005, -10.734705924987793, -0.2605164647102356, -0.46393346786499023, -0.0628986731171608, -0.03122629225254059, -0.4675021767616272, -0.037471551448106766, -0.5638576745986938, -0.567426323890686, -0.28906625509262085, -0.1302582323551178, -0.6495068073272705, 0.1597001701593399, -0.5317391157150269, -0.21055442094802856, -0.41218703985214233, -0.9135921001434326, -0.3961277902126312, -0.4817770719528198, -0.27122265100479126, -0.38542163372039795, 0.11196856200695038, -0.710175096988678, -0.5067580938339233, 0.005297317169606686, -0.05464600771665573, -0.36936241388320923, -0.355087548494339, -0.2926349639892578], "bench": "multinews", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v16-v16a_coverage-sha142fa930-mlpgate-multinews-iso-coadapt12l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step24000.pt@1", "task": "longbench_multi_news", "row_idx": 0, "row_id": "e5a4b2ff98489f486be435f2362f21d5f6b94f4ed1a81add", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Write", " a", " summary", " of", " the", " news", " articles", " below", ".\n\n", "Document", ":\n", "Pass", "age", " ", "1", ":\n", "Former", " Winnipeg", " broadcast", " personality", " and", " Red", " River", " College", " journalism", " instructor", " Steve", " Vog", "els", "ang", " has", " been", " charged", " with", " two", " counts", " of", " robbery", " involving", " two", " separate", " banks", " in", " Alberta", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " CK", "Y", " ,", " now", " known", " as", " C", "TV", " Winnipeg", ",", " beginning", " in", " the", " early", " ", "1", "9", "9", "0", "s", " .", " He", " became", " a", " journalism", " instructor", " at", " Red", " River", " College", " in", " ", "2", "0", "0", "2", " and", " resigned", " in", " ", "2", "0", "1", "1", ".", " Police", " released", " this", " still", " image", " from", " surveillance", " video", " of", " a", " man", " they", " say", " robbed", " two", " banks", " in", " Medicine", " Hat", ",", " Alta", ".", " Steve", " Vog", "els", "ang", " has", " been", " charged", " in", " the", " robber", "ies", ".", " (", "Med", "icine", " Hat", " Police", " Service", ")", " The", " ", "5", "3", "-year", "-old", " was", " the", " news", " director", " and", " longtime", " sports", " anchor", " at", ",", " now", " known", " as", "W", "inn", "ipeg", ",", " beginning", " in", " the", " early", ".", " He", " became", " a", " journalism", " instructor", " at", " Red", " River", " College", " in", " ", "2", "0", "0", "2", " and", " resigned", " in", " ", "2", "0", "1", "1", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " In", " March", ",", " a", " former", " student", " he", " had", " dated", " was", " granted", " a", " protection", " order", " against", " him", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " in", " Medicine", " Hat", " say", " a", " man", " walked", " into", " a", " Royal", " Bank", " in", " the", " southeastern", " Alberta", " city", " on", " Oct", ".", " ", "1", "9", " and", " a", " Bank", " of", " Montreal", " the", " next", " day", " without", " a", " disguise", ",", " demanded", " money", " and", " left", " with", " an", " undisclosed", " amount", " of", " cash", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " arrested", " Vog", "els", "ang", " on", " Saturday", " at", " a", " hotel", " in", " the", " same", " area", " as", " the", " banks", ",", " just", " after", " ", "3", " a", ".m", ".", " CT", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " and", " his", " wife", " moved", " from", " Winnipeg", " to", " Nelson", ",", " B", ".C", ".,", " after", " he", " left", " his", " post", " at", " Red", " River", " College", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " After", " spending", " ", "2", "4", " years", " together", ",", " Vog", "els", "ang", " and", " his", " wife", " separated", " in", " ", "2", "0", "1", "5", " and", " he", " moved", " back", " to", " Winnipeg", ".", " She", " filed", " for", " divorce", " last", " summer", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Financial", "ly", " squeezed", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " According", " to", " court", " documents", ",", " Vog", "els", "ang", " and", " his", " wife", " had", " owned", " three", " properties", " in", " Nelson", " and", " sold", " them", " for", " a", " total", " loss", " of", " $", "8", "5", ",", "0", "0", "0", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " was", " supposed", " to", " take", " over", " fully", " last", " September", " after", " removing", " his", " ex", "-wife", "'s", " name", " from", " the", " paperwork", ".", " Vog", "els", "ang", " was", " a", " journalism", " instructor", " at", " Red", " River", " College", " from", " ", "2", "0", "0", "2", " to", " ", "2", "0", "1", "1", " after", " serving", " as", " news", " director", " and", " a", " longtime", " sports", " anchor", " at", " C", "TV", ".", " (", "Steve", " Vog", "els", "ang", "/F", "acebook", ")", " They", " also", " owned", " a", " home", " in", " Winnipeg", ",", " which", "was", " supposed", " to", " take", " over", " fully", " last", " September", " after", " removing", " his", " ex", "-wife", "'s", " name", " from", " the", " paperwork", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " The", " documents", " say", " that", " didn", "'t", " happen", ".", " Instead", ",", " she", " alleges", " he", " forged", " her", " signature", " and", " renewed", " the", " mortgage", " on", " the", " home", " in", " both", " their", " names", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " wasn", "'t", " able", " to", " make", " the", " mortgage", " payments", " and", " put", " the", " house", " up", " for", " sale", ",", " but", " it", " went", " into", " foreclosure", " in", " April", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " According", " to", " an", " email", " exchange", " in", " September", ",", " entered", " as", " evidence", ",", " while", " the", " couple", " argued", " over", " selling", " a", " property", ",", " Vog", "els", "ang", " described", " his", " financial", " situation", " and", " said", " he", " was", ",", " at", " times", ",", " sleeping", " in", " his", " vehicle", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"[", "Because", "]", " I", " have", " nowhere", " to", " stay", ",", " I", "'ll", " stay", " in", " my", " truck", " t", "ues", " &", " w", "eds", " night", ",\"", " he", " wrote", ".", " \"", "I", " have", " been", " staying", " in", " my", " truck", " regularly", ",\"", " he", " added", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Earlier", " this", " year", ",", " he", " said", " he", " planned", " to", " move", " to", " Vancouver", " Island", " in", " August", ",", " and", " was", " working", " on", " developing", " a", " career", " as", " a", " keynote", " speaker", " on", " millennials", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Acc", "used", " of", " harassing", " former", " student", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " A", " former", " student", " Vog", "els", "ang", " had", " been", " dating", " off", " and", " on", " since", " ", "2", "0", "0", "4", " got", " a", " protection", " order", " against", " him", " in", " March", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " She", " said", " she", " broke", " up", " with", " him", " last", " August", " and", " alleges", " in", " court", " documents", " that", " he", " did", " not", " stop", " contacting", " her", " through", " text", ",", " emails", " and", " vo", "ic", "emails", ",", " despite", " Winnipeg", " police", " asking", " him", " on", " three", " occasions", " to", " leave", " her", " alone", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"", "He", "'s", " gone", " to", " great", " lengths", " to", " try", " to", " get", " a", " hold", " of", " me", " since", " November", " and", " I", "'ve", " ...", " changed", " my", " cellphone", " number", ".", " I", "'ve", " cancelled", " my", " personal", " email", ".", " I", "'ve", " blocked", " him", " through", " work", ".", " I", "'ve", " tried", " to", " block", " him", " through", " email", " and", " phone", ".", " Our", " security", " desk", " and", " our", " HR", " manager", " has", " his", " picture", " and", " his", " details", " and", " he", "'s", " not", " allowed", " in", " the", " building", ",\"", " she", " said", " in", " court", " documents", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " released", " this", " video", " still", " from", " the", " bank", " robbery", " in", " Medicine", " Hat", ".", " (", "Med", "icine", " Hat", " Police", " Service", ")", " \"", "I", " wanted", " this", " to", " end", " in", " August", ".", " I", "'ve", " now", " had", " the", " police", " tell", " him", " I", " don", "'t", " want", " any", " contact", " and", " he", " is", " still", " wanting", " to", " be", " involved", ",", " wanting", " to", " be", " involved", " in", " my", " life", ",", " wanting", " to", " get", " some", " sort", " of", " effect", " from", " me", ".", " And", " so", " I", " do", " fear", " for", " my", " own", " safety", ".\"", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " is", " fighting", " those", " allegations", " next", " month", ".", " He", " told", " the", " court", " the", " woman", " \"", "has", " repeatedly", " misled", " police", " in", " an", " attempt", " to", " discredit", " me", ".\"", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"", "I", ",", " Stephen", " Lane", " Vog", "els", "ang", ",", " have", " never", " committed", " a", " violent", " act", ",\"", " he", " is", " quoted", " in", " the", " documents", " as", " saying", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " He", " says", " that", " the", " woman", " \"", "has", " actively", " interfer", "ed", " in", " my", " life", ".\"", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"", "I", " trade", " on", " my", " reputation", " for", " my", " employment", ".", " I", " have", " spent", " over", " ", "2", "0", " years", " in", " Winnipeg", " developing", " a", " flawless", " and", " well", "-res", "pected", " reputation", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " remains", " in", " custody", " in", " Alberta", " to", " face", " two", " robbery", " charges", " and", " is", " expected", " in", " court", " tomorrow", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " More", " from", " CBC", " Manitoba", ":\n", "Pass", "age", " ", "2", ":\n", "CT", "V", " News", " has", " learned", " former", " college", " instructor", " and", " broadcaster", " Stephen", " Vog", "els", "ang", " has", " been", " charged", " in", " connection", " with", " two", " Alberta", " bank", " robber", "ies", ",", " and", " has", " been", " dealing", " with", " criminal", " charges", " in", " Winnipeg", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " The", " well", "-known", " Winnipeg", " personality", " taught", " journalism", " at", " Red", " River", " College", " between", " ", "2", "0", "0", "2", " and", " ", "2", "0", "1", "1", ".", " Vog", "els", "ang", " is", " also", " a", " former", " sports", " anchor", " and", " news", " director", " at", " CK", "Y", "-TV", ",", " now", " C", "TV", " Winnipeg", ".", " He", " worked", " at", " the", " station", " between", " ", "1", "9", "9", "2", " and", " ", "2", "0", "0", "2", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " C", "TV", " News", " has", " learned", " Vog", "els", "ang", " returned", " to", " Red", " River", " College", ",", " working", " on", " a", " part", "-time", " basis", " sometime", " after", " moving", " back", " to", " Winnipeg", " from", " Nelson", " B", ".C", ".,", " in", " ", "2", "0", "1", "4", ",", " up", " until", " this", " past", " summer", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "I", " can", " confirm", " he", " is", " no", " longer", " an", " employee", " here", ",\u201d", " said", " Conor", " Lloyd", " spokesperson", " for", " Red", " River", " College", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", ",", " ", "5", "3", ",", " was", " charged", " with", " two", " counts", " of", " robbery", " in", " connection", " to", " two", " bank", " robber", "ies", " in", " Medicine", " Hat", ",", " Alta", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " On", " Monday", " Medicine", " Hat", " Police", " Service", " said", " Vog", "els", "ang", " was", " arrested", " Saturday", " in", " the", " city", ",", " located", " about", " three", " hours", " southeast", " of", " Calgary", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " said", " a", " man", " went", " into", " a", " Royal", " Bank", " of", " Canada", " on", " Thursday", " October", " ", "1", "9", " and", " a", " Bank", " of", " Montreal", " on", " Friday", " October", " ", "2", "0", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " They", " said", " in", " both", " instances", ",", " the", " man", " passed", " a", " note", " to", " a", " tell", "er", " and", " received", " money", ".", " The", " amount", " is", " not", " being", " released", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "There", " were", " no", " weapons", " seen", " or", " brand", "ished", " by", " the", " accused", ".", " It", " was", " a", " note", " passed", ",", " but", " I", " guess", " what", "'s", " important", " to", " note", ",", " you", " know", ",", " in", " the", " sensitive", " environment", " of", " a", " financial", " institution", " when", " you", " pass", " the", " note", " across", " the", " desk", " so", " to", " speak", ",", " there", " is", " an", " applied", " threat", " and", " it", "'s", " unknown", " if", " he", " had", " any", " weapons", " at", " that", " time", ",\"", " said", " Joe", " West", ",", " Medicine", " Hat", " Police", " Service", " inspector", ".,", " in", " a", " phone", " interview", " with", " C", "TV", " News", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " West", " said", " information", " from", " other", " agencies", ",", " along", " with", " obtaining", " a", " description", " of", " a", " suspect", " vehicle", ",", " led", " to", " the", " arrest", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " The", " accused", " was", " located", " at", " a", " Medicine", " Hat", " hotel", ".", " West", " said", " he", " was", " arrested", " without", " incident", ",", " and", " is", " expected", " to", " appear", " in", " court", " tomorrow", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Source", ":", " Medicine", " Hat", " Police", " Service", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Financial", " and", " legal", " difficulties", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " It", " appears", " Vog", "els", "ang", " is", " going", " through", " financial", " difficulties", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Court", " documents", " obtained", " by", " C", "TV", " News", " detail", " his", " divorce", ".", " He", " was", " accused", " of", " missing", " several", " mortgage", " payments", " on", " a", " home", " in", " Winnipeg", ",", " and", " borrowing", " money", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Court", " records", " also", " show", " he", " was", " charged", " with", " sexual", " assault", " in", " September", " ", "2", "0", "1", "6", ".", " That", " charge", " was", " stayed", " October", " ", "2", "3", ",", " ", "2", "0", "1", "7", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " A", " protection", " order", " was", " filed", " and", " granted", " in", " March", " ", "2", "0", "1", "7", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Court", " documents", " show", " he", " faces", " three", " charges", " of", " disob", "ey", "ing", " a", " court", " order", ",", " laid", " in", " August", " ", "2", "0", "1", "7", ".", " A", " justice", " official", " tells", " C", "TV", " News", " those", " charges", " are", " expected", " to", " be", " dealt", " with", " in", " court", " next", " year", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Reaction", " from", " former", " students", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " C", "TV", " News", " connected", " with", " former", " students", " who", " said", " the", " allegations", " are", " shocking", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "I", "'m", " shocked", " and", " upset", ",", " in", " disbelief", ",", " as", " I", " know", " many", " of", " Steve", "'s", " former", " students", " are", ",\u201d", " said", " former", " student", " Matt", " Pre", "pro", "st", " in", " an", " emailed", " statement", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "Steve", " was", " a", " tough", ",", " but", " fair", " teacher", "\u2014one", " who", " built", " his", " lessons", " and", " rapport", " with", " us", " through", " a", " mix", " of", " fun", " and", " humour", ",", " always", " challenging", " us", " to", " step", " outside", " our", " comfort", " zones", " and", " to", " be", " better", " than", " our", " last", " assignment", ".", " No", " guts", ",", " no", " glory", ",", " as", " he", " used", " to", " say", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " There", "\u2019s", " still", " much", " we", " don", "\u2019t", " know", " about", " the", " circumstances", " of", " these", " alleged", " robber", "ies", ",", " and", " I", "\u2019ll", " defer", " further", " comment", " at", " this", " time", ".\u201d", "\n\n\n", "Summary", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 14, "article_end": 1961, "kept": [2, 21, 28, 29, 45, 46, 47, 56, 63, 66, 82, 88, 91, 93, 101, 113, 114, 125, 133, 144, 145, 159, 175, 186, 187, 195, 198, 199, 214, 237, 239, 243, 247, 248, 250, 262, 265, 273, 275, 279, 282, 293, 309, 310, 325, 329, 334, 342, 343, 349, 353, 365, 376, 387, 393, 394, 396, 397, 401, 403, 413, 415, 422, 425, 437, 450, 452, 455, 469, 478, 481, 485, 488, 489, 495, 496, 502, 517, 530, 537, 538, 539, 548, 552, 554, 555, 560, 568, 572, 582, 597, 598, 614, 617, 619, 627, 632, 634, 646, 654, 655, 657, 671, 672, 697, 698, 710, 723, 725, 728, 732, 735, 741, 742, 754, 760, 765, 773, 774, 787, 790, 792, 803, 804, 806, 807, 814, 819, 821, 823, 838, 847, 853, 856, 857, 860, 863, 878, 913, 917, 919, 924, 931, 933, 943, 951, 954, 958, 959, 963, 975, 976, 979, 984, 990, 993, 994, 1012, 1014, 1018, 1026, 1042, 1047, 1063, 1068, 1071, 1074, 1075, 1080, 1082, 1108, 1120, 1125, 1129, 1144, 1145, 1148, 1151, 1156, 1161, 1162, 1173, 1191, 1197, 1198, 1204, 1206, 1232, 1246, 1265, 1275, 1295, 1326, 1335, 1337, 1361, 1370, 1387, 1388, 1391, 1394, 1395, 1398, 1402, 1405, 1406, 1426, 1427, 1429, 1437, 1440, 1441, 1465, 1466, 1484, 1489, 1491, 1493, 1495, 1498, 1502, 1505, 1507, 1549, 1553, 1556, 1562, 1574, 1576, 1631, 1634, 1635, 1661, 1693, 1700, 1708, 1729, 1742, 1749, 1759, 1774, 1775, 1776, 1777, 1779, 1807, 1823, 1858, 1860, 1866, 1881, 1884, 1905, 1930, 1939, 1942], "answer_k": "A former Winnipeg teacher is facing charges of two separate bank robberies, and he's not happy about it. Steve Vogels, 50, was charged with two counts of robbery and theft after he was arrested in October for stealing $100,000 from a bank in Winnipeg, the CBC reports. The robbery occurred in 2015, and Vogels was charged with a lesser offense of theft in 2016. The charges against Vogels were filed in March, and he was granted a protection order against him by the court. The order was renewed in August, and Vogels was arrested in October. The charges against him are that he stole $100,000 from a bank in Winnipeg and $100,000 from a bank in Regina, Canada. Vogels, who was a teacher at a high school in Winnipeg for 12 years, was charged with two counts of robbery and one count of theft. He was also charged with two counts of harassment and one count of assault. Vogels, who was also a news anchor for CTV, was charged with two counts of robbery and one count of theft in 2016. He was also charged with two counts of harassment and one count of assault in 2017. Vogels is fighting the charges, and he says he has been harassed by the media and by the police. \"I'm not going to be involved in any kind of publicity campaign for myself or for my family,\" he says. \"I'm not going to be involved in any kind of publicity campaign for myself or for my family.\"", "answer_full": "A former college instructor and sports anchor in Winnipeg is accused of robbing two banks in Alberta, and he's in custody. Police say Stephen Vogelsang, 53, was arrested Saturday in Medicine Hat, about three hours southeast of Calgary, after a man robbed a Royal Bank of Canada on Oct. 19 and a Bank of Montreal on Oct. 20, CTV reports. Police say Vogelsang, who taught journalism at Red River College in Winnipeg from 2002 to 2011, was arrested at a hotel in the same area as the banks. Vogelsang and his wife moved from Winnipeg to Nelson, B.C., after he left his post at Red River College. They separated in 2015 and he moved back to Winnipeg. Vogelsang was supposed to take over the home in Nelson, which he had sold, last September after removing his ex-wife's name from the paperwork. But he says she forged her signature and renewed the mortgage on the home in both their names. The home went into foreclosure in April. Vogelsang says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was", "target": "A former well-known Canadian TV sports anchor is in jail after police say he robbed two banks in as many days in the western province of Alberta last week. Police in the small city of Medicine Hat say Steve Vogelsang robbed a Royal Bank of Canada on Thursday, Oct. 19, and then turned around the next day and robbed a Bank of Montreal, CBC reports. He entered both banks without a disguise and after demanding money, left with an undisclosed sum. Police finally arrested Vogelsang at a nearby hotel at around 3am on Saturday. Per CTV Winnipeg News, Vogelsang, 53, was a longtime news director and sports broadcaster at CKY, now CTV Winnipeg. He also taught journalism at Red River College in Winnipeg from 2002 to 2011. Conor Lloyd, a spokesman for the college, says, \u201cI can confirm he is no longer an employee here.\u201d Vogelsang is scheduled to appear in provincial court on Tuesday.", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.14501953125, "digit": 0.0458984375, "capital": 0.0673828125, "line_break": 0.005859375, "stopword": 0.275390625}, "context_share": {"no_letter": 0.20515691263782868, "digit": 0.05004240882103478, "capital": 0.1658693808312129, "line_break": 0.0018999151823579305, "stopword": 0.16563189143341814}, "adjacent": 0.31640625}}

==> gen/appendix/selection/multinews_row0.json <==
{"scores": [-0.39434346556663513, -0.35151880979537964, 0.5924073457717896, -0.5531514286994934, -0.3889903724193573, -0.1686219573020935, -0.47820836305618286, -0.6851940155029297, -1.3347008228302002, -0.5281703472137451, -0.6031134724617004, -0.23196673393249512, -0.42110884189605713, -0.8172366619110107, -1.0206536054611206, -0.3461657166481018, -1.2847387790679932, -0.29085057973861694, -0.4425211548805237, -0.13650348782539368, -0.1329347789287567, 0.006551945116370916, -0.2944193482398987, -0.2069856822490692, -0.12758170068264008, -0.33367520570755005, -0.30690982937812805, -0.12758170068264008, 0.023308197036385536, 0.09367887675762177, -0.19181865453720093, -0.05353078246116638, -0.724449872970581, -0.3479500710964203, -0.4853457510471344, -0.6709191203117371, -19.41383171081543, -0.6816253662109375, -0.45501166582107544, -16.444656372070312, -0.6566442847251892, -0.4853457510471344, -0.7529997229576111, -0.7173125147819519, -0.5959761142730713, 0.27300697565078735, 0.15256273746490479, 0.2426728755235672, -0.62095707654953, -0.5388765335083008, -0.31761598587036133, -0.46036475896835327, -0.8172366619110107, -1.0492033958435059, -0.05353078246116638, -0.1213364377617836, 0.1597001701593399, -0.2854975163936615, -0.33545956015586853, -0.32475340366363525, -0.23553545773029327, -0.2408885359764099, -0.3925590515136719, 0.0005053361528553069, -0.27300697565078735, -0.6423693895339966, 0.045724209398031235, -0.4318149983882904, -0.3640093207359314, -0.5353078842163086, -0.3479500710964203, -0.27300697565078735, -0.46036475896835327, -0.3194003403186798, -0.29798805713653564, -0.17397503554821014, -0.45322731137275696, -0.11330682784318924, -0.6994689106941223, -0.1373956799507141, -0.3907747268676758, -0.1329347789287567, 0.4496585726737976, -0.06111431121826172, -0.30690982937812805, -0.760137140750885, -0.41040268540382385, -0.42824625968933105, -0.007918095216155052, -0.09769368171691895, -0.2819288372993469, 0.09055623412132263, -0.09323278814554214, 0.3800685703754425, -0.41932448744773865, -1.0420658588409424, -0.5745638012886047, -0.043716806918382645, -0.6280945539474487, -0.22126057744026184, -0.18735775351524353, 0.04059417545795441, -0.5531514286994934, -0.4853457510471344, -0.5959761142730713, -0.30869418382644653, -0.6459381580352783, -0.23196673393249512, -0.9992413520812988, -0.19181865453720093, -0.42646193504333496, -0.09278669208288193, -0.09278669208288193, 0.1391800343990326, 0.2408885359764099, -0.06111431121826172, -0.5067580938339233, -1.0420658588409424, -0.4924831986427307, -0.11598336696624756, -0.4425211548805237, -0.6780565977096558, -0.26408517360687256, -0.5745638012886047, -0.6530755758285522, 0.049069881439208984, -0.4246775507926941, -0.044162899255752563, -0.26230084896087646, -0.02475798688828945, -0.4318149983882904, -0.3390282988548279, -0.4068339467048645, 0.013215411454439163, -0.47107091546058655, -0.0606682188808918, -0.19895608723163605, -0.18111246824264526, -0.30690982937812805, -0.48891448974609375, -0.11330682784318924, -0.7315873503684998, -0.6887627840042114, -0.5638576745986938, 0.2605164647102356, 0.0990319475531578, -0.23018237948417664, -0.8386489748954773, -0.3782842457294464, -0.05085424333810806, -0.30512547492980957, -0.6566442847251892, -0.9921039342880249, -0.23018237948417664, -0.32475340366363525, -0.46036475896835327, -0.0606682188808918, -0.24445724487304688, -0.7851181030273438, 0.05932994931936264, -0.5246016979217529, -0.4817770719528198, -0.706606388092041, -0.30512547492980957, -0.3301064968109131, -0.46393346786499023, -0.3390282988548279, -0.3033411204814911, -0.045278117060661316, -0.5388765335083008, -0.16505324840545654, -0.6066822409629822, -0.09323278814554214, -0.3782842457294464, -0.1864655762910843, 0.5567201375961304, -0.07895790785551071, -0.42824625968933105, -0.35151880979537964, -0.5745638012886047, -16.558855056762695, -0.7565684914588928, -0.3390282988548279, -15.416866302490234, -0.22661365568637848, -0.11509118974208832, 0.06245258450508118, 0.043270714581012726, -0.2337510883808136, -0.3907747268676758, -0.16326889395713806, -0.3301064968109131, -0.046393346041440964, -0.34259700775146484, -0.35151880979537964, 0.1124146431684494, -0.3533031940460205, -0.11776772886514664, 0.0021189269609749317, 0.08163444697856903, -0.283713161945343, -0.45501166582107544, -0.5138955116271973, -12.961587905883789, -0.6530755758285522, -0.35151880979537964, -12.733189582824707, -0.6066822409629822, -0.26408517360687256, -0.3996965289115906, -0.4853457510471344, -0.355087548494339, -0.23910418152809143, -0.7387248277664185, 0.02542712166905403, -0.1552392691373825, -0.10215458273887634, -0.4817770719528198, -0.41932448744773865, -0.2426728755235672, -0.35865625739097595, -0.4817770719528198, -0.5174642205238342, -0.2515946924686432, -0.5067580938339233, -0.07672745734453201, -0.8350802063941956, -0.6102509498596191, -0.3301064968109131, -0.0472855307161808, -0.5995448231697083, -0.37471550703048706, -0.18022030591964722, -0.1034928411245346, -0.7458623051643372, -0.32296907901763916, -0.4318149983882904, 0.1034928411245346, -0.21858403086662292, 0.19271081686019897, -0.2694382667541504, -0.11107637733221054, -0.35687190294265747, 0.2605164647102356, -0.24802598357200623, -0.7280186414718628, -0.19271081686019897, 0.25694775581359863, 0.7744120359420776, -0.09724759310483932, 0.042155489325523376, -0.22661365568637848, -0.22304491698741913, -0.4407367706298828, -0.5531514286994934, -12.904487609863281, -0.567426323890686, -0.3622249364852905, -12.84738826751709, -0.567426323890686, -0.4157557487487793, -0.2765757143497467, 0.0008259632159024477, -0.2747913599014282, -0.41218703985214233, 0.0005994332605041564, -0.8564925193786621, -0.08074226975440979, -0.355087548494339, -0.6388006806373596, -0.6566442847251892, -0.10661548376083374, -0.5460139513015747, 0.17665159702301025, -0.19717173278331757, 0.025984734296798706, -0.2854975163936615, -0.5924073457717896, -0.46036475896835327, 0.041040267795324326, -0.25694775581359863, -0.5424453020095825, 0.1213364377617836, -0.9849663972854614, -0.310478538274765, -0.6816253662109375, -0.3657936751842499, -0.5174642205238342, -11.819597244262695, -0.6388006806373596, -0.38363730907440186, -11.534099578857422, -0.706606388092041, -0.013494218699634075, -0.29085057973861694, -0.14988620579242706, -0.3711467683315277, -0.3461657166481018, -0.14096441864967346, -0.22839802503585815, -0.20341697335243225, -0.08654142916202545, -0.5781325101852417, -0.337243914604187, -0.45322731137275696, -0.6959001421928406, -0.8243740797042847, -0.3265377879142761, -0.3194003403186798, 0.05442295968532562, 0.5495827198028564, -0.3800685703754425, -0.25694775581359863, -0.35865625739097595, -0.35865625739097595, -0.5888386964797974, -0.4246775507926941, -0.41040268540382385, -0.5888386964797974, -11.876696586608887, -0.6602129936218262, -0.4068339467048645, -10.62050724029541, -0.47107091546058655, -0.6994689106941223, 0.32296907901763916, -0.20341697335243225, -0.10260067135095596, -0.08787970244884491, 0.14988620579242706, -0.07761963456869125, -0.724449872970581, -0.037917640060186386, -0.3443813920021057, 0.0056318845599889755, -0.14899402856826782, -0.20520134270191193, -0.023531241342425346, -0.14988620579242706, -0.14720967411994934, -0.435383677482605, -0.1641610711812973, 0.6816253662109375, 0.03055715560913086, -0.2765757143497467, -0.17843595147132874, -0.17397503554821014, -0.03457196429371834, -0.11330682784318924, 0.02899584174156189, -0.337243914604187, -0.37471550703048706, -0.15345491468906403, 0.005743407644331455, -0.16059234738349915, -0.24445724487304688, -0.19003428518772125, -0.19003428518772125, -0.33367520570755005, -0.49605196714401245, -11.648298263549805, -0.6031134724617004, -0.35865625739097595, -11.077302932739258, -0.035241104662418365, 0.024088852107524872, -0.1329347789287567, -0.15256273746490479, -0.35151880979537964, -10.563407897949219, -0.6031134724617004, -0.381852924823761, -10.392108917236328, -0.42110884189605713, -0.46393346786499023, -0.9635541439056396, 0.2962036728858948, -0.19627952575683594, -0.6388006806373596, -0.15256273746490479, -0.2926349639892578, -0.13828785717487335, -0.30512547492980957, -0.25516340136528015, -0.020408611744642258, -0.2854975163936615, -0.022862104699015617, 0.09813976287841797, -0.1775437742471695, -0.4228931665420532, -0.24445724487304688, -0.6602129936218262, -0.27122265100479126, 0.11955209076404572, 0.0030947483610361814, -0.2515946924686432, 0.4496585726737976, 0.567426323890686, -0.03011106699705124, -0.2854975163936615, -0.18289683759212494, 0.33367520570755005, -0.30869418382644653, 0.0004879108164459467, -0.08877188712358475, -0.1641610711812973, -0.2605164647102356, -0.6031134724617004, -11.248601913452148, -0.6066822409629822, -0.4496585726737976, -10.335010528564453, -0.6637817025184631, 0.023196673020720482, -0.23018237948417664, 0.25516340136528015, -0.06423693895339966, -0.2337510883808136, -0.24624159932136536, -0.09100233018398285, -0.19271081686019897, -0.4407367706298828, 0.38542163372039795, -0.017620552331209183, -0.48891448974609375, 0.017955118790268898, -0.12401299178600311, -0.14720967411994934, -0.08609534800052643, -0.10393893718719482, -0.2944193482398987, -0.5210329294204712, -0.5388765335083008, -0.06022213399410248, -0.6673504114151001, -0.03903286159038544, -0.25337904691696167, 0.06780566275119781, -0.18111246824264526, -0.06646738946437836, -0.6959001421928406, -0.1597001701593399, -0.46036475896835327, -0.4068339467048645, -0.6138196587562561, -0.9350043535232544, -0.2765757143497467, -0.41040268540382385, -0.36757808923721313, -0.27122265100479126, -0.007806573063135147, -0.5031893849372864, 0.023531241342425346, -0.17040634155273438, -0.26230084896087646, 0.381852924823761, -0.016951415687799454, -0.22304491698741913, -1.0135161876678467, -0.8422176837921143, -0.12490516901016235, -0.11955209076404572, -0.1891421228647232, -0.1641610711812973, -0.813667893409729, -0.19627952575683594, -0.5959761142730713, -0.18022030591964722, -0.310478538274765, 0.020520133897662163, -0.5174642205238342, -0.28728190064430237, -0.5567201375961304, -1.0206536054611206, -0.1391800343990326, -0.49605196714401245, -0.706606388092041, -0.12044426798820496, 0.01773207262158394, -0.2854975163936615, -0.23553545773029327, -0.0020492253825068474, -0.20520134270191193, -0.21233877539634705, -0.4050496220588684, 0.014274876564741135, -0.4853457510471344, -0.30512547492980957, 0.1101841926574707, 0.049069881439208984, -0.2694382667541504, -0.3211846947669983, -0.09724759310483932, -0.10706156492233276, -0.6173883676528931, 0.2926349639892578, 0.09501714259386063, -0.44430550932884216, -0.08475707471370697, -0.08787970244884491, -0.1820046603679657, -0.043493758887052536, -0.0039032865315675735, -0.28728190064430237, -0.5424453020095825, -0.4246775507926941, -0.06022213399410248, -0.4050496220588684, -0.5031893849372864, -11.990896224975586, -0.5353078842163086, -0.3800685703754425, -11.534099578857422, -0.2337510883808136, -1.0277910232543945, -0.4318149983882904, -0.3729311525821686, 0.19003428518772125, -0.5852699279785156, -0.13204258680343628, -0.16237670183181763, -0.5959761142730713, -0.706606388092041, -0.283713161945343, -0.2854975163936615, -0.4050496220588684, -0.3461657166481018, -0.1391800343990326, -0.3194003403186798, -0.30869418382644653, 0.05553818866610527, -0.2783600687980652, -0.33367520570755005, -0.2087700515985489, -0.44430550932884216, -0.07851181924343109, -0.6388006806373596, 0.17397503554821014, 0.01460944302380085, 0.02832670696079731, -0.3265377879142761, -0.4300306439399719, -0.5103268027305603, -11.47700023651123, -0.4996206760406494, -0.3711467683315277, -11.077302932739258, -0.7137438058853149, -0.013382695615291595, -0.24624159932136536, -0.044162899255752563, -0.5103268027305603, 0.05509209632873535, -0.41040268540382385, 0.005966451950371265, 0.025761689990758896, -0.14364095032215118, -0.10304675996303558, -0.021189268678426743, -0.4567960500717163, 0.03434891998767853, -0.4318149983882904, -0.46036475896835327, -0.310478538274765, -0.5138955116271973, -0.38542163372039795, -0.09590932726860046, -0.6637817025184631, 0.1101841926574707, -0.30690982937812805, -0.08297271281480789, -0.3729311525821686, 0.012267470359802246, -0.5460139513015747, -0.3961277902126312, -0.5281703472137451, -11.305702209472656, -0.5174642205238342, -0.3782842457294464, -11.305702209472656, -0.40148088335990906, -0.4853457510471344, 0.0651291161775589, -0.8208053708076477, -1.5488240718841553, -0.37471550703048706, -0.04594726115465164, -0.1329347789287567, -0.3015567362308502, -0.10304675996303558, -0.47107091546058655, -0.35151880979537964, -0.3889903724193573, -0.381852924823761, -0.4425211548805237, -0.10215458273887634, -0.17397503554821014, 0.07761963456869125, 0.0014079711399972439, -0.3979121744632721, -0.3782842457294464, -0.40861833095550537, -0.06557521224021912, -0.3443813920021057, -0.567426323890686, -0.3872060179710388, -0.12490516901016235, -0.2515946924686432, -0.6994689106941223, -0.2426728755235672, -0.26408517360687256, -0.1463174819946289, -0.33545956015586853, -0.5067580938339233, 0.06557521224021912, -0.20074044167995453, -0.03301064670085907, 0.25337904691696167, -0.026653870940208435, -0.006301019340753555, -0.26230084896087646, -0.3907747268676758, -0.5246016979217529, -11.020204544067383, -0.47107091546058655, -0.3640093207359314, -10.963104248046875, 0.02944193221628666, -0.1864655762910843, -0.18022030591964722, -0.1168755441904068, -0.15613144636154175, 0.27122265100479126, -0.11865989863872528, 0.001965583534911275, -0.5246016979217529, -0.32475340366363525, -0.45322731137275696, -0.04840075224637985, -0.06825174391269684, -0.09590932726860046, -0.4050496220588684, -0.13650348782539368, -0.044162899255752563, -0.4407367706298828, -0.02988802269101143, 0.3194003403186798, -0.19003428518772125, -0.22839802503585815, -0.355087548494339, -0.05330774188041687, -0.355087548494339, -0.09769368171691895, -0.07449701428413391, 0.05553818866610527, 0.0539768747985363, -0.15791581571102142, 0.1012624055147171, -0.07538918405771255, -0.3265377879142761, -0.4318149983882904, -0.2203683853149414, -0.19449518620967865, -0.2408885359764099, -0.2587321102619171, -0.3961277902126312, -0.4068339467048645, -11.591197967529297, -0.4514429569244385, -0.31404727697372437, -11.191502571105957, 0.025315601378679276, 0.36936241388320923, -0.16505324840545654, -0.13828785717487335, -0.15702363848686218, -0.4050496220588684, -0.062006495893001556, -0.5210329294204712, -0.4335993230342865, -0.07628136873245239, -0.2854975163936615, -0.6102509498596191, -0.23553545773029327, -0.18111246824264526, -0.20787787437438965, -0.22215275466442108, -0.2765757143497467, -0.23018237948417664, -0.32296907901763916, -0.6709191203117371, -0.3872060179710388, -0.36936241388320923, -0.22661365568637848, -0.3211846947669983, -0.3390282988548279, -0.21323096752166748, 0.2765757143497467, 0.044608987867832184, -0.35687190294265747, -0.31761598587036133, -0.41932448744773865, -0.5745638012886047, -11.591197967529297, -0.5246016979217529, -0.36044061183929443, -11.13440227508545, -0.16594542562961578, -0.4996206760406494, -0.310478538274765, 0.41932448744773865, -0.29085057973861694, -0.5281703472137451, -0.12758170068264008, -0.47107091546058655, -11.248601913452148, -0.5531514286994934, -0.3872060179710388, -11.020204544067383, -0.32475340366363525, -0.5067580938339233, -0.20074044167995453, -0.4335993230342865, 0.018066640943288803, -0.28906625509262085, -0.010371589101850986, -0.3194003403186798, -0.5424453020095825, 0.12936605513095856, -0.20787787437438965, -0.09947804361581802, -0.17129850387573242, 0.17040634155273438, -0.23731979727745056, -0.2337510883808136, -0.01483248732984066, -0.16683760285377502, -0.5281703472137451, -0.04884684085845947, -0.02966497465968132, -0.08609534800052643, 0.010761918500065804, 0.09546323120594025, -0.15167056024074554, -0.3283221423625946, -0.3301064968109131, -0.4567960500717163, -0.5638576745986938, -10.563407897949219, -0.5353078842163086, -0.4068339467048645, -10.277910232543945, -0.34081268310546875, -0.3996965289115906, 0.019070342183113098, -0.20787787437438965, -0.4050496220588684, -0.6566442847251892, -0.13650348782539368, -0.10750766098499298, 0.10706156492233276, -0.36936241388320923, -0.20074044167995453, -0.5817011594772339, -0.4407367706298828, 0.08921797573566437, -0.20074044167995453, -0.2765757143497467, -0.26408517360687256, -0.3711467683315277, -0.14364095032215118, -0.5567201375961304, -0.15880799293518066, 0.2203683853149414, 0.021746879443526268, -0.1641610711812973, -0.4514429569244385, -0.2176918387413025, -0.15880799293518066, -0.895748496055603, -1.6987102031707764, -0.46393346786499023, -0.22393712401390076, -0.18468120694160461, -0.20520134270191193, -0.7565684914588928, -0.1980638951063156, 0.0052136750891804695, -0.16683760285377502, -0.1302582323551178, 0.10438502579927444, -0.15613144636154175, 0.2426728755235672, -0.29085057973861694, -0.3961277902126312, -0.4675021767616272, -0.5067580938339233, -11.591197967529297, -0.49605196714401245, -0.37649986147880554, -10.906005859375, -0.2587321102619171, -0.27122265100479126, 0.041486356407403946, 0.05509209632873535, -0.043939851224422455, 0.07494310289621353, 0.04773161560297012, -0.17129850387573242, -0.16683760285377502, -0.355087548494339, -0.30690982937812805, -0.0303341094404459, -0.43895241618156433, 0.15880799293518066, -0.21412312984466553, -0.38363730907440186, -0.13382697105407715, -0.12936605513095856, 0.03390283137559891, -0.10929201543331146, 0.046170301735401154, -0.12490516901016235, 0.02877279743552208, -0.5210329294204712, -0.18824993073940277, -0.3479500710964203, -0.022081449627876282, -0.06869783997535706, -0.4246775507926941, -0.08743361383676529, -0.18022030591964722, -0.8029617667198181, -0.2025248110294342, -0.2426728755235672, -0.07494310289621353, -0.4228931665420532, -0.34973445534706116, 0.037917640060186386, -0.16683760285377502, -0.3729311525821686, -0.18378904461860657, -0.07985008507966995, -0.22572147846221924, -0.43895241618156433, -0.3461657166481018, -0.41040268540382385, 0.0236427653580904, -0.5888386964797974, -0.4496585726737976, -0.10973810404539108, -0.41932448744773865, -0.45322731137275696, 0.22839802503585815, -0.1329347789287567, -0.44430550932884216, 0.12222862243652344, 0.03434891998767853, -0.4228931665420532, -0.310478538274765, 0.18111246824264526, -0.6816253662109375, -0.25516340136528015, 0.14007222652435303, -0.7315873503684998, -0.3640093207359314, -0.1953873634338379, -0.045501165091991425, -0.13561132550239563, -0.5531514286994934, -0.23196673393249512, -0.4246775507926941, -0.23018237948417664, -0.42110884189605713, -0.4139713644981384, -0.6138196587562561, -0.22126057744026184, -0.4496585726737976, 0.10438502579927444, -0.6173883676528931, -0.43716806173324585, -0.4567960500717163, -12.27639389038086, -0.4817770719528198, -0.33367520570755005, -11.591197967529297, -0.6031134724617004, -0.724449872970581, -0.6530755758285522, -0.4425211548805237, -0.34973445534706116, -0.5246016979217529, -0.3122628927230835, -0.27300697565078735, -0.1775437742471695, -0.4496585726737976, -0.40326523780822754, -0.42646193504333496, -0.6637817025184631, -0.47107091546058655, -0.3283221423625946, -0.6031134724617004, -0.3122628927230835, -0.6280945539474487, -0.5495827198028564, -0.14988620579242706, -0.31404727697372437, -0.21323096752166748, -0.4924831986427307, -0.4478742480278015, -0.3925590515136719, -0.37471550703048706, -0.01661684736609459, 0.11419901251792908, -0.2819288372993469, -0.03434891998767853, -0.08386489003896713, -0.013048128224909306, -0.33367520570755005, 0.3622249364852905, -0.17575940489768982, -0.40148088335990906, -0.16059234738349915, -0.17665159702301025, 0.31404727697372437, -1.1134402751922607, -0.3622249364852905, -0.3729311525821686, -0.2605164647102356, -0.16951414942741394, -0.2337510883808136, 0.05977604538202286, -0.22215275466442108, 0.03880981728434563, -0.09367887675762177, -0.25694775581359863, -0.3907747268676758, -0.14007222652435303, -0.19627952575683594, -0.4817770719528198, -0.2498103380203247, -0.31761598587036133, -0.7137438058853149, 0.07895790785551071, -0.35865625739097595, -0.045724209398031235, -0.35151880979537964, -0.5031893849372864, -0.1864655762910843, -0.31761598587036133, -0.2159074991941452, -0.013773024082183838, -0.24802598357200623, -0.14364095032215118, 0.01951643079519272, -0.3872060179710388, -0.10929201543331146, -0.4300306439399719, 0.1373956799507141, 0.04773161560297012, -0.5246016979217529, -0.4246775507926941, -0.4246775507926941, 0.31404727697372437, -0.21858403086662292, -0.41040268540382385, -0.4228931665420532, -0.3800685703754425, -12.961587905883789, -0.47820836305618286, -0.2587321102619171, -11.819597244262695, -0.6780565977096558, -0.04884684085845947, -0.28728190064430237, 0.05308469384908676, -0.006468302570283413, -0.5602889060974121, -0.6994689106941223, 0.0495159737765789, -0.20163261890411377, -0.43895241618156433, -0.3265377879142761, -0.1820046603679657, 0.07182047516107559, -0.4996206760406494, -0.6280945539474487, -0.30512547492980957, -0.0606682188808918, -0.11776772886514664, 0.09100233018398285, -0.5103268027305603, -0.3961277902126312, 0.0628986731171608, 0.13382697105407715, -0.3889903724193573, -0.22750583291053772, -0.12668952345848083, -0.23553545773029327, -0.18735775351524353, -0.4139713644981384, -0.40326523780822754, -11.648298263549805, -0.49605196714401245, -0.32296907901763916, -11.305702209472656, -0.33367520570755005, -0.22126057744026184, -1.1705398559570312, -0.22839802503585815, -0.31761598587036133, -0.46036475896835327, 0.011263769119977951, -0.30869418382644653, 0.08743361383676529, -0.41218703985214233, -0.19627952575683594, -0.044832032173871994, 0.08877188712358475, -0.05888386443257332, -0.06646738946437836, -0.2783600687980652, -0.6066822409629822, -0.2515946924686432, -0.46036475896835327, -0.30869418382644653, 0.1864655762910843, -0.6923314332962036, -0.4318149983882904, -0.29798805713653564, -0.5353078842163086, -0.4746395945549011, -0.435383677482605, -11.077302932739258, -0.4996206760406494, -0.34081268310546875, -10.963104248046875, -0.5602889060974121, -0.4068339467048645, -0.37471550703048706, -0.19895608723163605, -0.22393712401390076, -0.016505323350429535, -0.14988620579242706, -0.21679966151714325, -0.20609351992607117, -0.06468302756547928, 0.22572147846221924, -0.1101841926574707, -0.27122265100479126, -0.28728190064430237, -0.46036475896835327, -0.40326523780822754, -11.191502571105957, -0.47820836305618286, -0.31583163142204285, -11.077302932739258, -0.34259700775146484, -0.2087700515985489, -0.2676539421081543, -0.12312079966068268, -0.29085057973861694, -0.23196673393249512, 0.18468120694160461, -0.1775437742471695, -0.1980638951063156, -0.08609534800052643, -0.3122628927230835, 0.04773161560297012, -0.3211846947669983, -0.45501166582107544, 0.4817770719528198, -0.03167238086462021, -0.3211846947669983, -0.003080808324739337, 5.6632503401488066e-05, -0.19271081686019897, -0.2025248110294342, -0.14720967411994934, -0.02854975312948227, 0.017397504299879074, -0.2819288372993469, 0.49605196714401245, -0.36757808923721313, -0.25516340136528015, -0.05932994931936264, -0.24624159932136536, -0.4157557487487793, -11.13440227508545, -0.5138955116271973, -0.3479500710964203, -10.791805267333984, -0.6816253662109375, -0.020408611744642258, -0.2658695578575134, -0.6780565977096558, -0.8172366619110107, -0.6280945539474487, -0.4853457510471344, -0.624525785446167, -0.33367520570755005, -0.2926349639892578, -0.18557338416576385, -0.2498103380203247, -0.42646193504333496, -0.20430916547775269, -0.25516340136528015, -0.4139713644981384, 0.0008538438705727458, -0.4300306439399719, -0.6459381580352783, -0.47820836305618286, -0.4407367706298828, -0.4853457510471344, -10.791805267333984, -0.5067580938339233, -0.3657936751842499, -10.506308555603027, -0.062006495893001556, -1.2347767353057861, -0.0003415375540498644, -0.9635541439056396, -0.12401299178600311, -0.32296907901763916, -0.3122628927230835, 0.6102509498596191, -0.6173883676528931, -0.19003428518772125, -0.26408517360687256, 0.6102509498596191, -0.8243740797042847, -0.1391800343990326, -0.19627952575683594, -0.1481018364429474, -0.2765757143497467, -0.46393346786499023, -0.16772978007793427, -0.22661365568637848, -0.47107091546058655, -0.7779807448387146, -0.2997724115848541, -0.4567960500717163, -0.22572147846221924, -0.035910237580537796, 0.0606682188808918, 0.18557338416576385, -0.41040268540382385, -0.13828785717487335, 0.012267470359802246, -0.6959001421928406, -0.3301064968109131, 0.042824625968933105, -0.8279427289962769, -0.2069856822490692, -0.33545956015586853, -0.3265377879142761, 0.10438502579927444, -0.4318149983882904, -0.1730828583240509, -0.35151880979537964, -0.20341697335243225, 0.045278117060661316, 0.06825174391269684, -0.5174642205238342, -0.5353078842163086, -0.5638576745986938, -11.705397605895996, -0.5353078842163086, -0.39434346556663513, -11.191502571105957, -0.2498103380203247, -0.9350043535232544, -0.35687190294265747, 0.06245258450508118, -0.2747913599014282, -0.7280186414718628, -0.6173883676528931, -0.567426323890686, -0.5210329294204712, -0.4157557487487793, -0.5638576745986938, -0.4514429569244385, -0.355087548494339, -0.6495068073272705, -0.40326523780822754, -0.23196673393249512, -0.08431097865104675, -0.33189085125923157, -0.06111431121826172, -0.2926349639892578, -0.23910418152809143, 0.30690982937812805, -0.06022213399410248, -0.38542163372039795, -0.674487829208374, -0.03122629225254059, -0.3533031940460205, -0.009535171091556549, 0.07628136873245239, -0.06869783997535706, -0.34973445534706116, -0.20341697335243225, -0.42824625968933105, -0.1168755441904068, -0.0015125235076993704, -0.18111246824264526, 0.1552392691373825, -0.6602129936218262, -0.5567201375961304, -0.5281703472137451, -0.7958243489265442, -0.8600612878799438, -0.23553545773029327, -0.2114465832710266, -0.4853457510471344, -0.3194003403186798, -0.38363730907440186, -0.28906625509262085, -0.867198646068573, -0.5852699279785156, -0.355087548494339, -0.26408517360687256, -0.05531514436006546, -0.43895241618156433, -0.16505324840545654, -0.21233877539634705, -0.21233877539634705, -0.2587321102619171, -0.02542712166905403, -0.26408517360687256, -0.18735775351524353, -0.16594542562961578, 0.03434891998767853, -0.34259700775146484, -0.42646193504333496, -0.5602889060974121, -11.933796882629395, -0.6423693895339966, -0.3907747268676758, -11.13440227508545, -0.5924073457717896, -0.5388765335083008, -0.43895241618156433, -0.12936605513095856, -0.3015567362308502, -0.29798805713653564, -0.005074271932244301, -0.30690982937812805, -0.3729311525821686, -0.42646193504333496, -0.6138196587562561, -0.3996965289115906, -0.5959761142730713, -0.4318149983882904, -0.9706915020942688, -1.1277153491973877, -0.5924073457717896, -0.1507783681154251, -0.21412312984466553, -0.09769368171691895, -0.21055442094802856, -0.18022030591964722, -0.3782842457294464, -0.2676539421081543, -0.2498103380203247, 0.07761963456869125, -0.7708432674407959, -0.6352319717407227, -0.4228931665420532, -0.4746395945549011, -0.5924073457717896, -0.0236427653580904, -0.09769368171691895, -0.5174642205238342, -0.1213364377617836, 0.6530755758285522, -0.15256273746490479, -0.16326889395713806, -0.6994689106941223, -0.02587321028113365, -0.24624159932136536, -1.3775255680084229, -0.5353078842163086, -0.4853457510471344, -0.5174642205238342, -0.5174642205238342, -11.648298263549805, -0.5495827198028564, -0.3657936751842499, -10.963104248046875, -0.14096441864967346, -0.1347191333770752, -0.28728190064430237, -0.6031134724617004, -0.2997724115848541, -0.010315828025341034, -0.21055442094802856, -0.31404727697372437, -0.12936605513095856, -0.5567201375961304, -0.29085057973861694, -0.15702363848686218, -0.42646193504333496, -0.4300306439399719, -0.5495827198028564, -0.36936241388320923, -0.20163261890411377, -0.4996206760406494, -0.3265377879142761, -0.5959761142730713, -0.41218703985214233, -0.5138955116271973, -0.5103268027305603, -11.648298263549805, -0.5745638012886047, -0.35151880979537964, -10.848905563354492, -0.674487829208374, -0.03011106699705124, -0.2747913599014282, -0.381852924823761, -0.08698751777410507, -0.3194003403186798, -0.03011106699705124, -0.4175401031970978, -0.30869418382644653, 0.007472005672752857, -0.31761598587036133, -0.14720967411994934, -0.2997724115848541, -0.4746395945549011, -0.15791581571102142, -0.12936605513095856, -0.4228931665420532, -0.2203683853149414, 0.06156039983034134, -0.18468120694160461, 0.10973810404539108, -0.7886869311332703, -0.10215458273887634, -0.4924831986427307, -0.44608983397483826, -0.6102509498596191, -0.2997724115848541, -0.6423693895339966, -0.4228931665420532, -0.4746395945549011, -10.506308555603027, -0.5353078842163086, -0.4068339467048645, -10.277910232543945, -0.44608983397483826, -0.11509118974208832, -0.3283221423625946, -0.2587321102619171, -0.8065304756164551, -0.5424453020095825, -0.6280945539474487, -0.47107091546058655, -0.05754559487104416, -0.38542163372039795, -0.004433018155395985, -0.48891448974609375, -0.045278117060661316, -0.40326523780822754, -0.4139713644981384, -0.1998482644557953, -0.24445724487304688, -0.2783600687980652, -0.6352319717407227, 0.0517464205622673, -0.17665159702301025, -0.13650348782539368, -0.19449518620967865, -0.7886869311332703, -0.3657936751842499, -0.5852699279785156, -0.5210329294204712, -10.677606582641602, -0.5174642205238342, -0.4068339467048645, -10.277910232543945, -0.6102509498596191, -0.567426323890686, -0.24445724487304688, -0.710175096988678, -0.11776772886514664, 0.44430550932884216, 0.062006495893001556, -0.41218703985214233, -0.4139713644981384, 0.14720967411994934, -0.3640093207359314, -0.62095707654953, 0.14899402856826782, 0.11196856200695038, -1.0563406944274902, -0.09412496536970139, 0.018958820030093193, -0.3961277902126312, -0.30869418382644653, -0.13650348782539368, 0.05308469384908676, -0.8065304756164551, -0.5138955116271973, 0.011654098518192768, 0.06646738946437836, -1.1491276025772095, -0.11955209076404572, -0.27300697565078735, -0.26408517360687256, -0.41932448744773865, -0.5424453020095825, -10.563407897949219, -0.5888386964797974, -0.4050496220588684, -10.335010528564453, -0.6066822409629822, -0.3122628927230835, -0.37471550703048706, -0.07048220932483673, -0.24624159932136536, -0.09813976287841797, -0.2515946924686432, -0.724449872970581, -0.035241104662418365, 0.062006495893001556, 0.09412496536970139, -0.23018237948417664, 0.12847387790679932, -0.06780566275119781, -0.40148088335990906, -0.3015567362308502, -0.47820836305618286, -0.10304675996303558, -0.5638576745986938, -0.3889903724193573, 0.05977604538202286, -0.13115042448043823, -0.3479500710964203, 0.08743361383676529, 0.045278117060661316, -0.21323096752166748, -0.435383677482605, -0.46036475896835327, -10.506308555603027, -0.47820836305618286, -0.33189085125923157, -10.277910232543945, -0.14453312754631042, -0.18022030591964722, -0.5531514286994934, -0.5888386964797974, -0.6530755758285522, -0.33367520570755005, -0.0606682188808918, -0.8208053708076477, -0.6709191203117371, -0.31761598587036133, -0.20074044167995453, -0.35687190294265747, -0.26408517360687256, -0.2854975163936615, -0.25694775581359863, -0.09367887675762177, 0.012044426053762436, 0.2025248110294342, -0.17219069600105286, -0.04750857129693031, -0.23018237948417664, -0.043939851224422455, -0.20074044167995453, -0.4817770719528198, -0.41932448744773865, -0.310478538274765, -0.37471550703048706, -0.27122265100479126, -0.5424453020095825, -0.18557338416576385, -0.5103268027305603, -0.23553545773029327, -0.23553545773029327, -0.337243914604187, -0.30869418382644653, 0.42646193504333496, -0.2176918387413025, -0.08698751777410507, -0.760137140750885, -0.22750583291053772, 0.013717263005673885, -0.29085057973861694, 0.31583163142204285, -0.25337904691696167, 0.10706156492233276, -0.5031893849372864, 0.2176918387413025, -0.17486722767353058, -0.2203683853149414, 0.016951415687799454, -0.3479500710964203, -0.2962036728858948, -0.20163261890411377, 0.02765757218003273, -0.06646738946437836, -0.021635357290506363, -0.0056318845599889755, -0.06557521224021912, 0.027769094333052635, -0.4567960500717163, -0.17575940489768982, -0.1329347789287567, -0.4996206760406494, -0.44430550932884216, -0.6495068073272705, -0.2676539421081543, -0.024534940719604492, -0.5388765335083008, -0.44430550932884216, -0.3533031940460205, -0.41040268540382385, -0.9278669357299805, -0.4068339467048645, -0.6031134724617004, -0.31761598587036133, -0.710175096988678, -0.4817770719528198, -0.13561132550239563, -0.3872060179710388, -0.5888386964797974, -0.31761598587036133, -0.337243914604187, -1.2633265256881714, -0.3782842457294464, -0.3283221423625946, -0.08297271281480789, -0.9135921001434326, -0.2926349639892578, -0.5031893849372864, -0.5460139513015747, -12.904487609863281, -0.5353078842163086, -0.35151880979537964, -11.591197967529297, -0.46036475896835327, -0.37471550703048706, -0.6066822409629822, -0.15702363848686218, -0.2337510883808136, -0.5531514286994934, 0.022639058530330658, -0.34973445534706116, -0.32296907901763916, -0.18111246824264526, 0.04683943837881088, -0.4068339467048645, -0.5353078842163086, 0.1820046603679657, -0.3907747268676758, -0.31761598587036133, -0.35151880979537964, -0.04594726115465164, -0.5246016979217529, 0.014274876564741135, -0.2248292863368988, -0.570995032787323, -0.4924831986427307, -0.4924831986427307, -11.305702209472656, -0.5388765335083008, -0.337243914604187, -10.963104248046875, -0.283713161945343, -0.16683760285377502, -0.25337904691696167, 0.07717354595661163, -0.5531514286994934, 0.16059234738349915, -0.6066822409629822, -0.37649986147880554, -0.4157557487487793, -0.3925590515136719, -0.4228931665420532, -0.38363730907440186, -0.11063028872013092, -0.08297271281480789, -0.5281703472137451, -0.38363730907440186, -0.26408517360687256, -0.16683760285377502, -0.310478538274765, -0.4478742480278015, -0.3390282988548279, -0.13561132550239563, -0.3640093207359314, -0.5781325101852417, -0.47107091546058655, -0.7565684914588928, -0.43895241618156433, -0.4746395945549011, -0.45322731137275696, -10.563407897949219, -0.4996206760406494, -0.310478538274765, -10.449209213256836, -0.3782842457294464, -0.08297271281480789, -0.31404727697372437, -0.2747913599014282, -0.8422176837921143, -0.42110884189605713, -0.09234060347080231, -0.4675021767616272, -10.734705924987793, -0.5959761142730713, -0.35151880979537964, -10.449209213256836, -0.11330682784318924, -0.5959761142730713, -0.6388006806373596, -0.07048220932483673, -0.1597001701593399, -0.4050496220588684, -10.563407897949219, -0.5531514286994934, -0.36044061183929443, -10.392108917236328, -0.3390282988548279, -0.16772978007793427, -0.22126057744026184, -0.035241104662418365, -0.22661365568637848, 0.01327117346227169, -0.6673504114151001, -0.6780565977096558, 0.25516340136528015, 0.21947620809078217, -0.25516340136528015, -0.44430550932884216, -0.4924831986427307, -10.04951286315918, -0.5567201375961304, -0.3800685703754425, -9.821114540100098, -0.43895241618156433, -0.26230084896087646, -0.6316632628440857, -0.4817770719528198, -0.21947620809078217, -0.1373956799507141, -0.7886869311332703, -0.4817770719528198, -0.310478538274765, -0.17575940489768982, -0.4924831986427307, -0.24445724487304688, -0.31761598587036133, -0.16594542562961578, -0.7744120359420776, -0.41040268540382385, -0.18111246824264526, -0.15256273746490479, 0.0042378539219498634, -0.22304491698741913, -0.3925590515136719, -0.1686219573020935, -0.47107091546058655, -0.06111431121826172, -0.4675021767616272, -0.7173125147819519, -0.1641610711812973, -0.2658695578575134, -0.3800685703754425, -0.4407367706298828, -0.5103268027305603, -10.163711547851562, -0.5495827198028564, -0.3729311525821686, -10.106612205505371, -0.4157557487487793, -0.7030376195907593, -0.20787787437438965, -0.16148453950881958, -0.22750583291053772, -0.12936605513095856, -0.12668952345848083, -0.24445724487304688, -0.17486722767353058, -0.18557338416576385, -0.22572147846221924, -0.07538918405771255, -0.7422935366630554, -0.3283221423625946, -0.283713161945343, 0.25694775581359863, -0.19003428518772125, -0.41218703985214233, -0.4817770719528198, -0.26408517360687256, -0.2605164647102356, -0.1998482644557953, 0.08787970244884491, -0.6851940155029297, -0.026430822908878326, -0.40861833095550537, -0.3194003403186798, -0.019070342183113098, -0.34973445534706116, -0.17040634155273438, 0.1391800343990326, -0.3122628927230835, -0.34081268310546875, -0.4068339467048645, -0.46393346786499023, -11.305702209472656, -0.6495068073272705, -0.3443813920021057, -10.791805267333984, -0.3265377879142761, -0.1168755441904068, -0.1552392691373825, -0.02587321028113365, -0.08520317077636719, -0.5531514286994934, -0.5781325101852417, -0.4817770719528198, -0.15167056024074554, -0.7851181030273438, -0.5031893849372864, -0.2176918387413025, 0.26408517360687256, -0.28906625509262085, -0.46393346786499023, -0.4407367706298828, -0.44430550932884216, -10.449209213256836, -0.6031134724617004, -0.355087548494339, -9.992412567138672, -0.41218703985214233, -0.21501532196998596, -0.2087700515985489, -0.16237670183181763, 0.07449701428413391, -0.1552392691373825, -0.3889903724193573, -0.42110884189605713, -0.4175401031970978, -0.36044061183929443, -0.8029617667198181, 0.010483111254870892, -0.4157557487487793, -0.710175096988678, -0.4050496220588684, -0.2515946924686432, -0.30512547492980957, -0.1329347789287567, -0.6495068073272705, -0.27300697565078735, -0.09546323120594025, 0.36757808923721313, -0.21947620809078217, -0.4514429569244385, -0.2498103380203247, -0.42646193504333496, -0.1891421228647232, -0.2587321102619171, -0.36044061183929443, -0.10081630945205688, -0.7494310140609741, -0.9207295179367065, -0.3907747268676758, -0.4068339467048645, -0.24445724487304688, -0.09858586639165878, -0.01639380306005478, -0.002523195929825306, 0.12401299178600311, 0.03301064670085907, -0.5031893849372864, 0.27300697565078735, -0.09546323120594025, -0.4228931665420532, -0.5103268027305603, -0.5067580938339233, -11.020204544067383, -0.5353078842163086, -0.35865625739097595, -10.506308555603027, -0.6102509498596191, -0.763705849647522, -0.41218703985214233, -0.36757808923721313, -0.24802598357200623, -0.4746395945549011, -10.677606582641602, -0.5995448231697083, -0.3979121744632721, -10.335010528564453, -0.5424453020095825, -0.5817011594772339, -0.5995448231697083, -0.16594542562961578, -0.44430550932884216, -0.1980638951063156, -0.39434346556663513, -0.3729311525821686, -0.17486722767353058, 0.11375291645526886, -0.40148088335990906, -0.4853457510471344, -0.6459381580352783, -0.3211846947669983, -0.49605196714401245, -0.47107091546058655, -10.449209213256836, -0.5602889060974121, -0.39434346556663513, -10.335010528564453, -0.16594542562961578, -0.14720967411994934, -0.18378904461860657, -0.16326889395713806, -0.3015567362308502, 0.10973810404539108, -0.20163261890411377, -0.10839983075857162, -0.1329347789287567, -0.16683760285377502, -0.7315873503684998, -0.12758170068264008, -0.5424453020095825, -0.20341697335243225, -0.706606388092041, -0.08564925193786621, -0.2819288372993469, -0.12847387790679932, -0.5138955116271973, -0.22304491698741913, -0.21679966151714325, -0.3925590515136719, -0.0695900171995163, -0.5995448231697083, -0.37471550703048706, -0.8315114974975586, -0.7529997229576111, -0.1507783681154251, -0.3283221423625946, -0.06111431121826172, -0.6423693895339966, -0.4567960500717163, -0.4478742480278015, -0.48891448974609375, -0.48891448974609375, -10.734705924987793, -0.5567201375961304, -0.37471550703048706, -10.335010528564453, -0.33545956015586853, 0.1481018364429474, -0.36044061183929443, 0.0020074043422937393, -0.22393712401390076, -0.2515946924686432, -0.25337904691696167, -0.2694382667541504, -0.5067580938339233, 0.2426728755235672, -0.22839802503585815, -0.12490516901016235, -0.15791581571102142, -0.2515946924686432, -0.4478742480278015, -0.5388765335083008, -0.1730828583240509, -0.4675021767616272, -0.2159074991941452, -0.027099957689642906, -0.7422935366630554, -0.17932812869548798, -0.23910418152809143, -0.2676539421081543, 0.020966222509741783, -0.1980638951063156, -0.3122628927230835, 0.0584377720952034, -0.26230084896087646, -0.3925590515136719, -0.02854975312948227, -0.14096441864967346, -0.46393346786499023, -0.5281703472137451, -0.48891448974609375, -0.06111431121826172, -0.49605196714401245, -0.4068339467048645, -0.6173883676528931, -0.5924073457717896, -0.21233877539634705, -0.5817011594772339, -0.5246016979217529, -0.07271264493465424, -0.2426728755235672, -0.7458623051643372, -0.4157557487487793, -0.5103268027305603, 0.706606388092041, -0.1168755441904068, -0.8208053708076477, -0.813667893409729, -0.36044061183929443, -0.20074044167995453, -0.42646193504333496, -0.5317391157150269, -0.4407367706298828, -0.4050496220588684, -11.248601913452148, -0.5067580938339233, -0.33367520570755005, -10.734705924987793, -0.2605164647102356, -0.46393346786499023, -0.0628986731171608, -0.03122629225254059, -0.4675021767616272, -0.037471551448106766, -0.5638576745986938, -0.567426323890686, -0.28906625509262085, -0.1302582323551178, -0.6495068073272705, 0.1597001701593399, -0.5317391157150269, -0.21055442094802856, -0.41218703985214233, -0.9135921001434326, -0.3961277902126312, -0.4817770719528198, -0.27122265100479126, -0.38542163372039795, 0.11196856200695038, -0.710175096988678, -0.5067580938339233, 0.005297317169606686, -0.05464600771665573, -0.36936241388320923, -0.355087548494339, -0.2926349639892578], "bench": "multinews", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v16-v16a_coverage-sha142fa930-mlpgate-multinews-iso-coadapt12l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step24000.pt@1", "task": "longbench_multi_news", "row_idx": 0, "row_id": "e5a4b2ff98489f486be435f2362f21d5f6b94f4ed1a81add", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Write", " a", " summary", " of", " the", " news", " articles", " below", ".\n\n", "Document", ":\n", "Pass", "age", " ", "1", ":\n", "Former", " Winnipeg", " broadcast", " personality", " and", " Red", " River", " College", " journalism", " instructor", " Steve", " Vog", "els", "ang", " has", " been", " charged", " with", " two", " counts", " of", " robbery", " involving", " two", " separate", " banks", " in", " Alberta", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " CK", "Y", " ,", " now", " known", " as", " C", "TV", " Winnipeg", ",", " beginning", " in", " the", " early", " ", "1", "9", "9", "0", "s", " .", " He", " became", " a", " journalism", " instructor", " at", " Red", " River", " College", " in", " ", "2", "0", "0", "2", " and", " resigned", " in", " ", "2", "0", "1", "1", ".", " Police", " released", " this", " still", " image", " from", " surveillance", " video", " of", " a", " man", " they", " say", " robbed", " two", " banks", " in", " Medicine", " Hat", ",", " Alta", ".", " Steve", " Vog", "els", "ang", " has", " been", " charged", " in", " the", " robber", "ies", ".", " (", "Med", "icine", " Hat", " Police", " Service", ")", " The", " ", "5", "3", "-year", "-old", " was", " the", " news", " director", " and", " longtime", " sports", " anchor", " at", ",", " now", " known", " as", "W", "inn", "ipeg", ",", " beginning", " in", " the", " early", ".", " He", " became", " a", " journalism", " instructor", " at", " Red", " River", " College", " in", " ", "2", "0", "0", "2", " and", " resigned", " in", " ", "2", "0", "1", "1", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " In", " March", ",", " a", " former", " student", " he", " had", " dated", " was", " granted", " a", " protection", " order", " against", " him", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " in", " Medicine", " Hat", " say", " a", " man", " walked", " into", " a", " Royal", " Bank", " in", " the", " southeastern", " Alberta", " city", " on", " Oct", ".", " ", "1", "9", " and", " a", " Bank", " of", " Montreal", " the", " next", " day", " without", " a", " disguise", ",", " demanded", " money", " and", " left", " with", " an", " undisclosed", " amount", " of", " cash", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " arrested", " Vog", "els", "ang", " on", " Saturday", " at", " a", " hotel", " in", " the", " same", " area", " as", " the", " banks", ",", " just", " after", " ", "3", " a", ".m", ".", " CT", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " and", " his", " wife", " moved", " from", " Winnipeg", " to", " Nelson", ",", " B", ".C", ".,", " after", " he", " left", " his", " post", " at", " Red", " River", " College", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " After", " spending", " ", "2", "4", " years", " together", ",", " Vog", "els", "ang", " and", " his", " wife", " separated", " in", " ", "2", "0", "1", "5", " and", " he", " moved", " back", " to", " Winnipeg", ".", " She", " filed", " for", " divorce", " last", " summer", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Financial", "ly", " squeezed", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " According", " to", " court", " documents", ",", " Vog", "els", "ang", " and", " his", " wife", " had", " owned", " three", " properties", " in", " Nelson", " and", " sold", " them", " for", " a", " total", " loss", " of", " $", "8", "5", ",", "0", "0", "0", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " was", " supposed", " to", " take", " over", " fully", " last", " September", " after", " removing", " his", " ex", "-wife", "'s", " name", " from", " the", " paperwork", ".", " Vog", "els", "ang", " was", " a", " journalism", " instructor", " at", " Red", " River", " College", " from", " ", "2", "0", "0", "2", " to", " ", "2", "0", "1", "1", " after", " serving", " as", " news", " director", " and", " a", " longtime", " sports", " anchor", " at", " C", "TV", ".", " (", "Steve", " Vog", "els", "ang", "/F", "acebook", ")", " They", " also", " owned", " a", " home", " in", " Winnipeg", ",", " which", "was", " supposed", " to", " take", " over", " fully", " last", " September", " after", " removing", " his", " ex", "-wife", "'s", " name", " from", " the", " paperwork", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " The", " documents", " say", " that", " didn", "'t", " happen", ".", " Instead", ",", " she", " alleges", " he", " forged", " her", " signature", " and", " renewed", " the", " mortgage", " on", " the", " home", " in", " both", " their", " names", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " wasn", "'t", " able", " to", " make", " the", " mortgage", " payments", " and", " put", " the", " house", " up", " for", " sale", ",", " but", " it", " went", " into", " foreclosure", " in", " April", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " According", " to", " an", " email", " exchange", " in", " September", ",", " entered", " as", " evidence", ",", " while", " the", " couple", " argued", " over", " selling", " a", " property", ",", " Vog", "els", "ang", " described", " his", " financial", " situation", " and", " said", " he", " was", ",", " at", " times", ",", " sleeping", " in", " his", " vehicle", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"[", "Because", "]", " I", " have", " nowhere", " to", " stay", ",", " I", "'ll", " stay", " in", " my", " truck", " t", "ues", " &", " w", "eds", " night", ",\"", " he", " wrote", ".", " \"", "I", " have", " been", " staying", " in", " my", " truck", " regularly", ",\"", " he", " added", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Earlier", " this", " year", ",", " he", " said", " he", " planned", " to", " move", " to", " Vancouver", " Island", " in", " August", ",", " and", " was", " working", " on", " developing", " a", " career", " as", " a", " keynote", " speaker", " on", " millennials", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Acc", "used", " of", " harassing", " former", " student", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " A", " former", " student", " Vog", "els", "ang", " had", " been", " dating", " off", " and", " on", " since", " ", "2", "0", "0", "4", " got", " a", " protection", " order", " against", " him", " in", " March", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " She", " said", " she", " broke", " up", " with", " him", " last", " August", " and", " alleges", " in", " court", " documents", " that", " he", " did", " not", " stop", " contacting", " her", " through", " text", ",", " emails", " and", " vo", "ic", "emails", ",", " despite", " Winnipeg", " police", " asking", " him", " on", " three", " occasions", " to", " leave", " her", " alone", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"", "He", "'s", " gone", " to", " great", " lengths", " to", " try", " to", " get", " a", " hold", " of", " me", " since", " November", " and", " I", "'ve", " ...", " changed", " my", " cellphone", " number", ".", " I", "'ve", " cancelled", " my", " personal", " email", ".", " I", "'ve", " blocked", " him", " through", " work", ".", " I", "'ve", " tried", " to", " block", " him", " through", " email", " and", " phone", ".", " Our", " security", " desk", " and", " our", " HR", " manager", " has", " his", " picture", " and", " his", " details", " and", " he", "'s", " not", " allowed", " in", " the", " building", ",\"", " she", " said", " in", " court", " documents", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " released", " this", " video", " still", " from", " the", " bank", " robbery", " in", " Medicine", " Hat", ".", " (", "Med", "icine", " Hat", " Police", " Service", ")", " \"", "I", " wanted", " this", " to", " end", " in", " August", ".", " I", "'ve", " now", " had", " the", " police", " tell", " him", " I", " don", "'t", " want", " any", " contact", " and", " he", " is", " still", " wanting", " to", " be", " involved", ",", " wanting", " to", " be", " involved", " in", " my", " life", ",", " wanting", " to", " get", " some", " sort", " of", " effect", " from", " me", ".", " And", " so", " I", " do", " fear", " for", " my", " own", " safety", ".\"", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " is", " fighting", " those", " allegations", " next", " month", ".", " He", " told", " the", " court", " the", " woman", " \"", "has", " repeatedly", " misled", " police", " in", " an", " attempt", " to", " discredit", " me", ".\"", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"", "I", ",", " Stephen", " Lane", " Vog", "els", "ang", ",", " have", " never", " committed", " a", " violent", " act", ",\"", " he", " is", " quoted", " in", " the", " documents", " as", " saying", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " He", " says", " that", " the", " woman", " \"", "has", " actively", " interfer", "ed", " in", " my", " life", ".\"", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \"", "I", " trade", " on", " my", " reputation", " for", " my", " employment", ".", " I", " have", " spent", " over", " ", "2", "0", " years", " in", " Winnipeg", " developing", " a", " flawless", " and", " well", "-res", "pected", " reputation", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", " remains", " in", " custody", " in", " Alberta", " to", " face", " two", " robbery", " charges", " and", " is", " expected", " in", " court", " tomorrow", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " More", " from", " CBC", " Manitoba", ":\n", "Pass", "age", " ", "2", ":\n", "CT", "V", " News", " has", " learned", " former", " college", " instructor", " and", " broadcaster", " Stephen", " Vog", "els", "ang", " has", " been", " charged", " in", " connection", " with", " two", " Alberta", " bank", " robber", "ies", ",", " and", " has", " been", " dealing", " with", " criminal", " charges", " in", " Winnipeg", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " The", " well", "-known", " Winnipeg", " personality", " taught", " journalism", " at", " Red", " River", " College", " between", " ", "2", "0", "0", "2", " and", " ", "2", "0", "1", "1", ".", " Vog", "els", "ang", " is", " also", " a", " former", " sports", " anchor", " and", " news", " director", " at", " CK", "Y", "-TV", ",", " now", " C", "TV", " Winnipeg", ".", " He", " worked", " at", " the", " station", " between", " ", "1", "9", "9", "2", " and", " ", "2", "0", "0", "2", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " C", "TV", " News", " has", " learned", " Vog", "els", "ang", " returned", " to", " Red", " River", " College", ",", " working", " on", " a", " part", "-time", " basis", " sometime", " after", " moving", " back", " to", " Winnipeg", " from", " Nelson", " B", ".C", ".,", " in", " ", "2", "0", "1", "4", ",", " up", " until", " this", " past", " summer", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "I", " can", " confirm", " he", " is", " no", " longer", " an", " employee", " here", ",\u201d", " said", " Conor", " Lloyd", " spokesperson", " for", " Red", " River", " College", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Vog", "els", "ang", ",", " ", "5", "3", ",", " was", " charged", " with", " two", " counts", " of", " robbery", " in", " connection", " to", " two", " bank", " robber", "ies", " in", " Medicine", " Hat", ",", " Alta", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " On", " Monday", " Medicine", " Hat", " Police", " Service", " said", " Vog", "els", "ang", " was", " arrested", " Saturday", " in", " the", " city", ",", " located", " about", " three", " hours", " southeast", " of", " Calgary", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Police", " said", " a", " man", " went", " into", " a", " Royal", " Bank", " of", " Canada", " on", " Thursday", " October", " ", "1", "9", " and", " a", " Bank", " of", " Montreal", " on", " Friday", " October", " ", "2", "0", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " They", " said", " in", " both", " instances", ",", " the", " man", " passed", " a", " note", " to", " a", " tell", "er", " and", " received", " money", ".", " The", " amount", " is", " not", " being", " released", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "There", " were", " no", " weapons", " seen", " or", " brand", "ished", " by", " the", " accused", ".", " It", " was", " a", " note", " passed", ",", " but", " I", " guess", " what", "'s", " important", " to", " note", ",", " you", " know", ",", " in", " the", " sensitive", " environment", " of", " a", " financial", " institution", " when", " you", " pass", " the", " note", " across", " the", " desk", " so", " to", " speak", ",", " there", " is", " an", " applied", " threat", " and", " it", "'s", " unknown", " if", " he", " had", " any", " weapons", " at", " that", " time", ",\"", " said", " Joe", " West", ",", " Medicine", " Hat", " Police", " Service", " inspector", ".,", " in", " a", " phone", " interview", " with", " C", "TV", " News", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " West", " said", " information", " from", " other", " agencies", ",", " along", " with", " obtaining", " a", " description", " of", " a", " suspect", " vehicle", ",", " led", " to", " the", " arrest", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " The", " accused", " was", " located", " at", " a", " Medicine", " Hat", " hotel", ".", " West", " said", " he", " was", " arrested", " without", " incident", ",", " and", " is", " expected", " to", " appear", " in", " court", " tomorrow", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Source", ":", " Medicine", " Hat", " Police", " Service", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Financial", " and", " legal", " difficulties", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " It", " appears", " Vog", "els", "ang", " is", " going", " through", " financial", " difficulties", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Court", " documents", " obtained", " by", " C", "TV", " News", " detail", " his", " divorce", ".", " He", " was", " accused", " of", " missing", " several", " mortgage", " payments", " on", " a", " home", " in", " Winnipeg", ",", " and", " borrowing", " money", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Court", " records", " also", " show", " he", " was", " charged", " with", " sexual", " assault", " in", " September", " ", "2", "0", "1", "6", ".", " That", " charge", " was", " stayed", " October", " ", "2", "3", ",", " ", "2", "0", "1", "7", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " A", " protection", " order", " was", " filed", " and", " granted", " in", " March", " ", "2", "0", "1", "7", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Court", " documents", " show", " he", " faces", " three", " charges", " of", " disob", "ey", "ing", " a", " court", " order", ",", " laid", " in", " August", " ", "2", "0", "1", "7", ".", " A", " justice", " official", " tells", " C", "TV", " News", " those", " charges", " are", " expected", " to", " be", " dealt", " with", " in", " court", " next", " year", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " Reaction", " from", " former", " students", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " C", "TV", " News", " connected", " with", " former", " students", " who", " said", " the", " allegations", " are", " shocking", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "I", "'m", " shocked", " and", " upset", ",", " in", " disbelief", ",", " as", " I", " know", " many", " of", " Steve", "'s", " former", " students", " are", ",\u201d", " said", " former", " student", " Matt", " Pre", "pro", "st", " in", " an", " emailed", " statement", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " \u201c", "Steve", " was", " a", " tough", ",", " but", " fair", " teacher", "\u2014one", " who", " built", " his", " lessons", " and", " rapport", " with", " us", " through", " a", " mix", " of", " fun", " and", " humour", ",", " always", " challenging", " us", " to", " step", " outside", " our", " comfort", " zones", " and", " to", " be", " better", " than", " our", " last", " assignment", ".", " No", " guts", ",", " no", " glory", ",", " as", " he", " used", " to", " say", ".", " NEW", "LINE", "_CHAR", " NEW", "LINE", "_CHAR", " There", "\u2019s", " still", " much", " we", " don", "\u2019t", " know", " about", " the", " circumstances", " of", " these", " alleged", " robber", "ies", ",", " and", " I", "\u2019ll", " defer", " further", " comment", " at", " this", " time", ".\u201d", "\n\n\n", "Summary", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 14, "article_end": 1961, "kept": [2, 21, 28, 29, 45, 46, 47, 56, 63, 66, 82, 88, 91, 93, 101, 113, 114, 125, 133, 144, 145, 159, 175, 186, 187, 195, 198, 199, 214, 237, 239, 243, 247, 248, 250, 262, 265, 273, 275, 279, 282, 293, 309, 310, 325, 329, 334, 342, 343, 349, 353, 365, 376, 387, 393, 394, 396, 397, 401, 403, 413, 415, 422, 425, 437, 450, 452, 455, 469, 478, 481, 485, 488, 489, 495, 496, 502, 517, 530, 537, 538, 539, 548, 552, 554, 555, 560, 568, 572, 582, 597, 598, 614, 617, 619, 627, 632, 634, 646, 654, 655, 657, 671, 672, 697, 698, 710, 723, 725, 728, 732, 735, 741, 742, 754, 760, 765, 773, 774, 787, 790, 792, 803, 804, 806, 807, 814, 819, 821, 823, 838, 847, 853, 856, 857, 860, 863, 878, 913, 917, 919, 924, 931, 933, 943, 951, 954, 958, 959, 963, 975, 976, 979, 984, 990, 993, 994, 1012, 1014, 1018, 1026, 1042, 1047, 1063, 1068, 1071, 1074, 1075, 1080, 1082, 1108, 1120, 1125, 1129, 1144, 1145, 1148, 1151, 1156, 1161, 1162, 1173, 1191, 1197, 1198, 1204, 1206, 1232, 1246, 1265, 1275, 1295, 1326, 1335, 1337, 1361, 1370, 1387, 1388, 1391, 1394, 1395, 1398, 1402, 1405, 1406, 1426, 1427, 1429, 1437, 1440, 1441, 1465, 1466, 1484, 1489, 1491, 1493, 1495, 1498, 1502, 1505, 1507, 1549, 1553, 1556, 1562, 1574, 1576, 1631, 1634, 1635, 1661, 1693, 1700, 1708, 1729, 1742, 1749, 1759, 1774, 1775, 1776, 1777, 1779, 1807, 1823, 1858, 1860, 1866, 1881, 1884, 1905, 1930, 1939, 1942], "answer_k": "A former Winnipeg teacher is facing charges of two separate bank robberies, and he's not happy about it. Steve Vogels, 50, was charged with two counts of robbery and theft after he was arrested in October for stealing $100,000 from a bank in Winnipeg, the CBC reports. The robbery occurred in 2015, and Vogels was charged with a lesser offense of theft in 2016. The charges against Vogels were filed in March, and he was granted a protection order against him by the court. The order was renewed in August, and Vogels was arrested in October. The charges against him are that he stole $100,000 from a bank in Winnipeg and $100,000 from a bank in Regina, Canada. Vogels, who was a teacher at a high school in Winnipeg for 12 years, was charged with two counts of robbery and one count of theft. He was also charged with two counts of harassment and one count of assault. Vogels, who was also a news anchor for CTV, was charged with two counts of robbery and one count of theft in 2016. He was also charged with two counts of harassment and one count of assault in 2017. Vogels is fighting the charges, and he says he has been harassed by the media and by the police. \"I'm not going to be involved in any kind of publicity campaign for myself or for my family,\" he says. \"I'm not going to be involved in any kind of publicity campaign for myself or for my family.\"", "answer_full": "A former college instructor and sports anchor in Winnipeg is accused of robbing two banks in Alberta, and he's in custody. Police say Stephen Vogelsang, 53, was arrested Saturday in Medicine Hat, about three hours southeast of Calgary, after a man robbed a Royal Bank of Canada on Oct. 19 and a Bank of Montreal on Oct. 20, CTV reports. Police say Vogelsang, who taught journalism at Red River College in Winnipeg from 2002 to 2011, was arrested at a hotel in the same area as the banks. Vogelsang and his wife moved from Winnipeg to Nelson, B.C., after he left his post at Red River College. They separated in 2015 and he moved back to Winnipeg. Vogelsang was supposed to take over the home in Nelson, which he had sold, last September after removing his ex-wife's name from the paperwork. But he says she forged her signature and renewed the mortgage on the home in both their names. The home went into foreclosure in April. Vogelsang says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was supposed to move to Vancouver Island in August and was working on developing a career as a keynote speaker on millennials. He says he was", "target": "A former well-known Canadian TV sports anchor is in jail after police say he robbed two banks in as many days in the western province of Alberta last week. Police in the small city of Medicine Hat say Steve Vogelsang robbed a Royal Bank of Canada on Thursday, Oct. 19, and then turned around the next day and robbed a Bank of Montreal, CBC reports. He entered both banks without a disguise and after demanding money, left with an undisclosed sum. Police finally arrested Vogelsang at a nearby hotel at around 3am on Saturday. Per CTV Winnipeg News, Vogelsang, 53, was a longtime news director and sports broadcaster at CKY, now CTV Winnipeg. He also taught journalism at Red River College in Winnipeg from 2002 to 2011. Conor Lloyd, a spokesman for the college, says, \u201cI can confirm he is no longer an employee here.\u201d Vogelsang is scheduled to appear in provincial court on Tuesday.", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.14501953125, "digit": 0.0458984375, "capital": 0.0673828125, "line_break": 0.005859375, "stopword": 0.275390625}, "context_share": {"no_letter": 0.20515691263782868, "digit": 0.05004240882103478, "capital": 0.1658693808312129, "line_break": 0.0018999151823579305, "stopword": 0.16563189143341814}, "adjacent": 0.31640625}}

==> gen/appendix/selection/niah.json <==
{"scores": [-1.677046537399292, -1.0361371040344238, -1.5168192386627197, -1.8800013065338135, -1.1109099388122559, -2.050910472869873, -2.713183879852295, -2.86272931098938, -1.783864974975586, -0.8064779043197632, -0.8171596527099609, -0.9827279448509216, -1.3352283239364624, -1.6129558086395264, -1.9440921545028687, -2.157728672027588, -1.8693194389343262, -2.7772748470306396, -2.2218198776245117, -1.6556830406188965, -2.040228843688965, -1.751819372177124, -2.040228843688965, -2.0295467376708984, -2.392728805541992, -2.371365547180176, -1.8479558229446411, -1.8586375713348389, -1.8906831741333008, -2.8840928077697754, -2.414092540740967, -1.6556830406188965, -1.5915920734405518, -2.691819906234741, -2.424774169921875, -2.4675018787384033, -1.8586375713348389, -3.161820411682129, -2.1043195724487305, -2.9909110069274902, -1.751819372177124, -2.86272931098938, -2.264547348022461, -2.488865375518799, -2.638411045074463, -2.350001811981201, -2.798638105392456, -2.040228843688965, -3.1190929412841797, -3.204547882080078, -4.187275409698486, -3.247274875640869, -2.4461379051208496, -2.606365442276001, -2.499547004699707, -2.8200018405914307, -2.3286380767822266, -2.23250150680542, -2.2859106063842773, -2.94818377494812, -3.9950027465820312, -2.531592607498169, -3.567729949951172, -2.723865509033203, -2.392728805541992, -3.204547882080078, -2.9695472717285156, -2.264547348022461, -1.5488646030426025, -3.460911273956299, -3.460911273956299, -3.8240935802459717, -3.2686386108398438, -3.3327298164367676, -2.488865375518799, -2.9909110069274902, -2.5529563426971436, -2.574319839477539, -2.0295467376708984, -2.2538652420043945, -2.6170473098754883, -2.8413655757904053, -3.311366081237793, -4.208639144897461, -3.161820411682129, -3.909548282623291, -3.1190929412841797, -3.7172751426696777, -2.798638105392456, -2.350001811981201, -2.1470468044281006, -2.040228843688965, -3.845457077026367, -2.8200018405914307, -2.093637704849243, -2.638411045074463, -1.6556830406188965, -2.8413655757904053, -3.760002613067627, -3.5250024795532227, -2.4675018787384033, -2.9268200397491455, -3.653184413909912, -3.1831841468811035, -2.1684107780456543, -2.0615923404693604, -2.0722742080688477, -1.602273941040039, -1.7731828689575195, -2.018864870071411, -2.040228843688965, -2.1790924072265625, -3.546365737915039, -2.5956838130950928, -3.3327298164367676, -2.681138038635254, -2.8200018405914307, -2.499547004699707, -3.3327298164367676, -3.097729206085205, -2.392728805541992, -2.6597745418548584, -2.27522873878479, -2.1043195724487305, -2.371365547180176, -1.47409188747406, -2.157728672027588, -2.798638105392456, -2.7772748470306396, -1.9547741413116455, -1.7411375045776367, -3.396820545196533, -2.2965924739837646, -3.3754570484161377, -3.7813663482666016, -2.9909110069274902, -1.9120467901229858, -2.2431836128234863, -1.6663649082183838, -2.1470468044281006, -1.602273941040039, -1.4634100198745728, -1.4100009202957153, -1.7945466041564941, -2.8200018405914307, -3.4395480155944824, -1.6236374378204346, -1.8372740745544434, -1.8479558229446411, -2.2859106063842773, -1.9654558897018433, -2.414092540740967, -1.5702282190322876, -2.2431836128234863, -2.755910873413086, -1.7625012397766113, -2.157728672027588, -3.055001974105835, -2.713183879852295, -2.7345473766326904, -1.9440921545028687, -2.9695472717285156, -2.7772748470306396, -2.1790924072265625, -2.3179562091827393, -1.9547741413116455, -1.751819372177124, -3.2686386108398438, -2.3179562091827393, -1.9761377573013306, -2.382047176361084, -1.933410406112671, -2.1043195724487305, -2.018864870071411, -2.1363651752471924, -1.7731828689575195, -1.8906831741333008, -1.8693194389343262, -1.1429553031921387, -2.606365442276001, -3.055001974105835, -2.4461379051208496, -2.093637704849243, -2.2111377716064453, -2.008183002471924, -1.602273941040039, -1.8159103393554688, -2.5956838130950928, -2.200456142425537, -2.5209107398986816, -2.1150014400482178, -1.8372740745544434, -2.0295467376708984, -2.189774513244629, -2.040228843688965, -2.755910873413086, -2.018864870071411, -1.709092140197754, -2.1684107780456543, -2.3179562091827393, -3.204547882080078, -3.9309117794036865, -3.0336384773254395, -2.531592607498169, -2.392728805541992, -2.4781835079193115, -2.27522873878479, -2.1043195724487305, -2.6277289390563965, -2.755910873413086, -2.4034106731414795, -2.691819906234741, -3.460911273956299, -3.7813663482666016, -3.2259116172790527, -2.4675018787384033, -3.1190929412841797, -2.6597745418548584, -2.798638105392456, -2.9268200397491455, -2.040228843688965, -2.723865509033203, -2.638411045074463, -2.7025017738342285, -2.093637704849243, -3.5890932083129883, -3.0336384773254395, -2.157728672027588, -1.6556830406188965, -2.4781835079193115, -1.9013649225234985, -1.8586375713348389, -1.5168192386627197, -1.2978419065475464, -1.4206827878952026, -1.0094324350357056, -1.3138644695281982, -2.4675018787384033, -2.606365442276001, -2.1150014400482178, -1.8479558229446411, -1.0094324350357056, -1.8800013065338135, -1.9013649225234985, -1.2764781713485718, -1.0361371040344238, -1.1429553031921387, -1.602273941040039, -1.9227285385131836, -2.1150014400482178, -2.4034106731414795, -1.826592206954956, -2.456820011138916, -1.751819372177124, -1.783864974975586, -1.3459099531173706, -2.0295467376708984, -2.86272931098938, -1.4847736358642578, -2.90545654296875, -2.798638105392456, -3.0763659477233887, -1.8800013065338135, -1.8586375713348389, -2.23250150680542, -2.8413655757904053, -2.392728805541992, -3.546365737915039, -3.204547882080078, -4.25136661529541, -2.9268200397491455, -2.7345473766326904, -2.5209107398986816, -2.8200018405914307, -2.264547348022461, -3.5250024795532227, -2.499547004699707, -2.2111377716064453, -2.350001811981201, -2.691819906234741, -3.1190929412841797, -3.2686386108398438, -3.2259116172790527, -1.6663649082183838, -1.5809102058410645, -1.2390917539596558, -2.3393197059631348, -1.8052284717559814, -2.050910472869873, -3.7813663482666016, -2.499547004699707, -1.6556830406188965, -2.499547004699707, -3.610456943511963, -2.8413655757904053, -2.488865375518799, -3.247274875640869, -3.2900023460388184, -1.7625012397766113, -1.9547741413116455, -3.055001974105835, -3.161820411682129, -2.798638105392456, -3.5890932083129883, -2.2111377716064453, -2.5102291107177734, -2.531592607498169, -3.6959116458892822, -3.3754570484161377, -3.653184413909912, -2.5636379718780518, -2.3393197059631348, -1.933410406112671, -1.2604553699493408, -1.5809102058410645, -2.691819906234741, -1.9761377573013306, -2.5850017070770264, -2.1043195724487305, -2.2111377716064453, -2.7772748470306396, -3.1190929412841797, -2.5956838130950928, -3.9736390113830566, -2.5850017070770264, -2.86272931098938, -3.311366081237793, -2.90545654296875, -2.456820011138916, -1.0948872566223145, -1.7304556369781494, -1.228410005569458, -3.460911273956299, -3.204547882080078, -3.6745481491088867, -2.9695472717285156, -3.610456943511963, -2.040228843688965, -2.018864870071411, -2.8200018405914307, -2.499547004699707, -3.161820411682129, -3.6959116458892822, -2.8413655757904053, -3.7386388778686523, -2.5956838130950928, -1.8372740745544434, -1.7945466041564941, -1.7411375045776367, -2.1470468044281006, -2.2111377716064453, -2.040228843688965, -2.157728672027588, -3.097729206085205, -4.144548416137695, -2.2965924739837646, -2.6277289390563965, -3.0336384773254395, -2.5850017070770264, -2.424774169921875, -2.5529563426971436, -1.8159103393554688, -1.7731828689575195, -2.670456647872925, -2.157728672027588, -1.5168192386627197, -1.7304556369781494, -1.933410406112671, -1.783864974975586, -1.377955436706543, -3.140456438064575, -2.5529563426971436, -2.5422744750976562, -2.125683307647705, -2.4675018787384033, -2.200456142425537, -3.161820411682129, -2.189774513244629, -2.1470468044281006, -2.2111377716064453, -1.8159103393554688, -3.396820545196533, -2.018864870071411, -2.1363651752471924, -1.9013649225234985, -2.0295467376708984, -1.7625012397766113, -1.9654558897018433, -1.9013649225234985, -1.3031827211380005, -1.6343193054199219, -2.4461379051208496, -2.755910873413086, -4.037729740142822, -3.653184413909912, -3.845457077026367, -2.4781835079193115, -2.414092540740967, -1.0681825876235962, -1.5809102058410645, -3.354093074798584, -4.059093475341797, -2.7772748470306396, -3.247274875640869, -2.4354562759399414, -3.5250024795532227, -3.9736390113830566, -3.140456438064575, -2.8200018405914307, -3.247274875640869, -4.165911674499512, -2.5102291107177734, -2.499547004699707, -2.5956838130950928, -2.3606834411621094, -2.5956838130950928, -2.4354562759399414, -2.371365547180176, -2.2431836128234863, -3.503638744354248, -4.123184680938721, -2.7772748470306396, -2.414092540740967, -3.5890932083129883, -2.1150014400482178, -1.7731828689575195, -1.8159103393554688, -1.2604553699493408, -1.751819372177124, -3.2259116172790527, -2.2431836128234863, -3.3327298164367676, -3.6959116458892822, -3.7813663482666016, -3.7386388778686523, -1.8159103393554688, -1.6984102725982666, -1.9440921545028687, -1.6556830406188965, -1.4206827878952026, -1.9868195056915283, -1.8052284717559814, -0.8972733020782471, -0.9239779114723206, -2.8200018405914307, -2.2965924739837646, -1.933410406112671, -2.27522873878479, -2.606365442276001, -1.7304556369781494, -1.933410406112671, -1.5061373710632324, -0.9720460772514343, -1.6877285242080688, -1.399319052696228, -2.8200018405914307, -1.5488646030426025, -2.86272931098938, -2.798638105392456, -2.23250150680542, -2.018864870071411, -2.008183002471924, -2.082955837249756, -2.189774513244629, -1.7304556369781494, -2.7345473766326904, -2.9909110069274902, -3.2900023460388184, -2.093637704849243, -1.9975013732910156, -3.0336384773254395, -2.6277289390563965, -1.6343193054199219, -1.4634100198745728, -1.9440921545028687, -1.5595464706420898, -1.4847736358642578, -1.47409188747406, -2.040228843688965, -3.311366081237793, -3.8881843090057373, -3.802729845046997, -1.7411375045776367, -2.6277289390563965, -2.94818377494812, -2.093637704849243, -1.5488646030426025, -3.204547882080078, -2.7345473766326904, -2.456820011138916, -3.952275514602661, -2.90545654296875, -2.008183002471924, -2.5529563426971436, -1.8586375713348389, -1.9120467901229858, -3.460911273956299, -3.2686386108398438, -3.8240935802459717, -2.5422744750976562, -2.3179562091827393, -3.012274742126465, -3.9736390113830566, -4.187275409698486, -3.9950027465820312, -2.371365547180176, -2.755910873413086, -2.093637704849243, -2.5956838130950928, -3.2259116172790527, -2.189774513244629, -2.723865509033203, -2.040228843688965, -2.9909110069274902, -2.2965924739837646, -1.47409188747406, -3.5890932083129883, -3.503638744354248, -4.123184680938721, -3.460911273956299, -3.204547882080078, -2.94818377494812, -2.008183002471924, -2.157728672027588, -2.5850017070770264, -2.27522873878479, -2.4461379051208496, -1.8586375713348389, -1.9227285385131836, -1.399319052696228, -1.7304556369781494, -2.0295467376708984, -2.0615923404693604, -3.7172751426696777, -2.125683307647705, -2.3179562091827393, -1.9120467901229858, -2.1684107780456543, -1.8800013065338135, -2.1790924072265625, -1.9868195056915283, -1.3459099531173706, -1.6663649082183838, -2.456820011138916, -3.2259116172790527, -3.161820411682129, -3.354093074798584, -1.8052284717559814, -1.6877285242080688, -1.1482962369918823, -1.4847736358642578, -2.1363651752471924, -2.8200018405914307, -2.264547348022461, -2.5422744750976562, -2.606365442276001, -1.9120467901229858, -2.2218198776245117, -2.713183879852295, -2.2431836128234863, -3.1190929412841797, -2.414092540740967, -3.204547882080078, -3.6745481491088867, -3.4395480155944824, -2.691819906234741, -2.4034106731414795, -2.3286380767822266, -1.677046537399292, -1.4420464038848877, -1.9975013732910156, -2.018864870071411, -2.3606834411621094, -2.94818377494812, -2.649092674255371, -1.933410406112671, -2.0295467376708984, -2.4354562759399414, -2.681138038635254, -3.0763659477233887, -3.097729206085205, -2.0615923404693604, -2.8840928077697754, -2.2431836128234863, -2.4034106731414795, -2.94818377494812, -2.3606834411621094, -2.6597745418548584, -2.264547348022461, -1.5595464706420898, -1.4100009202957153, -1.1109099388122559, -1.1322736740112305, -2.5102291107177734, -2.649092674255371, -2.27522873878479, -1.7945466041564941, -2.1150014400482178, -3.354093074798584, -3.140456438064575, -1.7197740077972412, -1.5381829738616943, -2.008183002471924, -1.5381829738616943, -1.6129558086395264, -1.6984102725982666, -1.2657963037490845, -1.399319052696228, -1.6129558086395264, -1.8052284717559814, -1.4954555034637451, -3.3754570484161377, -3.1190929412841797, -3.2900023460388184, -2.798638105392456, -1.5168192386627197, -1.826592206954956, -1.709092140197754, -1.9868195056915283, -1.783864974975586, -3.0763659477233887, -1.8372740745544434, -1.709092140197754, -2.4461379051208496, -2.531592607498169, -2.638411045074463, -1.9227285385131836, -2.189774513244629, -3.866820812225342, -2.649092674255371, -2.670456647872925, -3.161820411682129, -3.055001974105835, -1.6129558086395264, -0.8865914344787598, -0.8705687522888184, -1.6343193054199219, -2.371365547180176, -3.460911273956299, -2.189774513244629, -2.2538652420043945, -1.709092140197754, -2.0722742080688477, -1.826592206954956, -2.1470468044281006, -1.7731828689575195, -1.2497735023498535, -1.6236374378204346, -2.3179562091827393, -1.9120467901229858, -1.7411375045776367, -1.377955436706543, -1.2711372375488281, -1.0842053890228271, -2.382047176361084, -2.4675018787384033, -1.826592206954956, -2.008183002471924, -2.3606834411621094, -2.3393197059631348, -2.0615923404693604, -1.6129558086395264, -2.7345473766326904, -3.460911273956299, -3.311366081237793, -2.382047176361084, -1.6877285242080688, -1.7945466041564941, -1.8479558229446411, -3.097729206085205, -2.638411045074463, -2.008183002471924, -2.5850017070770264, -2.5850017070770264, -1.8693194389343262, -1.677046537399292, -1.9013649225234985, -2.382047176361084, -2.050910472869873, -2.2965924739837646, -2.638411045074463, -2.723865509033203, -2.499547004699707, -2.5956838130950928, -3.2900023460388184, -2.264547348022461, -2.040228843688965, -2.86272931098938, -2.008183002471924, -2.3286380767822266, -2.713183879852295, -2.2859106063842773, -1.5061373710632324, -2.2538652420043945, -3.1831841468811035, -3.204547882080078, -3.6959116458892822, -2.94818377494812, -3.204547882080078, -2.2538652420043945, -2.2111377716064453, -2.574319839477539, -3.9309117794036865, -2.6170473098754883, -2.681138038635254, -1.399319052696228, -1.3245463371276855, -1.8052284717559814, -2.1363651752471924, -2.4675018787384033, -3.6318206787109375, -3.1831841468811035, -4.294093608856201, -3.503638744354248, -3.1190929412841797, -2.8413655757904053, -2.2218198776245117, -2.1684107780456543, -2.488865375518799, -2.531592607498169, -3.8881843090057373, -3.653184413909912, -3.546365737915039, -2.3393197059631348, -2.86272931098938, -2.5529563426971436, -2.499547004699707, -2.798638105392456, -2.606365442276001, -3.5890932083129883, -2.4675018787384033, -2.157728672027588, -2.1684107780456543, -3.161820411682129, -2.350001811981201, -2.5209107398986816, -3.140456438064575, -2.2111377716064453, -2.2111377716064453, -2.5102291107177734, -3.2259116172790527, -3.354093074798584, -4.016366004943848, -3.6745481491088867, -3.3754570484161377, -2.8200018405914307, -2.2431836128234863, -2.7772748470306396, -1.7945466041564941, -3.3754570484161377, -3.6959116458892822, -3.012274742126465, -3.845457077026367, -2.2965924739837646, -2.5529563426971436, -3.567729949951172, -4.657276153564453, -2.86272931098938, -3.097729206085205, -4.294093608856201, -2.392728805541992, -2.27522873878479, -3.909548282623291, -3.567729949951172, -2.531592607498169, -3.1190929412841797, -3.1831841468811035, -2.125683307647705, -2.5422744750976562, -2.755910873413086, -1.751819372177124, -2.713183879852295, -2.670456647872925, -2.798638105392456, -3.354093074798584, -2.90545654296875, -3.2259116172790527, -2.86272931098938, -2.798638105392456, -3.7172751426696777, -3.418184280395508, -2.6597745418548584, -1.8159103393554688, -1.6556830406188965, -2.8840928077697754, -2.3606834411621094, -3.8881843090057373, -2.3606834411621094, -2.23250150680542, -2.4354562759399414, -2.3286380767822266, -1.9654558897018433, -2.307274341583252, -1.3459099531173706, -1.677046537399292, -2.382047176361084, -1.6984102725982666, -2.1470468044281006, -2.264547348022461, -2.1043195724487305, -1.8052284717559814, -3.0336384773254395, -2.606365442276001, -2.1790924072265625, -2.4781835079193115, -3.503638744354248, -2.8413655757904053, -2.6170473098754883, -2.681138038635254, -2.6277289390563965, -2.755910873413086, -2.6170473098754883, -2.5636379718780518, -2.9909110069274902, -2.5956838130950928, -3.354093074798584, -3.6318206787109375, -2.499547004699707, -2.3393197059631348, -2.456820011138916, -2.0295467376708984, -1.5488646030426025, -1.6556830406188965, -2.8840928077697754, -2.90545654296875, -3.3754570484161377, -2.2218198776245117, -1.9440921545028687, -2.1470468044281006, -1.9868195056915283, -2.23250150680542, -2.1684107780456543, -1.8586375713348389, -2.189774513244629, -2.5636379718780518, -2.1150014400482178, -2.0722742080688477, -3.1831841468811035, -4.08045768737793, -2.713183879852295, -2.8840928077697754, -3.0763659477233887, -2.093637704849243, -2.606365442276001, -2.2431836128234863, -2.90545654296875, -2.8200018405914307, -2.681138038635254, -2.125683307647705, -2.414092540740967, -2.264547348022461, -3.6745481491088867, -2.691819906234741, -3.012274742126465, -2.5636379718780518, -1.933410406112671, -1.9227285385131836, -3.760002613067627, -2.3179562091827393, -2.350001811981201, -1.8906831741333008, -2.093637704849243, -1.8800013065338135, -2.27522873878479, -1.8800013065338135, -1.377955436706543, -1.709092140197754, -2.414092540740967, -1.751819372177124, -2.4354562759399414, -3.204547882080078, -3.1831841468811035, -3.012274742126465, -2.90545654296875, -2.9695472717285156, -2.4675018787384033, -2.5529563426971436, -1.5595464706420898, -2.3286380767822266, -2.755910873413086, -2.94818377494812, -2.371365547180176, -2.23250150680542, -2.189774513244629, -3.1190929412841797, -1.7625012397766113, -2.2111377716064453, -2.6597745418548584, -3.4822750091552734, -2.531592607498169, -2.9909110069274902, -1.8052284717559814, -2.1363651752471924, -2.2538652420043945, -2.5956838130950928, -2.9695472717285156, -2.2859106063842773, -2.424774169921875, -2.5422744750976562, -3.567729949951172, -4.2300028800964355, -3.354093074798584, -2.9909110069274902, -3.760002613067627, -3.247274875640869, -2.723865509033203, -2.3606834411621094, -2.414092540740967, -2.531592607498169, -1.8906831741333008, -1.7731828689575195, -3.6959116458892822, -3.0336384773254395, -3.161820411682129, -3.503638744354248, -3.8240935802459717, -2.86272931098938, -1.9654558897018433, -2.414092540740967, -2.424774169921875, -2.488865375518799, -1.3138644695281982, -2.755910873413086, -2.018864870071411, -2.723865509033203, -2.2431836128234863, -1.4954555034637451, -2.90545654296875, -3.546365737915039, -1.8052284717559814, -1.7411375045776367, -3.4822750091552734, -1.6877285242080688, -2.606365442276001, -2.189774513244629, -2.5636379718780518, -1.933410406112671, -2.2538652420043945, -1.7731828689575195, -2.0722742080688477, -2.2538652420043945, -3.610456943511963, -4.037729740142822, -3.012274742126465, -1.137614369392395, -2.8200018405914307, -2.5422744750976562, -2.23250150680542, -2.2538652420043945, -3.610456943511963, -3.247274875640869, -2.4034106731414795, -3.6318206787109375, -3.5890932083129883, -4.358184814453125, -4.016366004943848, -2.499547004699707, -2.8413655757904053, -1.9654558897018433, -3.247274875640869, -1.6450011730194092, -3.140456438064575, -2.3393197059631348, -2.9268200397491455, -3.4395480155944824, -2.5422744750976562, -1.7197740077972412, -3.5890932083129883, -2.7025017738342285, -2.264547348022461, -2.94818377494812, -2.350001811981201, -1.9547741413116455, -1.6343193054199219, -2.189774513244629, -2.125683307647705, -2.9268200397491455, -3.909548282623291, -1.6129558086395264, -1.2871599197387695, -2.4461379051208496, -1.5915920734405518, -2.4354562759399414, -3.247274875640869, -3.1831841468811035, -2.0615923404693604, -2.90545654296875, -2.755910873413086, -2.7345473766326904, -3.8240935802459717, -3.418184280395508, -3.2686386108398438, -2.691819906234741, -2.189774513244629, -3.4822750091552734, -1.5061373710632324, -1.8906831741333008, -1.8586375713348389, -2.5209107398986816, -1.709092140197754, -1.5915920734405518, -3.1190929412841797, -1.677046537399292, -2.2431836128234863, -2.200456142425537, -2.350001811981201, -3.354093074798584, -3.2259116172790527, -3.503638744354248, -2.5209107398986816, -3.1190929412841797, -2.3606834411621094, -2.382047176361084, -2.456820011138916, -2.4034106731414795, -2.2218198776245117, -2.23250150680542, -1.6129558086395264, -2.9695472717285156, -3.9950027465820312, -3.1831841468811035, -3.204547882080078, -2.2218198776245117, -2.2538652420043945, -2.307274341583252, -3.0763659477233887, -2.94818377494812, -2.1470468044281006, -2.414092540740967, -2.531592607498169, -3.012274742126465, -2.2111377716064453, -2.649092674255371, -2.4781835079193115, -2.8840928077697754, -3.2686386108398438, -2.574319839477539, -3.396820545196533, -3.802729845046997, -3.866820812225342, -2.6277289390563965, -2.125683307647705, -2.6170473098754883, -2.9268200397491455, -3.247274875640869, -2.9268200397491455, -2.638411045074463, -1.5061373710632324, -1.3298872709274292, -2.691819906234741, -2.157728672027588, -2.5850017070770264, -3.418184280395508, -3.7386388778686523, -4.25136661529541, -3.204547882080078, -2.531592607498169, -3.140456438064575, -2.350001811981201, -3.311366081237793, -3.418184280395508, -2.531592607498169, -3.2259116172790527, -2.6170473098754883, -3.802729845046997, -4.336821556091309, -3.866820812225342, -3.845457077026367, -2.7345473766326904, -2.157728672027588, -2.414092540740967, -3.140456438064575, -2.531592607498169, -2.691819906234741, -2.9695472717285156, -2.499547004699707, -2.531592607498169, -2.3393197059631348, -1.078864336013794, -0.7263641357421875, -1.1803417205810547, -3.567729949951172, -2.4781835079193115, -2.1150014400482178, -1.399319052696228, -2.157728672027588, -3.460911273956299, -4.016366004943848, -3.204547882080078, -3.866820812225342, -2.5636379718780518, -3.7172751426696777, -3.311366081237793, -3.055001974105835, -3.802729845046997, -3.845457077026367, -4.507730484008789, -4.187275409698486, -3.3327298164367676, -2.2859106063842773, -3.7172751426696777, -2.8840928077697754, -2.1043195724487305, -2.1470468044281006, -1.5702282190322876, -2.008183002471924, -1.9761377573013306, -1.6556830406188965, -2.264547348022461, -2.5529563426971436, -2.456820011138916, -2.638411045074463, -2.9695472717285156, -2.8840928077697754, -2.2218198776245117, -2.2218198776245117, -2.1363651752471924, -2.23250150680542, -2.082955837249756, -2.082955837249756, -3.4395480155944824, -2.2218198776245117, -3.3327298164367676, -2.2431836128234863, -2.8413655757904053, -2.4461379051208496, -2.040228843688965, -3.3754570484161377, -2.093637704849243, -2.3606834411621094, -2.200456142425537, -1.751819372177124, -2.4675018787384033, -1.6984102725982666, -2.3393197059631348, -3.653184413909912, -2.371365547180176, -2.0722742080688477, -1.7731828689575195, -2.1043195724487305, -3.097729206085205, -3.418184280395508, -2.755910873413086, -2.691819906234741, -2.9909110069274902, -3.3754570484161377, -2.670456647872925, -2.9268200397491455, -3.311366081237793, -4.08045768737793, -3.4395480155944824, -3.140456438064575, -3.0336384773254395, -1.8159103393554688, -2.018864870071411, -2.27522873878479, -3.161820411682129, -3.503638744354248, -2.6277289390563965, -2.9268200397491455, -3.247274875640869, -3.6745481491088867, -3.760002613067627, -2.8200018405914307, -2.7772748470306396, -2.2218198776245117, -2.9909110069274902, -2.9695472717285156, -3.418184280395508, -3.0763659477233887, -3.012274742126465, -3.140456438064575, -3.845457077026367, -4.187275409698486, -3.140456438064575, -2.4034106731414795, -2.382047176361084, -3.3754570484161377, -3.0763659477233887, -3.3754570484161377, -2.6597745418548584, -3.610456943511963, -2.5422744750976562, -3.8240935802459717, -2.3606834411621094, -2.488865375518799, -2.1363651752471924, -1.7731828689575195, -2.488865375518799, -2.691819906234741, -2.638411045074463, -2.8200018405914307, -2.3179562091827393, -1.7945466041564941, -1.5702282190322876, -2.264547348022461, -2.2859106063842773, -2.4675018787384033, -3.546365737915039, -2.798638105392456, -2.4034106731414795, -3.354093074798584, -2.9695472717285156, -2.531592607498169, -2.723865509033203, -2.5529563426971436, -2.6170473098754883, -1.8052284717559814, -3.354093074798584, -2.8840928077697754, -1.5488646030426025, -1.7945466041564941, -2.4675018787384033, -1.9013649225234985, -2.0295467376708984, -3.610456943511963, -2.9909110069274902, -2.189774513244629, -1.9975013732910156, -2.157728672027588, -1.8479558229446411, -2.157728672027588, -2.189774513244629, -1.9547741413116455, -1.3085236549377441, -1.7197740077972412, -1.7625012397766113, -2.2859106063842773, -1.9975013732910156, -2.638411045074463, -2.1470468044281006, -3.396820545196533, -2.157728672027588, -2.3393197059631348, -2.1790924072265625, -1.751819372177124, -2.3606834411621094, -2.23250150680542, -3.952275514602661, -3.354093074798584, -1.9868195056915283, -2.606365442276001, -1.9013649225234985, -1.2871599197387695, -2.86272931098938, -2.307274341583252, -2.23250150680542, -1.933410406112671, -2.008183002471924, -2.0722742080688477, -1.4634100198745728, -2.5956838130950928, -2.23250150680542, -2.350001811981201, -1.3298872709274292, -2.392728805541992, -1.5702282190322876, -1.826592206954956, -2.7345473766326904, -2.5422744750976562, -2.574319839477539, -1.783864974975586, -1.7625012397766113, -3.396820545196533, -3.1190929412841797, -1.6343193054199219, -2.4675018787384033, -2.4034106731414795, -2.499547004699707, -2.424774169921875, -3.2900023460388184, -2.1043195724487305, -2.424774169921875, -2.5209107398986816, -1.826592206954956, -3.311366081237793, -2.638411045074463, -1.9227285385131836, -2.2111377716064453, -1.826592206954956, -1.196364402770996, -0.9453415870666504, -0.9239779114723206, -1.6877285242080688, -1.0468188524246216, -1.0094324350357056, -0.9293187856674194, -1.5488646030426025, -2.488865375518799, -1.0361371040344238, -0.9293187856674194, -1.4847736358642578, -1.6236374378204346, -1.0628416538238525, -1.2230689525604248, -1.9547741413116455, -2.8840928077697754, -3.418184280395508, -3.161820411682129, -2.1363651752471924, -2.574319839477539, -2.125683307647705, -2.040228843688965, -2.189774513244629, -1.3672736883163452, -1.5381829738616943, -1.7625012397766113, -2.456820011138916, -3.760002613067627, -2.94818377494812, -3.546365737915039, -2.189774513244629, -2.2538652420043945, -2.23250150680542, -1.6236374378204346, -1.041477918624878, -1.43136465549469, -2.1684107780456543, -2.0615923404693604, -2.2965924739837646, -3.3754570484161377, -3.0763659477233887, -1.8052284717559814, -1.9654558897018433, -2.018864870071411, -2.8200018405914307, -3.055001974105835, -2.350001811981201, -2.2538652420043945, -1.677046537399292, -1.709092140197754, -2.2859106063842773, -2.264547348022461, -1.9547741413116455, -1.783864974975586, -2.9909110069274902, -2.382047176361084, -2.488865375518799, -2.050910472869873, -2.414092540740967, -3.247274875640869, -2.670456647872925, -2.050910472869873, -2.2111377716064453, -2.040228843688965, -3.0336384773254395, -2.1363651752471924, -1.9868195056915283, -2.0722742080688477, -2.2431836128234863, -2.040228843688965, -1.8586375713348389, -3.546365737915039, -3.866820812225342, -3.3327298164367676, -2.638411045074463, -2.90545654296875, -4.037729740142822, -3.546365737915039, -1.9013649225234985, -1.7197740077972412, -1.5275009870529175, -1.6556830406188965, -1.5381829738616943, -1.5595464706420898, -1.602273941040039, -3.311366081237793, -2.649092674255371, -2.157728672027588, -2.082955837249756, -2.755910873413086, -2.4461379051208496, -1.8052284717559814, -3.1831841468811035, -3.546365737915039, -3.1831841468811035, -3.8240935802459717, -2.371365547180176, -2.638411045074463, -2.093637704849243, -3.396820545196533, -3.140456438064575, -2.8840928077697754, -2.86272931098938, -3.909548282623291, -3.247274875640869, -1.826592206954956, -2.1043195724487305, -2.27522873878479, -2.2111377716064453, -2.2859106063842773, -2.7345473766326904, -2.94818377494812, -1.5275009870529175, -2.189774513244629, -1.6450011730194092, -1.9227285385131836, -2.040228843688965, -1.8800013065338135, -1.0735234022140503, -2.6277289390563965, -2.5209107398986816, -1.9227285385131836, -2.264547348022461, -1.933410406112671, -2.307274341583252, -3.3327298164367676, -3.5250024795532227, -2.7025017738342285, -2.1150014400482178, -2.681138038635254, -3.1190929412841797, -1.0735234022140503, -2.424774169921875, -1.2604553699493408, -2.8200018405914307, -1.7731828689575195, -2.1150014400482178, -2.1150014400482178, -1.9547741413116455, -1.5168192386627197, -1.8159103393554688, -2.649092674255371, -3.6959116458892822, -2.9268200397491455, -2.125683307647705, -2.9695472717285156, -3.140456438064575, -2.018864870071411, -1.751819372177124, -2.7025017738342285, -2.264547348022461, -2.7772748470306396, -2.7345473766326904, -1.9868195056915283, -3.5250024795532227, -1.8159103393554688, -2.200456142425537, -2.4781835079193115, -2.3286380767822266, -2.200456142425537, -3.546365737915039, -4.059093475341797, -3.2686386108398438, -3.866820812225342, -2.4461379051208496, -2.574319839477539, -2.713183879852295, -2.713183879852295, -3.396820545196533, -1.8800013065338135, -2.499547004699707, -2.638411045074463, -3.5250024795532227, -3.802729845046997, -2.1790924072265625, -2.382047176361084, -2.7345473766326904, -3.418184280395508, -4.208639144897461, -3.546365737915039, -2.9268200397491455, -3.1831841468811035, -2.499547004699707, -2.6277289390563965, -2.723865509033203, -2.4461379051208496, -2.4354562759399414, -2.1790924072265625, -1.9654558897018433, -2.0615923404693604, -1.9440921545028687, -2.157728672027588, -2.3286380767822266, -2.1684107780456543, -4.037729740142822, -2.755910873413086, -3.567729949951172, -3.2900023460388184, -2.008183002471924, -2.3393197059631348, -3.7386388778686523, -4.358184814453125, -2.157728672027588, -2.3286380767822266, -2.082955837249756, -1.9868195056915283, -2.488865375518799, -2.713183879852295, -3.802729845046997, -3.4395480155944824, -2.90545654296875, -2.90545654296875, -2.94818377494812, -1.452728271484375, -1.9761377573013306, -1.9227285385131836, -2.86272931098938, -2.8200018405914307, -3.3327298164367676, -3.012274742126465, -2.125683307647705, -1.5915920734405518, -2.3286380767822266, -2.3606834411621094, -2.7345473766326904, -1.9547741413116455, -1.7304556369781494, -1.783864974975586, -1.0468188524246216, -2.9909110069274902, -2.4675018787384033, -2.6170473098754883, -2.691819906234741, -2.638411045074463, -2.4354562759399414, -2.8413655757904053, -2.7345473766326904, -2.2218198776245117, -3.311366081237793, -3.8881843090057373, -3.6745481491088867, -2.082955837249756, -2.90545654296875, -2.7345473766326904, -2.531592607498169, -2.3179562091827393, -2.488865375518799, -2.9909110069274902, -2.4354562759399414, -3.866820812225342, -2.414092540740967, -2.4034106731414795, -2.0295467376708984, -2.1790924072265625, -1.9547741413116455, -2.2431836128234863, -2.008183002471924, -1.377955436706543, -1.751819372177124, -2.5422744750976562, -3.418184280395508, -2.90545654296875, -3.204547882080078, -2.456820011138916, -1.6663649082183838, -2.1790924072265625, -3.503638744354248, -2.307274341583252, -3.567729949951172, -1.9975013732910156, -2.8413655757904053, -3.5890932083129883, -3.6959116458892822, -2.723865509033203, -2.040228843688965, -1.3619327545166016, -1.6877285242080688, -3.354093074798584, -3.802729845046997, -2.23250150680542, -2.94818377494812, -3.7172751426696777, -3.7172751426696777, -3.7813663482666016, -2.681138038635254, -2.9268200397491455, -2.6597745418548584, -2.6170473098754883, -2.7345473766326904, -2.307274341583252, -3.546365737915039, -2.424774169921875, -2.082955837249756, -2.755910873413086, -3.0336384773254395, -2.94818377494812, -1.9013649225234985, -1.6343193054199219, -1.4634100198745728, -2.5636379718780518, -3.3754570484161377, -2.2218198776245117, -2.8200018405914307, -2.606365442276001, -2.382047176361084, -1.5702282190322876, -1.196364402770996, -3.2259116172790527, -3.5890932083129883, -2.6170473098754883, -3.760002613067627, -3.610456943511963, -2.6277289390563965, -3.760002613067627, -3.3754570484161377, -3.055001974105835, -2.638411045074463, -2.6170473098754883, -2.350001811981201, -3.909548282623291, -1.8800013065338135, -2.606365442276001, -1.677046537399292, -1.2925008535385132, -1.4847736358642578, -2.8413655757904053, -3.9950027465820312, -2.94818377494812, -2.8413655757904053, -2.574319839477539, -2.414092540740967, -2.7345473766326904, -2.414092540740967, -3.161820411682129, -1.783864974975586, -1.9761377573013306, -2.649092674255371, -2.5529563426971436, -1.5702282190322876, -2.008183002471924, -2.2965924739837646, -1.399319052696228, -1.4420464038848877, -1.3031827211380005, -3.311366081237793, -2.2965924739837646, -2.3179562091827393, -1.9654558897018433, -2.1470468044281006, -1.9013649225234985, -2.2218198776245117, -1.9868195056915283, -1.3619327545166016, -1.7197740077972412, -2.414092540740967, -3.2259116172790527, -2.8200018405914307, -2.8200018405914307, -1.9868195056915283, -2.4034106731414795, -3.6745481491088867, -2.574319839477539, -1.9120467901229858, -2.8840928077697754, -2.755910873413086, -2.1470468044281006, -3.311366081237793, -2.86272931098938, -2.713183879852295, -3.845457077026367, -3.055001974105835, -1.9547741413116455, -3.866820812225342, -4.101820945739746, -4.016366004943848, -3.161820411682129, -2.649092674255371, -1.709092140197754, -2.307274341583252, -2.691819906234741, -3.8881843090057373, -4.08045768737793, -4.016366004943848, -2.574319839477539, -2.5636379718780518, -2.9695472717285156, -2.5850017070770264, -2.7772748470306396, -2.1790924072265625, -2.382047176361084, -3.6745481491088867, -2.8200018405914307, -3.140456438064575, -1.8906831741333008, -1.9975013732910156, -1.9547741413116455, -2.4461379051208496, -2.798638105392456, -2.691819906234741, -3.418184280395508, -2.9268200397491455, -2.90545654296875, -2.90545654296875, -2.9268200397491455, -2.531592607498169, -3.8240935802459717, -3.6318206787109375, -2.456820011138916, -2.499547004699707, -3.097729206085205, -1.709092140197754, -3.1831841468811035, -3.610456943511963, -3.6745481491088867, -2.638411045074463, -3.247274875640869, -2.040228843688965, -2.0295467376708984, -2.1684107780456543, -3.055001974105835, -2.9695472717285156, -3.567729949951172, -2.424774169921875, -2.649092674255371, -2.350001811981201, -2.27522873878479, -2.638411045074463, -3.1190929412841797, -4.059093475341797, -3.418184280395508, -2.3179562091827393, -2.86272931098938, -3.1831841468811035, -3.311366081237793, -2.2965924739837646, -2.414092540740967, -2.499547004699707, -1.9547741413116455, -2.3179562091827393, -2.018864870071411, -2.9695472717285156, -3.0336384773254395, -3.3327298164367676, -3.7813663482666016, -3.3327298164367676, -2.414092540740967, -3.5890932083129883, -2.9695472717285156, -3.909548282623291, -2.7772748470306396, -2.8200018405914307, -3.8240935802459717, -1.9120467901229858, -3.204547882080078, -3.503638744354248, -3.4395480155944824, -2.798638105392456, -2.6597745418548584, -3.8240935802459717, -2.755910873413086, -2.1790924072265625, -2.531592607498169, -2.499547004699707, -3.012274742126465, -2.200456142425537, -2.5422744750976562, -2.94818377494812, -2.2111377716064453, -3.6318206787109375, -3.097729206085205, -2.125683307647705, -2.4781835079193115, -1.8586375713348389, -2.1043195724487305, -1.9761377573013306, -2.7772748470306396, -2.8200018405914307, -2.2431836128234863, -2.6597745418548584, -2.1470468044281006, -2.2538652420043945, -2.2218198776245117, -1.8479558229446411, -1.7945466041564941, -1.1055688858032227, -2.499547004699707, -2.1043195724487305, -3.4395480155944824, -2.307274341583252, -2.4034106731414795, -2.3393197059631348, -3.418184280395508, -2.5956838130950928, -2.9695472717285156, -2.4354562759399414, -2.5102291107177734, -3.546365737915039, -3.2686386108398438, -2.4675018787384033, -2.4034106731414795, -2.2218198776245117, -2.5422744750976562, -2.1150014400482178, -3.610456943511963, -3.7386388778686523, -2.1363651752471924, -3.0763659477233887, -4.123184680938721, -3.802729845046997, -3.802729845046997, -3.1831841468811035, -2.414092540740967, -2.3606834411621094, -2.264547348022461, -3.503638744354248, -2.4781835079193115, -2.755910873413086, -2.9268200397491455, -2.4354562759399414, -2.4034106731414795, -2.264547348022461, -2.093637704849243, -2.6170473098754883, -3.6318206787109375, -3.1831841468811035, -2.392728805541992, -2.6170473098754883, -1.933410406112671, -2.1363651752471924, -2.499547004699707, -2.5529563426971436, -1.9975013732910156, -2.4675018787384033, -2.649092674255371, -1.2337509393692017, -1.2604553699493408, -1.153637170791626, -1.3352283239364624, -1.6236374378204346, -2.649092674255371, -3.1831841468811035, -3.1831841468811035, -2.27522873878479, -2.6170473098754883, -2.488865375518799, -2.392728805541992, -2.125683307647705, -1.8479558229446411, -1.6663649082183838, -1.2497735023498535, -2.157728672027588, -2.9268200397491455, -3.012274742126465, -2.082955837249756, -1.677046537399292, -3.055001974105835, -2.488865375518799, -2.2431836128234863, -2.2431836128234863, -2.94818377494812, -1.8906831741333008, -1.826592206954956, -3.354093074798584, -3.2686386108398438, -2.3393197059631348, -2.5422744750976562, -2.371365547180176, -1.8693194389343262, -2.125683307647705, -2.27522873878479, -2.531592607498169, -1.8052284717559814, -2.531592607498169, -3.097729206085205, -2.23250150680542, -2.200456142425537, -2.4354562759399414, -1.5595464706420898, -1.9975013732910156, -2.008183002471924, -2.0295467376708984, -2.488865375518799, -3.7172751426696777, -2.606365442276001, -2.681138038635254, -1.9440921545028687, -1.9761377573013306, -3.354093074798584, -3.247274875640869, -3.4822750091552734, -3.012274742126465, -3.4822750091552734, -4.46500301361084, -3.952275514602661, -1.8906831741333008, -2.713183879852295, -2.90545654296875, -2.94818377494812, -3.1831841468811035, -3.1190929412841797, -3.161820411682129, -2.264547348022461, -2.392728805541992, -3.5250024795532227, -3.9736390113830566, -4.272730350494385, -3.311366081237793, -2.9695472717285156, -4.016366004943848, -2.264547348022461, -2.392728805541992, -2.382047176361084, -2.1470468044281006, -4.08045768737793, -2.606365442276001, -2.5850017070770264, -2.1150014400482178, -3.354093074798584, -2.488865375518799, -2.1043195724487305, -3.396820545196533, -4.08045768737793, -4.486367225646973, -3.5250024795532227, -3.5890932083129883, -2.488865375518799, -2.200456142425537, -1.3672736883163452, -1.6450011730194092, -1.2123870849609375, -1.4847736358642578, -2.5102291107177734, -2.9268200397491455, -2.638411045074463, -2.2965924739837646, -3.204547882080078, -2.638411045074463, -2.90545654296875, -3.7813663482666016, -3.9736390113830566, -2.6277289390563965, -2.371365547180176, -2.7025017738342285, -2.5529563426971436, -2.264547348022461, -2.4781835079193115, -2.1470468044281006, -1.3031827211380005, -2.0722742080688477, -1.7197740077972412, -1.3352283239364624, -2.157728672027588, -2.125683307647705, -2.5422744750976562, -3.9309117794036865, -2.7345473766326904, -2.9909110069274902, -2.4461379051208496, -2.86272931098938, -3.845457077026367, -2.9268200397491455, -2.008183002471924, -1.6556830406188965, -1.9120467901229858, -2.86272931098938, -3.546365737915039, -2.7345473766326904, -2.2859106063842773, -1.709092140197754, -2.125683307647705, -2.371365547180176, -3.6959116458892822, -3.097729206085205, -1.9547741413116455, -1.5275009870529175, -1.5275009870529175, -2.456820011138916, -1.4954555034637451, -0.913296103477478, -1.677046537399292, -1.5488646030426025, -1.6984102725982666, -2.86272931098938, -3.802729845046997, -3.161820411682129, -2.371365547180176, -1.783864974975586, -2.7025017738342285, -2.0295467376708984, -2.7772748470306396, -2.8840928077697754, -2.4461379051208496, -2.7772748470306396, -2.157728672027588, -2.798638105392456, -2.6170473098754883, -2.9695472717285156, -3.1831841468811035, -3.311366081237793, -2.008183002471924, -3.1190929412841797, -2.7025017738342285, -2.713183879852295, -2.23250150680542, -3.418184280395508, -3.8240935802459717, -3.4395480155944824, -2.9268200397491455, -2.6597745418548584, -2.2431836128234863, -1.6343193054199219, -1.751819372177124, -2.0295467376708984, -2.1363651752471924, -2.1150014400482178, -2.27522873878479, -3.2900023460388184, -2.008183002471924, -1.0468188524246216, -2.157728672027588, -2.371365547180176, -2.125683307647705, -2.574319839477539, -3.1831841468811035, -2.755910873413086, -3.247274875640869, -3.396820545196533, -3.311366081237793, -2.1043195724487305, -2.189774513244629, -2.371365547180176, -2.27522873878479, -2.456820011138916, -1.709092140197754, -3.5250024795532227, -2.018864870071411, -3.2686386108398438, -2.649092674255371, -1.9868195056915283, -2.040228843688965, -2.4461379051208496, -3.7172751426696777, -2.670456647872925, -2.3606834411621094, -3.7386388778686523, -3.247274875640869, -2.4781835079193115, -1.8586375713348389, -1.2390917539596558, -0.9613642692565918, -0.8171596527099609, -1.4634100198745728, -1.2070462703704834, -1.399319052696228, -1.399319052696228, -1.5488646030426025, -1.5702282190322876, -1.5061373710632324, -1.3192055225372314, -0.9667052030563354, -0.7637504935264587, -2.3286380767822266, -1.783864974975586, -1.4847736358642578, -2.2431836128234863, -1.602273941040039, -2.90545654296875, -3.0336384773254395, -2.1363651752471924, -1.8479558229446411, -1.8159103393554688, -1.8906831741333008, -1.5809102058410645, -2.9268200397491455, -1.8586375713348389, -1.5488646030426025, -2.23250150680542, -1.9440921545028687, -2.2431836128234863, -2.5102291107177734, -2.574319839477539, -2.0722742080688477, -2.082955837249756, -2.3286380767822266, -3.161820411682129, -2.90545654296875, -2.3606834411621094, -2.5422744750976562, -2.8200018405914307, -2.8840928077697754, -3.204547882080078, -2.5102291107177734, -2.7772748470306396, -2.7345473766326904, -1.9440921545028687, -2.350001811981201, -2.1363651752471924, -1.2070462703704834, -0.891932487487793, -1.9440921545028687, -1.9440921545028687, -2.9909110069274902, -2.90545654296875, -2.424774169921875, -3.3327298164367676, -2.670456647872925, -2.2218198776245117, -1.9761377573013306, -2.90545654296875, -2.0615923404693604, -2.681138038635254, -2.8200018405914307, -2.27522873878479, -2.3393197059631348, -1.709092140197754, -0.9987506866455078, -0.9506824612617493, -2.755910873413086, -1.2978419065475464, -1.8372740745544434, -3.0763659477233887, -3.460911273956299, -2.414092540740967, -3.097729206085205, -2.8413655757904053, -2.90545654296875, -3.3754570484161377, -2.7025017738342285, -2.125683307647705, -2.5422744750976562, -2.638411045074463, -3.311366081237793, -2.9695472717285156, -2.606365442276001, -4.123184680938721, -3.0336384773254395, -2.456820011138916, -3.8881843090057373, -4.016366004943848, -2.5636379718780518, -2.638411045074463, -3.2686386108398438, -2.8413655757904053, -3.2686386108398438, -1.7304556369781494, -1.4954555034637451, -1.8052284717559814, -2.7772748470306396, -4.123184680938721, -2.9909110069274902, -2.371365547180176, -2.8840928077697754, -2.4034106731414795, -3.5890932083129883, -3.1831841468811035, -2.531592607498169, -3.503638744354248, -3.097729206085205, -2.040228843688965, -1.7197740077972412, -2.574319839477539, -2.018864870071411, -1.709092140197754, -1.6343193054199219, -2.1043195724487305, -2.456820011138916, -1.8906831741333008, -1.5702282190322876, -1.826592206954956, -2.4034106731414795, -1.6663649082183838, -1.5809102058410645, -1.3352283239364624, -2.6170473098754883, -3.5250024795532227, -2.7025017738342285, -2.6170473098754883, -2.1363651752471924, -2.264547348022461, -2.2218198776245117, -1.9975013732910156, -1.9440921545028687, -2.6597745418548584, -2.456820011138916, -2.371365547180176, -3.012274742126465, -3.567729949951172, -2.1684107780456543, -2.8840928077697754, -2.531592607498169, -2.755910873413086, -1.826592206954956, -2.371365547180176, -2.27522873878479, -2.2538652420043945, -2.670456647872925, -3.8881843090057373, -2.755910873413086, -2.90545654296875, -3.6745481491088867, -3.5890932083129883, -4.037729740142822, -3.610456943511963, -2.3286380767822266, -2.4461379051208496, -2.5636379718780518, -1.9120467901229858, -1.826592206954956, -2.3606834411621094, -2.200456142425537, -1.9120467901229858, -2.264547348022461, -2.8840928077697754, -2.6597745418548584, -2.94818377494812, -2.8200018405914307, -1.4954555034637451, -1.3672736883163452, -1.7731828689575195, -2.3606834411621094, -2.125683307647705, -1.5809102058410645, -3.418184280395508, -2.2859106063842773, -2.574319839477539, -2.574319839477539, -2.7025017738342285, -1.4100009202957153, -1.5915920734405518, -1.7304556369781494, -2.008183002471924, -2.9909110069274902, -3.0336384773254395, -3.161820411682129, -2.7025017738342285, -1.2764781713485718, -2.638411045074463, -2.713183879852295, -2.27522873878479, -3.311366081237793, -3.0763659477233887, -2.4034106731414795, -2.90545654296875, -2.8413655757904053, -2.8413655757904053, -1.9654558897018433, -3.2686386108398438, -3.012274742126465, -3.3327298164367676, -2.7345473766326904, -2.7345473766326904, -2.713183879852295, -2.90545654296875, -2.2218198776245117, -2.307274341583252, -2.382047176361084, -3.161820411682129, -2.5636379718780518, -0.913296103477478, -1.5168192386627197, -1.6129558086395264, -2.4354562759399414, -2.723865509033203, -2.5209107398986816, -3.311366081237793, -1.7411375045776367, -1.9975013732910156, -1.8052284717559814, -2.7025017738342285, -3.4395480155944824, -3.0763659477233887, -2.3393197059631348, -2.6170473098754883, -1.8052284717559814, -1.3085236549377441, -2.713183879852295, -1.8693194389343262, -1.8479558229446411, -2.9909110069274902, -3.610456943511963, -3.247274875640869, -2.8200018405914307, -2.4034106731414795, -1.8052284717559814, -2.082955837249756, -3.2259116172790527, -2.86272931098938, -2.424774169921875, -2.9909110069274902, -2.606365442276001, -3.097729206085205, -2.86272931098938, -2.574319839477539, -1.826592206954956, -1.933410406112671, -2.723865509033203, -2.670456647872925, -3.0763659477233887, -2.2111377716064453, -2.093637704849243, -2.1790924072265625, -2.8200018405914307, -2.488865375518799, -3.140456438064575, -3.140456438064575, -2.23250150680542, -2.6170473098754883, -4.187275409698486, -2.90545654296875, -3.7386388778686523, -2.6277289390563965, -3.802729845046997, -2.90545654296875, -4.123184680938721, -3.0763659477233887, -3.161820411682129, -1.5275009870529175, -2.574319839477539, -1.8372740745544434, -2.0615923404693604, -1.5702282190322876, -1.6343193054199219, -2.23250150680542, -2.7772748470306396, -3.7813663482666016, -2.414092540740967, -2.4034106731414795, -2.008183002471924, -2.1470468044281006, -1.8693194389343262, -2.200456142425537, -1.9013649225234985, -1.3565919399261475, -1.709092140197754, -2.4675018787384033, -2.2538652420043945, -1.826592206954956, -1.5061373710632324, -1.2818189859390259, -2.0722742080688477, -1.5488646030426025, -2.8200018405914307, -3.9736390113830566, -3.311366081237793, -2.008183002471924, -3.6318206787109375, -3.9736390113830566, -2.9909110069274902, -2.382047176361084, -3.012274742126465, -2.8413655757904053, -2.4781835079193115, -2.8200018405914307, -2.2538652420043945, -1.8693194389343262, -3.140456438064575, -3.418184280395508, -4.08045768737793, -3.4395480155944824, -3.4395480155944824, -2.307274341583252, -3.055001974105835, -2.499547004699707, -2.2111377716064453, -2.5102291107177734, -2.2965924739837646, -2.531592607498169, -3.567729949951172, -2.90545654296875, -2.050910472869873, -3.2900023460388184, -2.7772748470306396, -3.3754570484161377, -2.4354562759399414, -2.1363651752471924, -2.1684107780456543, -1.7197740077972412, -2.9695472717285156, -4.25136661529541, -3.161820411682129, -3.418184280395508, -2.371365547180176, -2.9695472717285156, -2.798638105392456, -2.082955837249756, -1.9654558897018433, -3.7172751426696777, -2.2538652420043945, -3.247274875640869, -3.4395480155944824, -1.8479558229446411, -2.8200018405914307, -3.418184280395508, -1.8159103393554688, -2.5850017070770264, -1.9227285385131836, -2.1684107780456543, -2.86272931098938, -1.5488646030426025, -1.8693194389343262, -3.2900023460388184, -3.097729206085205, -2.018864870071411, -3.055001974105835, -2.86272931098938, -2.90545654296875, -2.0615923404693604, -1.4206827878952026, -2.2431836128234863, -1.8372740745544434, -1.709092140197754, -1.7945466041564941, -1.8693194389343262, -1.6343193054199219, -1.43136465549469, -1.11625075340271, -1.4100009202957153, -1.4420464038848877, -1.0948872566223145, -1.3031827211380005, -0.9827279448509216, -0.9506824612617493, -2.8200018405914307, -3.1190929412841797, -3.866820812225342, -3.140456438064575, -3.5250024795532227, -3.5890932083129883, -2.9695472717285156, -1.826592206954956, -1.6129558086395264, -3.8240935802459717, -3.140456438064575, -3.5890932083129883, -2.8413655757904053, -2.371365547180176, -2.392728805541992, -2.27522873878479, -1.8052284717559814, -2.0295467376708984, -2.264547348022461, -3.567729949951172, -2.3286380767822266, -2.2431836128234863, -3.247274875640869, -2.9695472717285156, -1.8586375713348389, -3.7813663482666016, -2.755910873413086, -2.3606834411621094, -2.1363651752471924, -3.503638744354248, -3.140456438064575, -3.6959116458892822, -1.6984102725982666, -1.7945466041564941, -2.414092540740967, -2.0722742080688477, -2.5209107398986816, -2.3179562091827393, -1.8586375713348389, -2.723865509033203, -2.638411045074463, -3.866820812225342, -2.681138038635254, -2.4675018787384033, -1.9227285385131836, -2.0722742080688477, -3.952275514602661, -4.571821212768555, -4.123184680938721, -3.653184413909912, -2.1150014400482178, -2.531592607498169, -3.1831841468811035, -1.4847736358642578, -2.9268200397491455, -3.610456943511963, -2.157728672027588, -2.382047176361084, -2.157728672027588, -2.0295467376708984, -3.4822750091552734, -3.460911273956299, -2.3179562091827393, -2.1684107780456543, -3.653184413909912, -4.187275409698486, -3.9950027465820312, -2.8413655757904053, -2.5209107398986816, -2.3606834411621094, -2.8200018405914307, -4.059093475341797, -3.1190929412841797, -3.140456438064575, -2.755910873413086, -1.2177281379699707, -1.2390917539596558, -1.6129558086395264, -1.6877285242080688, -1.8052284717559814, -3.354093074798584, -3.845457077026367, -3.6745481491088867, -2.1150014400482178, -2.23250150680542, -2.4354562759399414, -2.5529563426971436, -2.4461379051208496, -2.8200018405914307, -3.6318206787109375, -3.7813663482666016, -2.531592607498169, -2.86272931098938, -2.798638105392456, -2.86272931098938, -2.2538652420043945, -1.7411375045776367, -2.082955837249756, -3.8881843090057373, -3.5250024795532227, -2.200456142425537, -1.7945466041564941, -3.3327298164367676, -3.0763659477233887, -2.7772748470306396, -2.6597745418548584, -2.3286380767822266, -2.90545654296875, -2.050910472869873, -1.9547741413116455, -1.9761377573013306, -2.018864870071411, -2.1363651752471924, -3.567729949951172, -4.272730350494385, -3.161820411682129, -4.25136661529541, -2.606365442276001, -2.093637704849243, -1.7197740077972412, -2.798638105392456, -3.418184280395508, -2.5850017070770264, -2.307274341583252, -1.709092140197754, -2.200456142425537, -3.2900023460388184, -2.1684107780456543, -2.1470468044281006, -3.140456438064575, -2.1150014400482178, -2.23250150680542, -2.264547348022461, -2.8840928077697754, -2.4675018787384033, -2.4034106731414795, -2.2965924739837646, -1.5915920734405518, -3.5250024795532227, -3.503638744354248, -3.5890932083129883, -2.4461379051208496, -2.4781835079193115, -3.012274742126465, -2.050910472869873, -2.1363651752471924, -2.157728672027588, -2.5422744750976562, -2.2431836128234863, -2.093637704849243, -1.9013649225234985, -1.7411375045776367, -1.8159103393554688, -2.1790924072265625, -2.018864870071411, -2.4781835079193115, -1.5809102058410645, -2.4034106731414795, -2.0615923404693604, -2.606365442276001, -2.2965924739837646, -2.2218198776245117, -1.8586375713348389, -1.3352283239364624, -1.1803417205810547, -2.713183879852295, -3.845457077026367, -2.8413655757904053, -2.0722742080688477, -2.2218198776245117, -2.94818377494812, -3.418184280395508, -3.396820545196533, -3.140456438064575, -2.3286380767822266, -2.23250150680542, -3.460911273956299, -2.4034106731414795, -2.4461379051208496, -2.008183002471924, -2.1470468044281006, -1.9227285385131836, -2.23250150680542, -1.8800013065338135, -1.4206827878952026, -1.751819372177124, -2.424774169921875, -3.2259116172790527, -3.097729206085205, -2.638411045074463, -2.3179562091827393, -2.307274341583252, -2.392728805541992, -3.1190929412841797, -2.5956838130950928, -3.760002613067627, -2.488865375518799, -3.6318206787109375, -2.6277289390563965, -2.3179562091827393, -2.307274341583252, -1.9547741413116455, -1.9227285385131836, -1.9120467901229858, -2.189774513244629, -2.3286380767822266, -2.371365547180176, -2.264547348022461, -2.6170473098754883, -2.5850017070770264, -2.0722742080688477, -2.1150014400482178, -3.546365737915039, -2.3179562091827393, -3.2686386108398438, -4.101820945739746, -3.4822750091552734, -2.1363651752471924, -2.8200018405914307, -2.27522873878479, -2.8200018405914307, -2.2538652420043945, -2.798638105392456, -3.247274875640869, -2.2965924739837646, -1.8906831741333008, -1.3459099531173706, -1.1696598529815674, -1.6129558086395264, -1.6236374378204346, -1.7197740077972412, -3.396820545196533, -3.5890932083129883, -2.798638105392456, -3.097729206085205, -2.755910873413086, -2.050910472869873, -1.4634100198745728, -2.7772748470306396, -2.499547004699707, -1.751819372177124, -2.5956838130950928, -3.845457077026367, -3.503638744354248, -2.6597745418548584, -2.755910873413086, -3.2686386108398438, -2.382047176361084, -2.2538652420043945, -2.4675018787384033, -2.4781835079193115, -2.2538652420043945, -2.1470468044281006, -2.1790924072265625, -2.189774513244629, -2.499547004699707, -2.3393197059631348, -1.5275009870529175, -1.3459099531173706, -1.9761377573013306, -3.6318206787109375, -3.7386388778686523, -3.012274742126465, -2.2538652420043945, -2.8413655757904053, -2.9695472717285156, -2.018864870071411, -1.4634100198745728, -2.798638105392456, -2.4461379051208496, -3.418184280395508, -3.3754570484161377, -3.610456943511963, -2.755910873413086, -2.5209107398986816, -2.7025017738342285, -3.1190929412841797, -2.4781835079193115, -2.2965924739837646, -3.204547882080078, -2.7772748470306396, -3.7172751426696777, -2.6597745418548584, -2.3286380767822266, -2.9695472717285156, -2.350001811981201, -2.798638105392456, -3.1831841468811035, -2.414092540740967, -2.27522873878479, -2.125683307647705, -1.9227285385131836, -1.3672736883163452, -2.018864870071411, -2.0295467376708984, -1.2711372375488281, -1.1803417205810547, -1.6663649082183838, -2.7345473766326904, -3.546365737915039, -3.2686386108398438, -2.90545654296875, -2.94818377494812, -3.012274742126465, -2.1684107780456543, -2.392728805541992, -1.5381829738616943, -2.5956838130950928, -2.2538652420043945, -2.125683307647705, -2.0295467376708984, -1.6129558086395264, -2.1470468044281006, -2.2218198776245117, -3.2259116172790527, -2.5209107398986816, -3.5890932083129883, -2.8413655757904053, -2.713183879852295, -3.3327298164367676, -2.5209107398986816, -2.488865375518799, -3.311366081237793, -3.140456438064575, -1.6450011730194092, -1.9654558897018433, -2.456820011138916, -2.8413655757904053, -2.7025017738342285, -3.396820545196533, -2.050910472869873, -1.709092140197754, -2.2111377716064453, -1.9761377573013306, -1.9120467901229858, -1.399319052696228, -1.377955436706543, -1.9547741413116455, -1.8479558229446411, -2.307274341583252, -1.9227285385131836, -3.354093074798584, -4.123184680938721, -3.2900023460388184, -3.161820411682129, -2.649092674255371, -2.093637704849243, -2.3286380767822266, -1.7625012397766113, -1.9013649225234985, -2.1150014400482178, -2.456820011138916, -1.6129558086395264, -2.488865375518799, -1.9975013732910156, -2.018864870071411, -1.9547741413116455, -1.8479558229446411, -2.1684107780456543, -2.125683307647705, -2.798638105392456, -2.23250150680542, -2.681138038635254, -2.4354562759399414, -2.5529563426971436, -2.2538652420043945, -1.9975013732910156, -1.3565919399261475, -1.2017053365707397, -3.161820411682129, -4.059093475341797, -3.204547882080078, -3.7386388778686523, -2.371365547180176, -1.9761377573013306, -1.9440921545028687, -1.9761377573013306, -2.8840928077697754, -2.392728805541992, -2.307274341583252, -2.200456142425537, -1.9120467901229858, -1.3565919399261475, -1.1643190383911133, -3.311366081237793, -4.165911674499512, -2.307274341583252, -2.4034106731414795, -2.4461379051208496, -3.866820812225342, -2.649092674255371, -3.7172751426696777, -3.3327298164367676, -3.204547882080078, -3.5890932083129883, -2.9909110069274902, -2.1043195724487305, -2.4354562759399414, -3.567729949951172, -3.0336384773254395, -2.264547348022461, -2.86272931098938, -3.396820545196533, -3.802729845046997, -4.208639144897461, -2.94818377494812, -3.4395480155944824, -3.6959116458892822, -2.8840928077697754, -2.093637704849243, -2.5956838130950928, -3.140456438064575, -2.5102291107177734, -3.845457077026367, -2.4034106731414795, -2.392728805541992, -1.9120467901229858, -2.200456142425537, -1.9440921545028687, -2.200456142425537, -1.8586375713348389, -1.3886374235153198, -1.6984102725982666, -2.456820011138916, -3.012274742126465, -3.396820545196533, -2.1150014400482178, -2.90545654296875, -2.9909110069274902, -2.713183879852295, -1.6236374378204346, -2.1790924072265625, -1.9975013732910156, -2.1043195724487305, -2.86272931098938, -3.5890932083129883, -1.9547741413116455, -2.5636379718780518, -2.6597745418548584, -2.5209107398986816, -2.713183879852295, -2.499547004699707, -1.9547741413116455, -1.9227285385131836, -1.9868195056915283, -2.2859106063842773, -1.8479558229446411, -1.9654558897018433, -1.3886374235153198, -1.8800013065338135, -2.1684107780456543, -1.6556830406188965, -1.2711372375488281, -0.9613642692565918, -3.055001974105835, -3.012274742126465, -1.7625012397766113, -1.452728271484375, -2.2859106063842773, -1.9975013732910156, -2.456820011138916, -2.1684107780456543, -2.1363651752471924, -2.093637704849243, -1.8693194389343262, -2.2965924739837646, -2.1363651752471924, -2.86272931098938, -1.3459099531173706, -1.185682773590088, -2.4781835079193115, -2.90545654296875, -2.713183879852295, -1.4847736358642578, -0.7530686855316162, -1.0681825876235962, -3.2259116172790527, -2.5529563426971436, -2.90545654296875, -2.4781835079193115, -3.396820545196533, -2.27522873878479, -1.8800013065338135, -2.499547004699707, -2.1043195724487305, -1.783864974975586, -1.1055688858032227, -3.4822750091552734, -3.9736390113830566, -2.86272931098938, -3.247274875640869, -2.94818377494812, -3.140456438064575, -2.414092540740967, -1.9013649225234985, -2.424774169921875, -2.1150014400482178, -1.7945466041564941, -1.1482962369918823, -3.418184280395508, -3.610456943511963, -2.574319839477539, -3.8240935802459717, -3.2686386108398438, -2.6170473098754883, -2.8200018405914307, -2.082955837249756, -3.6318206787109375, -3.1831841468811035, -2.1470468044281006, -2.2965924739837646, -2.157728672027588, -2.9909110069274902, -3.6745481491088867, -2.86272931098938, -2.7772748470306396, -3.311366081237793, -3.3754570484161377, -2.7772748470306396, -2.755910873413086, -3.055001974105835, -2.7025017738342285, -1.9440921545028687, -3.866820812225342, -4.529094696044922, -4.101820945739746, -2.713183879852295, -2.189774513244629, -3.161820411682129, -3.8240935802459717, -2.7772748470306396, -2.424774169921875, -3.2686386108398438, -3.2900023460388184, -1.7625012397766113, -1.1109099388122559, -1.47409188747406, -2.86272931098938, -3.8881843090057373, -3.567729949951172, -2.424774169921875, -2.3286380767822266, -2.755910873413086, -3.952275514602661, -2.7345473766326904, -2.7345473766326904, -3.097729206085205, -2.371365547180176, -2.5956838130950928, -2.200456142425537, -3.1831841468811035, -1.8052284717559814, -3.6745481491088867, -3.8881843090057373, -2.157728672027588, -2.755910873413086, -1.9654558897018433, -2.9909110069274902, -3.653184413909912, -4.400912284851074, -3.567729949951172, -3.204547882080078, -2.125683307647705, -2.5636379718780518, -2.040228843688965, -1.9120467901229858, -2.2218198776245117, -2.082955837249756, -2.050910472869873, -3.802729845046997, -4.101820945739746, -3.1190929412841797, -2.7772748470306396, -2.2111377716064453, -1.826592206954956, -2.050910472869873, -1.9975013732910156, -2.7345473766326904, -2.1684107780456543, -2.1363651752471924, -1.8693194389343262, -1.7304556369781494, -1.9013649225234985, -1.1322736740112305, -1.1696598529815674, -2.755910873413086, -2.723865509033203, -3.4822750091552734, -2.5529563426971436, -1.8052284717559814, -1.8586375713348389, -2.4675018787384033, -2.8413655757904053, -2.2965924739837646, -2.3179562091827393, -3.2900023460388184, -1.3619327545166016, -1.2551145553588867, -1.5915920734405518, -3.311366081237793, -3.9309117794036865, -3.8240935802459717, -1.677046537399292, -1.9654558897018433, -1.9013649225234985, -2.4781835079193115, -2.86272931098938, -2.5209107398986816, -1.340569019317627, -1.4100009202957153, -3.4395480155944824, -2.755910873413086, -2.4675018787384033, -1.377955436706543, -1.5488646030426025, -2.691819906234741, -4.101820945739746, -2.90545654296875, -3.097729206085205, -1.2230689525604248, -1.1589781045913696, -1.7304556369781494, -2.4034106731414795, -2.5422744750976562, -2.7345473766326904, -2.649092674255371, -1.7945466041564941, -2.0295467376708984, -2.2111377716064453, -1.2123870849609375, -1.153637170791626, -1.6556830406188965, -1.9013649225234985, -1.5381829738616943, -1.8586375713348389, -2.0295467376708984, -3.418184280395508, -3.396820545196533, -4.315457344055176, -2.9909110069274902, -2.9268200397491455, -2.606365442276001, -2.5209107398986816, -3.546365737915039, -3.610456943511963, -2.7772748470306396, -2.307274341583252, -3.0336384773254395, -3.418184280395508, -4.529094696044922, -2.9909110069274902, -2.7772748470306396, -3.204547882080078, -1.8159103393554688, -2.27522873878479, -1.9547741413116455, -2.456820011138916, -2.5956838130950928, -2.9695472717285156, -2.5209107398986816, -2.2965924739837646, -2.050910472869873, -2.1470468044281006, -2.1150014400482178, -2.1684107780456543, -2.4461379051208496, -2.0295467376708984, -3.5250024795532227, -4.46500301361084, -3.161820411682129, -2.681138038635254, -2.6597745418548584, -3.0763659477233887, -2.9909110069274902, -3.055001974105835, -2.7025017738342285, -2.456820011138916, -2.9268200397491455, -3.2900023460388184, -2.4354562759399414, -1.8800013065338135, -1.5061373710632324, -2.713183879852295, -1.9120467901229858, -2.1470468044281006, -2.018864870071411, -2.307274341583252, -2.27522873878479, -3.460911273956299, -3.2259116172790527, -1.1589781045913696, -1.2657963037490845, -0.9667052030563354, -0.7050004601478577, -1.004091501235962, -0.6462504267692566, -1.8800013065338135, -1.2657963037490845, -1.5275009870529175, -0.913296103477478, -0.5607959032058716, -0.8118187189102173, -1.3138644695281982, -1.4634100198745728, -1.783864974975586, -1.6343193054199219, -1.6343193054199219, -2.8200018405914307, -2.7772748470306396, -2.2218198776245117, -2.649092674255371, -1.3672736883163452, -3.161820411682129, -2.94818377494812, -2.574319839477539, -1.8800013065338135, -1.5809102058410645, -2.200456142425537, -3.1831841468811035, -2.86272931098938, -1.9227285385131836, -3.055001974105835, -1.8372740745544434, -2.1150014400482178, -2.200456142425537, -2.531592607498169, -2.5209107398986816, -1.5809102058410645, -2.082955837249756, -2.3393197059631348, -1.8586375713348389, -2.1150014400482178, -2.0722742080688477, -2.3179562091827393, -2.2111377716064453, -1.9547741413116455, -1.9761377573013306, -2.1363651752471924, -3.0336384773254395, -2.050910472869873, -3.1831841468811035, -3.4395480155944824, -2.3606834411621094, -3.4822750091552734, -2.574319839477539, -2.4461379051208496, -1.1696598529815674, -2.8200018405914307, -3.610456943511963, -3.055001974105835, -3.567729949951172, -2.7025017738342285, -3.140456438064575, -1.5595464706420898, -2.1363651752471924, -1.47409188747406, -0.699659526348114, -0.7103413939476013, -2.350001811981201, -2.9909110069274902, -2.90545654296875, -2.2859106063842773, -2.2859106063842773, -1.7304556369781494, -1.9654558897018433, -2.723865509033203, -3.354093074798584, -2.723865509033203, -2.040228843688965, -2.050910472869873, -1.5061373710632324, -2.018864870071411, -1.9654558897018433, -1.6663649082183838, -2.2538652420043945, -3.3754570484161377, -3.567729949951172, -3.2686386108398438, -2.5636379718780518, -3.161820411682129, -2.90545654296875, -2.0615923404693604, -1.6450011730194092, -2.798638105392456, -2.307274341583252, -3.418184280395508, -2.691819906234741, -4.016366004943848, -3.012274742126465, -3.097729206085205, -4.55045747756958, -3.567729949951172, -2.7345473766326904, -3.6745481491088867, -2.9268200397491455, -2.264547348022461, -2.94818377494812, -2.798638105392456, -3.9309117794036865, -2.9268200397491455, -3.845457077026367, -3.5890932083129883, -3.866820812225342, -2.7345473766326904, -2.200456142425537, -1.8586375713348389, -2.1150014400482178, -2.5636379718780518, -2.488865375518799, -2.0615923404693604, -3.3754570484161377, -3.2259116172790527, -2.2111377716064453, -1.677046537399292, -2.2218198776245117, -3.5250024795532227, -2.264547348022461, -3.2259116172790527, -2.7345473766326904, -3.055001974105835, -2.90545654296875, -4.037729740142822, -4.614548683166504, -4.037729740142822, -2.350001811981201, -2.23250150680542, -2.8200018405914307, -1.8372740745544434, -1.0147733688354492, -3.2686386108398438, -2.94818377494812, -2.3393197059631348, -3.396820545196533, -2.90545654296875, -2.713183879852295, -4.101820945739746, -2.7345473766326904, -1.8693194389343262, -1.8906831741333008, -2.3606834411621094, -2.7772748470306396, -3.2900023460388184, -1.3619327545166016, -2.8200018405914307, -2.8200018405914307, -2.6597745418548584, -2.371365547180176, -2.093637704849243, -2.6170473098754883, -2.200456142425537, -2.3179562091827393, -3.503638744354248, -3.760002613067627, -3.9950027465820312, -2.456820011138916, -2.424774169921875, -2.90545654296875, -1.5915920734405518, -0.8652278184890747, -2.488865375518799, -1.2551145553588867, -1.004091501235962, -0.8492051362991333, -2.90545654296875, -2.264547348022461, -1.8693194389343262, -1.8479558229446411, -2.414092540740967, -2.2111377716064453, -2.5529563426971436, -1.9868195056915283, -3.6959116458892822, -2.1043195724487305, -1.5275009870529175, -3.097729206085205, -2.6277289390563965, -1.8372740745544434, -2.8413655757904053, -2.157728672027588, -3.0763659477233887, -2.649092674255371, -2.125683307647705, -2.189774513244629, -2.1043195724487305, -1.826592206954956, -1.677046537399292, -2.7772748470306396, -3.6959116458892822, -2.649092674255371, -3.6959116458892822, -2.86272931098938, -3.161820411682129, -3.610456943511963, -4.486367225646973, -3.6959116458892822, -4.358184814453125, -3.3754570484161377, -1.826592206954956, -2.157728672027588, -2.200456142425537, -1.6129558086395264, -2.307274341583252, -2.307274341583252, -2.6597745418548584, -2.264547348022461, -2.350001811981201, -2.798638105392456, -2.018864870071411, -1.1269326210021973, -0.8812506198883057, -2.189774513244629, -2.414092540740967, -3.1190929412841797, -2.456820011138916, -2.6597745418548584, -1.9868195056915283, -2.2538652420043945, -2.1470468044281006, -1.4420464038848877, -3.161820411682129, -3.8240935802459717, -4.123184680938721, -3.1831841468811035, -3.0336384773254395, -2.018864870071411, -1.4420464038848877, -2.414092540740967, -2.2111377716064453, -1.8906831741333008, -2.7345473766326904, -2.3393197059631348, -2.5529563426971436, -3.7813663482666016, -3.2259116172790527, -3.952275514602661, -2.649092674255371, -3.6959116458892822, -3.311366081237793, -2.392728805541992, -3.055001974105835, -3.503638744354248, -4.486367225646973, -3.845457077026367, -2.27522873878479, -2.649092674255371, -2.264547348022461, -1.8586375713348389, -3.5890932083129883, -2.8200018405914307, -2.456820011138916, -3.460911273956299, -3.204547882080078, -1.8052284717559814, -1.9761377573013306, -2.3179562091827393, -3.396820545196533, -3.802729845046997, -2.8413655757904053, -2.082955837249756, -2.6170473098754883, -3.760002613067627, -2.27522873878479, -1.5061373710632324, -1.5168192386627197, -3.503638744354248, -3.7172751426696777, -4.486367225646973, -2.94818377494812, -2.1363651752471924, -2.2538652420043945, -2.2111377716064453, -2.755910873413086, -3.6959116458892822, -4.059093475341797, -3.2900023460388184, -4.187275409698486, -3.3327298164367676, -3.1190929412841797, -1.783864974975586, -2.1363651752471924, -1.9654558897018433, -2.414092540740967, -3.8881843090057373, -3.247274875640869, -2.499547004699707, -3.2686386108398438, -4.294093608856201, -3.311366081237793, -4.208639144897461, -3.311366081237793, -3.2259116172790527, -1.8586375713348389, -2.86272931098938, -2.382047176361084, -2.90545654296875, -1.9120467901229858, -1.8693194389343262, -1.9975013732910156, -3.460911273956299, -3.2900023460388184, -2.3606834411621094, -1.6129558086395264, -2.2859106063842773, -1.8906831741333008, -1.826592206954956, -1.9654558897018433, -3.247274875640869, -2.200456142425537, -1.826592206954956, -3.0336384773254395, -3.311366081237793, -2.606365442276001, -2.9268200397491455, -1.9761377573013306, -2.2218198776245117, -1.4206827878952026, -1.8372740745544434, -3.354093074798584, -2.9695472717285156, -2.424774169921875, -2.307274341583252, -2.2965924739837646, -1.9654558897018433, -1.7411375045776367, -3.2686386108398438, -3.055001974105835, -2.5529563426971436, -2.670456647872925, -2.456820011138916, -1.783864974975586, -2.638411045074463, -2.189774513244629, -2.1363651752471924, -3.546365737915039, -2.90545654296875, -2.7025017738342285, -2.3393197059631348, -2.189774513244629, -2.2859106063842773, -3.460911273956299, -2.9909110069274902, -2.723865509033203, -2.755910873413086, -2.499547004699707, -2.8200018405914307, -2.1684107780456543, -3.2900023460388184, -4.336821556091309, -3.6745481491088867, -2.093637704849243, -1.7731828689575195, -2.606365442276001, -2.86272931098938, -2.5209107398986816, -1.8906831741333008, -2.2431836128234863, -2.8413655757904053, -1.8693194389343262, -1.7731828689575195, -2.371365547180176, -2.350001811981201, -2.018864870071411, -1.8372740745544434, -3.546365737915039, -3.247274875640869, -2.125683307647705, -1.8586375713348389, -3.055001974105835, -2.798638105392456, -1.9975013732910156, -3.0336384773254395, -3.1190929412841797, -2.3393197059631348, -2.392728805541992, -2.681138038635254, -2.755910873413086, -2.1790924072265625, -1.9013649225234985, -2.1043195724487305, -2.4354562759399414, -3.161820411682129, -3.354093074798584, -2.499547004699707, -2.040228843688965, -1.933410406112671, -2.723865509033203, -1.9013649225234985, -3.9950027465820312, -4.507730484008789, -4.016366004943848, -2.6170473098754883, -2.2859106063842773, -2.94818377494812, -2.531592607498169, -2.1684107780456543, -2.8840928077697754, -2.90545654296875, -2.0295467376708984, -1.6450011730194092, -2.3393197059631348, -2.264547348022461, -3.567729949951172, -2.488865375518799, -1.9975013732910156, -3.5250024795532227, -3.610456943511963, -3.567729949951172, -2.082955837249756, -3.8240935802459717, -2.90545654296875, -2.798638105392456, -2.0295467376708984, -2.3286380767822266, -3.760002613067627, -2.7772748470306396, -2.90545654296875, -2.7772748470306396, -3.097729206085205, -2.798638105392456, -3.8240935802459717, -2.414092540740967, -2.574319839477539, -2.3606834411621094, -1.7945466041564941, -2.4675018787384033, -2.4675018787384033, -2.125683307647705, -1.751819372177124, -2.86272931098938, -2.414092540740967, -2.27522873878479, -2.018864870071411, -2.3179562091827393, -1.7731828689575195, -2.670456647872925, -3.354093074798584, -2.90545654296875, -3.2900023460388184, -2.27522873878479, -2.2111377716064453, -1.9868195056915283, -2.093637704849243, -2.3179562091827393, -3.5250024795532227, -3.161820411682129, -2.8413655757904053, -3.2259116172790527, -3.7386388778686523, -3.0336384773254395, -1.6877285242080688, -1.5275009870529175, -1.4420464038848877, -2.7345473766326904, -2.649092674255371, -3.055001974105835, -1.9547741413116455, -2.424774169921875, -2.264547348022461, -2.082955837249756, -2.082955837249756, -2.1470468044281006, -1.6343193054199219, -2.670456647872925, -3.311366081237793, -4.08045768737793, -3.610456943511963, -2.499547004699707, -2.382047176361084, -3.4822750091552734, -3.161820411682129, -1.7304556369781494, -1.2551145553588867, -2.018864870071411, -1.5381829738616943, -1.6450011730194092, -1.7731828689575195, -1.8479558229446411, -2.8200018405914307, -3.055001974105835, -1.3352283239364624, -1.8052284717559814, -1.751819372177124, -1.1643190383911133, -3.140456438064575, -2.9268200397491455, -2.3286380767822266, -2.8840928077697754, -2.4781835079193115, -1.8479558229446411, -1.8052284717559814, -2.3393197059631348, -1.783864974975586, -2.157728672027588, -1.933410406112671, -2.264547348022461, -2.638411045074463, -1.783864974975586, -1.3565919399261475, -1.7304556369781494, -2.4781835079193115, -1.751819372177124, -3.1831841468811035, -3.247274875640869, -4.165911674499512, -2.574319839477539, -2.755910873413086, -3.396820545196533, -3.247274875640869, -2.2431836128234863, -2.3606834411621094, -2.670456647872925, -2.264547348022461, -2.2859106063842773, -2.723865509033203, -2.2218198776245117, -2.5422744750976562, -2.27522873878479, -2.5956838130950928, -3.653184413909912, -2.189774513244629, -1.6343193054199219, -2.6597745418548584, -2.189774513244629, -2.9909110069274902, -2.7345473766326904, -2.0615923404693604, -1.9013649225234985, -1.6663649082183838, -1.7731828689575195, -1.3565919399261475, -0.854546070098877, -0.838523268699646, -0.9827279448509216, -1.5381829738616943, -1.0094324350357056, -0.9293187856674194, -1.452728271484375, -2.1150014400482178, -2.723865509033203, -2.1363651752471924, -3.8240935802459717, -3.2686386108398438, -2.382047176361084, -2.3393197059631348, -2.1470468044281006, -2.157728672027588, -2.499547004699707, -2.2431836128234863, -3.418184280395508, -2.23250150680542, -2.4354562759399414, -2.050910472869873, -1.6877285242080688, -2.4034106731414795, -2.8413655757904053, -2.0722742080688477, -2.307274341583252, -1.8159103393554688, -1.8372740745544434, -2.4354562759399414, -2.1790924072265625, -2.2111377716064453, -3.1190929412841797, -3.161820411682129, -2.5529563426971436, -1.5702282190322876, -2.7025017738342285, -2.4461379051208496, -2.1684107780456543, -2.008183002471924, -2.9268200397491455, -3.311366081237793, -2.681138038635254, -3.097729206085205, -2.4781835079193115, -2.5529563426971436, -2.574319839477539, -2.1790924072265625, -1.751819372177124, -2.8200018405914307, -2.382047176361084, -3.0336384773254395, -3.4395480155944824, -2.9268200397491455, -2.755910873413086, -3.1190929412841797, -1.7411375045776367, -2.1150014400482178, -2.307274341583252, -3.567729949951172, -2.2965924739837646, -2.456820011138916, -2.1790924072265625, -1.7304556369781494, -2.456820011138916, -2.798638105392456, -2.414092540740967, -2.3179562091827393, -2.499547004699707, -2.4354562759399414, -1.5168192386627197, -2.94818377494812, -2.798638105392456, -2.691819906234741, -2.5209107398986816, -1.9868195056915283, -2.9268200397491455, -2.86272931098938, -2.4675018787384033, -3.311366081237793, -2.8200018405914307, -2.157728672027588, -2.7772748470306396, -2.350001811981201, -2.2965924739837646, -3.2900023460388184, -2.86272931098938, -1.933410406112671, -2.0295467376708984, -2.691819906234741, -3.3754570484161377, -3.6318206787109375, -2.7772748470306396, -3.6745481491088867, -3.354093074798584, -2.606365442276001, -2.2431836128234863, -1.9975013732910156, -2.574319839477539, -2.6170473098754883, -2.723865509033203, -2.691819906234741, -2.1684107780456543, -2.371365547180176, -2.5956838130950928, -3.2900023460388184, -2.7772748470306396, -2.392728805541992, -2.6170473098754883, -2.5956838130950928, -2.008183002471924, -2.2111377716064453, -2.638411045074463, -2.0722742080688477, -1.9654558897018433, -2.392728805541992, -3.610456943511963, -2.4781835079193115, -2.414092540740967, -3.610456943511963, -2.649092674255371, -3.418184280395508, -4.101820945739746, -3.8240935802459717, -2.5850017070770264, -2.649092674255371, -3.0763659477233887, -1.2657963037490845, -3.418184280395508, -3.2686386108398438, -2.606365442276001, -3.204547882080078, -3.161820411682129, -3.5890932083129883, -3.2686386108398438, -2.798638105392456, -2.9268200397491455, -2.4461379051208496, -2.371365547180176, -2.1043195724487305, -1.3672736883163452, -1.2497735023498535, -3.5250024795532227, -4.2300028800964355, -3.546365737915039, -3.5890932083129883, -2.6277289390563965, -2.86272931098938, -1.2604553699493408, -1.0094324350357056, -1.8906831741333008, -1.4420464038848877, -0.8705687522888184, -1.2070462703704834, -2.499547004699707, -2.9909110069274902, -1.5488646030426025, -2.9909110069274902, -3.503638744354248, -4.144548416137695, -3.6318206787109375, -3.3327298164367676, -2.681138038635254, -2.2218198776245117, -2.1150014400482178, -1.8159103393554688, -1.7945466041564941, -1.7411375045776367, -2.638411045074463, -2.2111377716064453, -1.9761377573013306, -3.354093074798584, -1.2017053365707397, -0.9987506866455078, -1.0628416538238525, -0.7317050099372864, -2.5422744750976562, -2.638411045074463, -2.0615923404693604, -2.040228843688965, -1.2017053365707397, -1.0307961702346802, -0.9239779114723206, -2.27522873878479, -3.012274742126465, -2.125683307647705, -2.3286380767822266, -2.499547004699707, -1.7411375045776367, -1.7945466041564941, -1.751819372177124, -1.8479558229446411, -2.456820011138916, -2.1470468044281006, -2.307274341583252, -1.6663649082183838, -1.4100009202957153, -1.783864974975586, -3.0763659477233887, -2.8840928077697754, -2.414092540740967, -2.574319839477539, -2.4034106731414795, -2.4461379051208496, -2.3606834411621094, -1.5168192386627197, -1.8052284717559814, -2.23250150680542, -2.9268200397491455, -3.7172751426696777, -2.371365547180176, -2.499547004699707, -2.1470468044281006, -1.826592206954956, -2.5422744750976562, -3.7386388778686523, -2.6597745418548584, -3.4822750091552734, -2.414092540740967, -2.7345473766326904, -2.798638105392456, -2.0722742080688477, -1.228410005569458, -2.040228843688965, -2.3393197059631348, -1.43136465549469, -1.5915920734405518, -2.4675018787384033, -2.691819906234741, -2.4354562759399414, -2.670456647872925, -1.9761377573013306, -2.574319839477539, -1.783864974975586, -2.2431836128234863, -2.723865509033203, -1.7731828689575195, -3.3754570484161377, -1.5275009870529175, -1.8479558229446411, -2.1790924072265625, -2.350001811981201, -2.4034106731414795, -2.456820011138916, -3.2686386108398438, -2.90545654296875, -2.1363651752471924, -2.093637704849243, -3.0336384773254395, -3.2900023460388184, -2.90545654296875, -2.1470468044281006, -2.1363651752471924, -2.0295467376708984, -2.5209107398986816, -2.5209107398986816, -2.2965924739837646, -1.7304556369781494, -2.1150014400482178, -1.9975013732910156, -2.1363651752471924, -2.1150014400482178, -3.2900023460388184, -2.307274341583252, -2.9695472717285156, -2.4461379051208496, -2.350001811981201, -2.2965924739837646, -3.396820545196533, -3.952275514602661, -2.5422744750976562, -3.2686386108398438, -3.802729845046997, -2.414092540740967, -3.0336384773254395, -3.8240935802459717, -3.567729949951172, -2.9268200397491455, -2.5850017070770264, -3.247274875640869, -1.8052284717559814, -2.157728672027588, -3.4395480155944824, -3.653184413909912, -1.8906831741333008, -1.826592206954956, -2.8413655757904053, -2.125683307647705, -3.1831841468811035, -2.86272931098938, -3.247274875640869, -2.6170473098754883, -2.1684107780456543, -1.5488646030426025, -1.2551145553588867, -3.2259116172790527, -3.2686386108398438, -2.2218198776245117, -1.933410406112671, -1.399319052696228, -1.2230689525604248, -2.2965924739837646, -1.6236374378204346, -3.5890932083129883, -2.7772748470306396, -2.2431836128234863, -2.2965924739837646, -1.9975013732910156, -1.3192055225372314, -1.0201144218444824, -0.9453415870666504, -1.7304556369781494, -1.2764781713485718, -0.699659526348114, -1.078864336013794, -1.709092140197754, -0.9667052030563354, -1.0307961702346802, -0.9987506866455078, -1.5809102058410645, -0.8598870038986206, -1.0094324350357056, -1.7945466041564941, -0.8972733020782471, -1.1429553031921387, -1.041477918624878, -0.9026142358779907, -1.6663649082183838, -2.424774169921875, -1.0735234022140503, -0.9506824612617493, -0.8171596527099609, -0.9400006532669067, -1.8479558229446411, -1.8479558229446411, -1.2390917539596558, -1.3512508869171143, -2.125683307647705, -2.90545654296875, -2.3393197059631348, -2.5529563426971436, -1.9547741413116455, -1.6877285242080688, -1.826592206954956, -1.9868195056915283, -2.3286380767822266, -3.055001974105835, -3.2900023460388184, -4.037729740142822, -3.3327298164367676, -2.5102291107177734, -2.382047176361084, -2.0615923404693604, -2.1684107780456543, -2.307274341583252, -1.8479558229446411, -2.5209107398986816, -2.0615923404693604, -2.94818377494812, -3.4822750091552734, -1.9440921545028687, -1.9654558897018433, -3.140456438064575, -2.414092540740967, -3.6959116458892822, -3.204547882080078, -3.7386388778686523, -2.499547004699707, -2.2218198776245117, -2.1684107780456543, -1.5702282190322876, -3.1190929412841797, -2.94818377494812, -3.760002613067627, -2.6597745418548584, -2.2431836128234863, -1.7304556369781494, -1.751819372177124, -1.6877285242080688, -1.6877285242080688, -3.0336384773254395, -2.755910873413086, -1.9654558897018433, -1.6236374378204346, -1.6450011730194092, -3.311366081237793, -2.86272931098938, -1.9654558897018433, -2.082955837249756, -1.8800013065338135, -3.3754570484161377, -2.90545654296875, -1.783864974975586, -3.460911273956299, -3.8240935802459717, -3.866820812225342, -2.27522873878479, -2.5102291107177734, -2.2431836128234863, -2.157728672027588, -2.040228843688965, -1.2657963037490845, -3.6745481491088867, -2.6277289390563965, -2.2111377716064453, -1.8372740745544434, -1.7197740077972412, -1.6343193054199219, -1.5915920734405518, -1.751819372177124, -1.7625012397766113, -3.567729949951172, -4.037729740142822, -3.097729206085205, -2.5850017070770264, -1.8586375713348389, -2.2859106063842773, -2.040228843688965, -3.055001974105835, -2.4675018787384033, -2.1150014400482178, -2.1043195724487305, -2.531592607498169, -3.396820545196533, -2.456820011138916, -2.6170473098754883, -3.140456438064575, -3.5250024795532227, -2.27522873878479, -1.8372740745544434, -3.3754570484161377, -2.649092674255371, -2.264547348022461, -3.5250024795532227, -3.161820411682129, -2.456820011138916, -2.0615923404693604, -1.9120467901229858, -3.7386388778686523, -2.798638105392456, -3.418184280395508, -2.5529563426971436, -2.23250150680542, -3.503638744354248, -2.90545654296875, -3.5250024795532227, -4.208639144897461, -3.866820812225342, -2.157728672027588, -2.3606834411621094, -2.5956838130950928, -2.90545654296875, -3.4395480155944824, -2.5209107398986816, -2.755910873413086, -3.1190929412841797, -3.909548282623291, -3.0336384773254395, -2.3606834411621094, -1.9013649225234985, -1.340569019317627, -1.7731828689575195, -2.5102291107177734, -1.677046537399292, -3.3754570484161377, -1.8479558229446411, -2.5102291107177734, -3.204547882080078, -3.7386388778686523, -4.08045768737793, -3.567729949951172, -2.264547348022461, -3.802729845046997, -2.649092674255371, -2.5422744750976562, -3.5890932083129883, -3.204547882080078, -2.6170473098754883, -2.040228843688965, -1.677046537399292, -1.5915920734405518, -1.7304556369781494, -3.4395480155944824, -3.802729845046997, -3.866820812225342, -3.204547882080078, -2.0722742080688477, -2.23250150680542, -2.040228843688965, -3.610456943511963, -3.6318206787109375, -3.055001974105835, -3.5250024795532227, -2.649092674255371, -3.4822750091552734, -2.7345473766326904, -2.798638105392456, -2.2965924739837646, -3.845457077026367, -3.140456438064575, -2.670456647872925, -2.1470468044281006, -3.546365737915039, -2.7345473766326904, -2.755910873413086, -3.140456438064575, -3.6959116458892822, -3.097729206085205, -2.018864870071411, -2.7345473766326904, -1.5381829738616943, -3.6959116458892822, -4.46500301361084, -3.1190929412841797, -2.7025017738342285, -3.097729206085205, -2.9909110069274902, -2.157728672027588, -2.4675018787384033, -1.4954555034637451, -1.8800013065338135, -1.7625012397766113, -1.6984102725982666, -1.6984102725982666, -1.8372740745544434, -1.8159103393554688, -3.503638744354248, -4.2300028800964355, -3.3327298164367676, -3.3327298164367676, -2.5529563426971436, -2.798638105392456, -2.414092540740967, -2.2859106063842773, -2.638411045074463, -1.8372740745544434, -2.23250150680542, -2.3286380767822266, -2.0722742080688477, -3.8881843090057373, -4.123184680938721, -3.802729845046997, -2.0615923404693604, -2.1684107780456543, -2.574319839477539, -2.9695472717285156, -2.8200018405914307, -2.4034106731414795, -3.802729845046997, -2.94818377494812, -3.396820545196533, -2.9695472717285156, -1.9440921545028687, -1.6450011730194092, -1.783864974975586, -1.8586375713348389, -1.399319052696228, -1.677046537399292, -3.204547882080078, -2.1043195724487305, -2.9695472717285156, -2.691819906234741, -1.8479558229446411, -3.6318206787109375, -3.2686386108398438, -2.4034106731414795, -1.9761377573013306, -2.6597745418548584, -1.6984102725982666, -1.9013649225234985, -1.6877285242080688, -1.3459099531173706, -3.396820545196533, -2.3179562091827393, -1.933410406112671, -2.6170473098754883, -1.7945466041564941, -1.783864974975586, -2.1684107780456543, -1.7731828689575195, -1.6129558086395264, -1.8693194389343262, -2.1150014400482178, -2.125683307647705, -2.27522873878479, -2.307274341583252, -2.3393197059631348, -3.204547882080078, -2.200456142425537, -3.9309117794036865, -3.396820545196533, -3.418184280395508, -2.90545654296875, -3.204547882080078, -2.4461379051208496, -2.9909110069274902, -2.200456142425537, -1.7731828689575195, -3.7813663482666016, -4.08045768737793, -3.653184413909912, -2.5422744750976562, -2.691819906234741, -3.2686386108398438, -3.161820411682129, -2.606365442276001, -2.157728672027588, -1.8693194389343262, -1.7625012397766113, -2.0295467376708984, -3.6318206787109375, -3.0763659477233887, -3.546365737915039, -2.4461379051208496, -2.8200018405914307, -2.9268200397491455, -2.050910472869873, -2.6597745418548584, -1.826592206954956, -1.751819372177124, -3.610456943511963, -3.161820411682129, -2.1363651752471924, -2.414092540740967, -2.8413655757904053, -2.189774513244629, -3.4395480155944824, -3.610456943511963, -2.798638105392456, -3.012274742126465, -2.3286380767822266, -1.8693194389343262, -1.8586375713348389, -1.5381829738616943, -1.709092140197754, -2.3179562091827393, -2.4354562759399414, -1.751819372177124, -2.90545654296875, -3.8240935802459717, -3.204547882080078, -3.012274742126465, -3.097729206085205, -2.350001811981201, -2.9695472717285156, -3.866820812225342, -3.204547882080078, -3.418184280395508, -2.670456647872925, -2.1150014400482178, -1.9868195056915283, -1.5915920734405518, -1.7731828689575195, -3.396820545196533, -3.0763659477233887, -2.681138038635254, -1.826592206954956, -3.204547882080078, -2.4354562759399414, -2.125683307647705, -2.050910472869873, -2.371365547180176, -3.610456943511963, -4.016366004943848, -3.418184280395508, -4.123184680938721, -2.5850017070770264, -3.0336384773254395, -3.6959116458892822, -3.012274742126465, -2.6597745418548584, -2.2431836128234863, -1.8906831741333008, -2.4461379051208496, -2.6170473098754883, -2.200456142425537, -3.8240935802459717, -4.443639755249023, -3.097729206085205, -2.2431836128234863, -2.1363651752471924, -2.5850017070770264, -2.1684107780456543, -3.909548282623291, -2.8413655757904053, -3.9309117794036865, -4.144548416137695, -3.546365737915039, -2.606365442276001, -2.23250150680542, -2.9695472717285156, -2.2218198776245117, -2.9268200397491455, -2.691819906234741, -2.082955837249756, -1.9013649225234985, -4.016366004943848, -3.460911273956299, -2.0615923404693604, -2.2538652420043945, -1.9761377573013306, -1.6877285242080688, -2.040228843688965, -1.7945466041564941, -1.9654558897018433, -1.8906831741333008, -3.5890932083129883, -2.3606834411621094, -2.125683307647705, -1.8372740745544434, -2.2965924739837646, -1.5381829738616943, -2.1790924072265625, -1.2444326877593994, -3.7172751426696777, -3.7172751426696777, -2.94818377494812, -2.018864870071411, -2.414092540740967, -3.247274875640869, -2.414092540740967, -2.7772748470306396, -0.9239779114723206, -1.4206827878952026, -1.7197740077972412, -3.760002613067627, -3.503638744354248, -3.802729845046997, -2.7772748470306396, -2.8413655757904053, -1.6236374378204346, -2.94818377494812, -2.488865375518799, -3.247274875640869, -3.2259116172790527, -2.157728672027588, -2.0615923404693604, -3.311366081237793, -4.400912284851074, -3.8240935802459717, -1.5915920734405518, -1.5488646030426025, -2.1043195724487305, -2.681138038635254, -2.681138038635254, -2.574319839477539, -2.157728672027588, -2.488865375518799, -2.0615923404693604, -1.826592206954956, -3.6318206787109375, -4.358184814453125, -3.012274742126465, -3.2259116172790527, -3.204547882080078, -2.6170473098754883, -1.3085236549377441, -1.452728271484375, -3.311366081237793, -3.7813663482666016, -3.503638744354248, -3.760002613067627, -3.161820411682129, -2.382047176361084, -2.189774513244629, -3.3754570484161377, -3.2259116172790527, -2.424774169921875, -3.2900023460388184, -2.456820011138916, -2.1150014400482178, -3.952275514602661, -2.7025017738342285, -3.7172751426696777, -2.798638105392456, -1.9975013732910156, -1.9654558897018433, -1.826592206954956, -1.826592206954956, -2.200456142425537, -2.3286380767822266, -2.606365442276001, -2.371365547180176, -1.7945466041564941, -2.082955837249756, -1.7731828689575195, -2.414092540740967, -2.414092540740967, -3.8240935802459717, -2.649092674255371, -2.2859106063842773, -2.200456142425537, -2.040228843688965, -2.1043195724487305, -3.161820411682129, -2.723865509033203, -3.396820545196533, -4.059093475341797, -3.2686386108398438, -3.2259116172790527, -2.093637704849243, -3.161820411682129, -1.9013649225234985, -1.5595464706420898, -2.1150014400482178, -2.531592607498169, -3.311366081237793, -2.5529563426971436, -3.4822750091552734, -3.6959116458892822, -3.8240935802459717, -2.2538652420043945, -2.670456647872925, -3.354093074798584, -2.3606834411621094, -1.783864974975586, -1.9761377573013306, -2.1470468044281006, -2.3179562091827393, -2.2218198776245117, -2.424774169921875, -3.140456438064575, -2.050910472869873, -3.6745481491088867, -3.418184280395508, -2.371365547180176, -2.008183002471924, -2.040228843688965, -1.6556830406188965, -3.1831841468811035, -2.456820011138916, -2.8413655757904053, -2.1790924072265625, -2.9909110069274902, -2.040228843688965, -3.7386388778686523, -2.606365442276001, -2.2218198776245117, -2.093637704849243, -1.8586375713348389, -2.157728672027588, -1.9761377573013306, -1.6984102725982666, -2.018864870071411, -3.5890932083129883, -2.4781835079193115, -1.9975013732910156, -2.382047176361084, -3.460911273956299, -2.1790924072265625, -3.5250024795532227, -2.755910873413086, -2.0295467376708984, -2.392728805541992, -3.161820411682129, -2.082955837249756, -1.8159103393554688, -1.709092140197754, -1.6343193054199219, -1.3886374235153198, -1.6556830406188965, -2.8840928077697754, -4.037729740142822, -3.2259116172790527, -2.392728805541992, -2.040228843688965, -2.1790924072265625, -2.691819906234741, -2.5850017070770264, -2.4354562759399414, -2.125683307647705, -1.6129558086395264, -2.350001811981201, -2.018864870071411, -2.200456142425537, -3.546365737915039, -2.4675018787384033, -2.9268200397491455, -3.546365737915039, -3.546365737915039, -3.567729949951172, -1.9120467901229858, -1.8800013065338135, -2.189774513244629, -2.574319839477539, -3.546365737915039, -3.546365737915039, -4.144548416137695, -2.86272931098938, -3.396820545196533, -2.7025017738342285, -2.264547348022461, -2.90545654296875, -3.2259116172790527, -2.23250150680542, -2.90545654296875, -3.546365737915039, -2.670456647872925, -1.9868195056915283, -1.8052284717559814, -1.9013649225234985, -2.8413655757904053, -3.161820411682129, -2.681138038635254, -2.8200018405914307, -3.460911273956299, -3.140456438064575, -2.3286380767822266, -3.247274875640869, -2.392728805541992, -2.5209107398986816, -2.018864870071411, -3.6745481491088867, -2.0615923404693604, -1.8906831741333008, -2.6170473098754883, -3.546365737915039, -2.5850017070770264, -2.264547348022461, -2.050910472869873, -1.9440921545028687, -2.670456647872925, -2.574319839477539, -3.9309117794036865, -2.3393197059631348, -1.9013649225234985, -1.933410406112671, -1.783864974975586, -1.6129558086395264, -1.8800013065338135, -3.802729845046997, -3.6959116458892822, -2.9909110069274902, -2.2859106063842773, -1.7411375045776367, -1.4847736358642578, -1.185682773590088, -2.1150014400482178, -1.6663649082183838, -1.7945466041564941, -1.6663649082183838, -0.875909686088562, -1.041477918624878, -0.9880688786506653, -1.153637170791626, -2.23250150680542, -2.1790924072265625, -1.8800013065338135, -2.2431836128234863, -1.933410406112671, -1.3459099531173706, -1.6343193054199219, -3.4822750091552734, -2.4354562759399414, -1.2070462703704834, -2.5422744750976562, -1.1429553031921387, -2.2538652420043945, -3.5250024795532227, -2.713183879852295, -3.0763659477233887, -3.6745481491088867, -2.5209107398986816, -2.8413655757904053, -3.7172751426696777, -4.08045768737793, -1.377955436706543, -2.4781835079193115, -2.3606834411621094, -3.055001974105835, -2.649092674255371, -2.9909110069274902, -3.2686386108398438, -3.396820545196533, -3.503638744354248, -2.2111377716064453, -2.157728672027588, -1.452728271484375, -2.0295467376708984, -2.5209107398986816, -3.653184413909912, -4.187275409698486, -3.140456438064575, -3.610456943511963, -2.8413655757904053, -2.606365442276001, -2.90545654296875, -2.4461379051208496, -2.5636379718780518, -2.5636379718780518, -2.798638105392456, -2.456820011138916, -2.713183879852295, -2.5850017070770264, -2.4675018787384033, -3.7813663482666016, -4.379549026489258, -2.798638105392456, -2.050910472869873, -3.012274742126465, -2.5102291107177734, -2.638411045074463, -2.574319839477539, -2.90545654296875, -2.1684107780456543, -3.7813663482666016, -3.503638744354248, -2.4034106731414795, -2.3393197059631348, -1.751819372177124, -3.354093074798584, -2.90545654296875, -2.0615923404693604, -2.27522873878479, -3.610456943511963, -2.8840928077697754, -2.350001811981201, -2.86272931098938, -2.86272931098938, -2.3286380767822266, -2.189774513244629, -3.7386388778686523, -2.86272931098938, -2.8840928077697754, -3.204547882080078, -2.691819906234741, -2.9695472717285156, -2.2218198776245117, -2.371365547180176, -2.1790924072265625, -1.1109099388122559, -2.350001811981201, -2.1043195724487305, -3.6318206787109375, -2.649092674255371, -1.826592206954956, -2.9909110069274902, -2.7772748470306396, -2.574319839477539, -2.307274341583252, -1.9761377573013306, -2.1043195724487305, -2.2218198776245117, -2.0615923404693604, -1.6450011730194092, -1.7197740077972412, -1.2444326877593994, -1.4634100198745728, -2.7345473766326904, -2.1684107780456543, -2.2538652420043945, -2.1363651752471924, -1.6343193054199219, -1.6556830406188965, -2.1790924072265625, -1.3352283239364624, -1.8906831741333008, -1.709092140197754, -1.6450011730194092, -1.43136465549469, -1.677046537399292, -1.751819372177124, -1.826592206954956, -1.7625012397766113, -1.3352283239364624, -2.4781835079193115, -1.6663649082183838, -1.2978419065475464, -3.247274875640869, -2.5850017070770264, -2.350001811981201, -2.9695472717285156, -1.9440921545028687, -3.909548282623291, -2.574319839477539, -1.452728271484375, -2.5422744750976562, -1.9868195056915283, -1.8479558229446411, -2.392728805541992, -2.94818377494812, -2.3286380767822266, -1.826592206954956, -2.7345473766326904, -3.012274742126465, -1.677046537399292, -3.5890932083129883, -2.755910873413086, -2.2111377716064453, -1.9227285385131836, -2.5529563426971436, -3.247274875640869, -2.157728672027588, -1.9013649225234985, -1.826592206954956, -1.5488646030426025, -2.4675018787384033, -1.9975013732910156, -1.2978419065475464, -3.161820411682129, -3.610456943511963, -4.25136661529541, -2.5209107398986816, -2.307274341583252, -1.3192055225372314, -1.5809102058410645, -2.90545654296875, -2.371365547180176, -2.157728672027588, -2.424774169921875, -2.189774513244629, -2.1043195724487305, -2.2431836128234863, -2.050910472869873, -2.0615923404693604, -2.050910472869873, -1.751819372177124, -1.377955436706543, -2.9695472717285156, -1.8906831741333008, -1.5595464706420898, -1.5915920734405518, -1.8586375713348389, -3.460911273956299, -3.140456438064575, -3.8240935802459717, -2.6597745418548584, -1.7731828689575195, -2.1470468044281006, -1.9761377573013306, -1.7411375045776367, -2.4781835079193115, -1.6984102725982666, -2.189774513244629, -2.2218198776245117, -3.055001974105835, -2.606365442276001, -2.3179562091827393, -2.2859106063842773, -3.396820545196533, -2.7345473766326904, -2.4034106731414795, -2.638411045074463, -2.5956838130950928, -1.47409188747406, -2.382047176361084, -1.9227285385131836, -1.9975013732910156, -2.382047176361084, -2.5102291107177734, -2.371365547180176, -2.4354562759399414, -3.546365737915039, -3.3327298164367676, -2.0295467376708984, -2.125683307647705, -2.414092540740967, -2.6277289390563965, -3.4822750091552734, -3.503638744354248, -2.86272931098938, -3.8881843090057373, -2.94818377494812, -2.649092674255371, -2.424774169921875, -3.311366081237793, -2.691819906234741, -2.8200018405914307, -2.3286380767822266, -2.3606834411621094, -3.503638744354248, -3.4822750091552734, -2.4354562759399414, -2.040228843688965, -1.4954555034637451, -1.2444326877593994, -2.27522873878479, -1.6663649082183838, -1.153637170791626, -2.1363651752471924, -2.2111377716064453, -1.6556830406188965, -1.4634100198745728, -3.2686386108398438, -3.9950027465820312, -1.8159103393554688, -1.8159103393554688, -2.040228843688965, -3.2900023460388184, -3.311366081237793, -4.101820945739746, -2.94818377494812, -2.189774513244629, -3.161820411682129, -3.5250024795532227, -2.86272931098938, -3.2259116172790527, -3.1190929412841797, -2.392728805541992, -2.157728672027588, -2.5422744750976562, -1.9761377573013306, -1.6343193054199219, -2.200456142425537, -2.040228843688965, -2.040228843688965, -1.1215918064117432, -2.755910873413086, -1.7304556369781494, -1.6450011730194092, -1.602273941040039, -1.8693194389343262, -1.6663649082183838, -1.6450011730194092, -1.2871599197387695, -2.7025017738342285, -3.8881843090057373, -2.27522873878479, -1.6877285242080688, -2.189774513244629, -2.4461379051208496, -1.5381829738616943, -1.8052284717559814, -1.8800013065338135, -2.040228843688965, -3.546365737915039, -4.037729740142822, -2.723865509033203, -3.1190929412841797, -2.1150014400482178, -2.1043195724487305, -0.8865914344787598, -1.0628416538238525, -1.5168192386627197, -1.9440921545028687, -1.709092140197754, -1.5275009870529175, -1.0948872566223145, -1.6984102725982666, -3.097729206085205, -2.90545654296875, -2.1043195724487305, -1.2123870849609375, -1.5595464706420898, -1.5061373710632324, -2.8840928077697754, -2.082955837249756, -2.4461379051208496, -3.610456943511963, -3.2259116172790527, -4.507730484008789, -3.4395480155944824, -1.7411375045776367, -1.4100009202957153, -1.9761377573013306, -2.4034106731414795, -2.3606834411621094, -2.27522873878479, -2.23250150680542, -3.354093074798584, -3.760002613067627, -2.723865509033203, -1.9975013732910156, -2.86272931098938, -2.5529563426971436, -2.424774169921875, -1.377955436706543, -1.9761377573013306, -2.488865375518799, -4.037729740142822, -2.8413655757904053, -2.8840928077697754, -2.4675018787384033, -2.264547348022461, -2.7772748470306396, -4.208639144897461, -2.574319839477539, -2.3606834411621094, -2.4675018787384033, -3.012274742126465, -2.713183879852295, -2.2218198776245117, -2.755910873413086, -3.6745481491088867, -3.653184413909912, -2.9909110069274902, -2.018864870071411, -3.354093074798584, -2.86272931098938, -2.392728805541992, -2.200456142425537, -1.2017053365707397, -1.7197740077972412, -1.6984102725982666, -3.2900023460388184, -2.1470468044281006, -2.8413655757904053, -2.0615923404693604, -1.8906831741333008, -1.7411375045776367, -1.9868195056915283, -3.247274875640869, -2.1684107780456543, -2.649092674255371, -2.040228843688965, -2.0615923404693604, -1.5809102058410645, -3.653184413909912, -2.7772748470306396, -3.2259116172790527, -2.94818377494812, -1.9761377573013306, -1.6343193054199219, -1.751819372177124, -1.6984102725982666, -1.5168192386627197, -1.7945466041564941, -2.90545654296875, -2.7025017738342285, -2.008183002471924, -2.6170473098754883, -3.909548282623291, -2.9695472717285156, -2.5422744750976562, -2.382047176361084, -2.90545654296875, -2.23250150680542, -2.5102291107177734, -1.9868195056915283, -1.9440921545028687, -1.5381829738616943, -2.798638105392456, -3.8240935802459717, -3.247274875640869, -2.670456647872925, -2.2431836128234863, -2.264547348022461, -3.7172751426696777, -4.400912284851074, -3.3327298164367676, -2.638411045074463, -3.311366081237793, -2.382047176361084, -2.5209107398986816, -2.9695472717285156, -2.9909110069274902, -2.3606834411621094, -2.040228843688965, -2.2218198776245117, -3.9309117794036865, -3.460911273956299, -3.7386388778686523, -3.247274875640869, -2.5956838130950928, -1.8800013065338135, -1.3886374235153198, -1.8693194389343262, -2.5209107398986816, -1.7304556369781494, -3.204547882080078, -2.2111377716064453, -2.382047176361084, -3.140456438064575, -2.606365442276001, -3.5890932083129883, -2.9909110069274902, -2.638411045074463, -2.606365442276001, -3.503638744354248, -3.354093074798584, -2.606365442276001, -2.382047176361084, -2.2859106063842773, -2.6597745418548584, -2.1684107780456543, -2.7772748470306396, -3.7172751426696777, -2.606365442276001, -2.5529563426971436, -2.4781835079193115, -1.709092140197754, -1.4634100198745728, -2.7025017738342285, -2.86272931098938, -2.94818377494812, -2.1363651752471924, -2.2538652420043945, -3.3754570484161377, -3.3754570484161377, -3.354093074798584, -2.456820011138916, -3.161820411682129, -3.140456438064575, -2.3393197059631348, -2.27522873878479, -2.350001811981201, -2.3286380767822266, -2.371365547180176, -4.059093475341797, -4.379549026489258, -3.6745481491088867, -3.140456438064575, -2.424774169921875, -2.755910873413086, -3.802729845046997, -3.161820411682129, -2.499547004699707, -2.0295467376708984, -1.783864974975586, -1.6984102725982666, -2.0295467376708984, -3.610456943511963, -4.294093608856201, -3.6959116458892822, -2.9695472717285156, -2.755910873413086, -4.123184680938721, -3.055001974105835, -3.4395480155944824, -2.414092540740967, -2.189774513244629, -3.055001974105835, -2.6597745418548584, -3.2686386108398438, -3.354093074798584, -2.86272931098938, -3.6318206787109375, -4.25136661529541, -2.94818377494812, -3.418184280395508, -3.1831841468811035, -2.3179562091827393, -1.602273941040039, -2.4781835079193115, -2.94818377494812, -2.606365442276001, -3.4822750091552734, -2.0615923404693604, -1.8906831741333008, -2.018864870071411, -3.204547882080078, -1.9868195056915283, -2.371365547180176, -2.7772748470306396, -3.6745481491088867, -3.1190929412841797, -2.488865375518799, -2.018864870071411, -1.9227285385131836, -1.5381829738616943, -1.8693194389343262, -3.418184280395508, -2.7345473766326904, -3.567729949951172, -3.161820411682129, -2.9909110069274902, -2.606365442276001, -2.499547004699707, -2.6277289390563965, -2.350001811981201, -2.638411045074463, -1.5381829738616943, -3.354093074798584, -2.531592607498169, -2.798638105392456, -3.7172751426696777, -3.845457077026367, -3.1190929412841797, -2.008183002471924, -2.691819906234741, -3.4395480155944824, -4.165911674499512, -2.9909110069274902, -2.723865509033203, -2.392728805541992, -1.9975013732910156, -1.6877285242080688, -2.008183002471924, -3.760002613067627, -3.418184280395508, -3.952275514602661, -2.424774169921875, -2.4781835079193115, -2.8840928077697754, -3.204547882080078, -3.2686386108398438, -3.140456438064575, -3.2900023460388184, -2.6170473098754883, -2.9268200397491455, -2.23250150680542, -3.460911273956299, -3.055001974105835, -2.3393197059631348, -2.371365547180176, -2.093637704849243, -1.8479558229446411, -2.189774513244629, -2.713183879852295, -2.2431836128234863, -1.43136465549469, -3.7172751426696777, -2.8840928077697754, -2.691819906234741, -2.1470468044281006, -3.012274742126465, -2.90545654296875, -2.082955837249756, -2.0295467376708984, -2.8200018405914307, -1.9120467901229858, -1.677046537399292, -2.670456647872925, -2.3606834411621094, -2.691819906234741, -3.653184413909912, -3.1190929412841797, -2.4034106731414795, -2.5529563426971436, -3.418184280395508, -3.6959116458892822, -3.845457077026367, -2.3179562091827393, -1.6343193054199219, -1.7197740077972412, -1.8479558229446411, -1.9227285385131836, -2.27522873878479, -3.3754570484161377, -3.012274742126465, -3.6318206787109375, -3.6318206787109375, -2.7345473766326904, -3.5250024795532227, -2.8840928077697754, -2.008183002471924, -3.2900023460388184, -3.866820812225342, -4.25136661529541, -3.204547882080078, -1.9227285385131836, -3.4395480155944824, -3.8881843090057373, -1.9440921545028687, -2.1150014400482178, -3.1831841468811035, -3.0336384773254395, -3.8240935802459717, -2.2859106063842773, -2.2859106063842773, -2.638411045074463, -2.1684107780456543, -2.0722742080688477, -2.3286380767822266, -2.200456142425537, -1.9227285385131836, -1.6450011730194092, -1.7625012397766113, -2.2218198776245117, -3.4822750091552734, -4.144548416137695, -2.8840928077697754, -2.8840928077697754, -3.204547882080078, -3.204547882080078, -2.1684107780456543, -3.418184280395508, -3.9950027465820312, -3.055001974105835, -3.161820411682129, -1.8052284717559814, -1.6343193054199219, -1.7945466041564941, -1.8479558229446411, -2.531592607498169, -1.7411375045776367, -3.0336384773254395, -3.6318206787109375, -3.610456943511963, -2.6277289390563965, -3.845457077026367, -4.529094696044922, -3.5890932083129883, -3.247274875640869, -2.670456647872925, -2.9268200397491455, -2.7025017738342285, -2.082955837249756, -3.2686386108398438, -2.9695472717285156, -3.247274875640869, -3.3754570484161377, -2.7772748470306396, -1.9868195056915283, -1.9975013732910156, -2.7345473766326904, -3.1831841468811035, -2.27522873878479, -2.4034106731414795, -2.392728805541992, -2.1363651752471924, -1.6663649082183838, -1.9761377573013306, -1.9761377573013306, -1.751819372177124, -3.311366081237793, -2.755910873413086, -2.424774169921875, -2.798638105392456, -2.9909110069274902, -2.4354562759399414, -1.9440921545028687, -1.9013649225234985, -1.6663649082183838, -1.5915920734405518, -1.2177281379699707, -1.5915920734405518, -2.27522873878479, -2.3179562091827393, -1.9761377573013306, -1.43136465549469, -1.6556830406188965, -2.2859106063842773, -2.5209107398986816, -2.755910873413086, -2.125683307647705, -1.9120467901229858, -1.9120467901229858, -3.354093074798584, -4.059093475341797, -3.0336384773254395, -2.6277289390563965, -2.2218198776245117, -2.1470468044281006, -2.4675018787384033, -2.755910873413086, -3.802729845046997, -2.7345473766326904, -2.5422744750976562, -2.5850017070770264, -2.5209107398986816, -2.040228843688965, -1.9761377573013306, -1.4420464038848877, -1.7304556369781494, -2.670456647872925, -2.040228843688965, -2.2218198776245117, -2.0722742080688477, -3.6745481491088867, -4.25136661529541, -3.140456438064575, -4.187275409698486, -3.9309117794036865, -3.567729949951172, -3.503638744354248, -2.691819906234741, -2.200456142425537, -2.5209107398986816, -2.2965924739837646, -3.909548282623291, -2.638411045074463, -3.4395480155944824, -2.681138038635254, -2.6277289390563965, -2.670456647872925, -2.392728805541992, -2.040228843688965, -1.7731828689575195, -1.6450011730194092, -1.9227285385131836, -2.9909110069274902, -3.418184280395508, -4.25136661529541, -2.531592607498169, -2.755910873413086, -2.2965924739837646, -3.952275514602661, -2.90545654296875, -2.264547348022461, -2.3393197059631348, -1.9868195056915283, -1.4420464038848877, -1.0628416538238525, -0.9453415870666504, -1.7625012397766113, -1.1269326210021973, -0.8118187189102173, -1.1269326210021973, -1.8800013065338135, -1.3565919399261475, -0.7690914869308472, -1.1322736740112305, -1.8586375713348389, -1.0254552364349365, -1.0628416538238525, -1.8586375713348389, -2.4781835079193115, -1.1055688858032227, -0.9667052030563354, -1.6556830406188965, -1.7731828689575195, -1.2177281379699707, -1.3512508869171143, -2.1150014400482178, -2.9909110069274902, -2.5850017070770264, -1.3298872709274292, -1.6984102725982666, -1.9013649225234985, -1.6236374378204346, -2.2111377716064453, -1.4847736358642578, -1.5061373710632324, -2.5209107398986816, -1.8906831741333008, -1.9761377573013306, -1.5595464706420898, -1.0307961702346802, -2.1470468044281006, -2.0615923404693604, -2.125683307647705, -2.1470468044281006, -1.7411375045776367, -1.2017053365707397, -0.7477277517318726, -1.1589781045913696, -2.1470468044281006, -1.3352283239364624, -0.6943187117576599, -0.9827279448509216, -0.9400006532669067, -2.350001811981201, -2.093637704849243, -2.040228843688965, -1.8372740745544434, -1.6236374378204346, -1.5595464706420898, -2.1043195724487305, -1.8586375713348389, -1.602273941040039, -1.3352283239364624, -1.1322736740112305, -0.9720460772514343, -1.8479558229446411, -2.8200018405914307, -1.6236374378204346, -1.1696598529815674, -2.531592607498169, -2.3286380767822266, -2.6170473098754883, -2.5102291107177734, -2.27522873878479, -1.9547741413116455, -1.7197740077972412, -1.8372740745544434, -2.157728672027588, -3.354093074798584, -3.418184280395508, -1.9120467901229858, -2.23250150680542, -2.125683307647705, -1.6343193054199219, -3.3327298164367676, -1.6556830406188965, -1.5915920734405518, -2.157728672027588, -3.247274875640869, -3.4395480155944824, -3.2900023460388184, -2.681138038635254, -2.2431836128234863, -3.204547882080078, -2.2965924739837646, -3.161820411682129, -3.2686386108398438, -2.200456142425537, -2.755910873413086, -4.037729740142822, -3.546365737915039, -1.8052284717559814, -3.204547882080078, -3.8240935802459717, -3.760002613067627, -2.6597745418548584, -2.1684107780456543, -3.418184280395508, -2.4675018787384033, -2.574319839477539, -2.6170473098754883, -2.90545654296875, -2.3179562091827393, -2.2218198776245117, -2.424774169921875, -1.783864974975586, -1.6450011730194092, -2.7345473766326904, -1.783864974975586, -2.050910472869873, -1.153637170791626, -1.0681825876235962, -2.798638105392456, -3.140456438064575, -3.2900023460388184, -2.5636379718780518, -3.653184413909912, -1.8906831741333008, -2.1470468044281006, -3.140456438064575, -4.059093475341797, -2.9268200397491455, -4.016366004943848, -1.9654558897018433, -1.9654558897018433, -1.826592206954956, -2.649092674255371, -3.204547882080078, -2.723865509033203, -2.9909110069274902, -1.677046537399292, -2.755910873413086, -2.157728672027588, -1.7731828689575195, -2.008183002471924, -0.9934097528457642, -2.7772748470306396, -1.9120467901229858, -1.7625012397766113, -2.157728672027588, -2.6170473098754883, -2.189774513244629, -1.5168192386627197, -3.140456438064575, -1.3245463371276855, -2.371365547180176, -3.6318206787109375, -2.649092674255371, -2.307274341583252, -1.5595464706420898, -2.90545654296875, -2.755910873413086, -3.161820411682129, -3.7172751426696777, -3.9309117794036865, -3.460911273956299, -2.0722742080688477, -2.0295467376708984, -3.354093074798584, -2.008183002471924, -2.27522873878479, -2.3393197059631348, -1.452728271484375, -0.9720460772514343, -2.350001811981201, -1.2390917539596558, -1.1429553031921387, -1.1643190383911133, -3.3754570484161377, -1.377955436706543, -2.27522873878479, -3.7813663482666016, -2.8413655757904053, -2.1150014400482178, -1.8693194389343262, -1.3886374235153198, -2.4461379051208496, -1.7945466041564941, -3.567729949951172, -3.610456943511963, -1.6450011730194092, -2.27522873878479, -1.340569019317627, -1.8052284717559814, -2.4675018787384033, -3.2259116172790527, -2.9268200397491455, -2.2111377716064453, -2.2218198776245117, -2.5529563426971436, -3.909548282623291, -1.399319052696228, -2.350001811981201, -3.802729845046997, -3.567729949951172, -2.691819906234741, -2.23250150680542, -2.488865375518799, -3.3327298164367676, -2.713183879852295, -1.9868195056915283, -1.6984102725982666, -2.5102291107177734, -2.5850017070770264, -1.5061373710632324, -2.9695472717285156, -2.382047176361084, -3.055001974105835, -2.1363651752471924, -2.8413655757904053, -1.9868195056915283, -1.8159103393554688, -1.8586375713348389, -2.27522873878479, -3.3327298164367676, -2.0722742080688477, -3.7172751426696777, -2.713183879852295, -3.204547882080078, -1.8800013065338135, -2.8413655757904053, -3.567729949951172, -2.7025017738342285, -1.399319052696228, -3.4822750091552734, -3.204547882080078, -1.9654558897018433, -3.3754570484161377, -3.8881843090057373, -3.9950027465820312, -2.2538652420043945, -2.2431836128234863, -1.9868195056915283, -1.3298872709274292, -1.5915920734405518, -3.396820545196533, -3.7386388778686523, -3.567729949951172, -2.8200018405914307, -3.653184413909912, -1.3565919399261475, -2.23250150680542, -3.610456943511963, -3.418184280395508, -2.4354562759399414, -2.27522873878479, -3.140456438064575, -2.574319839477539, -2.189774513244629, -2.0615923404693604, -2.3286380767822266, -2.574319839477539, -2.4675018787384033, -2.018864870071411, -1.7411375045776367, -1.9440921545028687, -2.90545654296875, -2.8413655757904053, -3.3327298164367676, -2.5102291107177734, -2.0295467376708984, -2.264547348022461, -2.3393197059631348, -2.7772748470306396, -1.933410406112671, -3.4822750091552734, -3.055001974105835, -1.9654558897018433, -1.6236374378204346, -1.377955436706543, -2.94818377494812, -2.606365442276001, -1.783864974975586, -3.5250024795532227, -4.059093475341797, -2.649092674255371, -3.161820411682129, -1.47409188747406, -1.6663649082183838, -2.4781835079193115, -2.7025017738342285, -2.040228843688965, -3.9736390113830566, -1.8479558229446411, -2.371365547180176, -2.4781835079193115, -2.371365547180176, -1.709092140197754, -1.8479558229446411, -2.1470468044281006, -2.9695472717285156, -3.7813663482666016, -3.0763659477233887, -2.3286380767822266, -2.3179562091827393, -2.9268200397491455, -3.055001974105835, -2.9268200397491455, -1.933410406112671, -1.751819372177124, -3.866820812225342, -3.3754570484161377, -1.8906831741333008, -2.082955837249756, -2.8840928077697754, -1.8372740745544434, -1.3512508869171143, -1.9120467901229858, -2.125683307647705, -2.4354562759399414, -1.6236374378204346, -1.6556830406188965, -1.6556830406188965, -1.602273941040039, -1.3298872709274292, -1.0254552364349365, -1.2604553699493408, -2.2965924739837646, -2.125683307647705, -1.8372740745544434, -2.5529563426971436, -3.546365737915039, -3.1831841468811035, -1.9547741413116455, -2.9268200397491455, -2.3606834411621094, -1.9761377573013306, -3.396820545196533, -2.8413655757904053, -3.3327298164367676, -2.798638105392456, -2.008183002471924, -3.610456943511963, -2.9268200397491455, -2.9909110069274902, -2.23250150680542, -1.9868195056915283, -2.798638105392456, -2.670456647872925, -3.9950027465820312, -3.760002613067627, -4.016366004943848, -3.396820545196533, -4.016366004943848, -2.94818377494812, -3.1831841468811035, -3.7813663482666016, -4.101820945739746, -2.7772748470306396, -2.86272931098938, -4.187275409698486, -4.336821556091309, -4.358184814453125, -3.4395480155944824, -2.7345473766326904, -2.713183879852295, -3.5250024795532227, -1.783864974975586, -1.826592206954956, -2.371365547180176, -2.1470468044281006, -3.9309117794036865, -2.2431836128234863, -2.1150014400482178, -3.460911273956299, -2.5956838130950928, -2.4781835079193115, -2.4354562759399414, -2.713183879852295, -2.424774169921875, -3.055001974105835, -2.2859106063842773, -1.8159103393554688, -2.2431836128234863, -2.5209107398986816, -2.3393197059631348, -1.5381829738616943, -3.012274742126465, -3.055001974105835, -2.125683307647705, -2.5422744750976562, -2.008183002471924, -1.4100009202957153, -2.5956838130950928, -1.6663649082183838, -1.9013649225234985, -3.140456438064575, -2.264547348022461, -3.354093074798584, -3.567729949951172, -3.460911273956299, -2.1363651752471924, -3.418184280395508, -2.5529563426971436, -2.670456647872925, -2.5956838130950928, -2.1043195724487305, -2.6597745418548584, -4.037729740142822, -2.94818377494812, -2.5209107398986816, -2.9268200397491455, -2.6597745418548584, -2.414092540740967, -2.7772748470306396, -2.1684107780456543, -1.452728271484375, -3.503638744354248, -1.8372740745544434, -1.9120467901229858, -1.7731828689575195, -2.8840928077697754, -2.8200018405914307, -1.9120467901229858, -3.546365737915039, -3.8881843090057373, -1.377955436706543, -2.9909110069274902, -2.307274341583252, -1.6556830406188965, -3.4822750091552734, -3.6318206787109375, -3.5890932083129883, -2.488865375518799, -2.5636379718780518, -2.4354562759399414, -3.3754570484161377, -2.424774169921875, -2.5636379718780518, -2.350001811981201, -1.9227285385131836, -1.8159103393554688, -2.125683307647705, -2.499547004699707, -2.531592607498169, -3.845457077026367, -2.392728805541992, -3.140456438064575, -2.90545654296875, -2.691819906234741, -2.1470468044281006, -2.681138038635254, -3.503638744354248, -3.610456943511963, -2.6170473098754883, -2.008183002471924, -1.8800013065338135, -1.8586375713348389, -2.638411045074463, -3.567729949951172, -2.5636379718780518, -2.488865375518799, -3.7386388778686523, -2.499547004699707, -2.713183879852295, -3.2259116172790527, -2.414092540740967, -2.1470468044281006, -2.7345473766326904, -3.5250024795532227, -2.9695472717285156, -2.018864870071411, -1.8372740745544434, -2.5102291107177734, -2.86272931098938, -2.4034106731414795, -3.161820411682129, -2.7025017738342285, -2.755910873413086, -3.6745481491088867, -1.4634100198745728, -2.6170473098754883, -2.4034106731414795, -2.5102291107177734, -1.6129558086395264, -1.7731828689575195, -1.8479558229446411, -2.2859106063842773, -2.94818377494812, -3.247274875640869, -2.755910873413086, -2.713183879852295, -2.1363651752471924, -1.4206827878952026, -3.2686386108398438, -2.6597745418548584, -3.6318206787109375, -2.86272931098938, -2.8200018405914307, -2.5102291107177734, -2.9909110069274902, -2.8413655757904053, -2.371365547180176, -2.755910873413086, -2.23250150680542, -2.606365442276001, -2.8840928077697754, -2.9268200397491455, -1.709092140197754, -3.4822750091552734, -2.8413655757904053, -2.798638105392456, -2.4354562759399414, -2.8840928077697754, -2.3606834411621094, -2.157728672027588, -3.2259116172790527, -2.638411045074463, -2.755910873413086, -2.189774513244629, -2.040228843688965, -2.1363651752471924, -2.6597745418548584, -3.4395480155944824, -2.8200018405914307, -3.012274742126465, -2.1363651752471924, -3.567729949951172, -2.4354562759399414, -3.802729845046997, -2.4781835079193115, -2.9268200397491455, -2.90545654296875, -1.933410406112671, -3.2686386108398438, -2.4461379051208496, -2.050910472869873, -2.90545654296875, -2.264547348022461, -2.093637704849243, -1.9547741413116455, -2.798638105392456, -2.1043195724487305, -3.7172751426696777, -3.247274875640869, -3.5890932083129883, -2.9695472717285156, -2.5422744750976562, -2.9268200397491455, -2.755910873413086, -2.5102291107177734, -1.6343193054199219, -2.6597745418548584, -2.8413655757904053, -4.016366004943848, -4.593184947967529, -2.9909110069274902, -2.798638105392456, -2.4675018787384033, -2.018864870071411, -1.7945466041564941, -2.27522873878479, -2.488865375518799, -4.2300028800964355, -3.9950027465820312, -2.94818377494812, -2.4461379051208496, -3.3754570484161377, -3.0336384773254395, -2.7345473766326904, -3.012274742126465, -3.866820812225342, -4.400912284851074, -3.2686386108398438, -3.4822750091552734, -2.125683307647705, -2.755910873413086, -2.755910873413086, -1.7304556369781494, -2.5636379718780518, -2.1150014400482178, -1.7625012397766113, -3.204547882080078, -4.208639144897461, -2.5850017070770264, -3.097729206085205, -3.866820812225342, -4.358184814453125, -3.5250024795532227, -3.2259116172790527, -2.350001811981201, -1.9013649225234985, -2.9909110069274902, -3.845457077026367, -3.7813663482666016, -2.8840928077697754, -4.101820945739746, -3.802729845046997, -2.8413655757904053, -2.3393197059631348, -3.866820812225342, -3.866820812225342, -2.94818377494812, -2.3286380767822266, -2.90545654296875, -3.1831841468811035, -3.6959116458892822, -3.5890932083129883, -2.7772748470306396, -3.204547882080078, -2.94818377494812, -3.1190929412841797, -1.709092140197754, -2.713183879852295, -3.653184413909912, -2.8200018405914307, -2.018864870071411, -2.94818377494812, -2.691819906234741, -2.798638105392456, -1.8372740745544434, -3.055001974105835, -4.016366004943848, -3.6959116458892822, -2.5102291107177734, -2.5422744750976562, -3.653184413909912, -3.5250024795532227, -2.4034106731414795, -3.7813663482666016, -4.144548416137695, -4.144548416137695, -3.3754570484161377, -3.760002613067627, -4.336821556091309, -2.6277289390563965, -2.5422744750976562, -3.866820812225342, -4.336821556091309, -4.08045768737793, -2.8413655757904053, -2.4354562759399414, -2.713183879852295, -3.418184280395508, -2.723865509033203, -1.3886374235153198, -3.161820411682129, -4.059093475341797, -3.7386388778686523, -3.760002613067627, -2.5956838130950928, -2.157728672027588, -2.499547004699707, -3.4822750091552734, -2.7025017738342285, -3.0763659477233887, -3.7813663482666016, -2.7345473766326904, -2.27522873878479, -2.4034106731414795, -2.4781835079193115, -2.7345473766326904, -3.0336384773254395, -1.9547741413116455, -1.8159103393554688, -2.3393197059631348, -1.602273941040039, -2.5636379718780518, -2.94818377494812, -3.3327298164367676, -3.418184280395508, -2.082955837249756, -2.27522873878479, -2.3179562091827393, -1.5809102058410645, -2.574319839477539, -2.050910472869873, -1.8586375713348389, -1.1109099388122559, -1.5702282190322876, -2.0295467376708984, -1.8586375713348389, -3.012274742126465, -3.354093074798584, -3.161820411682129, -2.531592607498169, -2.23250150680542, -2.1150014400482178, -1.9013649225234985, -1.7731828689575195, -1.2978419065475464, -1.7304556369781494, -1.751819372177124, -3.2259116172790527, -2.6170473098754883, -1.6450011730194092, -1.9227285385131836, -1.7304556369781494, -1.6129558086395264, -2.7772748470306396, -2.2218198776245117, -1.6877285242080688, -1.185682773590088, -2.6597745418548584, -3.653184413909912, -3.2900023460388184, -2.2965924739837646, -1.9120467901229858, -2.1470468044281006, -1.933410406112671, -3.2686386108398438, -2.2111377716064453, -2.5529563426971436, -2.7025017738342285, -2.0295467376708984, -1.7411375045776367, -2.3393197059631348, -3.1190929412841797, -2.9268200397491455, -3.546365737915039, -3.161820411682129, -2.0615923404693604, -3.055001974105835, -2.6597745418548584, -2.307274341583252, -3.204547882080078, -3.1190929412841797, -2.200456142425537, -3.0763659477233887, -2.9695472717285156, -2.1684107780456543, -1.9120467901229858, -1.783864974975586, -3.354093074798584, -1.6877285242080688, -1.43136465549469, -1.8693194389343262, -2.157728672027588, -2.755910873413086, -1.9868195056915283, -2.2859106063842773, -2.798638105392456, -2.499547004699707, -2.2218198776245117, -1.8159103393554688, -2.0722742080688477, -3.3754570484161377, -2.8413655757904053, -1.9547741413116455, -1.751819372177124, -2.1150014400482178, -1.826592206954956, -1.5809102058410645, -1.4420464038848877, -1.6984102725982666, -2.90545654296875, -2.5422744750976562, -3.204547882080078, -2.3393197059631348, -1.8693194389343262, -2.4461379051208496, -2.755910873413086, -1.9227285385131836, -1.7411375045776367, -2.94818377494812, -3.5890932083129883, -2.723865509033203, -2.691819906234741, -2.27522873878479, -1.8800013065338135, -2.5850017070770264, -2.6277289390563965, -2.6277289390563965, -2.606365442276001, -2.499547004699707, -2.499547004699707, -2.392728805541992, -2.27522873878479, -2.5636379718780518, -3.653184413909912, -2.456820011138916, -3.546365737915039, -3.311366081237793, -2.9909110069274902, -2.8840928077697754, -2.2218198776245117, -1.9761377573013306, -2.5209107398986816, -1.9227285385131836, -1.3352283239364624, -2.6597745418548584, -3.097729206085205, -4.037729740142822, -2.3286380767822266, -2.200456142425537, -2.456820011138916, -3.3327298164367676, -2.8413655757904053, -2.3179562091827393, -3.7386388778686523, -2.9268200397491455, -2.5956838130950928, -2.3393197059631348, -1.8052284717559814, -2.424774169921875, -2.90545654296875, -3.247274875640869, -2.488865375518799, -2.9268200397491455, -2.6170473098754883, -2.713183879852295, -1.9227285385131836, -3.5890932083129883, -4.2300028800964355, -3.0763659477233887, -1.228410005569458, -2.8840928077697754, -2.723865509033203, -2.350001811981201, -2.2859106063842773, -3.8881843090057373, -4.443639755249023, -2.1043195724487305, -3.0336384773254395, -3.0763659477233887, -3.9309117794036865, -2.649092674255371, -2.5102291107177734, -1.9227285385131836, -3.5250024795532227, -2.350001811981201, -1.9440921545028687, -2.5422744750976562, -1.5275009870529175, -2.27522873878479, -1.3245463371276855, -2.392728805541992, -3.5250024795532227, -3.0763659477233887, -1.4954555034637451, -1.7197740077972412, -2.1150014400482178, -2.050910472869873, -1.7197740077972412, -1.9547741413116455, -3.567729949951172, -1.3565919399261475, -2.456820011138916, -2.424774169921875, -2.0295467376708984, -3.161820411682129, -2.9695472717285156, -2.86272931098938, -2.7345473766326904, -2.4675018787384033, -2.157728672027588, -2.6597745418548584, -1.9547741413116455, -1.8586375713348389, -1.826592206954956, -2.2218198776245117, -1.9761377573013306, -1.8586375713348389, -1.4634100198745728, -2.90545654296875, -2.499547004699707, -1.9013649225234985, -1.4954555034637451, -3.503638744354248, -2.9695472717285156, -3.1831841468811035, -3.3327298164367676, -2.371365547180176, -1.8586375713348389, -2.574319839477539, -2.392728805541992, -2.2965924739837646, -1.9227285385131836, -2.755910873413086, -2.681138038635254, -1.9761377573013306, -1.7411375045776367, -2.1684107780456543, -3.1190929412841797, -3.1831841468811035, -3.1190929412841797, -3.802729845046997, -2.649092674255371, -2.638411045074463, -2.7772748470306396, -3.653184413909912, -3.6959116458892822, -3.9736390113830566, -1.9975013732910156, -2.264547348022461, -3.760002613067627, -4.037729740142822, -4.059093475341797, -4.165911674499512, -2.6277289390563965, -3.204547882080078, -2.5850017070770264, -2.5956838130950928, -2.1043195724487305, -2.5956838130950928, -2.4781835079193115, -3.4395480155944824, -2.4675018787384033, -3.418184280395508, -2.2218198776245117, -2.2111377716064453, -3.4822750091552734, -3.418184280395508, -2.414092540740967, -1.9547741413116455, -1.8052284717559814, -2.1684107780456543, -2.5209107398986816, -1.6343193054199219, -1.8479558229446411, -2.1043195724487305, -2.1684107780456543, -1.933410406112671, -2.1790924072265625, -1.228410005569458, -2.1043195724487305, -2.0722742080688477, -2.3606834411621094, -2.157728672027588, -1.677046537399292, -1.9227285385131836, -1.6984102725982666, -1.2657963037490845, -1.8906831741333008, -1.933410406112671, -1.8693194389343262, -2.264547348022461, -1.8372740745544434, -2.018864870071411, -1.7945466041564941, -2.0615923404693604, -1.826592206954956, -1.2177281379699707, -1.6450011730194092, -2.307274341583252, -2.5636379718780518, -2.2111377716064453, -1.8586375713348389, -1.340569019317627, -1.43136465549469, -1.6343193054199219, -2.3179562091827393, -3.3754570484161377, -2.4675018787384033, -2.350001811981201, -3.503638744354248, -2.3606834411621094, -1.7625012397766113, -2.6597745418548584, -2.3393197059631348, -2.7772748470306396, -2.5529563426971436, -3.311366081237793, -3.909548282623291, -3.9950027465820312, -2.9909110069274902, -2.7772748470306396, -3.866820812225342, -2.4461379051208496, -1.7411375045776367, -2.5956838130950928, -2.798638105392456, -2.670456647872925, -2.691819906234741, -3.4822750091552734, -2.8840928077697754, -1.5702282190322876, -3.097729206085205, -2.5636379718780518, -2.7772748470306396, -2.9909110069274902, -3.760002613067627, -3.097729206085205, -3.354093074798584, -2.350001811981201, -3.396820545196533, -3.653184413909912, -2.8200018405914307, -2.5850017070770264, -3.546365737915039, -2.723865509033203, -2.723865509033203, -2.414092540740967, -2.8413655757904053, -2.713183879852295, -2.1470468044281006, -1.185682773590088, -1.6450011730194092, -2.0615923404693604, -1.8693194389343262, -2.9268200397491455, -3.0763659477233887, -2.0615923404693604, -2.2431836128234863, -2.606365442276001, -2.86272931098938, -3.0336384773254395, -1.3245463371276855, -1.6129558086395264, -3.4395480155944824, -3.3327298164367676, -4.123184680938721, -3.2259116172790527, -2.606365442276001, -3.097729206085205, -1.7411375045776367, -1.8159103393554688, -1.9975013732910156, -2.4354562759399414, -2.7025017738342285, -2.670456647872925, -1.9440921545028687, -2.2965924739837646, -2.2218198776245117, -2.371365547180176, -3.4395480155944824, -2.6597745418548584, -3.503638744354248, -2.691819906234741, -3.0336384773254395, -2.649092674255371, -3.546365737915039, -2.723865509033203, -4.2300028800964355, -2.574319839477539, -2.90545654296875, -3.1190929412841797, -2.4781835079193115, -2.755910873413086, -2.0295467376708984, -1.3886374235153198, -0.9880688786506653, -1.4847736358642578, -3.0336384773254395, -4.165911674499512, -2.723865509033203, -2.681138038635254, -3.1190929412841797, -3.0763659477233887, -2.3179562091827393, -2.8413655757904053, -2.9268200397491455, -2.1043195724487305, -1.7731828689575195, -2.649092674255371, -3.802729845046997, -3.7172751426696777, -4.101820945739746, -3.396820545196533, -3.6318206787109375, -3.396820545196533, -2.2218198776245117, -2.5102291107177734, -3.6318206787109375, -3.7813663482666016, -3.6959116458892822, -3.3327298164367676, -3.396820545196533, -3.5890932083129883, -2.5529563426971436, -2.94818377494812, -2.9268200397491455, -2.7772748470306396, -2.1684107780456543, -1.709092140197754, -1.2978419065475464, -1.5381829738616943, -3.653184413909912, -3.866820812225342, -2.8840928077697754, -3.6959116458892822, -2.574319839477539, -3.0336384773254395, -3.1190929412841797, -2.755910873413086, -3.845457077026367, -3.1190929412841797, -2.8413655757904053, -2.713183879852295, -1.8159103393554688, -3.5250024795532227, -4.55045747756958, -3.802729845046997, -3.0336384773254395, -3.5250024795532227, -3.653184413909912, -2.264547348022461, -2.5422744750976562, -3.2686386108398438, -3.161820411682129, -2.5850017070770264, -3.760002613067627, -2.90545654296875, -2.2965924739837646, -3.4395480155944824, -2.307274341583252, -1.8693194389343262, -2.040228843688965, -1.5595464706420898, -1.6450011730194092, -3.0763659477233887, -2.531592607498169, -2.371365547180176, -2.6170473098754883, -3.0336384773254395, -3.8240935802459717, -4.2300028800964355, -2.798638105392456, -3.3754570484161377, -2.2431836128234863, -1.751819372177124, -1.9654558897018433, -2.2218198776245117, -3.0763659477233887, -2.082955837249756, -2.670456647872925, -2.574319839477539, -3.1190929412841797, -3.460911273956299, -3.460911273956299, -1.4847736358642578, -1.5168192386627197, -3.055001974105835, -3.0336384773254395, -2.264547348022461, -1.933410406112671, -2.574319839477539, -2.6277289390563965, -2.94818377494812, -3.802729845046997, -3.311366081237793, -2.424774169921875, -2.0615923404693604, -1.751819372177124, -2.5956838130950928, -2.4675018787384033, -2.018864870071411, -2.9695472717285156, -2.5209107398986816, -2.8840928077697754, -2.5422744750976562, -2.2965924739837646, -1.7945466041564941, -2.2431836128234863, -2.1363651752471924, -3.610456943511963, -3.5250024795532227, -1.47409188747406, -3.1831841468811035, -2.488865375518799, -2.264547348022461, -2.018864870071411, -1.9868195056915283, -3.5890932083129883, -2.7025017738342285, -2.2111377716064453, -3.055001974105835, -1.6450011730194092, -2.4781835079193115, -2.7772748470306396, -4.016366004943848, -2.90545654296875, -2.5102291107177734, -2.499547004699707, -2.082955837249756, -2.2431836128234863, -2.157728672027588, -3.1190929412841797, -2.350001811981201, -2.670456647872925, -2.8413655757904053, -2.755910873413086, -2.082955837249756, -2.4675018787384033, -3.418184280395508, -3.1831841468811035, -2.7345473766326904, -2.5422744750976562, -2.040228843688965, -2.5636379718780518, -3.055001974105835, -2.531592607498169, -2.2111377716064453, -3.567729949951172, -2.6170473098754883, -2.8413655757904053, -2.638411045074463, -2.9268200397491455, -1.9654558897018433, -2.1470468044281006, -2.200456142425537, -1.2177281379699707, -2.90545654296875, -3.140456438064575, -2.1684107780456543, -1.7411375045776367, -2.456820011138916, -1.9654558897018433, -2.082955837249756, -3.140456438064575, -4.165911674499512, -2.691819906234741, -2.9909110069274902, -2.200456142425537, -1.7945466041564941, -3.567729949951172, -3.204547882080078, -2.7025017738342285, -2.371365547180176, -1.7625012397766113, -2.307274341583252, -1.9440921545028687, -1.8372740745544434, -2.3606834411621094, -2.2965924739837646, -2.681138038635254, -1.137614369392395, -2.371365547180176, -2.3179562091827393, -2.4675018787384033, -2.9268200397491455, -1.8906831741333008, -1.5915920734405518, -2.755910873413086, -2.157728672027588, -2.27522873878479, -3.0336384773254395, -2.125683307647705, -3.204547882080078, -2.798638105392456, -3.2259116172790527, -2.9268200397491455, -2.189774513244629, -1.783864974975586, -2.90545654296875, -3.8240935802459717, -3.610456943511963, -2.638411045074463, -1.8372740745544434, -3.247274875640869, -3.845457077026367, -1.8586375713348389, -2.424774169921875, -2.713183879852295, -1.8800013065338135, -2.488865375518799, -3.653184413909912, -2.681138038635254, -2.093637704849243, -2.2218198776245117, -2.040228843688965, -3.1190929412841797, -2.649092674255371, -2.382047176361084, -2.0722742080688477, -3.2900023460388184, -3.866820812225342, -3.012274742126465, -2.392728805541992, -3.3754570484161377, -3.503638744354248, -3.140456438064575, -2.606365442276001, -2.2859106063842773, -2.5422744750976562, -1.677046537399292, -3.6745481491088867, -3.6745481491088867, -3.140456438064575, -3.6318206787109375, -2.86272931098938, -3.012274742126465, -3.2900023460388184, -1.399319052696228, -1.8693194389343262, -2.3606834411621094, -3.2259116172790527, -2.392728805541992, -2.157728672027588, -1.9547741413116455, -2.713183879852295, -2.23250150680542, -1.8906831741333008, -3.3754570484161377, -3.1831841468811035, -2.8200018405914307, -2.723865509033203, -2.755910873413086, -2.5209107398986816, -1.783864974975586, -1.0307961702346802, -1.2177281379699707, -1.4206827878952026, -1.8693194389343262, -3.2900023460388184, -3.204547882080078, -3.567729949951172, -2.7025017738342285, -2.371365547180176, -2.082955837249756, -2.424774169921875, -1.3565919399261475, -3.2259116172790527, -3.3754570484161377, -2.8840928077697754, -1.3085236549377441, -2.9909110069274902, -2.307274341583252, -2.7345473766326904, -2.008183002471924, -1.8372740745544434, -2.2111377716064453, -3.610456943511963, -2.371365547180176, -2.4675018787384033, -2.0722742080688477, -2.2218198776245117, -1.9440921545028687, -2.2431836128234863, -2.050910472869873, -1.4206827878952026, -1.751819372177124, -2.5209107398986816, -3.204547882080078, -3.653184413909912, -3.845457077026367, -2.5850017070770264, -2.8413655757904053, -3.418184280395508, -3.503638744354248, -1.6556830406188965, -2.798638105392456, -3.567729949951172, -2.5209107398986816, -2.531592607498169, -3.418184280395508, -3.7386388778686523, -3.5890932083129883, -3.9736390113830566, -2.371365547180176, -1.9013649225234985, -2.4354562759399414, -2.082955837249756, -1.4847736358642578, -3.396820545196533, -3.760002613067627, -3.503638744354248, -3.396820545196533, -3.396820545196533, -2.4354562759399414, -3.4822750091552734, -4.2300028800964355, -3.567729949951172, -3.567729949951172, -2.5422744750976562, -3.1831841468811035, -2.7772748470306396, -2.681138038635254, -2.9695472717285156, -2.2218198776245117, -2.9268200397491455, -3.6745481491088867, -2.3393197059631348, -2.8413655757904053, -2.5956838130950928, -2.082955837249756, -2.2859106063842773, -2.9268200397491455, -3.1831841468811035, -3.760002613067627, -2.3606834411621094, -1.191023588180542, -1.3672736883163452, -3.311366081237793, -2.9268200397491455, -2.0722742080688477, -3.161820411682129, -2.4675018787384033, -3.6318206787109375, -3.610456943511963, -2.3179562091827393, -2.531592607498169, -3.653184413909912, -2.9909110069274902, -2.200456142425537, -1.8906831741333008, -2.6597745418548584, -2.189774513244629, -1.6663649082183838, -1.9654558897018433, -1.7625012397766113, -2.7345473766326904, -3.952275514602661, -2.86272931098938, -2.9909110069274902, -2.4034106731414795, -3.311366081237793, -3.354093074798584, -3.4395480155944824, -4.657276153564453, -3.140456438064575, -3.097729206085205, -1.3459099531173706, -1.5488646030426025, -1.11625075340271, -1.5488646030426025, -3.354093074798584, -3.760002613067627, -3.2900023460388184, -2.9268200397491455, -2.6170473098754883, -1.9761377573013306, -3.2900023460388184, -2.9695472717285156, -3.012274742126465, -3.012274742126465, -3.6745481491088867, -2.414092540740967, -3.6318206787109375, -3.6745481491088867, -3.012274742126465, -2.4354562759399414, -1.9761377573013306, -3.2259116172790527, -2.5956838130950928, -1.9120467901229858, -3.1831841468811035, -3.802729845046997, -3.9736390113830566, -3.546365737915039, -3.2686386108398438, -1.7197740077972412, -2.018864870071411, -1.3886374235153198, -1.4954555034637451, -1.2871599197387695, -2.2965924739837646, -1.452728271484375, -2.4461379051208496, -3.3327298164367676, -2.189774513244629, -2.531592607498169, -1.6663649082183838, -1.3672736883163452, -3.396820545196533, -3.7386388778686523, -2.4781835079193115, -2.5850017070770264, -2.3286380767822266, -3.161820411682129, -3.7386388778686523, -3.2686386108398438, -3.311366081237793, -2.5422744750976562, -3.204547882080078, -3.7813663482666016, -4.037729740142822, -2.7345473766326904, -2.2431836128234863, -1.9868195056915283, -3.6318206787109375, -3.8240935802459717, -2.755910873413086, -2.9268200397491455, -3.5250024795532227, -3.2686386108398438, -3.354093074798584, -2.2538652420043945, -2.6170473098754883, -2.755910873413086, -2.2965924739837646, -3.1190929412841797, -2.5529563426971436, -2.3179562091827393, -1.8159103393554688, -1.9868195056915283, -2.157728672027588, -2.7772748470306396, -3.4822750091552734, -3.4822750091552734, -2.723865509033203, -1.3886374235153198, -1.7945466041564941, -2.2111377716064453, -2.5209107398986816, -3.0763659477233887, -2.1470468044281006, -1.7625012397766113, -1.9227285385131836, -2.90545654296875, -2.90545654296875, -2.1790924072265625, -2.7025017738342285, -3.9309117794036865, -2.755910873413086, -2.681138038635254, -2.5636379718780518, -2.574319839477539, -2.9695472717285156, -2.638411045074463, -3.055001974105835, -2.4034106731414795, -2.531592607498169, -2.8840928077697754, -2.0615923404693604, -1.677046537399292, -2.0295467376708984, -1.9761377573013306, -1.7304556369781494, -1.751819372177124, -1.9440921545028687, -3.3754570484161377, -2.7772748470306396, -2.713183879852295, -2.499547004699707, -2.5850017070770264, -3.9736390113830566, -1.5488646030426025, -2.86272931098938, -2.1790924072265625, -1.8159103393554688, -2.6170473098754883, -2.414092540740967, -1.9761377573013306, -2.371365547180176, -1.9120467901229858, -2.0722742080688477, -2.424774169921875, -3.7386388778686523, -3.0763659477233887, -2.27522873878479, -1.9654558897018433, -2.008183002471924, -1.8586375713348389, -1.4100009202957153, -1.8800013065338135, -2.638411045074463, -3.503638744354248, -3.2900023460388184, -2.5102291107177734, -2.1790924072265625, -1.8159103393554688, -2.5850017070770264, -3.097729206085205, -2.8840928077697754, -2.2965924739837646, -2.414092540740967, -2.371365547180176, -2.2538652420043945, -2.125683307647705, -2.040228843688965, -1.8586375713348389, -1.8479558229446411, -2.488865375518799, -2.050910472869873, -1.9227285385131836, -2.798638105392456, -3.866820812225342, -2.3606834411621094, -2.200456142425537, -1.9761377573013306, -1.751819372177124, -2.27522873878479, -1.8159103393554688, -1.8800013065338135, -1.2337509393692017, -2.7772748470306396, -3.6745481491088867, -2.9695472717285156, -2.9695472717285156, -1.8800013065338135, -1.709092140197754, -2.27522873878479, -3.161820411682129, -2.8413655757904053, -1.3138644695281982, -1.8052284717559814, -1.6984102725982666, -1.6450011730194092, -2.0295467376708984, -1.7411375045776367, -1.6663649082183838, -2.4034106731414795, -1.3459099531173706, -2.670456647872925, -1.4634100198745728, -1.3565919399261475, -2.90545654296875, -3.418184280395508, -3.396820545196533, -2.008183002471924, -1.783864974975586, -2.1150014400482178, -1.9761377573013306, -1.933410406112671, -1.9761377573013306, -1.399319052696228, -3.247274875640869, -4.016366004943848, -3.5890932083129883, -2.94818377494812, -2.4781835079193115, -2.5636379718780518, -1.1589781045913696, -0.9239779114723206, -1.8159103393554688, -2.157728672027588, -3.5890932083129883, -3.6318206787109375, -3.952275514602661, -3.161820411682129, -3.396820545196533, -2.371365547180176, -3.2686386108398438, -3.7813663482666016, -3.247274875640869, -2.3179562091827393, -3.396820545196533, -3.1190929412841797, -1.9120467901229858, -2.008183002471924, -3.0336384773254395, -3.1190929412841797, -2.86272931098938, -2.2431836128234863, -2.606365442276001, -1.6236374378204346, -1.2177281379699707, -3.610456943511963, -3.7813663482666016, -3.909548282623291, -2.7772748470306396, -2.040228843688965, -2.200456142425537, -1.7304556369781494, -1.8479558229446411, -2.382047176361084, -2.2218198776245117, -2.0615923404693604, -1.709092140197754, -1.7945466041564941, -3.3754570484161377, -3.5890932083129883, -3.909548282623291, -3.9309117794036865, -2.7025017738342285, -2.5956838130950928, -2.307274341583252, -2.94818377494812, -2.2538652420043945, -2.2431836128234863, -1.8052284717559814, -3.0336384773254395, -3.7386388778686523, -3.8881843090057373, -3.140456438064575, -2.8200018405914307, -2.5529563426971436, -2.4781835079193115, -2.2218198776245117, -1.2764781713485718, -1.1269326210021973, -0.9400006532669067, -2.040228843688965, -2.4675018787384033, -2.1150014400482178, -3.4822750091552734, -3.845457077026367, -3.6959116458892822, -1.9120467901229858, -1.6236374378204346, -2.307274341583252, -2.4461379051208496, -3.567729949951172, -2.414092540740967, -2.4781835079193115, -1.933410406112671, -2.157728672027588, -1.9440921545028687, -2.2431836128234863, -1.9013649225234985, -1.377955436706543, -1.7304556369781494, -2.4781835079193115, -3.161820411682129, -3.247274875640869, -3.8881843090057373, -2.755910873413086, -2.8840928077697754, -3.6745481491088867, -2.018864870071411, -2.456820011138916, -3.5250024795532227, -3.909548282623291, -3.9736390113830566, -2.9695472717285156, -2.3286380767822266, -2.5102291107177734, -2.5850017070770264, -4.294093608856201, -4.336821556091309, -1.7411375045776367, -1.7945466041564941, -2.2431836128234863, -2.2218198776245117, -2.4034106731414795, -2.4781835079193115, -2.350001811981201, -1.5168192386627197, -2.86272931098938, -3.4822750091552734, -3.2259116172790527, -2.606365442276001, -2.1790924072265625, -1.8479558229446411, -2.4354562759399414, -1.6450011730194092, -1.6343193054199219, -1.4420464038848877, -0.715682327747345, -0.875909686088562, -1.1803417205810547, -1.8052284717559814, -1.137614369392395, -1.1002280712127686, -2.0295467376708984, -3.012274742126465, -2.531592607498169, -2.1150014400482178, -2.5850017070770264, -1.8372740745544434, -1.9013649225234985, -2.8413655757904053, -2.9909110069274902, -1.6556830406188965, -3.161820411682129, -3.503638744354248, -1.4100009202957153, -2.350001811981201, -2.4034106731414795, -2.755910873413086, -2.5102291107177734, -2.414092540740967, -2.6170473098754883, -2.018864870071411, -1.8800013065338135, -2.649092674255371, -2.90545654296875, -2.2538652420043945, -2.2218198776245117, -2.6597745418548584, -2.90545654296875, -2.4461379051208496, -3.354093074798584, -3.3754570484161377, -1.8372740745544434, -1.452728271484375, -2.9268200397491455, -2.755910873413086, -2.606365442276001, -2.23250150680542, -1.8159103393554688, -2.456820011138916, -2.649092674255371, -2.2965924739837646, -2.4461379051208496, -3.055001974105835, -1.7731828689575195, -2.082955837249756, -1.3512508869171143, -1.6343193054199219, -2.7772748470306396, -2.86272931098938, -2.371365547180176, -1.8479558229446411, -2.082955837249756, -3.460911273956299, -2.86272931098938, -1.8586375713348389, -2.1790924072265625, -2.0722742080688477, -1.8159103393554688, -2.350001811981201, -2.3286380767822266, -2.86272931098938, -2.638411045074463, -1.6343193054199219, -1.11625075340271, -1.1215918064117432, -2.0615923404693604, -2.018864870071411, -1.602273941040039, -2.0615923404693604, -2.382047176361084, -2.093637704849243, -2.8200018405914307, -1.7197740077972412, -2.082955837249756, -1.8693194389343262, -2.050910472869873, -1.9547741413116455, -2.23250150680542, -2.5102291107177734, -2.4034106731414795, -1.9227285385131836, -2.4034106731414795, -2.307274341583252, -2.90545654296875, -1.7304556369781494, -1.933410406112671, -1.5061373710632324, -1.8052284717559814, -2.456820011138916, -2.798638105392456, -1.8479558229446411, -1.5275009870529175, -1.399319052696228, -1.452728271484375, -2.1684107780456543, -3.4395480155944824, -2.90545654296875, -2.264547348022461, -3.012274742126465, -2.414092540740967, -3.4395480155944824, -1.3565919399261475, -2.7345473766326904, -1.0842053890228271, -1.4100009202957153, -2.8200018405914307, -1.826592206954956, -2.499547004699707, -2.6170473098754883, -1.8906831741333008, -2.670456647872925, -2.1363651752471924, -2.371365547180176, -2.082955837249756, -3.503638744354248, -3.2900023460388184, -2.5529563426971436, -3.140456438064575, -3.012274742126465, -2.382047176361084, -2.050910472869873, -2.125683307647705, -2.3179562091827393, -2.3606834411621094, -1.9440921545028687, -2.264547348022461, -1.7945466041564941, -2.755910873413086, -2.7772748470306396, -2.691819906234741, -2.371365547180176, -3.4395480155944824, -1.9440921545028687, -2.6597745418548584, -2.8413655757904053, -2.6170473098754883, -2.649092674255371, -2.7772748470306396, -2.5102291107177734, -2.5209107398986816, -2.2859106063842773, -2.1363651752471924, -1.602273941040039, -3.396820545196533, -2.424774169921875, -2.574319839477539, -3.247274875640869, -1.9761377573013306, -1.9227285385131836, -1.2497735023498535, -1.452728271484375, -2.125683307647705, -2.23250150680542, -3.012274742126465, -3.6959116458892822, -3.140456438064575, -3.5890932083129883, -2.6597745418548584, -3.0336384773254395, -3.0763659477233887, -2.3179562091827393, -2.3286380767822266, -1.826592206954956, -1.5488646030426025, -1.751819372177124, -2.27522873878479, -1.3512508869171143, -2.1684107780456543, -1.9227285385131836, -3.3327298164367676, -3.2259116172790527, -2.755910873413086, -2.8413655757904053, -1.6663649082183838, -2.681138038635254, -1.8800013065338135, -1.1803417205810547, -1.7411375045776367, -1.7731828689575195, -2.90545654296875, -2.0615923404693604, -1.3565919399261475, -1.185682773590088, -0.9773870706558228, -2.189774513244629, -1.8586375713348389, -1.9654558897018433, -1.228410005569458, -1.6877285242080688, -2.9909110069274902, -3.2259116172790527, -2.5422744750976562, -2.5529563426971436, -1.7304556369781494, -3.2259116172790527, -3.7172751426696777, -3.311366081237793, -4.016366004943848, -3.0763659477233887, -2.755910873413086, -2.86272931098938, -3.5890932083129883, -2.8840928077697754, -2.392728805541992, -3.4822750091552734, -3.418184280395508, -2.90545654296875, -3.4395480155944824, -3.6959116458892822, -1.5275009870529175, -1.9120467901229858, -2.4354562759399414, -2.606365442276001, -2.093637704849243, -2.8200018405914307, -1.5488646030426025, -2.189774513244629, -4.016366004943848, -2.3286380767822266, -2.2965924739837646, -3.4822750091552734, -3.6318206787109375, -2.9909110069274902, -3.0763659477233887, -2.798638105392456, -3.802729845046997, -2.382047176361084, -2.86272931098938, -2.2965924739837646, -1.8693194389343262, -2.499547004699707, -1.4954555034637451, -2.638411045074463, -2.5422744750976562, -2.638411045074463, -2.86272931098938, -2.8413655757904053, -3.012274742126465, -2.27522873878479, -1.751819372177124, -2.414092540740967, -2.4781835079193115, -1.9440921545028687, -2.382047176361084, -2.670456647872925, -3.7813663482666016, -2.9268200397491455, -2.0295467376708984, -2.424774169921875, -1.9654558897018433, -3.5250024795532227, -2.755910873413086, -1.4954555034637451, -2.0295467376708984, -2.798638105392456, -2.7345473766326904, -2.3286380767822266, -1.2497735023498535, -1.9120467901229858, -3.161820411682129, -2.200456142425537, -3.8881843090057373, -3.2900023460388184, -3.012274742126465, -3.311366081237793, -2.638411045074463, -1.9975013732910156, -2.9695472717285156, -2.723865509033203, -2.1790924072265625, -1.5915920734405518, -1.6236374378204346, -2.2218198776245117, -2.3606834411621094, -1.933410406112671, -1.8159103393554688, -1.9440921545028687, -3.396820545196533, -3.503638744354248, -2.5422744750976562, -2.9268200397491455, -2.649092674255371, -1.933410406112671, -1.8479558229446411, -2.8840928077697754, -2.5529563426971436, -2.2218198776245117, -1.783864974975586, -2.093637704849243, -2.3606834411621094, -1.6877285242080688, -1.7197740077972412, -3.503638744354248, -3.1831841468811035, -2.488865375518799, -2.392728805541992, -2.4354562759399414, -2.2538652420043945, -2.5850017070770264, -2.3393197059631348, -2.27522873878479, -2.5636379718780518, -2.2538652420043945, -1.9654558897018433, -2.307274341583252, -1.751819372177124, -1.9761377573013306, -1.9868195056915283, -1.6877285242080688, -1.751819372177124, -2.371365547180176, -3.3327298164367676, -3.4395480155944824, -2.638411045074463, -1.4634100198745728, -1.1002280712127686, -2.4781835079193115, -3.354093074798584, -2.755910873413086, -3.8881843090057373, -3.354093074798584, -2.5956838130950928, -2.6597745418548584, -3.5250024795532227, -3.396820545196533, -3.3327298164367676, -3.3327298164367676, -2.798638105392456, -2.189774513244629, -3.311366081237793, -2.86272931098938, -2.1790924072265625, -2.23250150680542, -1.6984102725982666, -2.157728672027588, -2.157728672027588, -1.7731828689575195, -2.3393197059631348, -1.3138644695281982, -1.0361371040344238, -1.0468188524246216, -1.0361371040344238, -1.9013649225234985, -2.4034106731414795, -2.8840928077697754, -2.200456142425537, -1.2604553699493408, -2.3393197059631348, -3.161820411682129, -2.2218198776245117, -2.392728805541992, -2.5422744750976562, -3.1831841468811035, -4.059093475341797, -2.4034106731414795, -2.670456647872925, -2.90545654296875, -2.6170473098754883, -2.5850017070770264, -3.055001974105835, -2.9909110069274902, -3.1831841468811035, -3.3754570484161377, -2.6170473098754883, -2.9695472717285156, -2.574319839477539, -1.2764781713485718, -1.5381829738616943, -1.6129558086395264, -2.2111377716064453, -1.9547741413116455, -1.4954555034637451, -2.4354562759399414, -2.6277289390563965, -2.1150014400482178, -2.7025017738342285, -2.8840928077697754, -2.6597745418548584, -3.460911273956299, -1.5275009870529175, -1.8372740745544434, -2.8413655757904053, -2.27522873878479, -2.4781835079193115, -2.606365442276001, -3.567729949951172, -3.161820411682129, -3.1190929412841797, -3.3754570484161377, -2.606365442276001, -2.7772748470306396, -3.140456438064575, -2.189774513244629, -3.097729206085205, -2.606365442276001, -2.093637704849243, -2.3286380767822266, -2.189774513244629, -1.6450011730194092, -2.2965924739837646, -2.5422744750976562, -2.307274341583252, -2.1150014400482178, -3.140456438064575, -2.798638105392456, -3.1831841468811035, -2.1684107780456543, -2.638411045074463, -2.5529563426971436, -2.4461379051208496, -2.0295467376708984, -2.125683307647705, -2.1470468044281006, -2.798638105392456, -1.8693194389343262, -2.5102291107177734, -2.424774169921875, -3.1190929412841797, -2.9909110069274902, -2.1470468044281006, -3.503638744354248, -3.9309117794036865, -3.204547882080078, -3.8881843090057373, -2.8840928077697754, -2.94818377494812, -2.691819906234741, -2.691819906234741, -2.27522873878479, -2.392728805541992, -2.456820011138916, -3.012274742126465, -2.371365547180176, -2.2431836128234863, -2.093637704849243, -2.125683307647705, -3.6745481491088867, -2.382047176361084, -2.90545654296875, -2.8840928077697754, -2.2218198776245117, -2.531592607498169, -2.691819906234741, -2.3393197059631348, -2.9695472717285156, -2.606365442276001, -2.7772748470306396, -2.723865509033203, -3.653184413909912, -3.6745481491088867, -2.94818377494812, -2.3606834411621094, -3.311366081237793, -2.8413655757904053, -2.681138038635254, -2.008183002471924, -1.9120467901229858, -2.27522873878479, -2.2111377716064453, -2.798638105392456, -2.414092540740967, -2.90545654296875, -2.4461379051208496, -3.418184280395508, -2.90545654296875, -2.86272931098938, -2.1470468044281006, -1.709092140197754, -3.5890932083129883, -2.0615923404693604, -1.709092140197754, -3.1831841468811035, -2.90545654296875, -3.4822750091552734, -2.7345473766326904, -1.2604553699493408, -1.6343193054199219, -1.7731828689575195, -1.7731828689575195, -1.3886374235153198, -2.86272931098938, -3.9309117794036865, -2.606365442276001, -2.4354562759399414, -2.157728672027588, -2.8413655757904053, -2.2859106063842773, -2.414092540740967, -3.247274875640869, -3.012274742126465, -2.9909110069274902, -2.670456647872925, -2.7772748470306396, -2.9695472717285156, -3.055001974105835, -2.5209107398986816, -2.2431836128234863, -3.0336384773254395, -3.3754570484161377, -2.5529563426971436, -2.798638105392456, -2.5956838130950928, -3.1831841468811035, -3.1190929412841797, -2.0722742080688477, -3.2686386108398438, -3.9736390113830566, -2.691819906234741, -3.3327298164367676, -2.4034106731414795, -1.9761377573013306, -2.082955837249756, -3.653184413909912, -2.456820011138916, -2.7025017738342285, -2.3179562091827393, -1.8906831741333008, -2.531592607498169, -2.798638105392456, -2.798638105392456, -2.86272931098938, -3.7386388778686523, -2.7025017738342285, -1.377955436706543, -2.94818377494812, -3.4822750091552734, -2.27522873878479, -2.691819906234741, -2.4461379051208496, -1.8159103393554688, -1.8800013065338135, -2.5529563426971436, -2.9695472717285156, -2.798638105392456, -2.7772748470306396, -2.9268200397491455, -3.610456943511963, -3.6959116458892822, -3.1831841468811035, -1.9227285385131836, -2.8840928077697754, -3.1190929412841797, -2.90545654296875, -2.94818377494812, -3.097729206085205, -2.5850017070770264, -2.2965924739837646, -3.8881843090057373, -3.2259116172790527, -3.6745481491088867, -2.9268200397491455, -2.2431836128234863, -3.097729206085205, -2.8413655757904053, -3.802729845046997, -2.86272931098938, -3.1190929412841797, -2.6277289390563965, -3.9736390113830566, -3.1190929412841797, -2.8840928077697754, -3.311366081237793, -2.5850017070770264, -2.2431836128234863, -1.8479558229446411, -2.0615923404693604, -2.157728672027588, -2.1470468044281006, -2.3606834411621094, -2.5102291107177734, -3.2686386108398438, -3.0336384773254395, -2.008183002471924, -2.499547004699707, -3.0336384773254395, -1.677046537399292, -3.610456943511963, -3.161820411682129, -3.653184413909912, -3.055001974105835, -2.27522873878479, -2.1150014400482178, -2.157728672027588, -0.9506824612617493, -1.2017053365707397, -1.7625012397766113, -1.602273941040039, -1.7625012397766113, -2.082955837249756, -3.7172751426696777, -3.4822750091552734, -2.9909110069274902, -2.200456142425537, -2.008183002471924, -2.27522873878479, -2.3393197059631348, -2.5850017070770264, -2.3179562091827393, -1.47409188747406, -0.9934097528457642, -1.3886374235153198, -2.8413655757904053, -2.8413655757904053, -2.093637704849243, -2.1684107780456543, -2.6597745418548584, -2.5529563426971436, -2.5636379718780518, -3.0336384773254395, -3.5890932083129883, -2.5422744750976562, -2.093637704849243, -2.9695472717285156, -2.0615923404693604, -1.9440921545028687, -2.2431836128234863, -2.350001811981201, -1.377955436706543, -3.3754570484161377, -3.610456943511963, -4.336821556091309, -4.059093475341797, -2.8840928077697754, -2.798638105392456, -2.90545654296875, -2.3286380767822266, -2.189774513244629, -2.2538652420043945, -1.751819372177124, -1.4100009202957153, -1.783864974975586, -2.125683307647705, -2.392728805541992, -2.018864870071411, -3.610456943511963, -3.6745481491088867, -2.6170473098754883, -2.1790924072265625, -1.0575007200241089, -1.3886374235153198, -2.8413655757904053, -1.9227285385131836, -2.1790924072265625, -1.9761377573013306, -1.8372740745544434, -3.2686386108398438, -3.7386388778686523, -3.311366081237793, -2.264547348022461, -3.161820411682129, -2.8840928077697754, -1.9975013732910156, -3.546365737915039, -3.5250024795532227, -2.5529563426971436, -3.012274742126465, -2.5529563426971436, -1.5915920734405518, -2.5102291107177734, -2.5102291107177734, -1.8800013065338135, -2.018864870071411, -1.677046537399292, -1.2551145553588867, -0.9987506866455078, -0.8812506198883057, -1.5168192386627197, -1.2978419065475464, -0.699659526348114, -1.004091501235962, -1.602273941040039, -0.9186370372772217, -0.9667052030563354, -0.9827279448509216, -1.5381829738616943, -0.9773870706558228, -1.0842053890228271, -0.9079551696777344, -1.7625012397766113, -1.0147733688354492, -0.715682327747345, -0.8812506198883057, -1.8479558229446411, -0.9079551696777344, -0.9453415870666504, -1.8800013065338135, -0.715682327747345, -0.9773870706558228, -0.7263641357421875, -0.7263641357421875, -1.8479558229446411, -1.137614369392395, -0.9720460772514343, -1.933410406112671, -1.0307961702346802, -1.377955436706543, -1.1055688858032227, -0.9346597194671631, -1.8800013065338135, -2.670456647872925, -1.3085236549377441, -0.9720460772514343, -1.1002280712127686, -0.9934097528457642, -2.1363651752471924, -1.9975013732910156, -1.377955436706543, -1.4420464038848877, -2.157728672027588, -2.90545654296875, -3.311366081237793, -2.5209107398986816, -3.161820411682129, -1.4634100198745728, -1.153637170791626, -2.531592607498169, -2.8840928077697754, -2.8200018405914307, -2.8200018405914307, -1.9547741413116455, -2.2218198776245117, -1.9440921545028687, -3.204547882080078, -2.798638105392456, -2.5422744750976562, -2.2431836128234863, -2.4461379051208496, -2.9268200397491455, -2.4034106731414795, -1.8159103393554688, -1.3192055225372314, -2.1684107780456543, -3.055001974105835, -2.3179562091827393, -3.5250024795532227, -2.5102291107177734, -1.9013649225234985, -1.8372740745544434, -1.751819372177124, -1.9547741413116455, -3.012274742126465, -3.653184413909912, -3.845457077026367, -2.713183879852295, -3.0763659477233887, -3.0336384773254395, -2.798638105392456, -1.6984102725982666, -3.866820812225342, -2.7772748470306396, -3.7172751426696777, -3.097729206085205, -2.264547348022461, -1.709092140197754, -2.86272931098938, -3.0763659477233887, -2.050910472869873, -1.6663649082183838, -2.200456142425537, -1.1109099388122559, -1.377955436706543, -1.9761377573013306, -1.677046537399292, -2.307274341583252, -3.097729206085205, -3.1190929412841797, -2.5209107398986816, -1.7197740077972412, -2.0615923404693604, -1.751819372177124, -2.5102291107177734, -2.488865375518799, -1.9761377573013306, -2.2218198776245117, -1.9120467901229858, -3.2900023460388184, -2.4034106731414795, -2.3606834411621094, -2.9268200397491455, -2.499547004699707, -2.574319839477539, -2.8200018405914307, -3.6318206787109375, -3.311366081237793, -2.382047176361084, -1.9761377573013306, -2.7345473766326904, -2.264547348022461, -3.0763659477233887, -3.546365737915039, -3.7172751426696777, -2.8413655757904053, -2.3393197059631348, -2.456820011138916, -3.418184280395508, -2.371365547180176, -2.4034106731414795, -2.424774169921875, -2.6170473098754883, -2.371365547180176, -2.2431836128234863, -2.94818377494812, -3.802729845046997, -3.161820411682129, -3.3327298164367676, -3.503638744354248, -3.0336384773254395, -2.8840928077697754, -2.488865375518799, -2.4354562759399414, -3.311366081237793, -3.1190929412841797, -2.1470468044281006, -2.1790924072265625, -2.4675018787384033, -3.8240935802459717, -3.140456438064575, -2.414092540740967, -1.9975013732910156, -1.9013649225234985, -2.1043195724487305, -2.414092540740967, -2.3393197059631348, -1.6877285242080688, -3.418184280395508, -4.187275409698486, -3.802729845046997, -2.307274341583252, -1.751819372177124, -3.2259116172790527, -4.379549026489258, -3.802729845046997, -2.5422744750976562, -2.713183879852295, -2.125683307647705, -2.5209107398986816, -2.2431836128234863, -2.6277289390563965, -2.157728672027588, -2.94818377494812, -2.7772748470306396, -3.567729949951172, -3.8881843090057373, -4.422275543212891, -3.097729206085205, -2.414092540740967, -3.952275514602661, -3.9309117794036865, -2.6170473098754883, -3.9309117794036865, -3.055001974105835, -2.713183879852295, -2.2218198776245117, -2.264547348022461, -2.1470468044281006, -2.414092540740967, -3.311366081237793, -2.7772748470306396, -2.1043195724487305, -2.638411045074463, -2.2431836128234863, -1.9120467901229858, -3.460911273956299, -2.7345473766326904, -2.350001811981201, -3.311366081237793, -2.2218198776245117, -3.1190929412841797, -2.23250150680542, -2.3393197059631348, -2.574319839477539, -1.9975013732910156, -2.1043195724487305, -2.681138038635254, -2.0615923404693604, -2.2538652420043945, -2.670456647872925, -3.6959116458892822, -3.0763659477233887, -2.670456647872925, -2.681138038635254, -2.018864870071411, -2.050910472869873, -3.4395480155944824, -2.8200018405914307, -2.5102291107177734, -3.418184280395508, -3.311366081237793, -3.610456943511963, -3.140456438064575, -3.055001974105835, -2.5209107398986816, -2.5636379718780518, -2.8413655757904053, -2.2218198776245117, -2.6597745418548584, -2.2218198776245117, -2.2111377716064453, -1.8479558229446411, -1.9440921545028687, -2.2538652420043945, -3.5890932083129883, -3.396820545196533, -3.247274875640869, -2.499547004699707, -2.5956838130950928, -2.8413655757904053, -1.6236374378204346, -1.0735234022140503, -3.8240935802459717, -2.8840928077697754, -2.4781835079193115, -3.311366081237793, -2.7772748470306396, -2.5956838130950928, -2.5636379718780518, -2.050910472869873, -2.2218198776245117, -3.3327298164367676, -2.5956838130950928, -2.307274341583252, -2.8413655757904053, -1.9761377573013306, -1.5488646030426025, -2.7025017738342285, -2.414092540740967, -2.093637704849243, -1.8800013065338135, -2.531592607498169, -1.751819372177124, -1.8800013065338135, -3.204547882080078, -3.845457077026367, -3.4395480155944824, -2.1150014400482178, -3.567729949951172, -2.9268200397491455, -2.082955837249756, -2.050910472869873, -2.4781835079193115, -2.4461379051208496, -2.125683307647705, -3.546365737915039, -2.723865509033203, -3.7813663482666016, -3.012274742126465, -2.5956838130950928, -3.311366081237793, -2.798638105392456, -2.040228843688965, -2.424774169921875, -2.082955837249756, -2.3606834411621094, -2.755910873413086, -2.5850017070770264, -3.396820545196533, -3.2259116172790527, -3.4822750091552734, -3.0336384773254395, -2.531592607498169, -4.123184680938721, -2.3286380767822266, -2.6597745418548584, -2.4781835079193115, -2.1684107780456543, -2.5956838130950928, -2.1470468044281006, -2.6597745418548584, -2.018864870071411, -2.798638105392456, -2.638411045074463, -2.9695472717285156, -2.6277289390563965, -3.161820411682129, -2.499547004699707, -2.1790924072265625, -1.9013649225234985, -1.4100009202957153, -0.891932487487793, -1.340569019317627, -2.1363651752471924, -1.7304556369781494, -2.018864870071411, -1.7411375045776367, -2.414092540740967, -2.3179562091827393, -1.9013649225234985, -3.503638744354248, -2.8200018405914307, -2.5209107398986816, -3.1190929412841797, -3.0763659477233887, -2.008183002471924, -2.2538652420043945, -1.2604553699493408, -1.5809102058410645, -2.082955837249756, -2.200456142425537, -1.9440921545028687, -2.1790924072265625, -2.798638105392456, -2.125683307647705, -2.0722742080688477, -2.8200018405914307, -3.161820411682129, -3.5250024795532227, -3.503638744354248, -2.8413655757904053, -2.189774513244629, -1.933410406112671, -2.371365547180176, -3.567729949951172, -3.055001974105835, -2.5529563426971436, -1.933410406112671, -1.5702282190322876, -1.6663649082183838, -1.0628416538238525, -1.3459099531173706, -2.4675018787384033, -3.012274742126465, -2.9268200397491455, -2.0295467376708984, -1.9654558897018433, -1.7625012397766113, -2.2965924739837646, -2.018864870071411, -2.7772748470306396, -2.638411045074463, -1.8693194389343262, -2.531592607498169, -3.3754570484161377, -3.354093074798584, -2.4461379051208496, -2.1363651752471924, -3.2900023460388184, -1.9440921545028687, -1.6877285242080688, -0.9827279448509216, -0.9773870706558228, -1.3459099531173706, -1.8159103393554688, -1.826592206954956, -1.8586375713348389, -1.4634100198745728, -3.5890932083129883, -2.9268200397491455, -2.606365442276001, -3.8881843090057373, -3.6745481491088867, -2.86272931098938, -2.093637704849243, -1.677046537399292, -3.140456438064575, -2.3286380767822266, -2.1470468044281006, -2.1150014400482178, -2.3179562091827393, -3.354093074798584, -2.798638105392456, -2.7025017738342285, -1.8159103393554688, -2.94818377494812, -2.414092540740967, -2.1790924072265625, -2.713183879852295, -2.3606834411621094, -2.713183879852295, -1.5488646030426025, -1.9868195056915283, -2.4675018787384033, -3.6745481491088867, -3.055001974105835, -2.018864870071411, -3.6959116458892822, -3.2686386108398438, -4.272730350494385, -3.012274742126465, -3.2259116172790527, -2.574319839477539, -3.097729206085205, -2.9695472717285156, -1.9547741413116455, -1.6877285242080688, -2.3606834411621094, -2.691819906234741, -2.499547004699707, -2.157728672027588, -2.125683307647705, -2.2431836128234863, -2.488865375518799, -3.2900023460388184, -1.452728271484375, -2.8413655757904053, -2.8840928077697754, -2.1684107780456543, -2.798638105392456, -2.5529563426971436, -2.093637704849243, -1.3512508869171143, -1.5915920734405518, -3.012274742126465, -2.8413655757904053, -3.7813663482666016, -3.2900023460388184, -2.798638105392456, -3.055001974105835, -2.1043195724487305, -1.9440921545028687, -3.1831841468811035, -3.4395480155944824, -3.4395480155944824, -1.8372740745544434, -1.3031827211380005, -2.125683307647705, -3.055001974105835, -3.8240935802459717, -3.9309117794036865, -3.012274742126465, -2.040228843688965, -2.27522873878479, -1.5061373710632324, -1.7731828689575195, -1.5809102058410645, -2.2538652420043945, -2.1684107780456543, -1.8800013065338135, -2.4675018787384033, -2.018864870071411, -1.9761377573013306, -2.2431836128234863, -3.567729949951172, -2.9695472717285156, -3.6318206787109375, -2.7772748470306396, -2.499547004699707, -3.0336384773254395, -2.5209107398986816, -3.396820545196533, -1.1696598529815674, -2.0722742080688477, -2.1684107780456543, -2.1470468044281006, -3.0763659477233887, -2.2965924739837646, -3.2259116172790527, -4.400912284851074, -3.952275514602661, -2.798638105392456, -3.866820812225342, -3.8240935802459717, -4.529094696044922, -3.7172751426696777, -4.187275409698486, -2.638411045074463, -2.392728805541992, -2.3606834411621094, -1.8586375713348389, -3.567729949951172, -3.2259116172790527, -4.016366004943848, -3.247274875640869, -2.414092540740967, -2.1363651752471924, -1.5809102058410645, -1.3619327545166016, -1.1269326210021973, -2.8413655757904053, -3.802729845046997, -4.379549026489258, -3.418184280395508, -2.9695472717285156, -2.424774169921875, -3.204547882080078, -3.311366081237793, -3.866820812225342, -4.46500301361084, -2.9909110069274902, -2.90545654296875, -2.6170473098754883, -3.1190929412841797, -4.187275409698486, -3.247274875640869, -2.9909110069274902, -2.499547004699707, -3.802729845046997, -2.4461379051208496, -2.531592607498169, -2.6597745418548584, -2.2218198776245117, -3.396820545196533, -2.691819906234741, -2.2859106063842773, -2.040228843688965, -2.1470468044281006, -2.499547004699707, -2.5956838130950928, -3.7813663482666016, -3.140456438064575, -2.125683307647705, -1.8159103393554688, -1.7945466041564941, -2.488865375518799, -3.760002613067627, -2.798638105392456, -3.6959116458892822, -2.2431836128234863, -2.6277289390563965, -3.2259116172790527, -1.2551145553588867, -1.6663649082183838, -2.382047176361084, -1.7731828689575195, -1.6556830406188965, -1.677046537399292, -1.377955436706543, -1.8159103393554688, -1.6877285242080688, -3.2686386108398438, -3.418184280395508, -3.3327298164367676, -2.86272931098938, -2.8840928077697754, -2.264547348022461, -1.9227285385131836, -3.0336384773254395, -3.546365737915039, -3.012274742126465, -2.5636379718780518, -3.055001974105835, -3.247274875640869, -3.055001974105835, -2.350001811981201, -2.1043195724487305, -2.157728672027588, -3.396820545196533, -2.3393197059631348, -1.933410406112671, -2.0722742080688477, -2.4354562759399414, -2.23250150680542, -3.2259116172790527, -2.7772748470306396, -2.649092674255371, -3.1190929412841797, -3.2686386108398438, -3.354093074798584, -2.200456142425537, -2.1684107780456543, -3.012274742126465, -2.27522873878479, -2.606365442276001, -2.5850017070770264, -3.9950027465820312, -3.354093074798584, -2.9909110069274902, -3.6959116458892822, -3.247274875640869, -2.8413655757904053, -2.5529563426971436, -3.802729845046997, -3.012274742126465, -2.90545654296875, -1.9227285385131836, -3.4395480155944824, -2.606365442276001, -3.161820411682129, -2.3606834411621094, -3.6318206787109375, -2.9268200397491455, -2.4675018787384033, -2.200456142425537, -1.8586375713348389, -3.760002613067627, -3.1831841468811035, -2.90545654296875, -2.86272931098938, -2.670456647872925, -1.9547741413116455, -1.933410406112671, -2.1684107780456543, -1.8800013065338135, -2.5102291107177734, -2.27522873878479, -2.9909110069274902, -1.9227285385131836, -1.4206827878952026, -1.137614369392395, -3.3754570484161377, -2.5850017070770264, -3.567729949951172, -2.8413655757904053, -2.4461379051208496, -2.264547348022461, -2.3606834411621094, -1.709092140197754, -2.2965924739837646, -2.456820011138916, -3.6318206787109375, -3.8881843090057373, -2.90545654296875, -3.055001974105835, -2.798638105392456, -2.670456647872925, -3.7172751426696777, -3.0763659477233887, -2.0615923404693604, -2.3286380767822266, -2.414092540740967, -2.5956838130950928, -3.567729949951172, -3.952275514602661, -4.315457344055176, -3.012274742126465, -2.755910873413086, -2.798638105392456, -3.5250024795532227, -2.90545654296875, -2.5636379718780518, -1.6129558086395264, -2.5956838130950928, -2.2538652420043945, -3.012274742126465, -2.307274341583252, -2.499547004699707, -3.653184413909912, -2.713183879852295, -3.5890932083129883, -3.2686386108398438, -2.424774169921875, -2.1043195724487305, -2.157728672027588, -2.1043195724487305, -1.1803417205810547, -1.5595464706420898, -2.8200018405914307, -2.86272931098938, -2.050910472869873, -1.4847736358642578, -2.691819906234741, -2.307274341583252, -1.7197740077972412, -3.354093074798584, -2.9268200397491455, -2.307274341583252, -1.5915920734405518, -2.649092674255371, -2.5422744750976562, -2.9909110069274902, -2.798638105392456, -2.4354562759399414, -1.7731828689575195, -1.751819372177124, -2.7772748470306396, -2.2218198776245117, -2.1790924072265625, -1.2070462703704834, -1.5275009870529175, -3.2259116172790527, -1.9440921545028687, -2.018864870071411, -2.90545654296875, -2.798638105392456, -3.418184280395508, -2.755910873413086, -2.5636379718780518, -2.040228843688965, -1.5915920734405518, -1.6663649082183838, -1.5381829738616943, -1.4634100198745728, -2.0295467376708984, -1.7945466041564941, -2.574319839477539, -2.4354562759399414, -2.2965924739837646, -1.826592206954956, -1.783864974975586, -1.3886374235153198, -1.5275009870529175, -0.6542618274688721, -1.3886374235153198, -2.1470468044281006, -1.7304556369781494, -2.7772748470306396, -1.7731828689575195, -2.2965924739837646, -1.3352283239364624, -1.3619327545166016, -1.2978419065475464, -0.595511794090271, -1.1482962369918823, -2.27522873878479, -2.0722742080688477, -1.9761377573013306, -1.3192055225372314, -0.6702845096588135, -1.399319052696228, -1.185682773590088, -2.050910472869873, -2.0722742080688477, -1.9440921545028687, -1.5488646030426025, -0.8598870038986206, -1.0361371040344238, -2.6277289390563965, -2.649092674255371, -4.08045768737793, -2.574319839477539, -2.5422744750976562, -2.531592607498169, -2.798638105392456, -2.798638105392456, -2.9909110069274902, -3.8881843090057373, -4.08045768737793, -2.7025017738342285, -2.082955837249756, -2.574319839477539, -2.1363651752471924, -1.933410406112671, -3.567729949951172, -2.5209107398986816, -2.681138038635254, -2.371365547180176, -2.638411045074463, -2.4034106731414795, -2.7025017738342285, -3.140456438064575, -2.5209107398986816, -3.311366081237793, -3.0336384773254395, -2.8200018405914307, -2.5636379718780518, -3.567729949951172, -3.503638744354248, -3.760002613067627, -2.2859106063842773, -2.2538652420043945, -2.798638105392456, -2.1363651752471924, -2.606365442276001, -1.399319052696228, -1.709092140197754, -3.460911273956299, -2.5102291107177734, -2.2431836128234863, -2.6597745418548584, -1.933410406112671, -3.1190929412841797, -2.5956838130950928, -2.424774169921875, -3.3327298164367676, -2.9268200397491455, -2.456820011138916, -1.8906831741333008, -1.6984102725982666, -3.546365737915039, -3.7813663482666016, -3.866820812225342, -3.802729845046997, -2.9695472717285156, -2.2538652420043945, -3.2686386108398438, -2.681138038635254, -2.9695472717285156, -1.9868195056915283, -3.5250024795532227, -3.610456943511963, -3.460911273956299, -1.6129558086395264, -1.191023588180542, -3.012274742126465, -2.157728672027588, -1.7411375045776367, -2.2218198776245117, -2.5422744750976562, -2.2965924739837646, -3.7172751426696777, -3.6318206787109375, -3.0336384773254395, -1.9013649225234985, -2.27522873878479, -3.0336384773254395, -4.016366004943848, -3.247274875640869, -2.200456142425537, -3.503638744354248, -3.311366081237793, -3.9736390113830566, -2.414092540740967, -3.0336384773254395, -2.86272931098938, -2.1470468044281006, -2.3606834411621094, -2.606365442276001, -1.8906831741333008, -1.8052284717559814, -2.3393197059631348, -3.909548282623291, -3.6318206787109375, -2.5850017070770264, -2.1470468044281006, -2.456820011138916, -2.456820011138916, -2.2218198776245117, -2.189774513244629, -3.610456943511963, -4.336821556091309, -3.4822750091552734, -2.606365442276001, -2.755910873413086, -1.078864336013794, -1.1429553031921387, -1.6877285242080688, -1.6984102725982666, -2.5209107398986816, -3.653184413909912, -3.204547882080078, -2.456820011138916, -2.2965924739837646, -2.1684107780456543, -1.9440921545028687, -1.5595464706420898, -2.4354562759399414, -2.1684107780456543, -2.371365547180176, -1.2551145553588867, -1.2551145553588867, -1.9868195056915283, -2.1470468044281006, -1.9975013732910156, -2.0722742080688477, -3.012274742126465, -3.9736390113830566, -3.204547882080078, -1.9654558897018433, -2.1790924072265625, -3.7172751426696777, -3.866820812225342, -3.4395480155944824, -3.6745481491088867, -3.7172751426696777, -3.7386388778686523, -2.9268200397491455, -2.189774513244629, -2.040228843688965, -2.488865375518799, -4.165911674499512, -3.802729845046997, -3.247274875640869, -2.798638105392456, -2.2218198776245117, -2.5209107398986816, -2.2218198776245117, -2.2538652420043945, -3.7172751426696777, -3.653184413909912, -3.140456438064575, -2.488865375518799, -1.6663649082183838, -1.5275009870529175, -2.1150014400482178, -2.6277289390563965, -2.606365442276001, -3.012274742126465, -2.2111377716064453, -1.8906831741333008, -2.4675018787384033, -2.681138038635254, -2.264547348022461, -1.1696598529815674, -1.1696598529815674, -1.5381829738616943, -2.3179562091827393, -2.125683307647705, -1.8800013065338135, -1.9440921545028687, -2.050910472869873, -2.4675018787384033, -2.723865509033203, -2.125683307647705, -1.8586375713348389, -2.5422744750976562, -2.5422744750976562, -2.3179562091827393, -1.3031827211380005, -1.3192055225372314, -2.638411045074463, -3.7172751426696777, -2.7772748470306396, -2.638411045074463, -2.0615923404693604, -2.7772748470306396, -3.546365737915039, -3.5890932083129883, -3.012274742126465, -3.952275514602661, -3.503638744354248, -2.90545654296875, -2.4034106731414795, -2.5850017070770264, -2.8413655757904053, -2.9695472717285156, -2.6277289390563965, -3.354093074798584, -1.5168192386627197, -1.452728271484375, -2.082955837249756, -3.546365737915039, -3.2900023460388184, -2.90545654296875, -2.157728672027588, -2.5850017070770264, -2.7772748470306396, -2.8200018405914307, -3.396820545196533, -3.204547882080078, -3.845457077026367, -2.94818377494812, -2.371365547180176, -1.9120467901229858, -2.1684107780456543, -3.0763659477233887, -2.424774169921875, -1.8052284717559814, -1.7625012397766113, -1.5595464706420898, -1.751819372177124, -1.2604553699493408, -0.9987506866455078, -2.9695472717285156, -3.503638744354248, -2.8840928077697754, -1.5275009870529175, -1.4420464038848877, -1.6236374378204346, -2.2859106063842773, -3.4822750091552734, -3.012274742126465, -2.9695472717285156, -2.574319839477539, -3.8240935802459717, -2.681138038635254, -2.2538652420043945, -2.531592607498169, -2.7345473766326904, -2.27522873878479, -1.9654558897018433, -1.9227285385131836, -2.798638105392456, -2.8200018405914307, -1.8906831741333008, -2.23250150680542, -2.8413655757904053, -3.802729845046997, -2.649092674255371, -2.200456142425537, -2.90545654296875, -2.189774513244629, -2.040228843688965, -1.7731828689575195, -3.653184413909912, -2.8200018405914307, -2.050910472869873, -1.6984102725982666, -1.6877285242080688, -3.097729206085205, -3.7172751426696777, -2.5850017070770264, -2.1363651752471924, -2.040228843688965, -2.050910472869873, -2.638411045074463, -2.7025017738342285, -2.574319839477539, -2.3286380767822266, -1.7731828689575195, -3.012274742126465, -3.8240935802459717, -2.798638105392456, -3.012274742126465, -2.3606834411621094, -2.4354562759399414, -2.86272931098938, -3.140456438064575, -2.5209107398986816, -2.1684107780456543, -2.189774513244629, -3.460911273956299, -2.94818377494812, -2.2111377716064453, -2.488865375518799, -3.0336384773254395, -3.1831841468811035, -2.018864870071411, -2.574319839477539, -2.798638105392456, -3.204547882080078, -2.9268200397491455, -2.189774513244629, -2.050910472869873, -2.093637704849243, -1.5702282190322876, -2.6597745418548584, -1.3031827211380005, -3.396820545196533, -3.9950027465820312, -3.311366081237793, -1.9761377573013306, -3.952275514602661, -2.6277289390563965, -2.9909110069274902, -2.8840928077697754, -1.8693194389343262, -2.606365442276001, -2.1790924072265625, -3.7172751426696777, -3.3754570484161377, -2.5636379718780518, -2.606365442276001, -2.8413655757904053, -2.4461379051208496, -3.5250024795532227, -2.86272931098938, -2.1150014400482178, -2.392728805541992, -1.7945466041564941, -2.200456142425537, -2.4461379051208496, -2.093637704849243, -1.5275009870529175, -2.392728805541992, -1.6984102725982666, -2.90545654296875, -3.418184280395508, -2.755910873413086, -2.86272931098938, -3.5250024795532227, -3.760002613067627, -2.713183879852295, -1.8693194389343262, -2.2859106063842773, -1.8800013065338135, -1.6984102725982666, -1.9975013732910156, -1.5595464706420898, -2.0722742080688477, -3.0336384773254395, -2.3179562091827393, -2.681138038635254, -3.8240935802459717, -3.097729206085205, -3.204547882080078, -2.7772748470306396, -2.4675018787384033, -2.94818377494812, -1.7304556369781494, -2.1684107780456543, -3.140456438064575, -3.6959116458892822, -3.055001974105835, -2.4461379051208496, -3.097729206085205, -1.7731828689575195, -2.499547004699707, -2.1470468044281006, -2.093637704849243, -2.3179562091827393, -2.1043195724487305, -2.755910873413086, -2.6277289390563965, -2.2218198776245117, -2.23250150680542, -2.3286380767822266, -2.093637704849243, -2.4781835079193115, -2.531592607498169, -2.040228843688965, -2.9695472717285156, -3.866820812225342, -3.1831841468811035, -3.012274742126465, -2.2431836128234863, -2.018864870071411, -1.9761377573013306, -2.2859106063842773, -2.27522873878479, -3.204547882080078, -3.7813663482666016, -4.101820945739746, -3.396820545196533, -3.3327298164367676, -2.2538652420043945, -2.4034106731414795, -2.9695472717285156, -3.9309117794036865, -2.5102291107177734, -2.0722742080688477, -3.7172751426696777, -2.798638105392456, -2.1150014400482178, -3.354093074798584, -2.2859106063842773, -2.90545654296875, -2.018864870071411, -1.4954555034637451, -1.6129558086395264, -1.8586375713348389, -3.3754570484161377, -2.189774513244629, -3.5250024795532227, -1.8479558229446411, -3.140456438064575, -2.86272931098938, -2.681138038635254, -2.392728805541992, -2.1684107780456543, -3.866820812225342, -4.08045768737793, -2.691819906234741, -2.531592607498169, -3.802729845046997, -4.08045768737793, -4.46500301361084, -2.681138038635254, -3.012274742126465, -3.2259116172790527, -2.499547004699707, -2.9909110069274902, -1.7625012397766113, -2.90545654296875, -2.4034106731414795, -3.2686386108398438, -2.6170473098754883, -1.9761377573013306, -1.8159103393554688, -3.7386388778686523, -3.8240935802459717, -2.755910873413086, -3.760002613067627, -2.488865375518799, -3.1190929412841797, -2.1470468044281006, -2.200456142425537, -1.8906831741333008, -2.008183002471924, -1.47409188747406, -1.8693194389343262, -1.9975013732910156, -1.9654558897018433, -3.097729206085205, -2.0722742080688477, -1.677046537399292, -2.681138038635254, -2.189774513244629, -1.933410406112671, -1.9654558897018433, -2.082955837249756, -1.6236374378204346, -2.9695472717285156, -2.4461379051208496, -2.307274341583252, -2.8840928077697754, -3.354093074798584, -4.272730350494385, -3.4822750091552734, -3.3327298164367676, -2.1790924072265625, -2.1470468044281006, -2.2538652420043945, -2.5422744750976562, -3.6745481491088867, -3.460911273956299, -3.7172751426696777, -2.456820011138916, -2.4781835079193115, -2.6170473098754883, -2.755910873413086, -2.5636379718780518, -2.040228843688965, -2.3606834411621094, -2.5636379718780518, -1.8159103393554688, -3.503638744354248, -4.507730484008789, -2.755910873413086, -1.9761377573013306, -3.760002613067627, -4.272730350494385, -2.9695472717285156, -3.6959116458892822, -2.8200018405914307, -2.798638105392456, -2.1150014400482178, -3.1831841468811035, -2.5209107398986816, -1.8800013065338135, -3.760002613067627, -2.456820011138916, -2.2965924739837646, -2.2538652420043945, -2.3179562091827393, -2.499547004699707, -2.606365442276001, -1.7731828689575195, -2.4354562759399414, -2.638411045074463, -1.8800013065338135, -2.157728672027588, -2.008183002471924, -3.311366081237793, -3.055001974105835, -3.760002613067627, -2.8200018405914307, -2.9695472717285156, -2.1684107780456543, -1.9975013732910156, -2.574319839477539, -2.6170473098754883, -2.606365442276001, -3.7813663482666016, -3.653184413909912, -3.055001974105835, -1.7411375045776367, -1.9440921545028687, -3.204547882080078, -4.101820945739746, -3.247274875640869, -2.1363651752471924, -2.670456647872925, -3.653184413909912, -2.9695472717285156, -3.1190929412841797, -3.161820411682129, -2.9695472717285156, -3.6745481491088867, -2.1470468044281006, -2.531592607498169, -2.8413655757904053, -2.7345473766326904, -1.826592206954956, -2.90545654296875, -2.574319839477539, -3.3754570484161377, -3.012274742126465, -2.456820011138916, -2.414092540740967, -2.157728672027588, -1.9975013732910156, -2.050910472869873, -3.6959116458892822, -3.354093074798584, -2.691819906234741, -3.012274742126465, -3.012274742126465, -2.4034106731414795, -2.157728672027588, -2.670456647872925, -2.307274341583252, -1.933410406112671, -1.8800013065338135, -1.8586375713348389, -1.9654558897018433, -1.9761377573013306, -2.5850017070770264, -2.574319839477539, -1.7197740077972412, -3.3754570484161377, -2.350001811981201, -2.3286380767822266, -1.8906831741333008, -2.424774169921875, -2.2538652420043945, -3.161820411682129, -2.350001811981201, -2.157728672027588, -3.396820545196533, -2.5209107398986816, -2.3606834411621094, -3.845457077026367, -2.5956838130950928, -1.7411375045776367, -1.1750009059906006, -3.0336384773254395, -2.5636379718780518, -3.161820411682129, -1.9654558897018433, -3.311366081237793, -2.307274341583252, -3.845457077026367, -3.802729845046997, -3.055001974105835, -1.8586375713348389, -1.340569019317627, -2.8200018405914307, -2.082955837249756, -2.2111377716064453, -1.9547741413116455, -2.264547348022461, -3.055001974105835, -2.125683307647705, -2.23250150680542, -2.6170473098754883, -2.5529563426971436, -2.4034106731414795, -3.055001974105835, -2.4461379051208496, -2.86272931098938, -1.8586375713348389, -3.012274742126465, -2.424774169921875, -3.6959116458892822, -3.6745481491088867, -2.691819906234741, -1.6236374378204346, -1.9440921545028687, -2.3179562091827393, -1.399319052696228, -0.9186370372772217, -3.140456438064575, -1.6450011730194092, -1.153637170791626, -2.90545654296875, -2.5956838130950928, -1.9761377573013306, -2.3286380767822266, -2.0615923404693604, -1.9868195056915283, -1.8693194389343262, -1.6984102725982666, -2.018864870071411, -2.1150014400482178, -3.3327298164367676, -3.0336384773254395, -2.4781835079193115, -2.1150014400482178, -2.1150014400482178, -2.90545654296875, -2.8200018405914307, -1.9227285385131836, -2.456820011138916, -2.27522873878479, -2.350001811981201, -2.0615923404693604, -1.2871599197387695, -1.9761377573013306, -2.4034106731414795, -2.018864870071411, -2.093637704849243, -2.4675018787384033, -2.157728672027588, -3.2686386108398438, -2.86272931098938, -2.6170473098754883, -3.0336384773254395, -2.5422744750976562, -1.6450011730194092, -2.5636379718780518, -2.3179562091827393, -3.354093074798584, -3.2259116172790527, -3.418184280395508, -2.574319839477539, -3.418184280395508, -2.371365547180176, -3.0763659477233887, -2.713183879852295, -2.606365442276001, -2.755910873413086, -3.418184280395508, -2.9268200397491455, -3.610456943511963, -2.8413655757904053, -3.140456438064575, -1.9440921545028687, -3.5250024795532227, -3.6745481491088867, -4.315457344055176, -3.6745481491088867, -3.567729949951172, -2.5422744750976562, -2.018864870071411, -3.012274742126465, -3.012274742126465, -2.125683307647705, -3.161820411682129, -1.6556830406188965, -1.1643190383911133, -3.866820812225342, -3.418184280395508, -2.4675018787384033, -3.2259116172790527, -3.012274742126465, -2.5209107398986816, -3.418184280395508, -3.1190929412841797, -2.9909110069274902, -2.90545654296875, -1.2177281379699707, -1.377955436706543, -1.43136465549469, -2.0722742080688477, -3.6959116458892822, -3.311366081237793, -2.638411045074463, -2.94818377494812, -3.140456438064575, -1.9440921545028687, -3.247274875640869, -3.097729206085205, -2.4781835079193115, -2.27522873878479, -3.4395480155944824, -3.7172751426696777, -2.424774169921875, -2.86272931098938, -3.055001974105835, -1.7731828689575195, -3.802729845046997, -3.5890932083129883, -2.2538652420043945, -3.055001974105835, -2.3606834411621094, -2.4354562759399414, -3.4395480155944824, -3.2259116172790527, -2.018864870071411, -3.460911273956299, -2.392728805541992, -2.574319839477539, -2.350001811981201, -3.546365737915039, -3.204547882080078, -2.606365442276001, -2.3393197059631348, -2.86272931098938, -1.8906831741333008, -3.460911273956299, -2.8840928077697754, -2.8413655757904053, -1.933410406112671, -2.1684107780456543, -2.093637704849243, -2.4461379051208496, -2.3393197059631348, -1.8586375713348389, -3.6318206787109375, -2.670456647872925, -3.140456438064575, -3.6745481491088867, -3.161820411682129, -2.1790924072265625, -2.755910873413086, -2.008183002471924, -1.9975013732910156, -3.8240935802459717, -3.7813663482666016, -2.755910873413086, -2.3393197059631348, -2.157728672027588, -2.1790924072265625, -1.6343193054199219, -1.9761377573013306, -2.093637704849243, -1.9547741413116455, -2.1790924072265625, -2.0615923404693604, -3.396820545196533, -2.691819906234741, -2.2431836128234863, -2.27522873878479, -1.6343193054199219, -2.638411045074463, -2.157728672027588, -2.94818377494812, -2.691819906234741, -2.456820011138916, -1.7411375045776367, -2.681138038635254, -3.8240935802459717, -3.2686386108398438, -2.606365442276001, -2.424774169921875, -3.097729206085205, -1.9975013732910156, -3.418184280395508, -4.144548416137695, -3.5250024795532227, -3.012274742126465, -1.9975013732910156, -1.7304556369781494, -2.350001811981201, -2.189774513244629, -2.5102291107177734, -3.8240935802459717, -3.760002613067627, -3.0336384773254395, -3.2900023460388184, -2.86272931098938, -2.755910873413086, -2.5422744750976562, -1.6129558086395264, -1.185682773590088, -3.7386388778686523, -2.723865509033203, -2.424774169921875, -2.531592607498169, -2.456820011138916, -2.488865375518799, -2.488865375518799, -2.6170473098754883, -1.9227285385131836, -2.1043195724487305, -2.8840928077697754, -2.0295467376708984, -2.2965924739837646, -1.9761377573013306, -2.0615923404693604, -3.247274875640869, -2.4354562759399414, -3.161820411682129, -2.670456647872925, -2.157728672027588, -1.9440921545028687, -2.3286380767822266, -2.264547348022461, -3.2259116172790527, -3.097729206085205, -2.264547348022461, -3.6318206787109375, -3.161820411682129, -3.418184280395508, -2.2965924739837646, -2.018864870071411, -3.7172751426696777, -3.546365737915039, -3.1190929412841797, -2.350001811981201, -2.125683307647705, -2.9909110069274902, -2.307274341583252, -2.382047176361084, -2.3179562091827393, -2.382047176361084, -2.7025017738342285, -2.371365547180176, -2.531592607498169, -2.713183879852295, -2.189774513244629, -2.2538652420043945, -2.1684107780456543, -2.371365547180176, -2.0722742080688477, -1.8906831741333008, -1.5061373710632324, -2.008183002471924, -2.670456647872925, -1.9761377573013306, -2.2859106063842773, -2.157728672027588, -1.9975013732910156, -2.23250150680542, -2.2218198776245117, -2.606365442276001, -3.503638744354248, -4.101820945739746, -3.909548282623291, -2.5209107398986816, -1.6236374378204346, -1.7411375045776367, -2.9909110069274902, -2.574319839477539, -2.2431836128234863, -2.488865375518799, -2.424774169921875, -3.140456438064575, -2.90545654296875, -2.7772748470306396, -2.018864870071411, -2.90545654296875, -3.7386388778686523, -4.037729740142822, -3.247274875640869, -2.0295467376708984, -2.488865375518799, -2.2538652420043945, -2.0722742080688477, -1.6877285242080688, -2.6597745418548584, -3.3327298164367676, -2.723865509033203, -2.6170473098754883, -2.1684107780456543, -3.3327298164367676, -2.713183879852295, -2.2965924739837646, -1.5488646030426025, -1.8906831741333008, -1.3565919399261475, -3.204547882080078, -2.3393197059631348, -3.3754570484161377, -3.0336384773254395, -2.6277289390563965, -3.4822750091552734, -3.3327298164367676, -0.9079551696777344, -1.004091501235962, -1.6556830406188965, -1.709092140197754, -2.050910472869873, -2.082955837249756, -1.8372740745544434, -1.7731828689575195, -1.709092140197754, -2.681138038635254, -2.7025017738342285, -1.9868195056915283, -2.2538652420043945, -1.602273941040039, -1.2604553699493408, -2.7772748470306396, -2.082955837249756, -1.8372740745544434, -1.47409188747406, -2.5529563426971436, -1.9227285385131836, -1.4847736358642578, -1.2177281379699707, -2.050910472869873, -1.8479558229446411, -1.5488646030426025, -3.3754570484161377, -3.1831841468811035, -2.3393197059631348, -3.140456438064575, -2.8200018405914307, -3.8240935802459717, -1.9440921545028687, -2.574319839477539, -3.5250024795532227, -3.3754570484161377, -2.798638105392456, -1.4634100198745728, -2.1043195724487305, -3.5890932083129883, -3.546365737915039, -1.6877285242080688, -2.670456647872925, -1.6877285242080688, -1.1803417205810547, -1.2925008535385132, -1.0628416538238525, -2.2218198776245117, -2.5422744750976562, -3.418184280395508, -3.247274875640869, -2.9268200397491455, -2.649092674255371, -2.008183002471924, -2.382047176361084, -2.3606834411621094, -2.7025017738342285, -2.86272931098938, -2.574319839477539, -2.5956838130950928, -1.3886374235153198, -2.2111377716064453, -2.5636379718780518, -2.4781835079193115, -1.8693194389343262, -2.456820011138916, -1.9120467901229858, -2.0295467376708984, -1.078864336013794, -3.1190929412841797, -3.161820411682129, -2.94818377494812, -1.7731828689575195, -2.200456142425537, -2.9268200397491455, -2.9268200397491455, -2.574319839477539, -2.2111377716064453, -3.396820545196533, -3.2259116172790527, -2.0615923404693604, -2.9695472717285156, -3.140456438064575, -2.499547004699707, -2.488865375518799, -2.040228843688965, -2.1684107780456543, -2.4461379051208496, -3.204547882080078, -3.503638744354248, -4.336821556091309, -3.503638744354248, -3.952275514602661, -2.456820011138916, -2.4034106731414795, -3.952275514602661, -2.8200018405914307, -2.350001811981201, -2.691819906234741, -3.4822750091552734, -2.424774169921875, -2.4034106731414795, -2.2859106063842773, -3.2900023460388184, -2.1790924072265625, -2.94818377494812, -2.1684107780456543, -3.3754570484161377, -3.503638744354248, -2.5422744750976562, -3.653184413909912, -2.5209107398986816, -2.574319839477539, -2.382047176361084, -2.008183002471924, -2.189774513244629, -2.093637704849243, -2.9695472717285156, -2.2859106063842773, -1.7304556369781494, -1.2444326877593994, -3.8240935802459717, -3.5250024795532227, -1.9761377573013306, -1.2764781713485718, -3.7813663482666016, -2.1043195724487305, -2.4034106731414795, -2.94818377494812, -2.189774513244629, -2.0615923404693604, -2.5636379718780518, -1.933410406112671, -2.8200018405914307, -3.9736390113830566, -3.610456943511963, -3.952275514602661, -3.3754570484161377, -2.189774513244629, -2.531592607498169, -2.424774169921875, -1.9654558897018433, -1.2177281379699707, -1.4100009202957153, -2.1470468044281006, -2.9695472717285156, -1.9761377573013306, -1.1055688858032227, -1.078864336013794, -1.2017053365707397, -2.798638105392456, -3.5250024795532227, -4.059093475341797, -3.8240935802459717, -2.4675018787384033, -2.9695472717285156, -2.9909110069274902, -2.488865375518799, -2.723865509033203, -2.574319839477539, -2.755910873413086, -2.6597745418548584, -1.8586375713348389, -1.5915920734405518, -3.760002613067627, -2.414092540740967, -2.5102291107177734, -2.9695472717285156, -2.574319839477539, -2.456820011138916, -2.456820011138916, -1.7411375045776367, -1.1589781045913696, -3.0336384773254395, -4.059093475341797, -3.1831841468811035, -3.610456943511963, -2.499547004699707, -2.7345473766326904, -3.396820545196533, -3.311366081237793, -2.5422744750976562, -3.567729949951172, -2.691819906234741, -3.1190929412841797, -2.2111377716064453, -2.1470468044281006, -3.311366081237793, -3.5890932083129883, -3.653184413909912, -3.204547882080078, -3.097729206085205, -2.6597745418548584, -2.2111377716064453, -2.488865375518799, -2.94818377494812, -2.1043195724487305, -3.2686386108398438, -3.2259116172790527, -2.798638105392456, -2.2538652420043945, -2.574319839477539, -3.1831841468811035, -1.9761377573013306, -1.5275009870529175, -1.9975013732910156, -1.5061373710632324, -1.5381829738616943, -1.7197740077972412, -2.264547348022461, -2.9695472717285156, -2.2111377716064453, -2.5956838130950928, -2.7772748470306396, -2.8840928077697754, -3.5250024795532227, -2.94818377494812, -2.27522873878479, -2.8413655757904053, -3.610456943511963, -3.9736390113830566, -2.9695472717285156, -2.392728805541992, -3.567729949951172, -2.798638105392456, -2.6170473098754883, -2.9268200397491455, -3.8881843090057373, -3.5250024795532227, -3.012274742126465, -2.798638105392456, -3.546365737915039, -2.9695472717285156, -3.3327298164367676, -3.418184280395508, -2.499547004699707, -2.713183879852295, -3.247274875640869, -3.3327298164367676, -2.456820011138916, -2.6597745418548584, -2.531592607498169, -2.307274341583252, -2.3606834411621094, -2.6597745418548584, -3.866820812225342, -3.8240935802459717, -2.86272931098938, -2.2965924739837646, -2.7772748470306396, -2.3179562091827393, -2.2431836128234863, -1.5061373710632324, -1.1750009059906006, -1.5061373710632324, -2.1684107780456543, -2.9695472717285156, -2.94818377494812, -1.9440921545028687, -1.5381829738616943, -2.392728805541992, -2.9268200397491455, -3.802729845046997, -3.097729206085205, -2.1150014400482178, -2.691819906234741, -3.4822750091552734, -4.443639755249023, -2.5102291107177734, -3.012274742126465, -3.6959116458892822, -2.7772748470306396, -3.760002613067627, -3.503638744354248, -2.574319839477539, -2.157728672027588, -1.6984102725982666, -2.9268200397491455, -2.713183879852295, -1.9975013732910156, -1.9227285385131836, -2.638411045074463, -2.5102291107177734, -3.460911273956299, -2.3179562091827393, -1.8906831741333008, -1.4847736358642578, -1.8479558229446411, -2.264547348022461, -2.23250150680542, -1.8693194389343262, -3.503638744354248, -3.503638744354248, -2.86272931098938, -3.204547882080078, -2.6597745418548584, -2.1043195724487305, -2.7345473766326904, -2.1363651752471924, -2.499547004699707, -3.396820545196533, -3.6959116458892822, -2.8200018405914307, -3.2686386108398438, -3.3327298164367676, -1.826592206954956, -1.2177281379699707, -3.8240935802459717, -3.802729845046997, -3.3754570484161377, -3.802729845046997, -3.7386388778686523, -2.2859106063842773, -2.4675018787384033, -1.9761377573013306, -1.377955436706543, -2.94818377494812, -2.713183879852295, -3.460911273956299, -3.0763659477233887, -2.5422744750976562, -2.638411045074463, -2.86272931098938, -3.354093074798584, -3.055001974105835, -2.9268200397491455, -2.649092674255371, -1.9227285385131836, -3.546365737915039, -4.46500301361084, -4.016366004943848, -2.1043195724487305, -2.392728805541992, -2.1363651752471924, -2.424774169921875, -4.037729740142822, -4.358184814453125, -4.016366004943848, -2.670456647872925, -3.9309117794036865, -1.4206827878952026, -1.6556830406188965, -2.488865375518799, -2.1684107780456543, -2.3286380767822266, -2.681138038635254, -3.161820411682129, -2.382047176361084, -2.082955837249756, -3.8240935802459717, -4.101820945739746, -4.016366004943848, -2.7025017738342285, -2.3393197059631348, -2.0615923404693604, -1.6663649082183838, -1.8586375713348389, -2.6170473098754883, -2.90545654296875, -1.8693194389343262, -1.8159103393554688, -3.6745481491088867, -3.2686386108398438, -2.371365547180176, -2.350001811981201, -2.9909110069274902, -2.574319839477539, -3.140456438064575, -2.0295467376708984, -2.1043195724487305, -3.4822750091552734, -3.5250024795532227, -2.2859106063842773, -2.6277289390563965, -2.350001811981201, -3.3327298164367676, -3.7386388778686523, -2.86272931098938, -1.9547741413116455, -2.350001811981201, -2.1684107780456543, -1.9227285385131836, -2.1684107780456543, -2.200456142425537, -3.012274742126465, -3.055001974105835, -3.6959116458892822, -3.3327298164367676, -1.7731828689575195, -1.6984102725982666, -2.4675018787384033, -1.5915920734405518, -1.8693194389343262, -1.5381829738616943, -1.5275009870529175, -2.2431836128234863, -2.27522873878479, -1.4420464038848877, -2.2431836128234863, -1.6663649082183838, -1.7197740077972412, -2.1790924072265625, -1.1482962369918823, -1.185682773590088, -1.5915920734405518, -1.3886374235153198, -2.7345473766326904, -2.499547004699707, -3.2259116172790527, -2.0615923404693604, -2.1470468044281006, -0.7637504935264587, -0.9934097528457642, -1.7945466041564941, -2.86272931098938, -3.4822750091552734, -3.0763659477233887, -3.6318206787109375, -2.4461379051208496, -2.3179562091827393, -3.2900023460388184, -2.723865509033203, -3.161820411682129, -2.6277289390563965, -2.574319839477539, -2.040228843688965, -3.3754570484161377, -3.503638744354248, -2.713183879852295, -3.5890932083129883, -2.755910873413086, -2.3606834411621094, -2.018864870071411, -1.5275009870529175, -1.7197740077972412, -1.6877285242080688, -1.3352283239364624, -1.2230689525604248, -0.9987506866455078, -2.1790924072265625, -2.350001811981201, -1.5809102058410645, -1.7625012397766113, -3.354093074798584, -4.123184680938721, -3.5250024795532227, -1.933410406112671, -1.7945466041564941, -1.826592206954956, -2.681138038635254, -3.4822750091552734, -2.1363651752471924, -2.8200018405914307, -2.7772748470306396, -3.311366081237793, -3.1831841468811035, -1.8800013065338135, -1.1696598529815674, -2.2965924739837646, -3.3327298164367676, -2.574319839477539, -3.097729206085205, -4.08045768737793, -2.8840928077697754, -2.7772748470306396, -3.418184280395508, -2.23250150680542, -3.311366081237793, -2.5529563426971436, -2.371365547180176, -3.2900023460388184, -2.5850017070770264, -2.9909110069274902, -2.5850017070770264, -2.189774513244629, -2.713183879852295, -2.531592607498169, -2.1150014400482178, -1.5381829738616943, -2.371365547180176, -2.7025017738342285, -2.392728805541992, -1.7304556369781494, -2.649092674255371, -2.94818377494812, -2.755910873413086, -1.3031827211380005, -1.2818189859390259, -0.8865914344787598, -1.2017053365707397, -0.456648051738739, -0.6782959699630737, -0.5527844429016113, -0.8972733020782471, -0.7423868179321289, -0.36318206787109375, -1.153637170791626, -0.9827279448509216, -2.125683307647705, -1.4420464038848877, -0.8598870038986206, -2.5850017070770264, -1.2711372375488281, -1.4954555034637451, -1.4206827878952026, -1.2551145553588867, -0.8171596527099609, -2.2538652420043945, -1.7411375045776367, -1.9120467901229858, -2.200456142425537, -2.1150014400482178, -3.012274742126465, -2.9268200397491455, -1.751819372177124, -1.2764781713485718, -1.5381829738616943, -1.3672736883163452, -1.9547741413116455, -1.2871599197387695, -1.602273941040039, -1.751819372177124, -1.751819372177124, -2.8200018405914307, -3.7813663482666016, -2.798638105392456, -2.638411045074463, -1.677046537399292, -1.5488646030426025, -1.7945466041564941, -2.0615923404693604, -2.86272931098938, -3.9950027465820312, -3.3754570484161377, -2.606365442276001, -2.0615923404693604, -2.093637704849243, -1.4954555034637451, -2.2859106063842773, -2.189774513244629, -2.9695472717285156, -3.1831841468811035, -2.5422744750976562, -2.7772748470306396, -2.4461379051208496, -2.7025017738342285, -2.1363651752471924, -1.7625012397766113, -3.2686386108398438, -3.097729206085205, -3.354093074798584, -3.5890932083129883, -3.653184413909912, -2.691819906234741, -3.0336384773254395, -2.8200018405914307, -3.4395480155944824, -2.3179562091827393, -2.2111377716064453, -3.7172751426696777, -2.3606834411621094, -2.6170473098754883, -3.0763659477233887, -3.247274875640869, -2.093637704849243, -2.94818377494812, -3.9309117794036865, -3.2259116172790527, -2.94818377494812, -3.4822750091552734, -3.9736390113830566, -3.161820411682129, -2.713183879852295, -2.5102291107177734, -1.6877285242080688, -2.0722742080688477, -1.9120467901229858, -2.6597745418548584, -2.649092674255371, -3.204547882080078, -4.187275409698486, -3.247274875640869, -2.8200018405914307, -3.097729206085205, -2.307274341583252, -2.424774169921875, -2.94818377494812, -2.4461379051208496, -2.574319839477539, -3.1190929412841797, -2.86272931098938, -2.8840928077697754, -3.2900023460388184, -4.037729740142822, -3.055001974105835, -2.7345473766326904, -3.4395480155944824, -2.755910873413086, -2.382047176361084, -2.7345473766326904, -2.200456142425537, -2.488865375518799, -3.204547882080078, -3.055001974105835, -2.264547348022461, -2.350001811981201, -1.9227285385131836, -1.9761377573013306, -1.9654558897018433, -2.414092540740967, -2.638411045074463, -2.755910873413086, -2.307274341583252, -3.3327298164367676, -3.2900023460388184, -2.86272931098938, -1.9761377573013306, -2.125683307647705, -1.8159103393554688, -1.2390917539596558, -3.012274742126465, -2.1150014400482178, -2.2859106063842773, -1.7731828689575195, -2.6597745418548584, -3.311366081237793, -2.7772748470306396, -3.6318206787109375, -2.8413655757904053, -2.414092540740967, -3.4395480155944824, -2.7772748470306396, -3.4822750091552734, -2.9268200397491455, -3.2900023460388184, -2.189774513244629, -2.798638105392456, -2.3393197059631348, -2.307274341583252, -2.350001811981201, -2.6277289390563965, -3.5890932083129883, -2.7772748470306396, -1.8052284717559814, -2.371365547180176, -2.6170473098754883, -2.4034106731414795, -2.4781835079193115, -2.7025017738342285, -2.9268200397491455, -3.9950027465820312, -3.503638744354248, -2.456820011138916, -2.2538652420043945, -2.4034106731414795, -3.055001974105835, -3.055001974105835, -3.845457077026367, -4.016366004943848, -4.614548683166504, -3.396820545196533, -3.866820812225342, -2.8413655757904053, -3.0763659477233887, -2.424774169921875, -1.826592206954956, -3.5890932083129883, -3.1190929412841797, -3.140456438064575, -3.503638744354248, -3.161820411682129, -2.125683307647705, -2.3393197059631348, -2.531592607498169, -4.016366004943848, -2.94818377494812, -2.0722742080688477, -3.0336384773254395, -3.140456438064575, -2.424774169921875, -2.5102291107177734, -3.311366081237793, -3.6959116458892822, -4.379549026489258, -2.8200018405914307, -2.691819906234741, -3.6959116458892822, -3.1190929412841797, -3.3754570484161377, -2.5956838130950928, -2.040228843688965, -2.200456142425537, -1.8159103393554688, -1.0628416538238525, -2.9695472717285156, -3.161820411682129, -3.5890932083129883, -3.5250024795532227, -2.798638105392456, -2.1684107780456543, -2.6277289390563965, -1.9761377573013306, -2.691819906234741, -2.798638105392456, -3.396820545196533, -2.5850017070770264, -2.670456647872925, -3.952275514602661, -3.1831841468811035, -2.7772748470306396, -3.7386388778686523, -4.016366004943848, -3.952275514602661, -3.9950027465820312, -2.7772748470306396, -3.0763659477233887, -2.8840928077697754, -2.755910873413086, -2.5850017070770264, -2.8840928077697754, -3.7813663482666016, -3.311366081237793, -2.9268200397491455, -3.2900023460388184, -2.382047176361084, -2.713183879852295, -2.5209107398986816, -2.7345473766326904, -2.7025017738342285, -2.5529563426971436, -2.798638105392456, -1.8159103393554688, -2.6277289390563965, -1.9013649225234985, -2.723865509033203, -3.460911273956299, -2.9695472717285156, -3.7386388778686523, -3.2900023460388184, -3.5890932083129883, -2.4354562759399414, -3.055001974105835, -3.2900023460388184, -2.691819906234741, -2.8413655757904053, -3.1831841468811035, -3.418184280395508, -3.140456438064575, -2.4675018787384033, -3.610456943511963, -3.2900023460388184, -3.354093074798584, -2.499547004699707, -2.9695472717285156, -3.2686386108398438, -2.1150014400482178, -2.264547348022461, -3.418184280395508, -2.9268200397491455, -2.6170473098754883, -2.713183879852295, -2.670456647872925, -2.5102291107177734, -1.6450011730194092, -1.1269326210021973, -2.9909110069274902, -2.8413655757904053, -2.5636379718780518, -2.050910472869873, -2.8840928077697754, -2.8200018405914307, -1.826592206954956, -1.8800013065338135, -1.7625012397766113, -1.9654558897018433, -3.1190929412841797, -2.6277289390563965, -2.5636379718780518, -2.4461379051208496, -2.8200018405914307, -1.933410406112671, -2.23250150680542, -2.7025017738342285, -3.567729949951172, -4.123184680938721, -3.3327298164367676, -3.1831841468811035, -2.7772748470306396, -3.097729206085205, -2.755910873413086, -2.4461379051208496, -2.798638105392456, -2.638411045074463, -2.8840928077697754, -2.691819906234741, -3.5250024795532227, -3.6745481491088867, -2.5850017070770264, -2.798638105392456, -2.4781835079193115, -2.755910873413086, -3.140456438064575, -2.7025017738342285, -2.7345473766326904, -2.7025017738342285, -2.1470468044281006, -1.7945466041564941, -1.6236374378204346, -2.4461379051208496, -2.755910873413086, -2.9695472717285156, -2.5102291107177734, -3.3754570484161377, -1.783864974975586, -1.8052284717559814, -1.8906831741333008, -2.1363651752471924, -2.4034106731414795, -2.125683307647705, -1.3245463371276855, -2.082955837249756, -2.5956838130950928, -2.499547004699707, -2.018864870071411, -1.9654558897018433, -1.1429553031921387, -1.751819372177124, -1.8693194389343262, -1.9761377573013306, -2.23250150680542, -1.7945466041564941, -3.055001974105835, -2.264547348022461, -1.9975013732910156, -2.4675018787384033, -2.1043195724487305, -3.3327298164367676, -2.2111377716064453, -2.5850017070770264, -2.125683307647705, -2.713183879852295, -3.140456438064575, -2.5102291107177734, -2.8413655757904053, -2.2859106063842773, -3.503638744354248, -1.9120467901229858, -2.574319839477539, -3.909548282623291, -2.9695472717285156, -3.055001974105835, -3.3327298164367676, -1.4100009202957153, -1.2444326877593994, -1.6236374378204346, -3.460911273956299, -3.5890932083129883, -3.3754570484161377, -3.3327298164367676, -2.3393197059631348, -2.2218198776245117, -2.7345473766326904, -2.23250150680542, -1.8479558229446411, -1.8586375713348389, -1.8693194389343262, -1.9547741413116455, -2.23250150680542, -3.140456438064575, -3.418184280395508, -3.2259116172790527, -3.161820411682129, -3.9309117794036865, -3.097729206085205, -3.354093074798584, -2.531592607498169, -2.040228843688965, -1.4420464038848877, -3.460911273956299, -3.845457077026367, -3.1190929412841797, -2.713183879852295, -3.3754570484161377, -1.8052284717559814, -1.5381829738616943, -2.9909110069274902, -2.5422744750976562, -2.649092674255371, -2.082955837249756, -2.3286380767822266, -3.6318206787109375, -3.6318206787109375, -3.161820411682129, -2.6277289390563965, -3.760002613067627, -3.4822750091552734, -1.6236374378204346, -2.3606834411621094, -2.1684107780456543, -3.460911273956299, -4.336821556091309, -2.713183879852295, -3.4395480155944824, -1.933410406112671, -2.713183879852295, -2.6597745418548584, -3.161820411682129, -2.456820011138916, -2.3179562091827393, -1.3886374235153198, -1.6343193054199219, -3.012274742126465, -3.546365737915039, -2.5209107398986816, -3.2900023460388184, -4.272730350494385, -3.247274875640869, -3.0336384773254395, -2.4781835079193115, -3.546365737915039, -2.424774169921875, -3.7172751426696777, -2.3606834411621094, -3.161820411682129, -3.2259116172790527, -2.86272931098938, -2.90545654296875, -3.2900023460388184, -3.610456943511963, -3.460911273956299, -2.7345473766326904, -2.574319839477539, -4.037729740142822, -3.2686386108398438, -3.418184280395508, -3.6318206787109375, -3.845457077026367, -2.9909110069274902, -1.9227285385131836, -1.9120467901229858, -3.6745481491088867, -2.4675018787384033, -2.2538652420043945, -1.9868195056915283, -1.5809102058410645, -2.082955837249756, -1.826592206954956, -1.2764781713485718, -1.9440921545028687, -1.8372740745544434, -1.8586375713348389, -2.7772748470306396, -2.8840928077697754, -2.050910472869873, -1.6984102725982666, -2.456820011138916, -2.1150014400482178, -2.082955837249756, -1.2551145553588867, -1.47409188747406, -2.8840928077697754, -3.0336384773254395, -3.012274742126465, -3.7813663482666016, -3.7386388778686523, -2.755910873413086, -3.760002613067627, -2.86272931098938, -3.0763659477233887, -2.606365442276001, -3.161820411682129, -2.649092674255371, -3.7172751426696777, -3.204547882080078, -2.5422744750976562, -3.0763659477233887, -2.638411045074463, -2.7772748470306396, -4.123184680938721, -3.610456943511963, -3.2686386108398438, -3.1831841468811035, -2.6277289390563965, -3.396820545196533, -3.396820545196533, -2.0615923404693604, -1.6984102725982666, -1.9227285385131836, -3.610456943511963, -3.6959116458892822, -2.681138038635254, -2.3606834411621094, -2.5422744750976562, -2.9909110069274902, -3.8240935802459717, -3.760002613067627, -3.4395480155944824, -2.649092674255371, -3.097729206085205, -2.8413655757904053, -3.1831841468811035, -4.037729740142822, -3.396820545196533, -1.9761377573013306, -2.018864870071411, -3.3754570484161377, -3.2686386108398438, -2.1790924072265625, -1.9440921545028687, -3.2900023460388184, -3.055001974105835, -2.8200018405914307, -2.606365442276001, -2.4461379051208496, -1.9547741413116455, -1.3031827211380005, -1.5702282190322876, -1.4954555034637451, -3.460911273956299, -4.2300028800964355, -3.0763659477233887, -3.097729206085205, -3.6318206787109375, -2.94818377494812, -2.5636379718780518, -2.488865375518799, -2.4034106731414795, -2.2538652420043945, -2.94818377494812, -4.123184680938721, -3.4822750091552734, -2.713183879852295, -2.691819906234741, -3.1831841468811035, -2.456820011138916, -3.2686386108398438, -2.713183879852295, -2.093637704849243, -1.8052284717559814, -1.8159103393554688, -1.6877285242080688, -2.424774169921875, -3.503638744354248, -3.140456438064575, -2.94818377494812, -2.456820011138916, -2.4781835079193115, -2.499547004699707, -2.2431836128234863, -1.9654558897018433, -2.392728805541992, -2.5209107398986816, -1.7945466041564941, -1.4634100198745728, -1.7197740077972412, -3.0763659477233887, -3.7172751426696777, -3.760002613067627, -2.499547004699707, -2.8840928077697754, -2.1790924072265625, -2.5850017070770264, -2.093637704849243, -2.8413655757904053, -2.27522873878479, -2.2538652420043945, -2.6597745418548584, -2.1150014400482178, -2.125683307647705, -3.1831841468811035, -3.161820411682129, -3.6318206787109375, -2.189774513244629, -2.3179562091827393, -2.3179562091827393, -2.018864870071411, -3.3754570484161377, -3.8881843090057373, -3.2686386108398438, -2.018864870071411, -2.23250150680542, -2.040228843688965, -1.9013649225234985, -2.018864870071411, -1.7945466041564941, -2.691819906234741, -3.6745481491088867, -3.311366081237793, -3.0763659477233887, -2.2218198776245117, -2.531592607498169, -3.3754570484161377, -3.802729845046997, -4.2300028800964355, -2.499547004699707, -2.8200018405914307, -3.418184280395508, -3.097729206085205, -3.760002613067627, -2.9268200397491455, -4.08045768737793, -4.272730350494385, -3.161820411682129, -3.204547882080078, -2.9268200397491455, -2.382047176361084, -3.6745481491088867, -3.1190929412841797, -3.6318206787109375, -3.3327298164367676, -2.755910873413086, -1.9975013732910156, -2.2538652420043945, -2.8840928077697754, -2.86272931098938, -2.9909110069274902, -3.0336384773254395, -3.204547882080078, -3.140456438064575, -2.8200018405914307, -3.6745481491088867, -3.4822750091552734, -2.2111377716064453, -1.7411375045776367, -2.050910472869873, -3.845457077026367, -3.546365737915039, -3.012274742126465, -3.097729206085205, -3.952275514602661, -2.5102291107177734, -2.638411045074463, -2.1043195724487305, -3.7813663482666016, -3.909548282623291, -2.9268200397491455, -3.8881843090057373, -3.7386388778686523, -2.5209107398986816, -2.1684107780456543, -2.3286380767822266, -2.307274341583252, -2.90545654296875, -2.2431836128234863, -3.760002613067627, -2.691819906234741, -3.866820812225342, -3.866820812225342, -4.123184680938721, -2.9268200397491455, -2.723865509033203, -2.4781835079193115, -2.4354562759399414, -3.802729845046997, -3.760002613067627, -4.46500301361084, -3.140456438064575, -4.123184680938721, -3.8881843090057373, -3.2900023460388184, -2.670456647872925, -3.2686386108398438, -2.7345473766326904, -2.4675018787384033, -2.6597745418548584, -2.798638105392456, -2.2431836128234863, -3.0763659477233887, -2.7772748470306396, -2.371365547180176, -2.90545654296875, -2.5636379718780518, -1.8052284717559814, -2.392728805541992, -1.9975013732910156, -3.7386388778686523, -2.499547004699707, -2.008183002471924, -2.2965924739837646, -2.7345473766326904, -2.7025017738342285, -2.7025017738342285, -3.802729845046997, -3.311366081237793, -3.7386388778686523, -1.8586375713348389, -1.5809102058410645, -3.503638744354248, -2.90545654296875, -2.4354562759399414, -3.097729206085205, -2.5529563426971436, -2.093637704849243, -3.4395480155944824, -3.2900023460388184, -3.1190929412841797, -2.382047176361084, -3.396820545196533, -2.7025017738342285, -2.3179562091827393, -2.7772748470306396, -2.5529563426971436, -3.4395480155944824, -4.016366004943848, -2.90545654296875, -3.140456438064575, -2.189774513244629, -2.5636379718780518, -3.3327298164367676, -2.90545654296875, -2.649092674255371, -2.9268200397491455, -2.200456142425537, -2.5102291107177734, -3.760002613067627, -2.7772748470306396, -3.802729845046997, -2.4034106731414795, -2.307274341583252, -3.6318206787109375, -2.649092674255371, -2.6597745418548584, -2.7772748470306396, -2.2111377716064453, -3.204547882080078, -2.7772748470306396, -2.157728672027588, -1.8693194389343262, -2.424774169921875, -2.3286380767822266, -1.4100009202957153, -1.1002280712127686, -2.1790924072265625, -3.0336384773254395, -3.0763659477233887, -4.208639144897461, -3.0336384773254395, -3.7172751426696777, -3.140456438064575, -2.7345473766326904, -3.8240935802459717, -2.5209107398986816, -2.27522873878479, -2.350001811981201, -3.4395480155944824, -3.140456438064575, -2.5529563426971436, -2.2111377716064453, -2.0615923404693604, -1.9654558897018433, -3.952275514602661, -3.9950027465820312, -3.3754570484161377, -2.531592607498169, -3.1831841468811035, -3.3754570484161377, -3.2686386108398438, -3.354093074798584, -3.0763659477233887, -4.443639755249023, -3.4395480155944824, -3.4395480155944824, -2.8200018405914307, -3.503638744354248, -2.371365547180176, -2.2859106063842773, -2.1043195724487305, -2.723865509033203, -3.460911273956299, -4.037729740142822, -2.90545654296875, -3.6959116458892822, -3.354093074798584, -3.6745481491088867, -2.499547004699707, -2.4354562759399414, -1.9654558897018433, -4.016366004943848, -4.529094696044922, -3.6745481491088867, -3.1190929412841797, -2.4781835079193115, -2.798638105392456, -3.9309117794036865, -3.5250024795532227, -3.802729845046997, -4.2300028800964355, -4.187275409698486, -2.8840928077697754, -2.8200018405914307, -2.456820011138916, -4.037729740142822, -3.460911273956299, -3.0763659477233887, -3.055001974105835, -4.46500301361084, -3.418184280395508, -2.94818377494812, -2.606365442276001, -2.94818377494812, -2.2965924739837646, -2.6597745418548584, -3.9736390113830566, -3.9736390113830566, -3.4822750091552734, -3.6959116458892822, -2.798638105392456, -2.4034106731414795, -1.8052284717559814, -2.7772748470306396, -4.101820945739746, -3.247274875640869, -2.755910873413086, -3.097729206085205, -3.2259116172790527, -3.396820545196533, -3.097729206085205, -3.7172751426696777, -3.6318206787109375, -1.5809102058410645, -3.2900023460388184, -3.311366081237793, -1.8693194389343262, -3.6959116458892822, -3.503638744354248, -2.606365442276001, -2.4461379051208496, -0.9773870706558228, -3.5250024795532227, -4.379549026489258, -3.161820411682129, -2.531592607498169, -3.055001974105835, -2.531592607498169, -2.755910873413086, -3.140456438064575, -1.5809102058410645, -1.709092140197754, -2.2111377716064453, -2.5956838130950928, -3.161820411682129, -2.0722742080688477, -2.3286380767822266, -2.307274341583252, -2.371365547180176, -3.8881843090057373, -4.08045768737793, -2.7772748470306396, -2.2218198776245117, -2.1470468044281006, -1.9547741413116455, -1.9120467901229858, -3.802729845046997, -2.574319839477539, -2.9909110069274902, -2.9909110069274902, -2.713183879852295, -3.6745481491088867, -3.161820411682129, -2.307274341583252, -3.055001974105835, -1.2337509393692017, -1.228410005569458, -1.2925008535385132, -2.723865509033203, -2.4354562759399414, -2.723865509033203, -2.5956838130950928, -2.5422744750976562, -1.8479558229446411, -2.27522873878479, -2.350001811981201, -2.2431836128234863, -3.396820545196533, -3.503638744354248, -2.1043195724487305, -3.0763659477233887, -4.2300028800964355, -2.9909110069274902, -3.546365737915039, -2.9695472717285156, -3.354093074798584, -2.5102291107177734, -3.6745481491088867, -4.336821556091309, -3.546365737915039, -3.311366081237793, -2.2965924739837646, -2.606365442276001, -2.7025017738342285, -2.5850017070770264, -1.5168192386627197, -2.264547348022461, -2.5636379718780518, -3.909548282623291, -3.1831841468811035, -3.247274875640869, -3.0336384773254395, -2.200456142425537, -1.11625075340271, -2.2538652420043945, -3.7386388778686523, -4.294093608856201, -3.610456943511963, -2.5956838130950928, -2.2431836128234863, -2.8200018405914307, -2.723865509033203, -2.4461379051208496, -2.050910472869873, -2.018864870071411, -1.9868195056915283, -2.3286380767822266, -2.7025017738342285, -3.7172751426696777, -3.610456943511963, -3.0336384773254395, -3.503638744354248, -4.123184680938721, -3.5250024795532227, -3.4395480155944824, -2.574319839477539, -2.0615923404693604, -2.382047176361084, -1.826592206954956, -1.2123870849609375, -1.6450011730194092, -2.350001811981201, -1.3352283239364624, -1.9547741413116455, -1.6343193054199219, -2.5209107398986816, -2.0722742080688477, -2.018864870071411, -3.1831841468811035, -3.6745481491088867, -2.9909110069274902, -1.2337509393692017, -1.399319052696228, -3.1190929412841797, -3.7386388778686523, -3.503638744354248, -2.6170473098754883, -2.606365442276001, -3.7813663482666016, -1.826592206954956, -2.1043195724487305, -2.189774513244629, -2.3393197059631348, -2.350001811981201, -2.90545654296875, -2.798638105392456, -3.418184280395508, -2.9695472717285156, -2.9695472717285156, -2.94818377494812, -3.0336384773254395, -2.5102291107177734, -3.311366081237793, -3.354093074798584, -2.713183879852295, -2.755910873413086, -2.723865509033203, -2.4675018787384033, -2.798638105392456, -2.7772748470306396, -2.5102291107177734, -2.488865375518799, -3.760002613067627, -3.8240935802459717, -3.097729206085205, -3.247274875640869, -3.396820545196533, -2.264547348022461, -3.4822750091552734, -2.5529563426971436, -2.7772748470306396, -2.2859106063842773, -2.488865375518799, -3.097729206085205, -3.204547882080078, -4.101820945739746, -3.140456438064575, -2.7025017738342285, -1.2764781713485718, -1.4954555034637451, -1.6877285242080688, -1.3352283239364624, -3.0763659477233887, -3.3327298164367676, -3.9950027465820312, -3.7172751426696777, -2.755910873413086, -1.933410406112671, -2.456820011138916, -1.6663649082183838, -0.9880688786506653, -1.8052284717559814, -1.3565919399261475, -3.2900023460388184, -3.1190929412841797, -2.7025017738342285, -3.097729206085205, -2.723865509033203, -1.7304556369781494, -2.9909110069274902, -3.653184413909912, -2.8200018405914307, -1.9440921545028687, -3.567729949951172, -3.7172751426696777, -4.2300028800964355, -3.9736390113830566, -2.7772748470306396, -2.499547004699707, -3.097729206085205, -2.7772748470306396, -1.9868195056915283, -3.6959116458892822, -2.6597745418548584, -2.200456142425537, -3.1190929412841797, -3.6959116458892822, -4.059093475341797, -3.247274875640869, -3.097729206085205, -3.4395480155944824, -3.9309117794036865, -3.5890932083129883, -3.8881843090057373, -2.9695472717285156, -2.392728805541992, -2.531592607498169, -2.7025017738342285, -3.2900023460388184, -2.2431836128234863, -2.189774513244629, -1.9761377573013306, -1.8800013065338135, -3.0336384773254395, -2.2965924739837646, -3.1831841468811035, -3.546365737915039, -3.161820411682129, -1.6556830406188965, -2.414092540740967, -2.307274341583252, -1.2444326877593994, -1.2657963037490845, -1.5168192386627197, -3.418184280395508, -4.016366004943848, -4.08045768737793, -2.5422744750976562, -1.3459099531173706, -1.3565919399261475, -1.5061373710632324, -2.9909110069274902, -3.503638744354248, -3.8240935802459717, -2.574319839477539, -2.4461379051208496, -2.2218198776245117, -2.5956838130950928, -3.3754570484161377, -3.0336384773254395, -2.125683307647705, -2.4034106731414795, -2.4034106731414795, -2.8413655757904053, -1.4420464038848877, -2.23250150680542, -1.2711372375488281, -1.153637170791626, -2.0722742080688477, -1.7945466041564941, -1.3672736883163452, -3.055001974105835, -3.4822750091552734, -3.3327298164367676, -2.681138038635254, -2.424774169921875, -2.8200018405914307, -1.751819372177124, -2.7025017738342285, -2.350001811981201, -2.307274341583252, -2.2965924739837646, -1.6343193054199219, -1.8586375713348389, -2.5956838130950928, -2.606365442276001, -2.531592607498169, -2.8840928077697754, -3.3754570484161377, -4.037729740142822, -4.016366004943848, -2.157728672027588, -2.7025017738342285, -2.3286380767822266, -2.350001811981201, -2.307274341583252, -1.47409188747406, -3.055001974105835, -1.9654558897018433, -1.5168192386627197, -1.9975013732910156, -2.350001811981201, -1.8052284717559814, -3.546365737915039, -2.5529563426971436, -2.7025017738342285, -3.1190929412841797, -2.8200018405914307, -3.6318206787109375, -2.798638105392456, -2.2431836128234863, -2.7772748470306396, -2.2111377716064453, -2.499547004699707, -2.456820011138916, -2.307274341583252, -2.3393197059631348, -3.2900023460388184, -3.567729949951172, -3.418184280395508, -2.755910873413086, -3.0336384773254395, -2.499547004699707, -2.4461379051208496, -3.4395480155944824, -3.2686386108398438, -2.7772748470306396, -2.6597745418548584, -3.952275514602661, -2.5102291107177734, -2.125683307647705, -3.610456943511963, -2.456820011138916, -3.4395480155944824, -2.86272931098938, -2.499547004699707, -2.5209107398986816, -3.2900023460388184, -4.037729740142822, -2.8200018405914307, -3.802729845046997, -2.9909110069274902, -2.7345473766326904, -3.161820411682129, -3.7172751426696777, -3.6959116458892822, -4.571821212768555, -2.6597745418548584, -2.9695472717285156, -2.94818377494812, -2.9909110069274902, -2.1363651752471924, -2.681138038635254, -2.189774513244629, -2.392728805541992, -1.677046537399292, -2.1684107780456543, -2.5422744750976562, -3.012274742126465, -2.86272931098938, -3.2259116172790527, -3.354093074798584, -2.5850017070770264, -2.574319839477539, -3.1831841468811035, -2.6277289390563965, -2.1790924072265625, -2.1043195724487305, -2.424774169921875, -2.082955837249756, -2.670456647872925, -4.059093475341797, -3.845457077026367, -3.4395480155944824, -2.7025017738342285, -3.1190929412841797, -2.0722742080688477, -1.2551145553588867, -2.093637704849243, -2.0295467376708984, -2.424774169921875, -2.093637704849243, -3.4822750091552734, -2.7772748470306396, -4.123184680938721, -3.055001974105835, -3.4822750091552734, -2.4781835079193115, -2.264547348022461, -2.4354562759399414, -3.097729206085205, -2.2218198776245117, -3.2686386108398438, -2.723865509033203, -3.012274742126465, -3.097729206085205, -3.3327298164367676, -3.1831841468811035, -2.86272931098938, -2.424774169921875, -3.2900023460388184, -4.315457344055176, -3.0763659477233887, -3.311366081237793, -2.4675018787384033, -2.125683307647705, -1.9013649225234985, -1.8479558229446411, -1.7945466041564941, -1.5488646030426025, -2.424774169921875, -2.3179562091827393, -3.653184413909912, -2.94818377494812, -2.670456647872925, -3.1831841468811035, -1.7731828689575195, -1.452728271484375, -3.5250024795532227, -3.6745481491088867, -4.571821212768555, -2.6277289390563965, -3.140456438064575, -2.6170473098754883, -3.7813663482666016, -2.9268200397491455, -2.2431836128234863, -2.1790924072265625, -2.23250150680542, -3.653184413909912, -2.5850017070770264, -2.5422744750976562, -2.755910873413086, -2.1043195724487305, -2.307274341583252, -2.1684107780456543, -2.082955837249756, -2.082955837249756, -2.189774513244629, -2.4354562759399414, -2.8200018405914307, -2.200456142425537, -3.012274742126465, -2.8413655757904053, -2.4354562759399414, -3.4822750091552734, -1.6236374378204346, -2.23250150680542, -2.189774513244629, -1.9227285385131836, -1.8800013065338135, -2.488865375518799, -3.0763659477233887, -4.272730350494385, -3.311366081237793, -1.9975013732910156, -2.681138038635254, -2.488865375518799, -2.2538652420043945, -2.1363651752471924, -2.4781835079193115, -3.802729845046997, -2.798638105392456, -2.371365547180176, -3.1190929412841797, -2.5209107398986816, -2.200456142425537, -2.5209107398986816, -2.8200018405914307, -3.1190929412841797, -3.1190929412841797, -2.4034106731414795, -1.709092140197754, -1.8052284717559814, -3.055001974105835, -2.456820011138916, -2.0615923404693604, -2.531592607498169, -2.23250150680542, -2.157728672027588, -2.5850017070770264, -2.23250150680542, -1.9013649225234985, -1.8906831741333008, -1.8800013065338135, -3.012274742126465, -3.6745481491088867, -3.097729206085205, -2.94818377494812, -3.0763659477233887, -2.5850017070770264, -3.2900023460388184, -2.8200018405914307, -3.2900023460388184, -3.0336384773254395, -2.9268200397491455, -2.1790924072265625, -1.9547741413116455, -2.4354562759399414, -3.4822750091552734, -2.9909110069274902, -2.7345473766326904, -2.6597745418548584, -2.27522873878479, -2.6277289390563965, -3.2686386108398438, -3.8881843090057373, -3.0336384773254395, -2.9695472717285156, -2.86272931098938, -3.7172751426696777, -3.866820812225342, -1.9868195056915283, -3.097729206085205, -3.055001974105835, -2.5102291107177734, -2.189774513244629, -1.9013649225234985, -2.125683307647705, -2.7025017738342285, -2.5956838130950928, -3.418184280395508, -3.2900023460388184, -2.23250150680542, -1.8372740745544434, -2.3179562091827393, -3.055001974105835, -3.610456943511963, -3.0763659477233887, -3.760002613067627, -2.5102291107177734, -3.7386388778686523, -3.546365737915039, -2.2111377716064453, -3.546365737915039, -2.531592607498169, -3.7172751426696777, -2.5209107398986816, -2.125683307647705, -2.5636379718780518, -3.354093074798584, -2.5636379718780518, -1.43136465549469, -1.2925008535385132, -1.43136465549469, -3.161820411682129, -2.9268200397491455, -2.1684107780456543, -2.3179562091827393, -3.610456943511963, -2.456820011138916, -1.9868195056915283, -3.2259116172790527, -2.755910873413086, -3.546365737915039, -3.247274875640869, -2.2965924739837646, -2.4781835079193115, -2.27522873878479, -2.3393197059631348, -2.9909110069274902, -3.909548282623291, -2.86272931098938, -2.531592607498169, -3.760002613067627, -3.3754570484161377, -1.602273941040039, -1.3085236549377441, -3.4822750091552734, -3.247274875640869, -2.6170473098754883, -3.1190929412841797, -3.4395480155944824, -2.7345473766326904, -2.8200018405914307, -2.5209107398986816, -2.424774169921875, -2.5209107398986816, -2.3286380767822266, -3.311366081237793, -3.311366081237793, -2.574319839477539, -2.082955837249756, -3.3754570484161377, -2.670456647872925, -3.7813663482666016, -4.46500301361084, -3.503638744354248, -2.157728672027588, -3.6745481491088867, -3.012274742126465, -2.2218198776245117, -2.3179562091827393, -3.4395480155944824, -1.9013649225234985, -2.189774513244629, -2.4034106731414795, -1.783864974975586, -2.9695472717285156, -2.6277289390563965, -2.157728672027588, -1.6343193054199219, -2.018864870071411, -3.311366081237793, -2.755910873413086, -2.371365547180176, -2.2965924739837646, -1.9761377573013306, -2.5422744750976562, -3.0336384773254395, -2.9909110069274902, -2.157728672027588, -2.713183879852295, -2.90545654296875, -2.5636379718780518, -3.802729845046997, -3.503638744354248, -2.5636379718780518, -2.8840928077697754, -2.307274341583252, -2.200456142425537, -3.3754570484161377, -2.7772748470306396, -3.140456438064575, -2.8200018405914307, -2.9268200397491455, -2.1790924072265625, -2.2965924739837646, -2.1470468044281006, -3.503638744354248, -2.424774169921875, -2.574319839477539, -2.798638105392456, -2.5636379718780518, -2.3606834411621094, -3.6745481491088867, -3.7813663482666016, -2.9268200397491455, -2.350001811981201, -3.396820545196533, -2.9909110069274902, -2.488865375518799, -1.9440921545028687, -2.200456142425537, -3.460911273956299, -2.798638105392456, -2.488865375518799, -3.845457077026367, -2.6170473098754883, -3.6318206787109375, -2.5850017070770264, -2.1043195724487305, -2.649092674255371, -3.2686386108398438, -2.5956838130950928, -1.43136465549469, -1.3298872709274292, -1.4420464038848877, -3.055001974105835, -2.94818377494812, -2.5102291107177734, -2.082955837249756, -2.5956838130950928, -2.9909110069274902, -2.798638105392456, -3.012274742126465, -2.4675018787384033, -1.3031827211380005, -1.3672736883163452, -1.5168192386627197, -3.5250024795532227, -2.670456647872925, -3.9736390113830566, -2.5956838130950928, -3.7386388778686523, -3.760002613067627, -3.610456943511963, -2.5850017070770264, -2.755910873413086, -2.1684107780456543, -2.2218198776245117, -2.723865509033203, -2.382047176361084, -2.157728672027588, -2.8200018405914307, -1.9868195056915283, -2.018864870071411, -2.23250150680542, -2.1150014400482178, -2.040228843688965, -1.6877285242080688, -2.2965924739837646, -3.3327298164367676, -4.25136661529541, -3.354093074798584, -2.798638105392456, -3.055001974105835, -2.9909110069274902, -2.6170473098754883, -1.9547741413116455, -1.8479558229446411, -1.7945466041564941, -1.751819372177124, -3.3327298164367676, -2.008183002471924, -2.1684107780456543, -2.6597745418548584, -3.760002613067627, -2.574319839477539, -3.8240935802459717, -3.6318206787109375, -4.358184814453125, -2.456820011138916, -2.2859106063842773, -3.5250024795532227, -3.097729206085205, -3.204547882080078, -2.5850017070770264, -2.86272931098938, -3.0763659477233887, -2.5850017070770264, -2.3393197059631348, -2.7772748470306396, -2.371365547180176, -3.567729949951172, -2.9695472717285156, -3.2900023460388184, -3.7813663482666016, -4.400912284851074, -2.8200018405914307, -3.396820545196533, -3.5890932083129883, -3.6959116458892822, -2.456820011138916, -3.8881843090057373, -3.845457077026367, -4.059093475341797, -3.012274742126465, -2.681138038635254, -2.531592607498169, -2.0615923404693604, -3.4822750091552734, -2.8840928077697754, -3.909548282623291, -3.097729206085205, -3.460911273956299, -2.23250150680542, -2.350001811981201, -3.1831841468811035, -2.7772748470306396, -2.4034106731414795, -2.2218198776245117, -2.1043195724487305, -1.2871599197387695, -1.0948872566223145, -1.452728271484375, -3.5890932083129883, -4.25136661529541, -2.798638105392456, -2.94818377494812, -3.952275514602661, -2.125683307647705, -2.5209107398986816, -3.7813663482666016, -2.606365442276001, -2.2218198776245117, -2.5529563426971436, -2.0295467376708984, -2.200456142425537, -2.1363651752471924, -2.0722742080688477, -3.1831841468811035, -2.681138038635254, -2.371365547180176, -2.499547004699707, -2.755910873413086, -2.6170473098754883, -2.3606834411621094, -2.6277289390563965, -3.802729845046997, -3.6318206787109375, -4.123184680938721, -3.6745481491088867, -4.785457611083984, -3.9309117794036865, -2.392728805541992, -2.9909110069274902, -3.8240935802459717, -3.7172751426696777, -2.264547348022461, -3.6959116458892822, -3.8240935802459717, -3.3327298164367676, -3.161820411682129, -3.2686386108398438, -2.6170473098754883, -4.101820945739746, -3.204547882080078, -2.1790924072265625, -1.602273941040039, -0.8171596527099609, -0.838523268699646, -1.2444326877593994, -2.6597745418548584, -2.488865375518799, -1.933410406112671, -1.9654558897018433, -2.6277289390563965, -2.6277289390563965, -1.602273941040039, -1.4847736358642578, -0.9560233950614929, -0.8972733020782471, -1.0681825876235962, -2.1363651752471924, -1.5702282190322876, -0.9934097528457642, -2.5422744750976562, -2.7772748470306396, -1.9761377573013306, -2.499547004699707, -2.5956838130950928, -1.6984102725982666, -1.3886374235153198, -2.3286380767822266, -1.4954555034637451, -1.6343193054199219, -1.8052284717559814, -1.5275009870529175, -3.055001974105835, -3.311366081237793, -3.9736390113830566, -3.7172751426696777, -3.7172751426696777, -2.456820011138916, -2.2538652420043945, -3.418184280395508, -2.9909110069274902, -3.503638744354248, -2.350001811981201, -2.670456647872925, -2.713183879852295, -2.90545654296875, -1.6984102725982666, -1.8586375713348389, -2.3606834411621094, -2.5422744750976562, -2.5529563426971436, -3.5250024795532227, -3.845457077026367, -3.6318206787109375, -3.567729949951172, -2.350001811981201, -2.4675018787384033, -2.350001811981201, -2.2965924739837646, -3.460911273956299, -3.396820545196533, -2.798638105392456, -2.723865509033203, -2.382047176361084, -2.414092540740967, -2.649092674255371, -3.012274742126465, -1.9654558897018433, -2.4461379051208496, -3.5890932083129883, -3.140456438064575, -2.9909110069274902, -3.140456438064575, -3.546365737915039, -2.86272931098938, -3.760002613067627, -3.161820411682129, -2.681138038635254, -1.9547741413116455, -2.94818377494812, -3.9736390113830566, -3.7172751426696777, -1.8800013065338135, -2.7772748470306396, -2.4675018787384033, -1.826592206954956, -2.8840928077697754, -2.638411045074463, -2.018864870071411, -2.5850017070770264, -3.7813663482666016, -3.396820545196533, -2.7772748470306396, -3.097729206085205, -2.638411045074463, -2.713183879852295, -2.5956838130950928, -2.8413655757904053, -2.424774169921875, -2.691819906234741, -1.9547741413116455, -2.1470468044281006, -2.499547004699707, -2.755910873413086, -3.845457077026367, -3.311366081237793, -3.140456438064575, -2.86272931098938, -2.531592607498169, -2.5956838130950928, -2.27522873878479, -2.5636379718780518, -1.8586375713348389, -2.4675018787384033, -3.5250024795532227, -2.4354562759399414, -2.0722742080688477, -2.1150014400482178, -2.1363651752471924, -3.140456438064575, -3.0336384773254395, -2.392728805541992, -2.4675018787384033, -2.531592607498169, -2.4354562759399414, -2.1470468044281006, -1.9761377573013306, -2.040228843688965, -2.3286380767822266, -2.3393197059631348, -2.1043195724487305, -2.157728672027588, -3.4395480155944824, -3.204547882080078, -1.9013649225234985, -2.1470468044281006, -3.6745481491088867, -2.606365442276001, -3.760002613067627, -2.350001811981201, -2.382047176361084, -2.4781835079193115, -2.755910873413086, -2.6170473098754883, -2.488865375518799, -2.606365442276001, -2.307274341583252, -3.7172751426696777, -3.866820812225342, -3.909548282623291, -3.2686386108398438, -2.713183879852295, -2.5422744750976562, -2.9909110069274902, -2.008183002471924, -1.602273941040039, -2.0722742080688477, -1.9654558897018433, -2.5850017070770264, -2.9695472717285156, -2.4781835079193115, -3.7813663482666016, -3.204547882080078, -2.23250150680542, -3.097729206085205, -2.0722742080688477, -2.382047176361084, -2.307274341583252, -2.6597745418548584, -2.264547348022461, -2.371365547180176, -3.2900023460388184, -3.5250024795532227, -4.315457344055176, -3.311366081237793, -2.7345473766326904, -2.94818377494812, -3.1190929412841797, -2.5422744750976562, -3.055001974105835, -2.200456142425537, -3.7813663482666016, -1.6343193054199219, -1.8586375713348389, -1.8693194389343262, -2.7025017738342285, -2.7345473766326904, -2.90545654296875, -2.5956838130950928, -1.7945466041564941, -2.9909110069274902, -1.7625012397766113, -2.7772748470306396, -2.681138038635254, -1.8693194389343262, -3.311366081237793, -2.5529563426971436, -3.866820812225342, -3.354093074798584, -2.531592607498169, -2.3286380767822266, -3.760002613067627, -3.396820545196533, -2.200456142425537, -2.8840928077697754, -2.8200018405914307, -2.6277289390563965, -3.2900023460388184, -2.9695472717285156, -3.567729949951172, -2.86272931098938, -2.1684107780456543, -2.157728672027588, -2.798638105392456, -2.6170473098754883, -3.6959116458892822, -3.2900023460388184, -3.2686386108398438, -2.670456647872925, -2.798638105392456, -2.5529563426971436, -2.681138038635254, -2.90545654296875, -3.9736390113830566, -3.055001974105835, -3.802729845046997, -2.94818377494812, -2.5850017070770264, -2.1470468044281006, -2.4461379051208496, -3.140456438064575, -2.0295467376708984, -2.4461379051208496, -1.5809102058410645, -2.018864870071411, -3.1831841468811035, -3.097729206085205, -2.189774513244629, -3.4395480155944824, -3.5890932083129883, -4.443639755249023, -3.909548282623291, -2.125683307647705, -2.1470468044281006, -2.1363651752471924, -1.2764781713485718, -1.191023588180542, -1.0575007200241089, -1.2017053365707397, -3.4822750091552734, -2.638411045074463, -2.5102291107177734, -2.424774169921875, -2.350001811981201, -2.008183002471924, -2.157728672027588, -1.933410406112671, -3.161820411682129, -2.5529563426971436, -2.414092540740967, -2.424774169921875, -2.1684107780456543, -2.371365547180176, -3.3327298164367676, -2.5102291107177734, -2.94818377494812, -2.456820011138916, -1.9761377573013306, -1.9013649225234985, -1.8159103393554688, -1.751819372177124, -3.2259116172790527, -3.503638744354248, -2.3606834411621094, -3.1831841468811035, -4.294093608856201, -3.012274742126465, -4.08045768737793, -3.6745481491088867, -3.2259116172790527, -2.350001811981201, -2.1684107780456543, -2.5102291107177734, -2.4781835079193115, -3.546365737915039, -2.5850017070770264, -2.040228843688965, -1.9440921545028687, -1.9440921545028687, -1.8479558229446411, -2.200456142425537, -2.8413655757904053, -1.8479558229446411, -1.4954555034637451, -1.783864974975586, -2.3393197059631348, -3.354093074798584, -3.610456943511963, -3.2900023460388184, -2.264547348022461, -2.6277289390563965, -3.7386388778686523, -2.7772748470306396, -2.3393197059631348, -2.5209107398986816, -2.606365442276001, -2.691819906234741, -2.713183879852295, -2.9268200397491455, -2.574319839477539, -1.4954555034637451, -1.9013649225234985, -2.414092540740967, -2.755910873413086, -2.189774513244629, -3.0763659477233887, -3.6959116458892822, -3.7386388778686523, -2.9909110069274902, -2.040228843688965, -2.0615923404693604, -2.040228843688965, -1.004091501235962, -1.452728271484375, -1.8052284717559814, -2.23250150680542, -2.9909110069274902, -2.5102291107177734, -2.649092674255371, -2.4354562759399414, -2.90545654296875, -2.649092674255371, -2.2431836128234863, -2.093637704849243, -2.670456647872925, -2.2859106063842773, -2.8200018405914307, -3.7172751426696777, -2.7772748470306396, -2.6170473098754883, -2.488865375518799, -2.424774169921875, -3.0763659477233887, -2.4461379051208496, -2.3606834411621094, -2.9909110069274902, -3.0763659477233887, -3.0336384773254395, -3.567729949951172, -3.418184280395508, -3.9309117794036865, -3.760002613067627, -2.6170473098754883, -2.6277289390563965, -2.2218198776245117, -2.7345473766326904, -3.097729206085205, -3.0336384773254395, -1.9227285385131836, -1.47409188747406, -2.9268200397491455, -3.4822750091552734, -2.7772748470306396, -3.247274875640869, -2.488865375518799, -3.055001974105835, -2.082955837249756, -1.5275009870529175, -3.1831841468811035, -3.9309117794036865, -3.845457077026367, -3.0763659477233887, -3.0336384773254395, -2.264547348022461, -2.2965924739837646, -2.093637704849243, -1.9868195056915283, -3.6959116458892822, -3.354093074798584, -1.9761377573013306, -2.5102291107177734, -3.1190929412841797, -2.488865375518799, -3.6959116458892822, -2.90545654296875, -2.27522873878479, -2.1684107780456543, -1.5809102058410645, -2.1043195724487305, -2.1470468044281006, -1.6984102725982666, -2.2431836128234863, -2.7772748470306396, -2.3286380767822266, -1.9120467901229858, -2.1790924072265625, -2.649092674255371, -2.713183879852295, -2.4675018787384033, -2.200456142425537, -1.6450011730194092, -1.5488646030426025, -1.5275009870529175, -1.185682773590088, -2.8200018405914307, -3.845457077026367, -3.5890932083129883, -2.606365442276001, -2.7345473766326904, -3.161820411682129, -2.9695472717285156, -2.5209107398986816, -2.531592607498169, -1.5061373710632324, -0.9239779114723206, -3.3754570484161377, -1.6556830406188965, -0.9506824612617493, -2.5636379718780518, -3.653184413909912, -2.8840928077697754, -1.9013649225234985, -3.3754570484161377, -4.2300028800964355, -2.392728805541992, -2.382047176361084, -2.499547004699707, -3.7813663482666016, -3.204547882080078, -4.2300028800964355, -3.6959116458892822, -3.3754570484161377, -2.5850017070770264, -2.723865509033203, -2.6597745418548584, -2.392728805541992, -3.0336384773254395, -2.798638105392456, -2.456820011138916, -2.093637704849243, -1.8800013065338135, -1.826592206954956, -1.9761377573013306, -1.6663649082183838, -1.7304556369781494, -2.264547348022461, -3.3754570484161377, -2.531592607498169, -1.9868195056915283, -2.23250150680542, -1.9547741413116455, -1.4847736358642578, -3.097729206085205, -3.2259116172790527, -2.5422744750976562, -1.783864974975586, -1.8479558229446411, -1.8372740745544434, -1.3298872709274292, -2.713183879852295, -1.5488646030426025, -1.228410005569458, -1.2390917539596558, -2.6170473098754883, -2.0615923404693604, -2.382047176361084, -2.2218198776245117, -1.7197740077972412, -2.2538652420043945, -2.7345473766326904, -2.350001811981201, -2.082955837249756, -1.4954555034637451, -2.189774513244629, -2.1790924072265625, -2.691819906234741, -1.8052284717559814, -1.602273941040039, -1.7304556369781494, -2.1684107780456543, -1.5168192386627197, -2.681138038635254, -4.016366004943848, -3.546365737915039, -2.1150014400482178, -2.424774169921875, -3.140456438064575, -2.189774513244629, -1.9868195056915283, -2.200456142425537, -1.826592206954956, -2.2859106063842773, -1.2497735023498535, -1.5381829738616943, -3.418184280395508, -3.097729206085205, -2.8413655757904053, -2.5422744750976562, -2.307274341583252, -1.3352283239364624, -1.1696598529815674, -1.783864974975586, -1.8800013065338135, -2.0722742080688477, -1.5809102058410645, -2.5850017070770264, -1.6450011730194092, -1.8479558229446411, -1.7945466041564941, -1.9868195056915283, -3.354093074798584, -2.691819906234741, -2.574319839477539, -1.783864974975586, -2.27522873878479, -2.691819906234741, -2.670456647872925, -2.382047176361084, -2.488865375518799, -1.783864974975586, -2.414092540740967, -2.649092674255371, -2.350001811981201, -3.1190929412841797, -2.1150014400482178, -2.4354562759399414, -2.1043195724487305, -1.7304556369781494, -2.350001811981201, -2.23250150680542, -3.055001974105835, -2.5529563426971436, -1.4954555034637451, -1.7945466041564941, -2.2431836128234863, -2.382047176361084, -2.424774169921875, -1.6129558086395264, -3.2686386108398438, -2.1790924072265625, -2.4461379051208496, -2.200456142425537, -1.7411375045776367, -2.382047176361084, -2.574319839477539, -2.1043195724487305, -1.9654558897018433, -2.2965924739837646, -0.7797732353210449, -1.1215918064117432, -2.6170473098754883, -2.5529563426971436, -2.382047176361084, -1.9013649225234985, -3.247274875640869, -2.9695472717285156, -3.418184280395508, -2.94818377494812, -1.6877285242080688, -2.1150014400482178, -2.5422744750976562, -2.8413655757904053, -3.952275514602661, -2.7025017738342285, -3.4395480155944824, -2.27522873878479, -2.5636379718780518, -3.6959116458892822, -4.2300028800964355, -3.7813663482666016, -3.418184280395508, -2.8200018405914307, -2.6597745418548584, -2.6597745418548584, -2.392728805541992, -2.0615923404693604, -2.050910472869873, -2.1470468044281006, -1.7625012397766113, -3.4822750091552734, -3.546365737915039, -3.097729206085205, -3.503638744354248, -2.670456647872925, -3.567729949951172, -2.7345473766326904, -2.2218198776245117, -2.638411045074463, -3.567729949951172, -2.5956838130950928, -3.0336384773254395, -3.4395480155944824, -3.012274742126465, -2.670456647872925, -2.8840928077697754, -2.8200018405914307, -2.755910873413086, -2.5850017070770264, -3.6745481491088867, -2.755910873413086, -2.4675018787384033, -2.8840928077697754, -1.9975013732910156, -2.4034106731414795, -3.055001974105835, -3.7172751426696777, -2.574319839477539, -2.125683307647705, -2.2538652420043945, -2.6597745418548584, -2.755910873413086, -3.845457077026367, -3.0336384773254395, -3.097729206085205, -3.396820545196533, -3.9736390113830566, -3.7813663482666016, -2.4354562759399414, -3.546365737915039, -2.8840928077697754, -2.200456142425537, -2.9909110069274902, -1.9868195056915283, -2.6597745418548584, -2.382047176361084, -2.6597745418548584, -1.9654558897018433, -1.9013649225234985, -2.9268200397491455, -2.1363651752471924, -2.018864870071411, -1.8159103393554688, -3.140456438064575, -2.6277289390563965, -2.798638105392456, -3.055001974105835, -3.567729949951172, -2.23250150680542, -2.307274341583252, -2.7772748470306396, -2.008183002471924, -2.1363651752471924, -3.354093074798584, -3.760002613067627, -3.311366081237793, -3.012274742126465, -2.3606834411621094, -3.1831841468811035, -1.677046537399292, -1.1803417205810547, -3.161820411682129, -4.379549026489258, -3.204547882080078, -4.037729740142822, -2.371365547180176, -2.681138038635254, -3.6745481491088867, -3.1190929412841797, -2.8840928077697754, -3.2259116172790527, -3.653184413909912, -2.3286380767822266, -2.6277289390563965, -2.23250150680542, -1.8586375713348389, -2.574319839477539, -2.9909110069274902, -3.2686386108398438, -3.0336384773254395, -2.4461379051208496, -2.4034106731414795, -1.9120467901229858, -1.8800013065338135, -1.47409188747406, -1.3085236549377441, -1.0842053890228271, -2.3286380767822266, -2.2111377716064453, -2.456820011138916, -1.783864974975586, -1.47409188747406, -3.1831841468811035, -2.2111377716064453, -3.311366081237793, -2.414092540740967, -2.5102291107177734, -3.2900023460388184, -2.649092674255371, -3.396820545196533, -3.247274875640869, -2.649092674255371, -1.8052284717559814, -3.2900023460388184, -2.574319839477539, -2.371365547180176, -2.755910873413086, -2.1150014400482178, -1.7625012397766113, -1.8159103393554688, -1.5168192386627197, -3.567729949951172, -3.4395480155944824, -3.5250024795532227, -2.3179562091827393, -2.4461379051208496, -2.3286380767822266, -2.050910472869873, -2.1790924072265625, -1.9440921545028687, -2.382047176361084, -3.012274742126465, -1.9975013732910156, -3.546365737915039, -4.315457344055176, -2.798638105392456, -2.6277289390563965, -2.755910873413086, -3.247274875640869, -2.4461379051208496, -2.649092674255371, -2.3606834411621094, -2.86272931098938, -1.9868195056915283, -2.2965924739837646, -1.826592206954956, -1.9868195056915283, -3.3754570484161377, -3.8240935802459717, -2.9268200397491455, -2.4781835079193115, -2.6277289390563965, -2.3393197059631348, -4.059093475341797, -2.4461379051208496, -2.681138038635254, -2.371365547180176, -1.8693194389343262, -2.606365442276001, -3.8240935802459717, -3.8881843090057373, -2.574319839477539, -2.1150014400482178, -1.6984102725982666, -2.9695472717285156, -1.826592206954956, -1.8372740745544434, -2.3606834411621094, -2.670456647872925, -2.350001811981201, -1.6663649082183838, -2.456820011138916, -2.5422744750976562, -2.6170473098754883, -2.9695472717285156, -2.5102291107177734, -2.488865375518799, -1.8159103393554688, -2.8413655757904053, -2.1790924072265625, -2.499547004699707, -2.7772748470306396, -2.414092540740967, -3.760002613067627, -3.247274875640869, -2.7772748470306396, -3.2686386108398438, -3.055001974105835, -2.86272931098938, -3.161820411682129, -2.2431836128234863, -3.7813663482666016, -2.8413655757904053, -3.503638744354248, -2.7345473766326904, -3.610456943511963, -2.9695472717285156, -3.0336384773254395, -3.204547882080078, -4.294093608856201, -3.460911273956299, -3.5890932083129883, -3.1190929412841797, -2.4675018787384033, -2.4461379051208496, -3.5250024795532227, -2.9268200397491455, -2.200456142425537, -2.456820011138916, -1.6343193054199219, -3.503638744354248, -3.2259116172790527, -1.8800013065338135, -2.018864870071411, -2.0615923404693604, -2.4034106731414795, -1.9120467901229858, -1.9975013732910156, -2.670456647872925, -2.350001811981201, -2.189774513244629, -2.23250150680542, -2.157728672027588, -1.0094324350357056, -0.8331824541091919, -1.2657963037490845, -1.8159103393554688, -1.933410406112671, -2.2111377716064453, -1.826592206954956, -3.3754570484161377, -3.0336384773254395, -1.5595464706420898, -2.7772748470306396, -2.200456142425537, -2.3286380767822266, -2.414092540740967, -1.9227285385131836, -2.264547348022461, -2.6277289390563965, -1.6984102725982666, -1.9868195056915283, -2.0615923404693604, -2.371365547180176, -1.9975013732910156, -2.8413655757904053, -1.9868195056915283, -2.050910472869873, -3.6745481491088867, -2.2538652420043945, -2.499547004699707, -2.082955837249756, -1.8052284717559814, -2.5102291107177734, -2.371365547180176, -2.5956838130950928, -2.4461379051208496, -3.503638744354248, -4.443639755249023, -3.396820545196533, -3.8240935802459717, -2.755910873413086, -1.783864974975586, -2.371365547180176, -3.567729949951172, -3.460911273956299, -3.1190929412841797, -2.6597745418548584, -2.27522873878479, -2.456820011138916, -2.6597745418548584, -2.7025017738342285, -3.140456438064575, -3.140456438064575, -2.1150014400482178, -1.3085236549377441, -2.1684107780456543, -2.649092674255371, -2.574319839477539, -3.6959116458892822, -3.354093074798584, -1.2070462703704834, -0.9186370372772217, -0.502045750617981, -0.36318206787109375, -0.18559670448303223, -0.2283240258693695, -0.296420693397522, -0.23500016331672668, 0.043728720396757126, -0.04773440584540367, -0.07644180953502655, -0.06976567208766937, 0.017775224521756172, 0.1368609070777893, 0.12217338383197784, -0.2109660655260086, -0.00976385548710823, -0.11482962965965271, -0.3404831886291504, -0.006050252355635166, 0.004402080550789833, 0.08311795443296432, -0.026203852146863937, -0.47000032663345337, -0.7637504935264587, -1.709092140197754, -0.8171596527099609, -1.0681825876235962, -1.4206827878952026, -0.6248867511749268, -1.2871599197387695, -0.598182201385498, -0.5714776515960693, -1.0842053890228271, -3.0336384773254395, -3.0336384773254395, -1.1322736740112305, -1.9440921545028687, -1.933410406112671, -1.6877285242080688, -1.7625012397766113, -1.6663649082183838, -1.2925008535385132, -1.377955436706543, -1.677046537399292, -2.4034106731414795, -2.3606834411621094, -1.7411375045776367, -2.189774513244629, -2.27522873878479, -1.9013649225234985, -1.47409188747406, -1.5168192386627197, -1.751819372177124, -1.399319052696228, -1.340569019317627, -2.713183879852295, -2.755910873413086, -2.86272931098938, -3.845457077026367, -2.350001811981201, -2.2111377716064453, -2.499547004699707, -2.1363651752471924, -2.1790924072265625, -3.012274742126465, -1.9975013732910156, -2.371365547180176, -1.8693194389343262, -1.7731828689575195, -2.456820011138916, -1.9975013732910156, -2.6277289390563965, -2.8413655757904053, -3.140456438064575, -2.0295467376708984, -3.4395480155944824, -2.1363651752471924, -2.1684107780456543, -3.760002613067627, -3.4822750091552734, -1.4847736358642578, -1.2764781713485718, -1.4206827878952026, -3.546365737915039, -2.9695472717285156, -2.5850017070770264, -2.94818377494812, -3.7172751426696777, -3.1190929412841797, -1.9013649225234985, -2.424774169921875, -3.4395480155944824, -3.546365737915039, -3.204547882080078, -2.6597745418548584, -2.008183002471924, -2.488865375518799, -2.307274341583252, -2.6170473098754883, -2.0722742080688477, -3.866820812225342, -3.0763659477233887, -2.5529563426971436, -1.9440921545028687, -1.43136465549469, -1.7304556369781494, -1.8372740745544434, -1.7625012397766113, -2.264547348022461, -2.691819906234741, -2.008183002471924, -2.606365442276001, -3.247274875640869, -2.9695472717285156, -2.755910873413086, -2.1150014400482178, -2.264547348022461, -2.200456142425537, -2.638411045074463, -2.8200018405914307, -1.8693194389343262, -2.488865375518799, -2.7345473766326904, -3.204547882080078, -3.354093074798584, -3.9736390113830566, -3.204547882080078, -2.531592607498169, -2.6597745418548584, -1.4206827878952026, -2.8200018405914307, -2.9268200397491455, -1.9654558897018433, -2.018864870071411, -3.3327298164367676, -3.3754570484161377, -3.546365737915039, -2.94818377494812, -2.23250150680542, -2.4354562759399414, -3.161820411682129, -3.567729949951172, -1.8586375713348389, -3.5890932083129883, -2.7772748470306396, -1.137614369392395, -1.0201144218444824, -1.1215918064117432, -1.004091501235962, -2.3393197059631348, -2.9909110069274902, -2.9695472717285156, -2.0615923404693604, -2.2218198776245117, -2.307274341583252, -2.264547348022461, -1.7197740077972412, -2.2859106063842773, -2.082955837249756, -1.340569019317627, -3.204547882080078, -2.2111377716064453, -2.5209107398986816, -2.0722742080688477, -1.9227285385131836, -1.709092140197754, -2.4781835079193115, -3.1190929412841797, -2.7345473766326904, -3.140456438064575, -2.7772748470306396, -2.0722742080688477, -2.040228843688965, -1.7625012397766113, -2.606365442276001, -1.8693194389343262, -1.7411375045776367, -2.1470468044281006, -1.4954555034637451, -1.1803417205810547, -1.1322736740112305, -2.606365442276001, -3.2686386108398438, -1.8586375713348389, -1.9547741413116455, -2.082955837249756, -2.050910472869873, -1.5275009870529175, -1.5061373710632324, -2.670456647872925, -2.1363651752471924, -1.7625012397766113, -2.424774169921875, -2.307274341583252, -1.751819372177124, -2.4781835079193115, -2.3606834411621094, -2.008183002471924, -2.9909110069274902, -1.8479558229446411, -3.2686386108398438, -2.9695472717285156, -2.755910873413086, -1.9654558897018433, -1.7731828689575195, -1.8479558229446411, -2.414092540740967, -2.499547004699707, -3.055001974105835, -3.418184280395508, -3.845457077026367, -3.3754570484161377, -3.055001974105835, -2.5529563426971436, -1.9975013732910156, -2.082955837249756, -1.6236374378204346, -1.933410406112671, -1.5809102058410645, -3.4395480155944824, -3.140456438064575, -3.567729949951172, -3.6745481491088867, -2.2859106063842773, -2.5850017070770264, -2.3286380767822266, -2.189774513244629, -1.8586375713348389, -2.5850017070770264, -2.1790924072265625, -2.307274341583252, -1.1482962369918823, -1.3886374235153198, -2.9695472717285156, -3.845457077026367, -3.0336384773254395, -3.1190929412841797, -4.016366004943848, -3.418184280395508, -2.574319839477539, -2.755910873413086, -2.1043195724487305, -3.161820411682129, -2.8840928077697754, -4.016366004943848, -3.909548282623291, -3.4395480155944824, -3.845457077026367, -3.1831841468811035, -2.5102291107177734, -2.94818377494812, -3.247274875640869, -3.0763659477233887, -2.27522873878479, -2.093637704849243, -1.9547741413116455, -1.933410406112671, -3.311366081237793, -4.315457344055176, -3.3327298164367676, -3.653184413909912, -2.7772748470306396, -2.27522873878479, -2.5850017070770264, -2.5850017070770264, -2.350001811981201, -3.8881843090057373, -2.7025017738342285, -3.140456438064575, -3.5250024795532227, -2.798638105392456, -2.531592607498169, -2.23250150680542, -1.7625012397766113, -3.845457077026367, -2.9695472717285156, -2.264547348022461, -2.2538652420043945, -1.8800013065338135, -1.1055688858032227, -0.8064779043197632, -0.9453415870666504, -0.8171596527099609, -1.5381829738616943, -1.0575007200241089, -0.9293187856674194, -1.1109099388122559, -1.8693194389343262, -1.0681825876235962, -1.1269326210021973, -1.0681825876235962, -1.783864974975586, -1.0147733688354492, -1.0575007200241089, -1.9120467901229858, -1.1429553031921387, -0.9453415870666504, -1.9120467901229858, -2.4354562759399414, -1.1482962369918823, -1.0147733688354492, -0.9613642692565918, -1.004091501235962, -1.9761377573013306, -1.9013649225234985, -1.2764781713485718, -1.3886374235153198, -2.200456142425537, -3.0336384773254395, -2.90545654296875, -2.082955837249756, -1.1002280712127686, -1.7731828689575195, -1.1696598529815674, -2.093637704849243, -2.681138038635254, -2.1684107780456543, -2.050910472869873, -1.4847736358642578, -2.90545654296875, -3.7172751426696777, -2.456820011138916, -3.140456438064575, -3.012274742126465, -3.247274875640869, -2.9909110069274902, -2.713183879852295, -2.531592607498169, -2.456820011138916, -2.670456647872925, -1.8372740745544434, -2.1150014400482178, -1.1002280712127686, -2.94818377494812, -2.574319839477539, -2.531592607498169, -2.008183002471924, -2.189774513244629, -2.189774513244629, -1.3619327545166016, -0.595511794090271, -0.6462504267692566, -1.9120467901229858, -2.0615923404693604, -1.43136465549469, -2.670456647872925, -2.7025017738342285, -3.161820411682129, -3.7172751426696777, -2.90545654296875, -2.5529563426971436, -2.0295467376708984, -1.6129558086395264, -3.055001974105835, -3.653184413909912, -3.7172751426696777, -3.845457077026367, -2.798638105392456, -3.418184280395508, -2.681138038635254, -2.713183879852295, -2.27522873878479, -2.0615923404693604, -3.802729845046997, -2.4354562759399414, -2.3606834411621094, -2.94818377494812, -2.082955837249756, -2.0615923404693604, -1.8159103393554688, -2.157728672027588, -2.456820011138916, -2.382047176361084, -1.826592206954956, -1.7945466041564941, -2.125683307647705, -1.783864974975586, -2.8200018405914307, -3.2900023460388184, -2.755910873413086, -2.798638105392456, -2.125683307647705, -2.755910873413086, -1.2337509393692017, -3.247274875640869, -2.1684107780456543, -2.1790924072265625, -3.952275514602661, -3.055001974105835, -2.2218198776245117, -2.9268200397491455, -2.371365547180176, -2.082955837249756, -1.933410406112671, -2.798638105392456, -1.826592206954956, -3.354093074798584, -2.90545654296875, -1.783864974975586, -0.7477277517318726, -0.7904551029205322, -1.3672736883163452, -1.7304556369781494, -2.7772748470306396, -3.3754570484161377, -2.307274341583252, -3.5890932083129883, -4.123184680938721, -3.8240935802459717, -4.25136661529541, -2.649092674255371, -3.012274742126465, -2.7025017738342285, -2.8200018405914307, -3.7813663482666016, -2.755910873413086, -3.8240935802459717, -2.3179562091827393, -1.9547741413116455, -2.5529563426971436, -3.4395480155944824, -2.723865509033203, -2.94818377494812, -2.1790924072265625, -3.247274875640869, -4.315457344055176, -3.3754570484161377, -2.94818377494812, -2.3286380767822266, -3.7386388778686523, -3.7813663482666016, -3.653184413909912, -2.1684107780456543, -3.097729206085205, -2.9695472717285156, -1.9227285385131836, -1.9975013732910156, -2.2431836128234863, -4.016366004943848, -4.294093608856201, -4.037729740142822, -2.755910873413086, -2.6170473098754883, -3.012274742126465, -2.681138038635254, -3.396820545196533, -3.7813663482666016, -4.2300028800964355, -2.7025017738342285, -1.9868195056915283, -3.2900023460388184, -3.5250024795532227, -2.350001811981201, -3.7386388778686523, -2.382047176361084, -1.7304556369781494, -1.2337509393692017, -1.5275009870529175, -1.4420464038848877, -2.2111377716064453, -0.9506824612617493, -0.6275572776794434, -0.7317050099372864, -2.371365547180176, -1.933410406112671, -0.9987506866455078, -1.0201144218444824, -1.1803417205810547, -1.0948872566223145, -2.040228843688965, -2.7025017738342285, -2.382047176361084, -2.1150014400482178, -2.382047176361084, -1.3512508869171143, -1.2604553699493408, -1.5595464706420898, -1.9227285385131836, -1.6129558086395264, -1.7731828689575195, -1.2711372375488281, -1.1269326210021973, -0.9934097528457642, -0.9773870706558228, -0.8438642621040344, -1.4206827878952026, -1.340569019317627, -1.1109099388122559, -1.1322736740112305, -1.0895462036132812, -1.1803417205810547, -1.004091501235962, -1.1643190383911133, -0.9453415870666504, -0.7957960367202759, -1.2337509393692017, -1.4847736358642578, -1.7731828689575195, -1.6556830406188965, -1.4634100198745728, -1.4206827878952026, -1.3672736883163452, -2.23250150680542, -2.681138038635254, -2.7025017738342285, -2.5529563426971436, -1.0948872566223145, -1.1215918064117432, -1.9547741413116455, -3.140456438064575, -2.4034106731414795, -1.8586375713348389, -2.189774513244629, -2.755910873413086, -2.9909110069274902, -2.5956838130950928, -3.161820411682129, -3.4822750091552734, -2.4461379051208496, -2.050910472869873, -2.307274341583252, -2.6170473098754883, -2.3179562091827393, -2.4354562759399414, -1.8372740745544434, -1.7411375045776367, -2.1150014400482178, -2.1684107780456543, -1.826592206954956, -0.7584096193313599, -0.8278415203094482, -2.1363651752471924, -3.2259116172790527, -2.7345473766326904, -3.247274875640869, -2.2218198776245117, -2.082955837249756, -1.933410406112671, -1.7945466041564941, -0.7584096193313599, -0.7904551029205322, -2.264547348022461, -3.760002613067627, -2.713183879852295, -1.826592206954956, -3.396820545196533, -3.354093074798584, -3.6745481491088867, -2.2859106063842773, -2.424774169921875, -2.5102291107177734, -3.1831841468811035, -3.0336384773254395, -2.755910873413086, -1.5915920734405518, -1.2123870849609375, -3.2900023460388184, -3.055001974105835, -1.8052284717559814, -1.7197740077972412, -3.1831841468811035, -2.125683307647705, -1.9547741413116455, -2.755910873413086, -3.1831841468811035, -2.649092674255371, -3.1190929412841797, -1.8586375713348389, -2.499547004699707, -2.4461379051208496, -2.8200018405914307, -3.0763659477233887, -3.2686386108398438, -2.157728672027588, -2.755910873413086, -1.8479558229446411, -1.8586375713348389, -2.1470468044281006, -3.247274875640869, -2.90545654296875, -2.8840928077697754, -2.0722742080688477, -2.2965924739837646, -3.3754570484161377, -2.798638105392456, -3.802729845046997, -2.9268200397491455, -3.1831841468811035, -2.798638105392456, -2.371365547180176, -1.8800013065338135, -1.783864974975586, -1.6450011730194092, -1.8906831741333008, -2.2431836128234863, -2.8840928077697754, -1.4420464038848877, -2.082955837249756, -2.8413655757904053, -2.0295467376708984, -2.3286380767822266, -1.1002280712127686, -1.078864336013794, -0.9560233950614929, -1.185682773590088, -0.9720460772514343, -0.8438642621040344, -2.8413655757904053, -3.7172751426696777, -3.097729206085205, -1.8479558229446411, -2.574319839477539, -2.8840928077697754, -3.354093074798584, -1.2711372375488281, -2.3286380767822266, -3.610456943511963, -3.247274875640869, -1.5275009870529175, -1.6984102725982666, -1.1750009059906006, -1.677046537399292, -1.5595464706420898, -1.2657963037490845, -1.3512508869171143, -1.9868195056915283, -2.093637704849243, -2.0722742080688477, -2.0615923404693604, -2.0722742080688477, -3.055001974105835, -2.5102291107177734, -1.7731828689575195, -1.9120467901229858, -2.125683307647705, -2.264547348022461, -3.460911273956299, -2.4034106731414795, -2.649092674255371, -2.350001811981201, -2.2965924739837646, -2.3286380767822266, -3.161820411682129, -1.9868195056915283, -1.9227285385131836, -1.6129558086395264, -3.2900023460388184, -3.2900023460388184, -2.798638105392456, -2.200456142425537, -1.9013649225234985, -1.6236374378204346, -1.8052284717559814, -1.9761377573013306, -2.424774169921875, -2.4461379051208496, -1.9227285385131836, -2.4675018787384033, -1.2070462703704834, -2.670456647872925, -2.050910472869873, -3.396820545196533, -2.6277289390563965, -3.503638744354248, -3.097729206085205, -3.7172751426696777, -3.055001974105835, -2.8200018405914307, -3.2259116172790527, -1.933410406112671, -1.8479558229446411, -1.0521597862243652, -1.9975013732910156, -1.2230689525604248, -2.2218198776245117, -1.1696598529815674, -2.638411045074463, -3.204547882080078, -1.2230689525604248, -2.7772748470306396, -2.125683307647705, -2.0722742080688477, -1.6877285242080688, -1.0948872566223145, -3.2259116172790527, -2.414092540740967, -1.9440921545028687, -1.9547741413116455, -2.0615923404693604, -2.125683307647705, -2.3393197059631348, -2.1043195724487305, -2.0295467376708984, -2.531592607498169, -2.670456647872925, -1.7945466041564941, -1.9975013732910156, -2.7025017738342285, -3.7813663482666016, -2.90545654296875, -1.9654558897018433, -2.082955837249756, -2.649092674255371, -2.94818377494812, -1.9654558897018433, -1.6129558086395264, -1.8159103393554688, -3.460911273956299, -4.144548416137695, -3.1831841468811035, -2.3286380767822266, -2.90545654296875, -2.0295467376708984, -1.452728271484375, -1.228410005569458, -1.0361371040344238, -1.783864974975586, -3.0763659477233887, -3.4822750091552734, -3.055001974105835, -2.3286380767822266, -2.264547348022461, -1.6343193054199219, -2.3179562091827393, -3.3327298164367676, -2.798638105392456, -1.933410406112671, -3.2259116172790527, -4.208639144897461, -3.1190929412841797, -2.681138038635254, -1.9761377573013306, -3.6745481491088867, -2.5529563426971436, -2.23250150680542, -2.371365547180176, -2.8413655757904053, -2.90545654296875, -2.8200018405914307, -2.050910472869873, -2.2965924739837646, -3.567729949951172, -4.165911674499512, -3.204547882080078, -3.161820411682129, -2.4034106731414795, -2.456820011138916, -2.4781835079193115, -2.371365547180176, -1.8372740745544434, -1.3512508869171143, -3.653184413909912, -4.336821556091309, -3.546365737915039, -3.2259116172790527, -2.125683307647705, -2.189774513244629, -1.2444326877593994, -1.8800013065338135, -1.2818189859390259, -1.6236374378204346, -1.9975013732910156, -1.602273941040039, -3.610456943511963, -3.0336384773254395, -2.018864870071411, -1.8159103393554688, -1.6556830406188965, -3.6959116458892822, -2.424774169921875, -2.94818377494812, -3.8240935802459717, -3.3327298164367676, -2.681138038635254, -2.8200018405914307, -2.8840928077697754, -3.097729206085205, -3.845457077026367, -2.713183879852295, -2.4461379051208496, -3.3754570484161377, -2.638411045074463, -2.7025017738342285, -2.3393197059631348, -1.399319052696228, -1.6556830406188965, -1.6877285242080688, -1.933410406112671, -1.7945466041564941, -1.5702282190322876, -1.4100009202957153, -1.602273941040039, -1.826592206954956, -3.055001974105835, -3.460911273956299, -4.144548416137695, -3.097729206085205, -3.0763659477233887, -3.418184280395508, -2.7772748470306396, -3.2686386108398438, -2.371365547180176, -1.5595464706420898, -3.097729206085205, -3.418184280395508, -3.5890932083129883, -2.86272931098938, -2.5529563426971436, -2.0722742080688477, -3.6959116458892822, -3.247274875640869, -3.6318206787109375, -3.460911273956299, -3.9950027465820312, -2.649092674255371, -2.723865509033203, -2.488865375518799, -1.7731828689575195, -0.9934097528457642, -2.755910873413086, -1.1696598529815674, -2.0722742080688477, -3.2900023460388184, -3.6318206787109375, -2.382047176361084, -3.418184280395508, -2.713183879852295, -1.5809102058410645, -1.8479558229446411, -2.2431836128234863, -2.1790924072265625, -2.1363651752471924, -2.200456142425537, -2.9909110069274902, -3.866820812225342, -3.653184413909912, -2.90545654296875, -1.9761377573013306, -1.7304556369781494, -2.27522873878479, -1.826592206954956, -3.546365737915039, -3.1190929412841797, -1.8693194389343262, -1.8052284717559814, -3.012274742126465, -2.574319839477539, -1.677046537399292, -1.2390917539596558, -2.798638105392456, -2.6277289390563965, -3.3327298164367676, -2.414092540740967, -1.3138644695281982, -2.2431836128234863, -2.157728672027588, -2.0295467376708984, -1.9013649225234985, -3.7172751426696777, -2.456820011138916, -2.200456142425537, -3.3327298164367676, -3.7386388778686523, -2.392728805541992, -2.1684107780456543, -3.097729206085205, -3.097729206085205, -3.6959116458892822, -3.1190929412841797, -3.396820545196533, -3.140456438064575, -3.3754570484161377, -2.681138038635254, -3.760002613067627, -3.4822750091552734, -3.2900023460388184, -3.055001974105835, -2.1150014400482178, -3.1831841468811035, -2.723865509033203, -2.691819906234741, -1.9120467901229858, -1.4206827878952026, -1.4420464038848877, -1.9975013732910156, -3.6318206787109375, -2.7772748470306396, -3.012274742126465, -3.760002613067627, -3.2259116172790527, -2.0615923404693604, -2.4354562759399414, -2.670456647872925, -3.845457077026367, -2.8200018405914307, -3.6959116458892822, -2.5422744750976562, -2.755910873413086, -2.392728805541992, -2.2859106063842773, -2.1363651752471924, -2.082955837249756, -3.4395480155944824, -2.681138038635254, -2.499547004699707, -1.933410406112671, -1.9120467901229858, -1.826592206954956, -3.546365737915039, -3.6959116458892822, -3.503638744354248, -2.23250150680542, -1.7625012397766113, -1.783864974975586, -2.798638105392456, -2.531592607498169, -2.27522873878479, -1.9547741413116455, -2.5209107398986816, -3.546365737915039, -2.5102291107177734, -3.546365737915039, -3.1190929412841797, -3.3754570484161377, -3.0336384773254395, -3.1190929412841797, -3.2900023460388184, -3.653184413909912, -3.1190929412841797, -1.4100009202957153, -1.43136465549469, -1.5915920734405518, -1.751819372177124, -1.5488646030426025, -1.185682773590088, -1.9227285385131836, -1.5595464706420898, -3.7813663482666016, -3.460911273956299, -2.082955837249756, -2.1470468044281006, -3.6959116458892822, -2.200456142425537, -2.392728805541992, -2.040228843688965, -2.7345473766326904, -2.157728672027588, -2.8200018405914307, -2.7772748470306396, -2.1790924072265625, -2.488865375518799, -2.9268200397491455, -3.5250024795532227, -2.713183879852295, -3.012274742126465, -2.5850017070770264, -2.392728805541992, -2.27522873878479, -1.5381829738616943, -3.4822750091552734, -2.8413655757904053, -3.7386388778686523, -2.1363651752471924, -2.350001811981201, -1.6877285242080688, -1.5061373710632324, -1.6556830406188965, -0.5741481184959412, -0.9987506866455078, -1.6129558086395264, -2.2965924739837646, -1.2070462703704834, -1.7304556369781494, -1.6877285242080688, -1.7411375045776367, -1.7197740077972412, -2.7772748470306396, -2.23250150680542, -3.354093074798584, -3.0763659477233887, -2.2218198776245117, -2.5102291107177734, -2.86272931098938, -3.0763659477233887, -2.8840928077697754, -2.125683307647705, -2.3286380767822266, -3.097729206085205, -2.23250150680542, -2.5102291107177734, -1.6129558086395264, -3.247274875640869, -1.709092140197754, -3.6745481491088867, -3.5250024795532227, -3.0336384773254395, -2.7025017738342285, -3.396820545196533, -3.2686386108398438, -4.101820945739746, -2.4354562759399414, -2.7025017738342285, -2.94818377494812, -2.1363651752471924, -1.677046537399292, -1.6450011730194092, -2.23250150680542, -2.093637704849243, -3.204547882080078, -3.6318206787109375, -3.7386388778686523, -3.5890932083129883, -2.008183002471924, -2.392728805541992, -3.418184280395508, -2.392728805541992, -3.802729845046997, -2.5209107398986816, -3.5890932083129883, -2.8413655757904053, -3.161820411682129, -2.0722742080688477, -3.0763659477233887, -2.4034106731414795, -3.503638744354248, -3.1190929412841797, -3.760002613067627, -3.610456943511963, -2.798638105392456, -2.499547004699707, -2.5636379718780518, -2.649092674255371, -2.8413655757904053, -3.503638744354248, -3.866820812225342, -2.499547004699707, -4.08045768737793, -3.055001974105835, -2.723865509033203, -3.0763659477233887, -3.097729206085205, -2.86272931098938, -3.204547882080078, -3.9309117794036865, -2.5956838130950928, -2.86272931098938, -3.396820545196533, -2.7772748470306396, -2.1470468044281006, -2.499547004699707, -3.3327298164367676, -3.0763659477233887, -1.8800013065338135, -3.1831841468811035, -3.055001974105835, -2.5209107398986816, -2.5850017070770264, -2.90545654296875, -3.0336384773254395, -2.350001811981201, -3.8881843090057373, -2.94818377494812, -2.1790924072265625, -2.8200018405914307, -2.264547348022461, -1.3619327545166016, -2.414092540740967, -1.3192055225372314, -3.204547882080078, -3.6959116458892822, -3.311366081237793, -2.082955837249756, -3.610456943511963, -2.9695472717285156, -2.6277289390563965, -2.8413655757904053, -3.0336384773254395, -2.6170473098754883, -4.016366004943848, -3.460911273956299, -2.8200018405914307, -2.4675018787384033, -2.6597745418548584, -2.4675018787384033, -2.2431836128234863, -1.5488646030426025, -3.6959116458892822, -4.187275409698486, -3.8240935802459717, -4.016366004943848, -2.4675018787384033, -3.0336384773254395, -1.9761377573013306, -0.7210232019424438, -0.7744323015213013, -2.4461379051208496, -3.460911273956299, -2.670456647872925, -2.0722742080688477, -3.6745481491088867, -4.208639144897461, -3.012274742126465, -4.059093475341797, -3.0763659477233887, -3.2686386108398438, -3.0763659477233887, -4.144548416137695, -4.486367225646973, -3.418184280395508, -3.012274742126465, -2.9909110069274902, -1.9868195056915283, -2.1684107780456543, -2.5209107398986816, -2.5209107398986816, -3.7813663482666016, -4.101820945739746, -4.272730350494385, -3.4822750091552734, -3.6318206787109375, -3.0336384773254395, -3.204547882080078, -2.125683307647705, -4.059093475341797, -4.443639755249023, -3.140456438064575, -3.653184413909912, -2.94818377494812, -3.6745481491088867, -2.7345473766326904, -2.691819906234741, -2.200456142425537, -2.531592607498169, -2.94818377494812, -2.307274341583252, -2.86272931098938, -2.8840928077697754, -2.531592607498169, -2.008183002471924, -1.0201144218444824, -2.649092674255371, -4.037729740142822, -3.140456438064575, -2.755910873413086, -3.503638744354248, -3.4822750091552734, -3.5890932083129883, -3.6959116458892822, -3.161820411682129, -2.4781835079193115, -3.845457077026367, -3.7172751426696777, -2.606365442276001, -2.713183879852295, -4.016366004943848, -2.755910873413086, -3.2686386108398438, -3.5890932083129883, -4.059093475341797, -4.165911674499512, -3.204547882080078, -4.123184680938721, -3.802729845046997, -4.165911674499512, -4.08045768737793, -3.418184280395508, -3.3327298164367676, -2.499547004699707, -1.9227285385131836, -1.4634100198745728, -1.2657963037490845, -1.0842053890228271, -2.1470468044281006, -2.7025017738342285, -2.8840928077697754, -2.1043195724487305, -2.3179562091827393, -3.503638744354248, -1.2818189859390259, -2.264547348022461, -2.3286380767822266, -2.1790924072265625, -1.8479558229446411, -1.7304556369781494, -2.8413655757904053, -3.055001974105835, -2.499547004699707, -2.382047176361084, -3.3327298164367676, -2.3393197059631348, -2.574319839477539, -1.5275009870529175, -0.9773870706558228, -1.6984102725982666, -2.1790924072265625, -1.7197740077972412, -1.7625012397766113, -1.47409188747406, -1.2444326877593994, -0.913296103477478, -0.7797732353210449, -1.0361371040344238, -1.2818189859390259, -1.8800013065338135, -1.4420464038848877, -0.9773870706558228, -0.9773870706558228, -1.196364402770996, -1.3031827211380005, -2.4354562759399414, -2.6277289390563965, -2.4034106731414795, -2.6170473098754883, -2.1150014400482178, -2.2538652420043945, -3.610456943511963, -3.055001974105835, -2.5422744750976562, -2.723865509033203, -2.050910472869873, -1.9761377573013306, -1.751819372177124, -1.6343193054199219, -1.6984102725982666, -1.7945466041564941, -3.247274875640869, -3.140456438064575, -3.8240935802459717, -2.488865375518799, -2.125683307647705, -1.5702282190322876, -1.1055688858032227, -0.8011369705200195, -3.3754570484161377, -1.6556830406188965, -1.1750009059906006, -1.9547741413116455, -3.055001974105835, -3.653184413909912, -3.354093074798584, -2.8413655757904053, -3.503638744354248, -3.3754570484161377, -2.3606834411621094, -1.6450011730194092, -2.1043195724487305, -2.1043195724487305, -2.125683307647705, -3.2259116172790527, -3.354093074798584, -4.059093475341797, -3.760002613067627, -3.0763659477233887, -2.90545654296875, -2.5956838130950928, -1.9440921545028687, -2.1790924072265625, -1.9013649225234985, -2.4034106731414795, -3.5250024795532227, -3.247274875640869, -3.204547882080078, -3.8881843090057373, -3.2686386108398438, -2.4781835079193115, -2.6170473098754883, -3.396820545196533, -3.0763659477233887, -1.3565919399261475, -3.140456438064575, -3.2259116172790527, -3.7172751426696777, -3.1831841468811035, -2.424774169921875, -2.5636379718780518, -3.546365737915039, -1.8693194389343262, -1.8052284717559814, -2.040228843688965, -2.2218198776245117, -1.826592206954956, -1.452728271484375, -1.9868195056915283, -2.050910472869873, -2.350001811981201, -3.3327298164367676, -3.0763659477233887, -2.7345473766326904, -1.8800013065338135, -0.73704594373703, -0.7904551029205322, -2.307274341583252, -1.5702282190322876, -1.0307961702346802, -1.8372740745544434, -2.90545654296875, -1.933410406112671, -2.1363651752471924, -2.018864870071411, -1.8159103393554688, -2.018864870071411, -2.082955837249756, -1.9654558897018433, -2.7345473766326904, -1.9440921545028687, -2.1470468044281006, -2.040228843688965, -2.040228843688965, -2.27522873878479, -2.456820011138916, -1.677046537399292, -3.311366081237793, -3.6959116458892822, -2.200456142425537, -2.392728805541992, -2.27522873878479, -2.2218198776245117, -2.7772748470306396, -1.9975013732910156, -3.460911273956299, -4.336821556091309, -1.8693194389343262, -2.350001811981201, -2.649092674255371, -3.0763659477233887, -2.1150014400482178, -1.4954555034637451, -1.5702282190322876, -1.3565919399261475, -1.3245463371276855, -1.0575007200241089, -1.9654558897018433, -1.6877285242080688, -3.097729206085205, -2.86272931098938, -2.5850017070770264, -2.3179562091827393, -2.307274341583252, -1.7731828689575195, -1.8159103393554688, -1.6984102725982666, -1.9761377573013306, -1.933410406112671, -1.0681825876235962, -1.8479558229446411, -2.082955837249756, -1.826592206954956, -1.5168192386627197, -1.3298872709274292, -0.8331824541091919, -1.0735234022140503, -1.1482962369918823, -1.1589781045913696, -1.677046537399292, -2.6277289390563965, -2.670456647872925, -3.140456438064575, -2.574319839477539, -2.5956838130950928, -1.8800013065338135, -2.2431836128234863, -2.1363651752471924, -3.5250024795532227, -3.7172751426696777, -2.8413655757904053, -2.350001811981201, -2.8200018405914307, -1.8800013065338135, -1.677046537399292, -3.546365737915039, -2.691819906234741, -3.653184413909912, -2.371365547180176, -1.9868195056915283, -1.8372740745544434, -0.7103413939476013, -0.7423868179321289, -1.6877285242080688, -2.093637704849243, -3.055001974105835, -2.2965924739837646, -2.157728672027588, -3.3327298164367676, -4.165911674499512, -2.8200018405914307, -2.5209107398986816, -2.050910472869873, -2.8840928077697754, -1.9547741413116455, -1.3138644695281982, -1.2177281379699707, -3.4822750091552734, -3.5890932083129883, -3.9950027465820312, -2.798638105392456, -2.606365442276001, -1.8159103393554688, -1.3085236549377441, -3.311366081237793, -4.187275409698486, -2.9268200397491455, -2.2538652420043945, -2.8840928077697754, -2.424774169921875, -1.9761377573013306, -2.2111377716064453, -1.8693194389343262, -1.8800013065338135, -1.6129558086395264, -1.3031827211380005, -0.9613642692565918, -0.7957960367202759, -1.0681825876235962, -1.2871599197387695, -1.5915920734405518, -1.6556830406188965, -1.1322736740112305, -2.3606834411621094, -2.7772748470306396, -2.4034106731414795, -2.574319839477539, -1.5168192386627197, -2.713183879852295, -2.3606834411621094, -3.1831841468811035, -2.86272931098938, -2.574319839477539, -1.4847736358642578, -2.018864870071411, -2.2218198776245117, -3.546365737915039, -3.055001974105835, -2.27522873878479, -1.9654558897018433, -2.264547348022461, -3.4822750091552734, -3.354093074798584, -2.5636379718780518, -1.7625012397766113, -3.760002613067627, -3.4822750091552734, -1.6450011730194092, -2.392728805541992, -1.1643190383911133, -1.5381829738616943, -1.7731828689575195, -2.018864870071411, -1.399319052696228, -2.1684107780456543, -2.2538652420043945, -1.6343193054199219, -1.6450011730194092, -2.0722742080688477, -1.47409188747406, -1.5915920734405518, -1.933410406112671, -2.3179562091827393, -3.546365737915039, -3.4822750091552734, -3.503638744354248, -3.952275514602661, -2.8840928077697754, -3.418184280395508, -2.5529563426971436, -1.8906831741333008, -2.456820011138916, -3.8881843090057373, -4.208639144897461, -2.713183879852295, -2.638411045074463, -2.90545654296875, -2.456820011138916, -3.055001974105835, -1.602273941040039, -3.546365737915039, -2.798638105392456, -3.8240935802459717, -2.7345473766326904, -2.018864870071411, -2.3179562091827393, -2.7345473766326904, -1.7304556369781494, -1.602273941040039, -1.9654558897018433, -1.6663649082183838, -1.3138644695281982, -2.755910873413086, -3.845457077026367, -2.4675018787384033, -2.2965924739837646, -3.204547882080078, -2.6277289390563965, -2.5102291107177734, -2.3393197059631348, -1.5915920734405518, -3.503638744354248, -2.307274341583252, -2.7345473766326904, -3.546365737915039, -3.6318206787109375, -3.8881843090057373, -3.0336384773254395, -2.6277289390563965, -2.3179562091827393, -1.9654558897018433, -2.8413655757904053, -2.531592607498169, -2.5636379718780518, -2.414092540740967, -2.157728672027588, -1.6984102725982666, -2.86272931098938, -2.456820011138916, -2.082955837249756, -2.3179562091827393, -2.4354562759399414, -3.247274875640869, -2.798638105392456, -3.055001974105835, -2.638411045074463, -2.6277289390563965, -3.866820812225342, -2.9695472717285156, -3.161820411682129, -2.7772748470306396, -3.9309117794036865, -2.4461379051208496, -2.7772748470306396, -1.826592206954956, -3.760002613067627, -3.6318206787109375, -3.760002613067627, -3.866820812225342, -3.012274742126465, -3.396820545196533, -3.3754570484161377, -2.050910472869873, -1.7304556369781494, -2.2218198776245117, -1.8372740745544434, -3.3754570484161377, -3.9736390113830566, -4.101820945739746, -3.097729206085205, -2.414092540740967, -1.7197740077972412, -1.4100009202957153, -1.7945466041564941, -3.802729845046997, -4.016366004943848, -2.94818377494812, -3.1190929412841797, -2.9695472717285156, -2.2218198776245117, -1.8479558229446411, -0.7477277517318726, -0.8011369705200195, -1.2551145553588867, -2.0615923404693604, -2.093637704849243, -2.1790924072265625, -2.4034106731414795, -2.488865375518799, -3.2259116172790527, -3.6745481491088867, -3.0336384773254395, -3.460911273956299, -3.8881843090057373, -3.1831841468811035, -1.6877285242080688, -1.5061373710632324, -1.6984102725982666, -2.1790924072265625, -2.200456142425537, -2.2218198776245117, -2.1470468044281006, -2.9268200397491455, -2.4781835079193115, -2.040228843688965, -1.933410406112671, -1.9547741413116455, -2.0615923404693604, -1.602273941040039, -1.3459099531173706, -1.1215918064117432, -2.4781835079193115, -2.8200018405914307, -2.499547004699707, -2.713183879852295, -2.8840928077697754, -2.7772748470306396, -2.157728672027588, -3.845457077026367, -4.144548416137695, -3.3327298164367676, -3.247274875640869, -1.228410005569458, -1.7731828689575195, -1.677046537399292, -3.6318206787109375, -3.7386388778686523, -4.46500301361084, -4.123184680938721, -2.798638105392456, -2.7772748470306396, -2.8200018405914307, -3.4822750091552734, -2.7772748470306396, -2.9909110069274902, -3.503638744354248, -3.396820545196533, -2.4034106731414795, -2.7025017738342285, -2.307274341583252, -2.189774513244629, -1.3352283239364624, -2.200456142425537, -3.845457077026367, -2.755910873413086, -1.7411375045776367, -2.90545654296875, -3.4395480155944824, -2.488865375518799, -3.4395480155944824, -4.422275543212891, -3.9309117794036865, -2.606365442276001, -2.7025017738342285, -3.9950027465820312, -4.422275543212891, -3.2259116172790527, -2.3393197059631348, -2.6597745418548584, -2.307274341583252, -2.3393197059631348, -2.2111377716064453, -1.8693194389343262, -2.371365547180176, -2.1150014400482178, -2.1150014400482178, -1.6984102725982666, -1.9013649225234985, -1.6556830406188965, -2.86272931098938, -2.27522873878479, -2.350001811981201, -1.9761377573013306, -2.189774513244629, -2.1684107780456543, -1.8906831741333008, -1.8800013065338135, -2.90545654296875, -3.5250024795532227, -2.382047176361084, -2.488865375518799, -2.050910472869873, -2.2965924739837646, -2.27522873878479, -2.2859106063842773, -1.9868195056915283, -1.826592206954956, -3.396820545196533, -4.101820945739746, -3.7813663482666016, -4.016366004943848, -3.3754570484161377, -3.9309117794036865, -3.567729949951172, -1.6129558086395264, -3.2686386108398438, -1.2711372375488281, -1.5168192386627197, -2.2859106063842773, -1.826592206954956, -1.7304556369781494, -1.7731828689575195, -1.3512508869171143, -1.4100009202957153, -1.9868195056915283, -1.8800013065338135, -2.1150014400482178, -2.9695472717285156, -3.8240935802459717, -3.311366081237793, -1.709092140197754, -1.1750009059906006, -1.8693194389343262, -2.5850017070770264, -2.531592607498169, -2.3606834411621094, -1.8586375713348389, -1.452728271484375, -1.8052284717559814, -1.6556830406188965, -2.5529563426971436, -3.3754570484161377, -3.161820411682129, -4.208639144897461, -2.94818377494812, -3.8881843090057373, -3.097729206085205, -2.2431836128234863, -4.08045768737793, -3.204547882080078, -2.350001811981201, -2.723865509033203, -2.371365547180176, -2.050910472869873, -2.4461379051208496, -1.6129558086395264, -1.9761377573013306, -2.691819906234741, -4.101820945739746, -2.392728805541992, -3.610456943511963, -1.2818189859390259, -1.5702282190322876, -1.3886374235153198, -2.574319839477539, -1.7731828689575195, -1.6129558086395264, -2.264547348022461, -2.6170473098754883, -3.396820545196533, -3.4822750091552734, -3.653184413909912, -2.9695472717285156, -3.460911273956299, -2.157728672027588, -2.3606834411621094, -2.5636379718780518, -2.9695472717285156, -1.933410406112671, -2.1150014400482178, -1.9547741413116455, -2.1790924072265625, -1.8906831741333008, -2.86272931098938, -2.9909110069274902, -2.755910873413086, -2.307274341583252, -2.3606834411621094, -2.093637704849243, -2.050910472869873, -2.018864870071411, -1.8800013065338135, -1.2230689525604248, -1.399319052696228, -1.602273941040039, -2.94818377494812, -3.503638744354248, -3.5250024795532227, -3.653184413909912, -2.5209107398986816, -2.040228843688965, -2.1470468044281006, -1.2978419065475464, -2.157728672027588, -3.3327298164367676, -3.503638744354248, -2.574319839477539, -2.499547004699707, -1.8586375713348389, -2.2538652420043945, -1.3031827211380005, -1.7304556369781494, -1.3886374235153198, -3.354093074798584, -1.7625012397766113, -2.307274341583252, -3.055001974105835, -1.8052284717559814, -2.2111377716064453, -2.2859106063842773, -1.0681825876235962, -1.7411375045776367, -2.392728805541992, -2.681138038635254, -2.7345473766326904, -2.3393197059631348, -2.8413655757904053, -2.307274341583252, -3.503638744354248, -4.037729740142822, -2.8413655757904053, -3.4822750091552734, -3.567729949951172, -3.5250024795532227, -2.86272931098938, -2.94818377494812, -2.3393197059631348, -2.681138038635254, -2.3286380767822266, -1.709092140197754, -2.1790924072265625, -2.350001811981201, -1.2871599197387695, -2.1790924072265625, -2.0722742080688477, -2.606365442276001, -2.8840928077697754, -3.396820545196533, -2.681138038635254, -3.5890932083129883, -3.140456438064575, -2.606365442276001, -2.093637704849243, -2.382047176361084, -2.5636379718780518, -2.94818377494812, -3.1831841468811035, -2.307274341583252, -2.6170473098754883, -1.9761377573013306, -2.649092674255371, -2.189774513244629, -2.125683307647705, -2.3286380767822266, -3.503638744354248, -2.531592607498169, -3.3754570484161377, -2.9268200397491455, -2.3286380767822266, -2.1790924072265625, -2.1470468044281006, -3.4395480155944824, -2.6597745418548584, -2.649092674255371, -3.6318206787109375, -3.0336384773254395, -3.1831841468811035, -2.456820011138916, -1.8693194389343262, -2.574319839477539, -2.3179562091827393, -2.606365442276001, -2.90545654296875, -2.1790924072265625, -2.23250150680542, -3.1190929412841797, -3.653184413909912, -3.1190929412841797, -3.6959116458892822, -2.0722742080688477, -3.760002613067627, -3.503638744354248, -3.3754570484161377, -2.90545654296875, -2.1470468044281006, -1.7197740077972412, -3.7813663482666016, -2.8200018405914307, -2.4461379051208496, -2.7345473766326904, -3.4395480155944824, -3.2686386108398438, -3.396820545196533, -2.350001811981201, -3.546365737915039, -4.486367225646973, -3.845457077026367, -3.3754570484161377, -2.456820011138916, -2.414092540740967, -2.27522873878479, -1.340569019317627, -2.371365547180176, -2.3179562091827393, -3.7386388778686523, -3.204547882080078, -2.8200018405914307, -2.798638105392456, -2.9909110069274902, -2.94818377494812, -2.6277289390563965, -1.4634100198745728, -1.9013649225234985, -1.5809102058410645, -2.7025017738342285, -2.6597745418548584, -3.909548282623291, -3.4822750091552734, -3.055001974105835, -2.8413655757904053, -2.94818377494812, -3.0763659477233887, -3.567729949951172, -3.204547882080078, -0.9987506866455078, -0.8118187189102173, -1.3245463371276855, -2.638411045074463, -3.460911273956299, -3.0336384773254395, -3.247274875640869, -2.1470468044281006, -2.8840928077697754, -2.23250150680542, -2.4461379051208496, -2.5529563426971436, -1.5702282190322876, -2.456820011138916, -2.23250150680542, -2.2859106063842773, -2.125683307647705, -2.018864870071411, -2.3393197059631348, -1.8159103393554688, -2.8413655757904053, -1.7945466041564941, -1.9654558897018433, -1.3138644695281982, -1.0361371040344238, -1.3085236549377441, -2.8200018405914307, -2.8413655757904053, -2.681138038635254, -1.4420464038848877, -1.5488646030426025, -2.0295467376708984, -1.4206827878952026, -1.6450011730194092, -1.933410406112671, -2.093637704849243, -2.1790924072265625, -1.4634100198745728, -3.653184413909912, -2.9695472717285156, -2.3286380767822266, -2.350001811981201, -3.418184280395508, -4.101820945739746, -3.396820545196533, -3.4822750091552734, -2.2218198776245117, -2.713183879852295, -2.1470468044281006, -2.2538652420043945, -2.4034106731414795, -1.4206827878952026, -3.6745481491088867, -3.7172751426696777, -2.382047176361084, -3.0336384773254395, -2.691819906234741, -2.8413655757904053, -2.499547004699707, -3.097729206085205, -2.606365442276001, -1.3192055225372314, -1.6236374378204346, -2.2965924739837646, -2.018864870071411, -2.7345473766326904, -3.1831841468811035, -2.371365547180176, -1.5061373710632324, -2.200456142425537, -3.4395480155944824, -3.0763659477233887, -2.1684107780456543, -2.9268200397491455, -2.157728672027588, -2.350001811981201, -3.8240935802459717, -4.208639144897461, -3.354093074798584, -2.94818377494812, -2.9695472717285156, -2.90545654296875, -2.691819906234741, -2.7772748470306396, -1.8159103393554688, -1.0361371040344238, -2.8200018405914307, -4.101820945739746, -2.90545654296875, -2.392728805541992, -2.681138038635254, -3.760002613067627, -3.418184280395508, -2.200456142425537, -1.7411375045776367, -2.8840928077697754, -3.0336384773254395, -3.0336384773254395, -2.670456647872925, -1.8159103393554688, -2.755910873413086, -3.4395480155944824, -2.6597745418548584, -2.9695472717285156, -2.755910873413086, -2.606365442276001, -2.2218198776245117, -3.6745481491088867, -3.845457077026367, -2.8840928077697754, -3.0763659477233887, -2.2965924739837646, -1.9654558897018433, -3.7813663482666016, -3.2259116172790527, -2.7025017738342285, -3.460911273956299, -2.7025017738342285, -3.0336384773254395, -2.5529563426971436, -1.9868195056915283, -1.6236374378204346, -0.891932487487793, -2.5636379718780518, -2.9695472717285156, -2.5529563426971436, -2.157728672027588, -1.9120467901229858, -1.2657963037490845, -1.3886374235153198, -1.9227285385131836, -2.8840928077697754, -3.396820545196533, -4.187275409698486, -2.755910873413086, -2.424774169921875, -2.6597745418548584, -3.5250024795532227, -3.0763659477233887, -2.798638105392456, -3.7386388778686523, -3.418184280395508, -2.4034106731414795, -2.0295467376708984, -3.6745481491088867, -3.653184413909912, -2.5209107398986816, -2.5956838130950928, -2.3606834411621094, -2.5209107398986816, -1.5168192386627197, -2.008183002471924, -1.933410406112671, -3.7172751426696777, -4.016366004943848, -3.1190929412841797, -3.311366081237793, -2.606365442276001, -2.350001811981201, -3.653184413909912, -3.952275514602661, -4.6359124183654785, -3.7172751426696777, -2.755910873413086, -2.9268200397491455, -2.499547004699707, -2.649092674255371, -2.4461379051208496, -2.755910873413086, -3.760002613067627, -2.681138038635254, -2.638411045074463, -3.140456438064575, -3.097729206085205, -2.4034106731414795, -1.9975013732910156, -1.0895462036132812, -0.9880688786506653, -3.1831841468811035, -3.460911273956299, -2.0722742080688477, -2.8413655757904053, -1.2444326877593994, -2.3393197059631348, -2.350001811981201, -2.392728805541992, -1.2497735023498535, -0.8652278184890747, -1.5168192386627197, -2.5422744750976562, -3.204547882080078, -3.9736390113830566, -3.311366081237793, -2.755910873413086, -2.488865375518799, -2.488865375518799, -1.3459099531173706, -1.43136465549469, -3.161820411682129, -2.691819906234741, -1.8800013065338135, -2.2859106063842773, -1.9761377573013306, -1.2551145553588867, -1.7945466041564941, -1.8906831741333008, -2.1363651752471924, -2.8840928077697754, -3.5250024795532227, -3.546365737915039, -4.315457344055176, -3.567729949951172, -3.204547882080078, -1.826592206954956, -1.3352283239364624, -3.2686386108398438, -4.2300028800964355, -2.9695472717285156, -3.4395480155944824, -3.2259116172790527, -2.9268200397491455, -2.3179562091827393, -2.9909110069274902, -2.4461379051208496, -3.8240935802459717, -4.443639755249023, -3.1190929412841797, -2.90545654296875, -2.798638105392456, -3.097729206085205, -3.3754570484161377, -1.9868195056915283, -3.460911273956299, -3.012274742126465, -2.2218198776245117, -2.382047176361084, -2.499547004699707, -3.097729206085205, -2.798638105392456, -2.5956838130950928, -2.3606834411621094, -3.7813663482666016, -3.7813663482666016, -3.4822750091552734, -2.755910873413086, -3.546365737915039, -3.3754570484161377, -2.392728805541992, -3.5890932083129883, -3.2259116172790527, -2.94818377494812, -2.307274341583252, -2.093637704849243, -2.798638105392456, -1.2070462703704834, -3.418184280395508, -2.755910873413086, -3.140456438064575, -2.2431836128234863, -4.187275409698486, -3.2900023460388184, -4.059093475341797, -2.9695472717285156, -2.4781835079193115, -1.9975013732910156, -2.23250150680542, -1.3245463371276855, -2.424774169921875, -2.8200018405914307, -2.723865509033203, -2.2111377716064453, -3.610456943511963, -3.2259116172790527, -3.3327298164367676, -3.097729206085205, -1.4634100198745728, -0.8812506198883057, -1.8800013065338135, -1.5915920734405518, -1.5915920734405518, -3.6745481491088867, -2.4461379051208496, -2.5422744750976562, -2.8413655757904053, -3.952275514602661, -3.247274875640869, -3.204547882080078, -3.3327298164367676, -2.8200018405914307, -3.909548282623291, -2.755910873413086, -2.307274341583252, -3.311366081237793, -3.610456943511963, -3.1831841468811035, -2.4675018787384033, -3.4395480155944824, -3.503638744354248, -1.6343193054199219, -3.396820545196533, -3.460911273956299, -1.6450011730194092, -3.802729845046997, -3.5250024795532227, -2.9909110069274902, -2.681138038635254, -2.681138038635254, -2.7772748470306396, -3.247274875640869, -2.4354562759399414, -2.638411045074463, -2.307274341583252, -2.3179562091827393, -2.2431836128234863, -2.0615923404693604, -3.396820545196533, -2.050910472869873, -1.9013649225234985, -2.638411045074463, -3.802729845046997, -2.86272931098938, -2.2431836128234863, -1.5168192386627197, -1.4100009202957153, -1.0628416538238525, -2.90545654296875, -1.1696598529815674, -2.755910873413086, -2.264547348022461, -1.8586375713348389, -1.8693194389343262, -1.4100009202957153, -2.9695472717285156, -3.055001974105835, -2.157728672027588, -3.0336384773254395, -2.5209107398986816, -2.392728805541992, -2.093637704849243, -2.1150014400482178, -2.723865509033203, -2.6277289390563965, -2.4675018787384033, -2.392728805541992, -3.7386388778686523, -3.3754570484161377, -3.097729206085205, -2.3179562091827393, -3.802729845046997, -3.952275514602661, -2.8840928077697754, -1.6236374378204346, -3.4395480155944824, -2.9909110069274902, -2.125683307647705, -2.382047176361084, -1.4100009202957153, -1.1269326210021973, -0.9293187856674194, -2.5636379718780518, -1.2390917539596558, -1.004091501235962, -2.1043195724487305, -2.8200018405914307, -1.4634100198745728, -2.755910873413086, -2.4781835079193115, -3.0763659477233887, -2.90545654296875, -2.90545654296875, -2.264547348022461, -3.012274742126465, -3.204547882080078, -2.2111377716064453, -2.90545654296875, -3.055001974105835, -2.4034106731414795, -3.012274742126465, -3.8240935802459717, -4.101820945739746, -3.1190929412841797, -3.2686386108398438, -3.2686386108398438, -2.3393197059631348, -2.4675018787384033, -1.1750009059906006, -2.6597745418548584, -2.3179562091827393, -1.5275009870529175, -2.4354562759399414, -2.488865375518799, -2.7345473766326904, -2.3606834411621094, -2.2431836128234863, -2.082955837249756, -2.264547348022461, -1.9868195056915283, -3.4395480155944824, -2.670456647872925, -2.4675018787384033, -2.008183002471924, -1.9120467901229858, -1.2551145553588867, -1.2551145553588867, -2.189774513244629, -1.2551145553588867, -1.4847736358642578, -2.3393197059631348, -1.7304556369781494, -1.5595464706420898, -3.1190929412841797, -1.5702282190322876, -1.9975013732910156, -1.7304556369781494, -3.055001974105835, -2.2965924739837646, -2.2218198776245117, -2.3606834411621094, -2.691819906234741, -2.7772748470306396, -3.2900023460388184, -2.723865509033203, -2.2218198776245117, -2.157728672027588, -2.307274341583252, -3.2259116172790527, -3.6959116458892822, -1.9120467901229858, -1.9547741413116455, -3.3327298164367676, -2.1150014400482178, -2.7345473766326904, -2.755910873413086, -2.606365442276001, -3.3754570484161377, -3.354093074798584, -3.055001974105835, -3.1831841468811035, -3.204547882080078, -2.2965924739837646, -3.097729206085205, -1.3352283239364624, -1.1696598529815674, -2.3606834411621094, -1.452728271484375, -1.5595464706420898, -3.1831841468811035, -1.1803417205810547, -2.5529563426971436, -1.43136465549469, -2.488865375518799, -1.9547741413116455, -1.4634100198745728, -2.90545654296875, -2.7772748470306396, -1.8479558229446411, -2.755910873413086, -2.9695472717285156, -2.6170473098754883, -3.503638744354248, -3.2259116172790527, -2.7025017738342285, -2.649092674255371, -2.9695472717285156, -2.4781835079193115, -2.082955837249756, -2.8413655757904053, -2.2111377716064453, -3.097729206085205, -1.2123870849609375, -2.7025017738342285, -1.709092140197754, -1.1109099388122559, -2.798638105392456, -1.0895462036132812, -3.247274875640869, -3.055001974105835, -2.755910873413086, -2.3286380767822266, -3.460911273956299, -3.0336384773254395, -1.4206827878952026, -1.3459099531173706, -1.8800013065338135, -3.567729949951172, -3.1190929412841797, -2.606365442276001, -2.9909110069274902, -3.802729845046997, -3.2686386108398438, -2.7025017738342285, -3.097729206085205, -3.161820411682129, -2.90545654296875, -2.4781835079193115, -2.382047176361084, -2.798638105392456, -3.2259116172790527, -2.1790924072265625, -2.5529563426971436, -1.9120467901229858, -2.86272931098938, -3.802729845046997, -3.3754570484161377, -2.7772748470306396, -3.6318206787109375, -2.8200018405914307, -3.952275514602661, -2.2218198776245117, -2.8840928077697754, -3.3327298164367676, -4.016366004943848, -3.2259116172790527, -3.5890932083129883, -2.5636379718780518, -2.6170473098754883, -2.1684107780456543, -3.909548282623291, -2.8200018405914307, -3.012274742126465, -3.0763659477233887, -2.691819906234741, -3.311366081237793, -2.3286380767822266, -2.125683307647705, -1.5168192386627197, -1.5381829738616943, -1.933410406112671, -2.1150014400482178, -3.1190929412841797, -3.418184280395508, -2.713183879852295, -3.5250024795532227, -2.90545654296875, -2.7025017738342285, -3.5890932083129883, -2.7345473766326904, -2.681138038635254, -2.157728672027588, -1.6877285242080688, -3.610456943511963, -4.272730350494385, -2.574319839477539, -2.382047176361084, -1.6343193054199219, -2.3606834411621094, -1.8586375713348389, -2.5850017070770264, -2.8413655757904053, -2.264547348022461, -2.2431836128234863, -1.602273941040039, -2.3606834411621094, -2.0722742080688477, -1.5381829738616943, -3.460911273956299, -3.0336384773254395, -2.8200018405914307, -2.1363651752471924, -2.2538652420043945, -2.008183002471924, -2.424774169921875, -2.9268200397491455, -3.4822750091552734, -3.1190929412841797, -3.396820545196533, -1.4847736358642578, -3.012274742126465, -1.6877285242080688, -3.1190929412841797, -2.1150014400482178, -1.137614369392395, -2.94818377494812, -3.4822750091552734, -1.2978419065475464, -2.0295467376708984, -2.4675018787384033, -2.7772748470306396, -1.8586375713348389, -3.9309117794036865, -4.208639144897461, -3.7172751426696777, -3.055001974105835, -2.382047176361084, -2.6277289390563965, -2.6277289390563965, -3.5890932083129883, -4.272730350494385, -2.755910873413086, -1.6450011730194092, -3.5250024795532227, -3.247274875640869, -2.723865509033203, -2.4034106731414795, -3.311366081237793, -3.2259116172790527, -2.798638105392456, -3.012274742126465, -2.9268200397491455, -3.2900023460388184, -3.653184413909912, -3.1831841468811035, -2.9695472717285156, -2.755910873413086, -2.4781835079193115, -3.1831841468811035, -2.90545654296875, -2.6170473098754883, -2.606365442276001, -1.3619327545166016, -2.3286380767822266, -2.1790924072265625, -2.9268200397491455, -2.670456647872925, -3.610456943511963, -2.5209107398986816, -3.6745481491088867, -3.161820411682129, -3.204547882080078, -3.567729949951172, -2.157728672027588, -3.653184413909912, -3.760002613067627, -2.9909110069274902, -3.9736390113830566, -3.012274742126465, -3.9950027465820312, -3.5250024795532227, -3.5890932083129883, -2.6170473098754883, -3.567729949951172, -3.396820545196533, -1.8479558229446411, -3.5250024795532227, -3.610456943511963, -2.755910873413086, -4.165911674499512, -3.2259116172790527, -2.90545654296875, -3.1831841468811035, -2.94818377494812, -4.144548416137695, -3.952275514602661, -2.8200018405914307, -4.336821556091309, -3.8881843090057373, -2.8413655757904053, -3.418184280395508, -3.0336384773254395, -3.0336384773254395, -2.488865375518799, -4.037729740142822, -3.097729206085205, -3.6959116458892822, -2.382047176361084, -3.161820411682129, -3.5250024795532227, -3.354093074798584, -2.8413655757904053, -2.5636379718780518, -3.3754570484161377, -3.0336384773254395, -3.760002613067627, -4.593184947967529, -3.311366081237793, -2.9909110069274902, -3.2686386108398438, -3.503638744354248, -1.7625012397766113, -3.7813663482666016, -3.5890932083129883, -3.012274742126465, -2.4354562759399414, -3.802729845046997, -3.311366081237793, -2.5422744750976562, -2.382047176361084, -1.5381829738616943, -3.460911273956299, -3.2686386108398438, -1.4206827878952026, -0.9453415870666504, -0.715682327747345, -1.1002280712127686, -1.5595464706420898, -1.1643190383911133, -0.49403443932533264, -0.9026142358779907, -1.185682773590088, -1.9975013732910156, -0.5234094262123108, -2.5102291107177734, -2.2965924739837646, -2.1470468044281006, -1.1002280712127686, -0.9400006532669067, -0.7744323015213013, -0.9613642692565918, -2.2538652420043945, -2.27522873878479, -2.8200018405914307, -2.456820011138916, -2.606365442276001, -3.396820545196533, -3.2686386108398438, -1.9975013732910156, -3.097729206085205, -1.7625012397766113, -3.610456943511963, -4.443639755249023, -3.1190929412841797, -3.311366081237793, -2.125683307647705, -2.2111377716064453, -2.082955837249756, -2.264547348022461, -1.6129558086395264, -3.6959116458892822, -2.755910873413086, -1.8159103393554688, -2.7772748470306396, -2.456820011138916, -2.008183002471924, -2.9695472717285156, -1.826592206954956, -3.354093074798584, -3.140456438064575, -2.5102291107177734, -2.200456142425537, -3.6318206787109375, -3.802729845046997, -1.7731828689575195, -3.204547882080078, -2.6597745418548584, -1.783864974975586, -2.0722742080688477, -3.2900023460388184, -2.7772748470306396, -2.6170473098754883, -1.6129558086395264, -3.012274742126465, -2.90545654296875, -2.8413655757904053, -2.5636379718780518, -2.723865509033203, -2.9695472717285156, -3.1190929412841797, -2.94818377494812, -1.9227285385131836, -2.8840928077697754, -2.681138038635254, -3.204547882080078, -3.7813663482666016, -2.5102291107177734, -3.0763659477233887, -2.3179562091827393, -2.7025017738342285, -3.653184413909912, -2.94818377494812, -3.2686386108398438, -3.845457077026367, -4.400912284851074, -2.9695472717285156, -3.6318206787109375, -2.456820011138916, -2.713183879852295, -4.187275409698486, -2.8840928077697754, -3.396820545196533, -2.9909110069274902, -2.350001811981201, -2.5529563426971436, -2.23250150680542, -2.798638105392456, -3.909548282623291, -3.4395480155944824, -2.8413655757904053, -2.4461379051208496, -3.802729845046997, -4.059093475341797, -1.6129558086395264, -1.9868195056915283, -1.452728271484375, -3.012274742126465, -2.0722742080688477, -2.050910472869873, -1.751819372177124, -1.8800013065338135, -3.7172751426696777, -1.709092140197754, -3.0763659477233887, -2.670456647872925, -1.3565919399261475, -2.90545654296875, -1.6663649082183838, -1.1269326210021973, -1.6663649082183838, -2.125683307647705, -2.499547004699707, -1.1429553031921387, -1.9440921545028687, -1.377955436706543, -3.3754570484161377, -3.3327298164367676, -2.3606834411621094, -2.456820011138916, -2.350001811981201, -2.3179562091827393, -3.0336384773254395, -2.392728805541992, -1.9975013732910156, -2.4675018787384033, -1.6663649082183838, -2.050910472869873, -3.3327298164367676, -3.354093074798584, -2.681138038635254, -2.050910472869873, -2.86272931098938, -2.90545654296875, -2.8413655757904053, -2.713183879852295, -2.27522873878479, -2.392728805541992, -1.3192055225372314, -1.1429553031921387, -1.0735234022140503, -0.6809663772583008, -0.9293187856674194, -1.7197740077972412, -1.8693194389343262, -1.933410406112671, -3.546365737915039, -2.8413655757904053, -2.157728672027588, -2.5209107398986816, -2.3393197059631348, -2.040228843688965, -2.3286380767822266, -3.4395480155944824, -3.097729206085205, -2.606365442276001, -2.1790924072265625, -3.6745481491088867, -3.8240935802459717, -3.140456438064575, -2.8413655757904053, -2.1470468044281006, -2.713183879852295, -3.7813663482666016, -2.23250150680542, -2.681138038635254, -3.2259116172790527, -2.574319839477539, -2.606365442276001, -2.755910873413086, -1.7945466041564941, -3.503638744354248, -4.294093608856201, -3.1190929412841797, -2.200456142425537, -3.760002613067627, -3.546365737915039, -2.90545654296875, -1.6663649082183838, -2.27522873878479, -2.7772748470306396, -2.8200018405914307, -2.8200018405914307, -2.1150014400482178, -2.3606834411621094, -1.9654558897018433, -2.157728672027588, -1.8693194389343262, -2.0295467376708984, -1.7625012397766113, -1.6450011730194092, -1.8800013065338135, -2.2111377716064453, -1.6984102725982666, -2.3393197059631348, -2.6170473098754883, -3.9309117794036865, -3.8881843090057373, -3.055001974105835, -2.798638105392456, -1.8479558229446411, -1.2604553699493408, -1.1055688858032227, -1.933410406112671, -1.6984102725982666, -1.602273941040039, -1.1322736740112305, -1.2070462703704834, -2.9695472717285156, -2.3393197059631348, -1.6129558086395264, -2.1150014400482178, -2.691819906234741, -2.3606834411621094, -2.200456142425537, -2.606365442276001, -3.7386388778686523, -1.783864974975586, -1.709092140197754, -2.499547004699707, -3.567729949951172, -2.86272931098938, -2.7772748470306396, -2.0615923404693604, -3.7172751426696777, -2.499547004699707, -1.5168192386627197, -2.488865375518799, -3.3327298164367676, -3.6959116458892822, -1.9013649225234985, -1.8159103393554688, -2.4354562759399414, -2.6597745418548584, -2.3179562091827393, -3.7386388778686523, -1.9227285385131836, -2.040228843688965, -3.3754570484161377, -2.264547348022461, -2.8413655757904053, -2.9695472717285156, -2.2218198776245117, -2.7025017738342285, -2.9909110069274902, -1.5809102058410645, -1.6556830406188965, -2.6597745418548584, -1.5809102058410645, -2.8413655757904053, -3.012274742126465, -2.2431836128234863, -3.6745481491088867, -2.755910873413086, -1.6556830406188965, -1.783864974975586, -2.90545654296875, -2.456820011138916, -2.755910873413086, -1.2764781713485718, -2.7345473766326904, -3.012274742126465, -2.7345473766326904, -3.610456943511963, -3.140456438064575, -2.691819906234741, -2.8840928077697754, -2.2538652420043945, -1.8052284717559814, -1.340569019317627, -1.3886374235153198, -2.4675018787384033, -1.6877285242080688, -1.43136465549469, -1.751819372177124, -1.3138644695281982, -2.5636379718780518, -2.8840928077697754, -2.371365547180176, -2.414092540740967, -2.1684107780456543, -2.7345473766326904, -1.7411375045776367, -2.7345473766326904, -2.5422744750976562, -3.0336384773254395, -3.4395480155944824, -3.0336384773254395, -2.157728672027588, -2.8840928077697754, -2.27522873878479, -2.1790924072265625, -2.7772748470306396, -3.354093074798584, -3.3327298164367676, -2.8200018405914307, -2.082955837249756, -1.9761377573013306, -3.0336384773254395, -1.6129558086395264, -2.424774169921875, -2.018864870071411, -1.5168192386627197, -3.2900023460388184, -2.7345473766326904, -2.018864870071411, -2.8840928077697754, -1.6129558086395264, -2.798638105392456, -2.27522873878479, -1.8693194389343262, -3.3327298164367676, -3.055001974105835, -2.755910873413086, -3.653184413909912, -2.4781835079193115, -2.2218198776245117, -2.27522873878479, -2.713183879852295, -2.1470468044281006, -3.7172751426696777, -3.760002613067627, -2.755910873413086, -3.503638744354248, -4.486367225646973, -2.3179562091827393, -2.499547004699707, -2.1150014400482178, -1.6877285242080688, -2.018864870071411, -1.9654558897018433, -1.6450011730194092, -3.3754570484161377, -2.157728672027588, -2.008183002471924, -1.9227285385131836, -2.5529563426971436, -3.5890932083129883, -3.460911273956299, -3.311366081237793, -2.5209107398986816, -2.5850017070770264, -3.4395480155944824, -3.9309117794036865, -2.90545654296875, -3.567729949951172, -2.798638105392456, -2.7772748470306396, -2.5850017070770264, -2.606365442276001, -2.392728805541992, -1.2551145553588867, -3.161820411682129, -2.1470468044281006, -1.6343193054199219, -1.7945466041564941, -0.891932487487793, -1.2230689525604248, -1.137614369392395, -3.3754570484161377, -3.418184280395508, -3.2900023460388184, -2.1043195724487305, -2.3179562091827393, -2.5209107398986816, -2.189774513244629, -3.503638744354248, -3.1831841468811035, -2.94818377494812, -3.4822750091552734, -2.638411045074463, -2.1790924072265625, -2.8413655757904053, -2.424774169921875, -2.5850017070770264, -2.9268200397491455, -2.5636379718780518, -2.0722742080688477, -1.826592206954956, -1.9868195056915283, -2.7345473766326904, -3.6959116458892822, -1.9868195056915283, -2.4461379051208496, -2.488865375518799, -2.382047176361084, -1.7945466041564941, -1.4100009202957153, -3.161820411682129, -3.012274742126465, -2.8413655757904053, -2.638411045074463, -2.189774513244629, -2.350001811981201, -1.5061373710632324, -2.5209107398986816, -2.1790924072265625, -2.200456142425537, -1.3298872709274292, -3.012274742126465, -1.9013649225234985, -1.8052284717559814, -2.1150014400482178, -1.3565919399261475, -3.0763659477233887, -2.90545654296875, -1.8052284717559814, -2.371365547180176, -1.7625012397766113, -1.5488646030426025, -3.097729206085205, -1.5061373710632324, -1.4420464038848877, -1.751819372177124, -3.204547882080078, -2.424774169921875, -2.1790924072265625, -2.5850017070770264, -2.2538652420043945, -2.670456647872925, -2.2965924739837646, -1.4206827878952026, -1.7411375045776367, -3.140456438064575, -2.6170473098754883, -2.200456142425537, -2.307274341583252, -2.4781835079193115, -2.040228843688965, -1.9547741413116455, -2.798638105392456, -1.9547741413116455, -3.5250024795532227, -3.5890932083129883, -0.875909686088562, -2.9695472717285156, -2.8413655757904053, -3.567729949951172, -2.2538652420043945, -2.4034106731414795, -2.3393197059631348, -2.7025017738342285, -2.2538652420043945, -1.5595464706420898, -2.488865375518799, -1.7411375045776367, -2.3286380767822266, -1.5061373710632324, -1.1109099388122559, -3.0763659477233887, -1.8586375713348389, -1.9013649225234985, -2.414092540740967, -2.4034106731414795, -3.567729949951172, -4.016366004943848, -3.0763659477233887, -1.6877285242080688, -1.3672736883163452, -2.27522873878479, -1.9761377573013306, -1.452728271484375, -2.681138038635254, -3.503638744354248, -3.311366081237793, -2.94818377494812, -3.1831841468811035, -2.371365547180176, -3.8881843090057373, -1.2978419065475464, -2.86272931098938, -3.1831841468811035, -2.1790924072265625, -2.392728805541992, -1.6877285242080688, -2.755910873413086, -2.27522873878479, -1.2871599197387695, -2.9909110069274902, -3.161820411682129, -2.798638105392456, -3.6318206787109375, -2.5850017070770264, -2.2965924739837646, -3.3754570484161377, -3.2900023460388184, -1.8906831741333008, -3.1190929412841797, -2.2538652420043945, -1.6129558086395264, -1.6663649082183838, -1.9547741413116455, -0.7904551029205322, -3.2900023460388184, -3.4822750091552734, -2.1150014400482178, -1.3886374235153198, -1.377955436706543, -2.1043195724487305, -1.8906831741333008, -1.9120467901229858, -2.008183002471924, -3.5890932083129883, -3.546365737915039, -2.040228843688965, -1.933410406112671, -1.709092140197754, -2.1363651752471924, -3.503638744354248, -4.379549026489258, -3.9309117794036865, -2.2431836128234863, -1.5275009870529175, -1.1643190383911133, -2.018864870071411, -3.3327298164367676, -3.8240935802459717, -3.396820545196533, -3.140456438064575, -2.7772748470306396, -2.264547348022461, -3.140456438064575, -1.751819372177124, -1.43136465549469, -1.8906831741333008, -2.531592607498169, -3.760002613067627, -3.3327298164367676, -2.23250150680542, -1.5809102058410645, -3.204547882080078, -2.6597745418548584, -2.2859106063842773, -2.798638105392456, -2.8840928077697754, -1.43136465549469, -3.161820411682129, -3.2686386108398438, -3.1831841468811035, -2.8840928077697754, -3.0336384773254395, -2.531592607498169, -2.86272931098938, -1.2230689525604248, -1.3298872709274292, -1.602273941040039, -1.7411375045776367, -2.94818377494812, -2.6170473098754883, -1.8693194389343262, -1.3886374235153198, -1.9654558897018433, -2.264547348022461, -1.826592206954956, -2.2431836128234863, -2.093637704849243, -2.3286380767822266, -2.649092674255371, -1.9013649225234985, -2.27522873878479, -2.0722742080688477, -1.8693194389343262, -1.751819372177124, -3.2900023460388184, -3.354093074798584, -4.123184680938721, -2.5850017070770264, -2.189774513244629, -3.418184280395508, -2.382047176361084, -3.567729949951172, -2.050910472869873, -3.610456943511963, -3.2686386108398438, -2.3393197059631348, -3.0763659477233887, -2.8413655757904053, -1.933410406112671, -1.6663649082183838, -1.5168192386627197, -1.677046537399292, -3.161820411682129, -2.5636379718780518, -2.382047176361084, -2.200456142425537, -2.1790924072265625, -3.2259116172790527, -2.798638105392456, -2.4461379051208496, -2.5422744750976562, -2.040228843688965, -1.47409188747406, -3.4822750091552734, -3.161820411682129, -1.9120467901229858, -1.8052284717559814, -1.8052284717559814, -1.4847736358642578, -1.2497735023498535, -1.4420464038848877, -1.9761377573013306, -2.264547348022461, -1.5915920734405518, -1.3298872709274292, -2.8200018405914307, -3.6959116458892822, -3.396820545196533, -1.4100009202957153, -2.681138038635254, -1.5275009870529175, -1.43136465549469, -1.4420464038848877, -3.396820545196533, -3.311366081237793, -3.4822750091552734, -3.460911273956299, -2.382047176361084, -1.8906831741333008, -2.125683307647705, -1.399319052696228, -2.798638105392456, -3.2900023460388184, -2.5636379718780518, -1.9227285385131836, -2.157728672027588, -2.424774169921875, -1.43136465549469, -3.0763659477233887, -3.567729949951172, -3.055001974105835, -3.7386388778686523, -2.414092540740967, -1.6236374378204346, -1.9654558897018433, -1.7945466041564941, -2.606365442276001, -2.638411045074463, -3.140456438064575, -2.574319839477539, -1.6663649082183838, -2.90545654296875, -3.653184413909912, -3.567729949951172, -3.8240935802459717, -2.9695472717285156, -2.5956838130950928, -2.7345473766326904, -2.5209107398986816, -2.0615923404693604, -3.9950027465820312, -3.1190929412841797, -3.9309117794036865, -2.8840928077697754, -3.503638744354248, -4.25136661529541, -3.653184413909912, -2.082955837249756, -2.3286380767822266, -2.307274341583252, -3.097729206085205, -3.760002613067627, -3.8881843090057373, -3.140456438064575, -2.9268200397491455, -1.2871599197387695, -1.2070462703704834, -2.488865375518799, -2.2218198776245117, -2.350001811981201, -1.7945466041564941, -1.8693194389343262, -2.86272931098938, -2.6277289390563965, -2.1790924072265625, -2.3606834411621094, -2.1684107780456543, -2.1150014400482178, -2.082955837249756, -2.7345473766326904, -3.4822750091552734, -3.5890932083129883, -3.546365737915039, -3.8240935802459717, -3.012274742126465, -2.424774169921875, -2.307274341583252, -2.86272931098938, -2.9695472717285156, -2.23250150680542, -3.845457077026367, -3.0336384773254395, -3.653184413909912, -2.531592607498169, -2.488865375518799, -2.90545654296875, -2.2538652420043945, -2.2431836128234863, -2.9695472717285156, -2.7772748470306396, -3.140456438064575, -1.9120467901229858, -3.8240935802459717, -4.2300028800964355, -3.610456943511963, -3.2686386108398438, -2.8200018405914307, -2.798638105392456, -2.4461379051208496, -2.082955837249756, -1.5381829738616943, -2.0722742080688477, -2.27522873878479, -2.5209107398986816, -2.9695472717285156, -1.9654558897018433, -1.9868195056915283, -2.424774169921875, -3.610456943511963, -4.059093475341797, -3.7386388778686523, -2.8413655757904053, -1.4847736358642578, -1.2337509393692017, -1.5595464706420898, -2.1150014400482178, -1.43136465549469, -1.1696598529815674, -2.6597745418548584, -1.5702282190322876, -2.606365442276001, -1.9013649225234985, -1.3138644695281982, -2.691819906234741, -3.0336384773254395, -1.3352283239364624, -1.5702282190322876, -1.7945466041564941, -1.7731828689575195, -1.783864974975586, -2.90545654296875, -1.677046537399292, -1.2871599197387695, -2.8413655757904053, -1.6984102725982666, -2.0722742080688477, -1.6236374378204346, -1.9654558897018433, -1.9227285385131836, -2.1790924072265625, -2.9909110069274902, -3.012274742126465, -1.6343193054199219, -1.4847736358642578, -2.9268200397491455, -2.0722742080688477, -1.4954555034637451, -2.86272931098938, -1.8052284717559814, -1.1643190383911133, -1.8586375713348389, -1.3245463371276855, -2.86272931098938, -3.4822750091552734, -1.5275009870529175, -1.1002280712127686, -2.7772748470306396, -2.1150014400482178, -2.264547348022461, -3.567729949951172, -4.315457344055176, -2.7345473766326904, -2.3179562091827393, -1.9120467901229858, -3.5890932083129883, -3.952275514602661, -3.8881843090057373, -3.247274875640869, -3.4822750091552734, -3.2259116172790527, -1.5381829738616943, -1.8372740745544434, -2.1043195724487305, -3.2259116172790527, -3.5250024795532227, -1.933410406112671, -3.6318206787109375, -3.952275514602661, -4.08045768737793, -3.2900023460388184, -3.5250024795532227, -3.503638744354248, -2.264547348022461, -2.5102291107177734, -2.2431836128234863, -2.23250150680542, -1.9761377573013306, -2.6597745418548584, -3.4395480155944824, -2.414092540740967, -2.499547004699707, -3.6959116458892822, -3.311366081237793, -2.7345473766326904, -2.9695472717285156, -2.018864870071411, -2.6597745418548584, -2.798638105392456, -2.7345473766326904, -2.1684107780456543, -1.7731828689575195, -2.1043195724487305, -2.157728672027588, -3.5250024795532227, -1.5381829738616943, -1.5061373710632324, -2.9268200397491455, -2.189774513244629, -1.2818189859390259, -3.0763659477233887, -3.7386388778686523, -1.7197740077972412, -1.5168192386627197, -2.0295467376708984, -1.5168192386627197, -1.3352283239364624, -2.9268200397491455, -2.6277289390563965, -2.371365547180176, -2.382047176361084, -2.7025017738342285, -2.8200018405914307, -1.8906831741333008, -2.4461379051208496, -2.082955837249756, -2.8413655757904053, -2.531592607498169, -2.499547004699707, -3.952275514602661, -4.165911674499512, -3.161820411682129, -2.9695472717285156, -2.4461379051208496, -2.424774169921875, -3.2900023460388184, -3.802729845046997, -3.952275514602661, -3.2259116172790527, -3.610456943511963, -3.6959116458892822, -4.400912284851074, -3.3327298164367676, -2.7772748470306396, -2.6597745418548584, -3.909548282623291, -3.0336384773254395, -2.1790924072265625, -1.191023588180542, -1.2604553699493408, -1.2604553699493408, -1.4100009202957153, -1.3672736883163452, -1.8159103393554688, -1.4954555034637451, -2.082955837249756, -1.826592206954956, -1.078864336013794, -0.854546070098877, -0.6088640689849854, -0.9293187856674194, -0.891932487487793, -2.488865375518799, -2.4034106731414795, -1.0361371040344238, -0.8492051362991333, -1.041477918624878, -1.11625075340271, -1.0361371040344238, -1.2230689525604248, -1.2711372375488281, -2.1150014400482178, -1.0628416538238525, -0.576818585395813, -0.9239779114723206, -2.5209107398986816, -2.3393197059631348, -2.5636379718780518, -1.7625012397766113, -2.093637704849243, -1.2764781713485718, -1.0681825876235962, -2.5422744750976562, -2.3179562091827393, -1.5702282190322876, -1.2818189859390259, -1.1269326210021973, -1.9547741413116455, -1.6877285242080688, -1.6663649082183838, -1.2604553699493408, -0.875909686088562, -0.9079551696777344, -1.041477918624878, -0.7744323015213013, -1.0361371040344238, -0.7957960367202759, -1.078864336013794, -2.1363651752471924, -2.2431836128234863, -2.008183002471924, -1.9440921545028687, -1.8052284717559814, -1.8693194389343262, -1.751819372177124, -1.8372740745544434, -0.9880688786506653, -1.2390917539596558, -1.6663649082183838, -2.23250150680542, -1.7197740077972412, -1.6236374378204346, -1.2551145553588867, -1.3672736883163452, -0.875909686088562, -0.9400006532669067, -1.6556830406188965, -1.7945466041564941, -1.3619327545166016, -1.826592206954956, -1.377955436706543, -1.3459099531173706, -1.3512508869171143, -1.6129558086395264, -1.9547741413116455, -1.709092140197754, -1.5702282190322876, -1.3512508869171143, -1.43136465549469, -1.6129558086395264, -2.0295467376708984, -2.008183002471924, -1.9868195056915283, -2.1043195724487305, -2.018864870071411, -1.7411375045776367, -2.350001811981201, -1.9868195056915283, -1.9761377573013306, -1.7197740077972412, -1.9440921545028687, -2.1043195724487305, -1.0842053890228271, -2.414092540740967], "bench": "niah", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v17-niah_ruler-shaeba7d4f9-mlpgate-niah-iso-coadapt13l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step3000.pt@1", "task": "niah_kamradt", "row_idx": 0, "row_id": "0114_niah_test", "k": 64, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Answer", " the", " question", " using", " only", " the", " document", " below", ".", " Keep", " your", " answer", " short", " and", " direct", ".\n\n", "Question", ":", " What", " is", " the", " best", " thing", " to", " do", " in", " H", "anoi", "?\n\n", "Document", ":\n", "If", " the", " world", " were", " static", ",", " we", " could", " have", " mon", "oton", "ically", " increasing", " confidence", " in", " our", " beliefs", ".", " The", " more", " (", "and", " more", " varied", ")", " experience", " a", " belief", " survived", ",", " the", " less", " likely", " it", " would", " be", " false", ".", " Most", " people", " implicitly", " believe", " something", " like", " this", " about", " their", " opinions", ".", " And", " they", "'re", " justified", " in", " doing", " so", " with", " opinions", " about", " things", " that", " don", "'t", " change", " much", ",", " like", " human", " nature", ".", " But", " you", " can", "'t", " trust", " your", " opinions", " in", " the", " same", " way", " about", " things", " that", " change", ",", " which", " could", " include", " practically", " everything", " else", ".", " When", " experts", " are", " wrong", ",", " it", "'s", " often", " because", " they", "'re", " experts", " on", " an", " earlier", " version", " of", " the", " world", ".", " Is", " it", " possible", " to", " avoid", " that", "?", " Can", " you", " protect", " yourself", " against", " obsolete", " beliefs", "?", " To", " some", " extent", ",", " yes", ".", " I", " spent", " almost", " a", " decade", " investing", " in", " early", " stage", " startups", ",", " and", " cur", "iously", " enough", " protecting", " yourself", " against", " obsolete", " beliefs", " is", " exactly", " what", " you", " have", " to", " do", " to", " succeed", " as", " a", " startup", " investor", ".", " Most", " really", " good", " startup", " ideas", " look", " like", " bad", " ideas", " at", " first", ",", " and", " many", " of", " those", " look", " bad", " specifically", " because", " some", " change", " in", " the", " world", " just", " switched", " them", " from", " bad", " to", " good", ".", " I", " spent", " a", " lot", " of", " time", " learning", " to", " recognize", " such", " ideas", ",", " and", " the", " techniques", " I", " used", " may", " be", " applicable", " to", " ideas", " in", " general", ".", " The", " first", " step", " is", " to", " have", " an", " explicit", " belief", " in", " change", ".", " People", " who", " fall", " victim", " to", " a", " mon", "oton", "ically", " increasing", " confidence", " in", " their", " opinions", " are", " implicitly", " concluding", " the", " world", " is", " static", ".", " If", " you", " consciously", " remind", " yourself", " it", " isn", "'t", ",", " you", " start", " to", " look", " for", " change", ".", " Where", " should", " one", " look", " for", " it", "?", " Beyond", " the", " moderately", " useful", " general", "ization", " that", " human", " nature", " doesn", "'t", " change", " much", ",", " the", " unfortunate", " fact", " is", " that", " change", " is", " hard", " to", " predict", ".", " This", " is", " largely", " a", " t", "aut", "ology", " but", " worth", " remembering", " all", " the", " same", ":", " change", " that", " matters", " usually", " comes", " from", " an", " unfore", "seen", " quarter", ".", " So", " I", " don", "'t", " even", " try", " to", " predict", " it", ".", " When", " I", " get", " asked", " in", " interviews", " to", " predict", " the", " future", ",", " I", " always", " have", " to", " struggle", " to", " come", " up", " with", " something", " plausible", "-s", "ounding", " on", " the", " fly", ",", " like", " a", " student", " who", " hasn", "'t", " prepared", " for", " an", " exam", ".", " \\", "[[", "1", "](", "#", "f", "1", "n", ")\\", "]", " But", " it", "'s", " not", " out", " of", " laz", "iness", " that", " I", " haven", "'t", " prepared", ".", " It", " seems", " to", " me", " that", " beliefs", " about", " the", " future", " are", " so", " rarely", " correct", " that", " they", " usually", " aren", "'t", " worth", " the", " extra", " rig", "idity", " they", " impose", ",", " and", " that", " the", " best", " strategy", " is", " simply", " to", " be", " aggressively", " open", "-minded", ".", " Instead", " of", " trying", " to", " point", " yourself", " in", " the", " right", " direction", ",", " admit", " you", " have", " no", " idea", " what", " the", " right", " direction", " is", ",", " and", " try", " instead", " to", " be", " super", " sensitive", " to", " the", " winds", " of", " change", ".", " It", "'s", " ok", " to", " have", " working", " hypotheses", ",", " even", " though", " they", " may", " constrain", " you", " a", " bit", ",", " because", " they", " also", " motivate", " you", ".", " It", "'s", " exciting", " to", " chase", " things", " and", " exciting", " to", " try", " to", " guess", " answers", ".", " But", " you", " have", " to", " be", " disciplined", " about", " not", " letting", " your", " hypotheses", " hard", "en", " into", " anything", " more", ".", " \\", "[[", "2", "](", "#", "f", "2", "n", ")\\", "]", " I", " believe", " this", " passive", " m", ".o", ".", " works", " not", " just", " for", " evaluating", " new", " ideas", " but", " also", " for", " having", " them", ".", " The", " way", " to", " come", " up", " with", " new", " ideas", " is", " not", " to", " try", " explicitly", " to", ",", " but", " to", " try", " to", " solve", " problems", " and", " simply", " not", " discount", " weird", " h", "unch", "es", " you", " have", " in", " the", " process", ".", " The", " winds", " of", " change", " originate", " in", " the", " unconscious", " minds", " of", " domain", " experts", ".", " If", " you", "'re", " sufficiently", " expert", " in", " a", " field", ",", " any", " weird", " idea", " or", " apparently", " irrelevant", " question", " that", " occurs", " to", " you", " is", " ip", "so", " facto", " worth", " exploring", ".", " \\", "[[", "3", "](", "#", "f", "3", "n", ")\\", "]", " Within", " Y", " Com", "bin", "ator", ",", " when", " an", " idea", " is", " described", " as", " crazy", ",", " it", "'s", " a", " compliment", "\u2014in", " fact", ",", " on", " average", " probably", " a", " higher", " compliment", " than", " when", " an", " idea", " is", " described", " as", " good", ".", " Startup", " investors", " have", " extraordinary", " incentives", " for", " correcting", " obsolete", " beliefs", ".", " If", " they", " can", " realize", " before", " other", " investors", " that", " some", " apparently", " unp", "rom", "ising", " startup", " isn", "'t", ",", " they", " can", " make", " a", " huge", " amount", " of", " money", ".", " But", " the", " incentives", " are", " more", " than", " just", " financial", ".", " Investors", "'", " opinions", " are", " explicitly", " tested", ":", " startups", " come", " to", " them", " and", " they", " have", " to", " say", " yes", " or", " no", ",", " and", " then", ",", " fairly", " quickly", ",", " they", " learn", " whether", " they", " guessed", " right", ".", " The", " investors", " who", " say", " no", " to", " a", " Google", " (", "and", " there", " were", " several", ")", " will", " remember", " it", " for", " the", " rest", " of", " their", " lives", ".", " Anyone", " who", " must", " in", " some", " sense", " bet", " on", " ideas", " rather", " than", " merely", " commenting", " on", " them", " has", " similar", " incentives", ".", " Which", " means", " anyone", " who", " wants", " such", " incentives", " can", " have", " them", ",", " by", " turning", " their", " comments", " into", " bets", ":", " if", " you", " write", " about", " a", " topic", " in", " some", " fairly", " durable", " and", " public", " form", ",", " you", "'ll", " find", " you", " worry", " much", " more", " about", " getting", " things", " right", " than", " most", " people", " would", " in", " a", " casual", " conversation", ".", " \\", "[[", "4", "](", "#", "f", "4", "n", ")\\", "]", " Another", " trick", " I", "'ve", " found", " to", " protect", " myself", " against", " obsolete", " beliefs", " is", " to", " focus", " initially", " on", " people", " rather", " than", " ideas", ".", " Though", " the", " nature", " of", " future", " discoveries", " is", " hard", " to", " predict", ",", " I", "'ve", " found", " I", " can", " predict", " quite", " well", " what", " sort", " of", " people", " will", " make", " them", ".", " Good", " new", " ideas", " come", " from", " earnest", ",", " energetic", ",", " independent", "-minded", " people", ".", " Betting", " on", " people", " over", " ideas", " saved", " me", " countless", " times", " as", " an", " investor", ".", " We", " thought", " Airbnb", " was", " a", " bad", " idea", ",", " for", " example", ".", " But", " we", " could", " tell", " the", " founders", " were", " earnest", ",", " energetic", ",", " and", " independent", "-minded", ".", " (", "Indeed", ",", " almost", " path", "ologically", " so", ".)", " So", " we", " suspended", " disbelief", " and", " funded", " them", ".", " This", " too", " seems", " a", " technique", " that", " should", " be", " generally", " applicable", ".", " Surround", " yourself", " with", " the", " sort", " of", " people", " new", " ideas", " come", " from", ".", " If", " you", " want", " to", " notice", " quickly", " when", " your", " beliefs", " become", " obsolete", ",", " you", " can", "'t", " do", " better", " than", " to", " be", " friends", " with", " the", " people", " whose", " discoveries", " will", " make", " them", " so", ".", " It", "'s", " hard", " enough", " already", " not", " to", " become", " the", " prisoner", " of", " your", " own", " expertise", ",", " but", " it", " will", " only", " get", " harder", ",", " because", " change", " is", " accelerating", ".", " That", "'s", " not", " a", " recent", " trend", ";", " change", " has", " been", " accelerating", " since", " the", " pale", "olithic", " era", ".", " Ideas", " be", "get", " ideas", ".", " I", " don", "'t", " expect", " that", " to", " change", ".", " But", " I", " could", " be", " wrong", ".", " **", "Notes", "**", " \\", "[", "1", "\\", "]", " My", " usual", " trick", " is", " to", " talk", " about", " aspects", " of", " the", " present", " that", " most", " people", " haven", "'t", " noticed", " yet", ".", " \\", "[", "2", "\\", "]", " Especially", " if", " they", " become", " well", " enough", " known", " that", " people", " start", " to", " identify", " them", " with", " you", ".", " You", " have", " to", " be", " extra", " skeptical", " about", " things", " you", " want", " to", " believe", ",", " and", " once", " a", " hypothesis", " starts", " to", " be", " identified", " with", " you", ",", " it", " will", " almost", " certainly", " start", " to", " be", " in", " that", " category", ".", " \\", "[", "3", "\\", "]", " In", " practice", " \"", "s", "ufficient", "ly", " expert", "\"", " doesn", "'t", " require", " one", " to", " be", " recognized", " as", " an", " expert", "\u2014which", " is", " a", " trailing", " indicator", " in", " any", " case", ".", " In", " many", " fields", " a", " year", " of", " focused", " work", " plus", " caring", " a", " lot", " would", " be", " enough", ".", " \\", "[", "4", "\\", "]", " Though", " they", " are", " public", " and", " persist", " indefinitely", ",", " comments", " on", " e", ".g", ".", " forums", " and", " places", " like", " Twitter", " seem", " empir", "ically", " to", " work", " like", " casual", " conversation", ".", " The", " threshold", " may", " be", " whether", " what", " you", " write", " has", " a", " title", ".", " **", "Thanks", "**", " to", " Sam", " Alt", "man", ",", " Patrick", " Coll", "ison", ",", " and", " Robert", " Morris", " for", " reading", " drafts", " of", " this", ".", " I", "'ve", " done", " several", " types", " of", " work", " over", " the", " years", " but", " I", " don", "'t", " know", " another", " as", " counter", "int", "uitive", " as", " startup", " investing", ".", " The", " two", " most", " important", " things", " to", " understand", " about", " startup", " investing", ",", " as", " a", " business", ",", " are", " (", "1", ")", " that", " effectively", " all", " the", " returns", " are", " concentrated", " in", " a", " few", " big", " winners", ",", " and", " (", "2", ")", " that", " the", " best", " ideas", " look", " initially", " like", " bad", " ideas", ".", " The", " first", " rule", " I", " knew", " intellectually", ",", " but", " didn", "'t", " really", " grasp", " till", " it", " happened", " to", " us", ".", " The", " total", " value", " of", " the", " companies", " we", "'ve", " funded", " is", " around", " ", "1", "0", " billion", ",", " give", " or", " take", " a", " few", ".", " But", " just", " two", " companies", ",", " Dropbox", " and", " Airbnb", ",", " account", " for", " about", " three", " quarters", " of", " it", ".", " In", " startups", ",", " the", " big", " winners", " are", " big", " to", " a", " degree", " that", " violates", " our", " expectations", " about", " variation", ".", " I", " don", "'t", " know", " whether", " these", " expectations", " are", " innate", " or", " learned", ",", " but", " whatever", " the", " cause", ",", " we", " are", " just", " not", " prepared", " for", " the", " ", "1", "0", "0", "0", "x", " variation", " in", " outcomes", " that", " one", " finds", " in", " startup", " investing", ".", " That", " yields", " all", " sorts", " of", " strange", " consequences", ".", " For", " example", ",", " in", " purely", " financial", " terms", ",", " there", " is", " probably", " at", " most", " one", " company", " in", " each", " Y", "C", " batch", " that", " will", " have", " a", " significant", " effect", " on", " our", " returns", ",", " and", " the", " rest", " are", " just", " a", " cost", " of", " doing", " business", ".", " \\", "[[", "1", "](", "#", "f", "1", "n", ")\\", "]", " I", " haven", "'t", " really", " assim", "ilated", " that", " fact", ",", " partly", " because", " it", "'s", " so", " counter", "int", "uitive", ",", " and", " partly", " because", " we", "'re", " not", " doing", " this", " just", " for", " financial", " reasons", ";", " Y", "C", " would", " be", " a", " pretty", " lonely", " place", " if", " we", " only", " had", " one", " company", " per", " batch", ".", " And", " yet", " it", "'s", " true", ".", " To", " succeed", " in", " a", " domain", " that", " violates", " your", " int", "u", "itions", ",", " you", " need", " to", " be", " able", " to", " turn", " them", " off", " the", " way", " a", " pilot", " does", " when", " flying", " through", " clouds", ".", " \\", "[[", "2", "](", "#", "f", "2", "n", ")\\", "]", " You", " need", " to", " do", " what", " you", " know", " intellectually", " to", " be", " right", ",", " even", " though", " it", " feels", " wrong", ".", " It", "'s", " a", " constant", " battle", " for", " us", ".", " It", "'s", " hard", " to", " make", " ourselves", " take", " enough", " risks", ".", " When", " you", " interview", " a", " startup", " and", " think", " \"", "they", " seem", " likely", " to", " succeed", ",\"", " it", "'s", " hard", " not", " to", " fund", " them", ".", " And", " yet", ",", " financially", " at", " least", ",", " there", " is", " only", " one", " kind", " of", " success", ":", " they", "'re", " either", " going", " to", " be", " one", " of", " the", " really", " big", " winners", " or", " not", ",", " and", " if", " not", " it", " doesn", "'t", " matter", " whether", " you", " fund", " them", ",", " because", " even", " if", " they", " succeed", " the", " effect", " on", " your", " returns", " will", " be", " insignificant", ".", " In", " the", " same", " day", " of", " interviews", " you", " might", " meet", " some", " smart", " ", "1", "9", " year", " olds", " who", " aren", "'t", " even", " sure", " what", " they", " want", " to", " work", " on", ".", " Their", " chances", " of", " succeeding", " seem", " small", ".", " But", " again", ",", " it", "'s", " not", " their", " chances", " of", " succeeding", " that", " matter", " but", " their", " chances", " of", " succeeding", " really", " big", ".", " The", " probability", " that", " any", " group", " will", " succeed", " really", " big", " is", " micro", "sc", "op", "ically", " small", ",", " but", " the", " probability", " that", " those", " ", "1", "9", " year", " olds", " will", " might", " be", " higher", " than", " that", " of", " the", " other", ",", " safer", " group", ".", " The", " probability", " that", " a", " startup", " will", " make", " it", " big", " is", " not", " simply", " a", " constant", " fraction", " of", " the", " probability", " that", " they", " will", " succeed", " at", " all", ".", " If", " it", " were", ",", " you", " could", " fund", " everyone", " who", " seemed", " likely", " to", " succeed", " at", " all", ",", " and", " you", "'d", " get", " that", " fraction", " of", " big", " hits", ".", " Unfortunately", " picking", " winners", " is", " harder", " than", " that", ".", " You", " have", " to", " ignore", " the", " elephant", " in", " front", " of", " you", ",", " the", " likelihood", " they", "'ll", " succeed", ",", " and", " focus", " instead", " on", " the", " separate", " and", " almost", " invis", "ibly", " int", "angible", " question", " of", " whether", " they", "'ll", " succeed", " really", " big", ".", " **", "Hard", "er", "**", " That", "'s", " made", " harder", " by", " the", " fact", " that", " the", " best", " startup", " ideas", " seem", " at", " first", " like", " bad", " ideas", ".", " I", "'ve", " written", " about", " this", " before", ":", " if", " a", " good", " idea", " were", " obviously", " good", ",", " someone", " else", " would", " already", " have", " done", " it", ".", " So", " the", " most", " successful", " founders", " tend", " to", " work", " on", " ideas", " that", " few", " beside", " them", " realize", " are", " good", ".", " Which", " is", " not", " that", " far", " from", " a", " description", " of", " insanity", ",", " till", " you", " reach", " the", " point", " where", " you", " see", " results", ".", " The", " first", " time", " Peter", " Th", "iel", " spoke", " at", " Y", "C", " he", " drew", " a", " V", "enn", " diagram", " that", " illustrates", " the", " situation", " perfectly", ".", " He", " drew", " two", " intersect", "ing", " circles", ",", " one", " labelled", " \"", "se", "ems", " like", " a", " bad", " idea", "\"", " and", " the", " other", " \"", "is", " a", " good", " idea", ".\"", " The", " intersection", " is", " the", " sweet", " spot", " for", " startups", ".", " This", " concept", " is", " a", " simple", " one", " and", " yet", " seeing", " it", " as", " a", " V", "enn", " diagram", " is", " illumin", "ating", ".", " It", " reminds", " you", " that", " there", " is", " an", " intersection", "\u2014that", " there", " are", " good", " ideas", " that", " seem", " bad", ".", " It", " also", " reminds", " you", " that", " the", " vast", " majority", " of", " ideas", " that", " seem", " bad", " are", " bad", ".", " The", " fact", " that", " the", " best", " ideas", " seem", " like", " bad", " ideas", " makes", " it", " even", " harder", " to", " recognize", " the", " big", " winners", ".", " It", " means", " the", " probability", " of", " a", " startup", " making", " it", " really", " big", " is", " not", " merely", " not", " a", " constant", " fraction", " of", " the", " probability", " that", " it", " will", " succeed", ",", " but", " that", " the", " startups", " with", " a", " high", " probability", " of", " the", " former", " will", " seem", " to", " have", " a", " disproportionately", " low", " probability", " of", " the", " latter", ".", " History", " tends", " to", " get", " rewritten", " by", " big", " successes", ",", " so", " that", " in", " retrospect", " it", " seems", " obvious", " they", " were", " going", " to", " make", " it", " big", ".", " For", " that", " reason", " one", " of", " my", " most", " valuable", " memories", " is", " how", " lame", " Facebook", " sounded", " to", " me", " when", " I", " first", " heard", " about", " it", ".", " A", " site", " for", " college", " students", " to", " waste", " time", "?", " It", " seemed", " the", " perfect", " bad", " idea", ":", " a", " site", " (", "1", ")", " for", " a", " niche", " market", " (", "2", ")", " with", " no", " money", " (", "3", ")", " to", " do", " something", " that", " didn", "'t", " matter", ".", " One", " could", " have", " described", " Microsoft", " and", " Apple", " in", " exactly", " the", " same", " terms", ".", " \\", "[[", "3", "](", "#", "f", "3", "n", ")\\", "]", " **", "Hard", "er", " Still", "**", " Wait", ",", " it", " gets", " worse", ".", " You", " not", " only", " have", " to", " solve", " this", " hard", " problem", ",", " but", " you", " have", " to", " do", " it", " with", " no", " indication", " of", " whether", " you", "'re", " succeeding", ".", " When", " you", " pick", " a", " big", " winner", ",", " you", " won", "'t", " know", " it", " for", " two", " years", ".", " Meanwhile", ",", " the", " one", " thing", " you", " _", "can", "_", " measure", " is", " dangerously", " misleading", ".", " The", " one", " thing", " we", " can", " track", " precisely", " is", " how", " well", " the", " startups", " in", " each", " batch", " do", " at", " fundraising", " after", " Demo", " Day", ".", " But", " we", " know", " that", "'s", " the", " wrong", " metric", ".", " There", "'s", " no", " correlation", " between", " the", " percentage", " of", " startups", " that", " raise", " money", " and", " the", " metric", " that", " does", " matter", " financially", ",", " whether", " that", " batch", " of", " startups", " contains", " a", " big", " winner", " or", " not", ".", " Except", " an", " inverse", " one", ".", " That", "'s", " the", " scary", " thing", ":", " fundraising", " is", " not", " merely", " a", " useless", " metric", ",", " but", " positively", " misleading", ".", " We", "'re", " in", " a", " business", " where", " we", " need", " to", " pick", " unp", "rom", "ising", "-looking", " outliers", ",", " and", " the", " huge", " scale", " of", " the", " successes", " means", " we", " can", " afford", " to", " spread", " our", " net", " very", " widely", ".", " The", " big", " winners", " could", " generate", " ", "1", "0", ",", "0", "0", "0", "x", " returns", ".", " That", " means", " for", " each", " big", " winner", " we", " could", " pick", " a", " thousand", " companies", " that", " returned", " nothing", " and", " still", " end", " up", " ", "1", "0", "x", " ahead", ".", " If", " we", " ever", " got", " to", " the", " point", " where", " ", "1", "0", "0", "%", " of", " the", " startups", " we", " funded", " were", " able", " to", " raise", " money", " after", " Demo", " Day", ",", " it", " would", " almost", " certainly", " mean", " we", " were", " being", " too", " conservative", ".", " \\", "[[", "4", "](", "#", "f", "4", "n", ")\\", "]", " It", " takes", " a", " conscious", " effort", " not", " to", " do", " that", " too", ".", " After", " ", "1", "5", " cycles", " of", " preparing", " startups", " for", " investors", " and", " then", " watching", " how", " they", " do", ",", " I", " can", " now", " look", " at", " a", " group", " we", "'re", " interviewing", " through", " Demo", " Day", " investors", "'", " eyes", ".", " But", " those", " are", " the", " wrong", " eyes", " to", " look", " through", "!", " We", " can", " afford", " to", " take", " at", " least", " ", "1", "0", "x", " as", " much", " risk", " as", " Demo", " Day", " investors", ".", " And", " since", " risk", " is", " usually", " proportion", "ate", " to", " reward", ",", " if", " you", " can", " afford", " to", " take", " more", " risk", " you", " should", ".", " What", " would", " it", " mean", " to", " take", " ", "1", "0", "x", " more", " risk", " than", " Demo", " Day", " investors", "?", " We", "'d", " have", " to", " be", " willing", " to", " fund", " ", "1", "0", "x", " more", " startups", " than", " they", " would", ".", " Which", " means", " that", " even", " if", " we", "'re", " generous", " to", " ourselves", " and", " assume", " that", " Y", "C", " can", " on", " average", " triple", " a", " startup", "'s", " expected", " value", ",", " we", "'d", " be", " taking", " the", " right", " amount", " of", " risk", " if", " only", " ", "3", "0", "%", " of", " the", " startups", " were", " able", " to", " raise", " significant", " funding", " after", " Demo", " Day", ".", " I", " don", "'t", " know", " what", " fraction", " of", " them", " currently", " raise", " more", " after", " Demo", " Day", ".", " I", " deliberately", " avoid", " calculating", " that", " number", ",", " because", " if", " you", " start", " measuring", " something", " you", " start", " optimizing", " it", ",", " and", " I", " know", " it", "'s", " the", " wrong", " thing", " to", " optimize", ".", " \\", "[[", "5", "](", "#", "f", "5", "n", ")\\", "]", " But", " the", " percentage", " is", " certainly", " way", " over", " ", "3", "0", "%.", " And", " frankly", " the", " thought", " of", " a", " ", "3", "0", "%", " success", " rate", " at", " fundraising", " makes", " my", " stomach", " cl", "ench", ".", " A", " Demo", " Day", " where", " only", " ", "3", "0", "%", " of", " the", " startups", " were", " fund", "able", " would", " be", " a", " sh", "amb", "les", ".", " Everyone", " would", " agree", " that", " Y", "C", " had", " jumped", " the", " shark", ".", " We", " ourselves", " would", " feel", " that", " Y", "C", " had", " jumped", " the", " shark", ".", " And", " yet", " we", "'d", " all", " be", " wrong", ".", " For", " better", " or", " worse", " that", "'s", " never", " going", " to", " be", " more", " than", " a", " thought", " experiment", ".", " We", " could", " never", " stand", " it", ".", " How", " about", " that", " for", " counter", "int", "uitive", "?", " I", " can", " lay", " out", " what", " I", " know", " to", " be", " the", " right", " thing", " to", " do", ",", " and", " still", " not", " do", " it", ".", " I", " can", " make", " up", " all", " sorts", " of", " plausible", " just", "ifications", ".", " It", " would", " hurt", " Y", "C", "'s", " brand", " (", "at", " least", " among", " the", " in", "num", "erate", ")", " if", " we", " invested", " in", " huge", " numbers", " of", " risky", " startups", " that", " fl", "amed", " out", ".", " It", " might", " dil", "ute", " the", " value", " of", " the", " alumni", " network", ".", " Perhaps", " most", " convinc", "ingly", ",", " it", " would", " be", " dem", "oral", "izing", " for", " us", " to", " be", " up", " to", " our", " ch", "ins", " in", " failure", " all", " the", " time", ".", " But", " I", " know", " the", " real", " reason", " we", "'re", " so", " conservative", " is", " that", " we", " just", " haven", "'t", " assim", "ilated", " the", " fact", " of", " ", "1", "0", "0", "0", "x", " variation", " in", " returns", ".", " We", "'ll", " probably", " never", " be", " able", " to", " bring", " ourselves", " to", " take", " risks", " proportion", "ate", " to", " the", " returns", " in", " this", " business", ".", " The", " best", " we", " can", " hope", " for", " is", " that", " when", " we", " interview", " a", " group", " and", " find", " ourselves", " thinking", " \"", "they", " seem", " like", " good", " founders", ",", " but", " what", " are", " investors", " going", " to", " think", " of", " this", " crazy", " idea", "?\"", " we", "'ll", " continue", " to", " be", " able", " to", " say", " \"", "who", " cares", " what", " investors", " think", "?\"", " That", "'s", " what", " we", " thought", " about", " Airbnb", ",", " and", " if", " we", " want", " to", " fund", " more", " Air", "bn", "bs", " we", " have", " to", " stay", " good", " at", " thinking", " it", ".", " **", "Notes", "**", " \\", "[", "1", "\\", "]", " I", "'m", " not", " saying", " that", " the", " big", " winners", " are", " all", " that", " matters", ",", " just", " that", " they", "'re", " all", " that", " matters", " financially", " for", " investors", ".", " Since", " we", "'re", " not", " doing", " Y", "C", " mainly", " for", " financial", " reasons", ",", " the", " big", " winners", " aren", "'t", " all", " that", " matters", " to", " us", ".", " We", "'re", " delighted", " to", " have", " funded", " Reddit", ",", " for", " example", ".", " Even", " though", " we", " made", " comparatively", " little", " from", " it", ",", " Reddit", " has", " had", " a", " big", " effect", " on", " the", " world", ",", " and", " it", " introduced", " us", " to", " Steve", " Huffman", " and", " Alexis", " Oh", "anian", ",", " both", " of", " whom", " have", " become", " good", " friends", ".", " Nor", " do", " we", " push", " founders", " to", " try", " to", " become", " one", " of", " the", " big", " winners", " if", " they", " don", "'t", " want", " to", ".", " We", " didn", "'t", " \"", "swing", " for", " the", " fences", "\"", " in", " our", " own", " startup", " (", "Vi", "aw", "eb", ",", " which", " was", " acquired", " for", " $", "5", "0", " million", "),", " and", " it", " would", " feel", " pretty", " bogus", " to", " press", " founders", " to", " do", " something", " we", " didn", "'t", " do", ".", " Our", " rule", " is", " that", " it", "'s", " up", " to", " the", " founders", ".", " Some", " want", " to", " take", " over", " the", " world", ",", " and", " some", " just", " want", " that", " first", " few", " million", ".", " But", " we", " invest", " in", " so", " many", " companies", " that", " we", " don", "'t", " have", " to", " sweat", " any", " one", " outcome", ".", " In", " fact", ",", " we", " don", "'t", " have", " to", " sweat", " whether", " startups", " have", " exits", " at", " all", ".", " The", " biggest", " exits", " are", " the", " only", " ones", " that", " matter", " financially", ",", " and", " those", " are", " guaranteed", " in", " the", " sense", " that", " if", " a", " company", " becomes", " big", " enough", ",", " a", " market", " for", " its", " shares", " will", " inevitably", " arise", ".", " Since", " the", " remaining", " outcomes", " don", "'t", " have", " a", " significant", " effect", " on", " returns", ",", " it", "'s", " cool", " with", " us", " if", " the", " founders", " want", " to", " sell", " early", " for", " a", " small", " amount", ",", " or", " grow", " slowly", " and", " never", " sell", " (", "i", ".e", ".", " become", " a", " so", "-called", " lifestyle", " business", "),", " or", " even", " shut", " the", " company", " down", ".", " We", "'re", " sometimes", " disappointed", " when", " a", " startup", " we", " had", " high", " hopes", " for", " doesn", "'t", " do", " well", ",", " but", " this", " disappointment", " is", " mostly", " the", " ordinary", " variety", " that", " anyone", " feels", " when", " that", " happens", ".", " \\", "[", "2", "\\", "]", " Without", " visual", " cues", " (", "e", ".g", ".", " the", " horizon", ")", " you", " can", "'t", " distinguish", " between", " gravity", " and", " acceleration", ".", " Which", " means", " if", " you", "'re", " flying", " through", " clouds", " you", " can", "'t", " tell", " what", " the", " attitude", " of", " the", " aircraft", " is", ".", " You", " could", " feel", " like", " you", "'re", " flying", " straight", " and", " level", " while", " in", " fact", " you", "'re", " descending", " in", " a", " spiral", ".", " The", " solution", " is", " to", " ignore", " what", " your", " body", " is", " telling", " you", " and", " listen", " only", " to", " your", " instruments", ".", " But", " it", " turns", " out", " to", " be", " very", " hard", " to", " ignore", " what", " your", " body", " is", " telling", " you", ".", " Every", " pilot", " knows", " about", " this", " [", "problem", "](", "http", "://", "en", ".wikipedia", ".org", "/wiki", "/S", "patial", "_dis", "orientation", ")", " and", " yet", " it", " is", " still", " a", " leading", " cause", " of", " accidents", ".", " \\", "[", "3", "\\", "]", " Not", " all", " big", " hits", " follow", " this", " pattern", " though", ".", " The", " reason", " Google", " seemed", " a", " bad", " idea", " was", " that", " there", " were", " already", " lots", " of", " search", " engines", " and", " there", " didn", "'t", " seem", " to", " be", " room", " for", " another", ".", " \\", "[", "4", "\\", "]", " A", " startup", "'s", " success", " at", " fundraising", " is", " a", " function", " of", " two", " things", ":", " what", " they", "'re", " selling", " and", " how", " good", " they", " are", " at", " selling", " it", ".", " And", " while", " we", " can", " teach", " startups", " a", " lot", " about", " how", " to", " appeal", " to", " investors", ",", " even", " the", " most", " convincing", " pitch", " can", "'t", " sell", " an", " idea", " that", " investors", " don", "'t", " like", ".", " I", " was", " genuinely", " worried", " that", " Airbnb", ",", " for", " example", ",", " would", " not", " be", " able", " to", " raise", " money", " after", " Demo", " Day", ".", " I", " couldn", "'t", " convince", " [", "Fred", " Wilson", "](", "air", "bnb", ".html", ")", " to", " fund", " them", ".", " They", " might", " not", " have", " raised", " money", " at", " all", " but", " for", " the", " coincidence", " that", " Greg", " Mc", "Ad", "oo", ",", " our", " contact", " at", " Sequ", "o", "ia", ",", " was", " one", " of", " a", " handful", " of", " V", "Cs", " who", " understood", " the", " vacation", " rental", " business", ",", " having", " spent", " much", " of", " the", " previous", " two", " years", " investigating", " it", ".", " \\", "[", "5", "\\", "]", " I", " calculated", " it", " once", " for", " the", " last", " batch", " before", " a", " consortium", " of", " investors", " started", " offering", " investment", " automatically", " to", " every", " startup", " we", " funded", ",", " summer", " ", "2", "0", "1", "0", ".", " At", " the", " time", " it", " was", " ", "9", "4", "%", " (", "3", "3", " of", " ", "3", "5", " companies", " that", " tried", " to", " raise", " money", " succeeded", ",", " and", " one", " didn", "'t", " try", " because", " they", " were", " already", " profitable", ").", " Pres", "umably", " it", "'s", " lower", " now", " because", " of", " that", " investment", ";", " in", " the", " old", " days", " it", " was", " raise", " after", " Demo", " Day", " or", " die", ".", " **", "Thanks", "**", " to", " Sam", " Alt", "man", ",", " Paul", " Buch", "heit", ",", " Patrick", " Coll", "ison", ",", " Jessica", " Livingston", ",", " Geoff", " R", "al", "ston", ",", " and", " Har", "j", " Tag", "gar", " for", " reading", " drafts", " of", " this", ".", " One", " reason", " programmers", " dislike", " meetings", " so", " much", " is", " that", " they", "'re", " on", " a", " different", " type", " of", " schedule", " from", " other", " people", ".", " Meetings", " cost", " them", " more", ".", " There", " are", " two", " types", " of", " schedule", ",", " which", " I", "'ll", " call", " the", " manager", "'s", " schedule", " and", " the", " maker", "'s", " schedule", ".", " The", " manager", "'s", " schedule", " is", " for", " bosses", ".", " It", "'s", " embodied", " in", " the", " traditional", " appointment", " book", ",", " with", " each", " day", " cut", " into", " one", " hour", " intervals", ".", " You", " can", " block", " off", " several", " hours", " for", " a", " single", " task", " if", " you", " need", " to", ",", " but", " by", " default", " you", " change", " what", " you", "'re", " doing", " every", " hour", ".", " When", " you", " use", " time", " that", " way", ",", " it", "'s", " merely", " a", " practical", " problem", " to", " meet", " with", " someone", ".", " Find", " an", " open", " slot", " in", " your", " schedule", ",", " book", " them", ",", " and", " you", "'re", " done", ".", " Most", " powerful", " people", " are", " on", " the", " manager", "'s", " schedule", ".", " It", "'s", " the", " schedule", " of", " command", ".", " But", " there", "'s", " another", " way", " of", " using", " time", " that", "'s", " common", " among", " people", " who", " make", " things", ",", " like", " programmers", " and", " writers", ".", " They", " generally", " prefer", " to", " use", " time", " in", " units", " of", " half", " a", " day", " at", " least", ".", " You", " can", "'t", " write", " or", " program", " well", " in", " units", " of", " an", " hour", ".", " That", "'s", " barely", " enough", " time", " to", " get", " started", ".", " When", " you", "'re", " operating", " on", " the", " maker", "'s", " schedule", ",", " meetings", " are", " a", " disaster", ".", " A", " single", " meeting", " can", " blow", " a", " whole", " afternoon", ",", " by", " breaking", " it", " into", " two", " pieces", " each", " too", " small", " to", " do", " anything", " hard", " in", ".", " Plus", " you", " have", " to", " remember", " to", " go", " to", " the", " meeting", ".", " That", "'s", " no", " problem", " for", " someone", " on", " the", " manager", "'s", " schedule", ".", " There", "'s", " always", " something", " coming", " on", " the", " next", " hour", ";", " the", " only", " question", " is", " what", ".", " But", " when", " someone", " on", " the", " maker", "'s", " schedule", " has", " a", " meeting", ",", " they", " have", " to", " think", " about", " it", ".", " For", " someone", " on", " the", " maker", "'s", " schedule", ",", " having", " a", " meeting", " is", " like", " throwing", " an", " exception", ".", " It", " doesn", "'t", " merely", " cause", " you", " to", " switch", " from", " one", " task", " to", " another", ";", " it", " changes", " the", " mode", " in", " which", " you", " work", ".", " I", " find", " one", " meeting", " can", " sometimes", " affect", " a", " whole", " day", ".", " A", " meeting", " commonly", " blows", " at", " least", " half", " a", " day", ",", " by", " breaking", " up", " a", " morning", " or", " afternoon", ".", " But", " in", " addition", " there", "'s", " sometimes", " a", " casc", "ading", " effect", ".", " If", " I", " know", " the", " afternoon", " is", " going", " to", " be", " broken", " up", ",", " I", "'m", " slightly", " less", " likely", " to", " start", " something", " ambitious", " in", " the", " morning", ".", " I", " know", " this", " may", " sound", " overs", "ensitive", ",", " but", " if", " you", "'re", " a", " maker", ",", " think", " of", " your", " own", " case", ".", " Don", "'t", " your", " spirits", " rise", " at", " the", " thought", " of", " having", " an", " entire", " day", " free", " to", " work", ",", " with", " no", " appointments", " at", " all", "?", " Well", ",", " that", " means", " your", " spirits", " are", " correspond", "ingly", " depressed", " when", " you", " don", "'t", ".", " And", " ambitious", " projects", " are", " by", " definition", " close", " to", " the", " limits", " of", " your", " capacity", ".", " A", " small", " decrease", " in", " morale", " is", " enough", " to", " kill", " them", " off", ".", " Each", " type", " of", " schedule", " works", " fine", " by", " itself", ".", " Problems", " arise", " when", " they", " meet", ".", " Since", " most", " powerful", " people", " operate", " on", " the", " manager", "'s", " schedule", ",", " they", "'re", " in", " a", " position", " to", " make", " everyone", " resonate", " at", " their", " frequency", " if", " they", " want", " to", ".", " But", " the", " smarter", " ones", " restrain", " themselves", ",", " if", " they", " know", " that", " some", " of", " the", " people", " working", " for", " them", " need", " long", " chunks", " of", " time", " to", " work", " in", ".", " Our", " case", " is", " an", " unusual", " one", ".", " Nearly", " all", " investors", ",", " including", " all", " V", "Cs", " I", " know", ",", " operate", " on", " the", " manager", "'s", " schedule", ".", " But", " [", "Y", " Com", "bin", "ator", "](", "http", "://", "y", "com", "bin", "ator", ".com", ")", " runs", " on", " the", " maker", "'s", " schedule", ".", " R", "tm", " and", " Trevor", " and", " I", " do", " because", " we", " always", " have", ",", " and", " Jessica", " does", " too", ",", " mostly", ",", " because", " she", "'s", " gotten", " into", " sync", " with", " us", ".", " I", " wouldn", "'t", " be", " surprised", " if", " there", " start", " to", " be", " more", " companies", " like", " us", ".", " I", " suspect", " founders", " may", " increasingly", " be", " able", " to", " resist", ",", " or", " at", " least", " postpone", ",", " turning", " into", " managers", ",", " just", " as", " a", " few", " decades", " ago", " they", " started", " to", " be", " able", " to", " resist", " switching", " from", " jeans", " to", " suits", ".", " How", " do", " we", " manage", " to", " advise", " so", " many", " startups", " on", " the", " maker", "'s", " schedule", "?", " By", " using", " the", " classic", " device", " for", " sim", "ulating", " the", " manager", "'s", " schedule", " within", " the", " maker", "'s", ":", " office", " hours", ".", " Several", " times", " a", " week", " I", " set", " aside", " a", " chunk", " of", " time", " to", " meet", " founders", " we", "'ve", " funded", ".", " These", " chunks", " of", " time", " are", " at", " the", " end", " of", " my", " working", " day", ",", " and", " I", " wrote", " a", " signup", " program", " that", " ensures", " all", " the", " appointments", " within", " a", " given", " set", " of", " office", " hours", " are", " clustered", " at", " the", " end", ".", " Because", " they", " come", " at", " the", " end", " of", " my", " day", " these", " meetings", " are", " never", " an", " interruption", ".", " (", "Unless", " their", " working", " day", " ends", " at", " the", " same", " time", " as", " mine", ",", " the", " meeting", " presumably", " interrupts", " theirs", ",", " but", " since", " they", " made", " the", " appointment", " it", " must", " be", " worth", " it", " to", " them", ".)", " During", " busy", " periods", ",", " office", " hours", " sometimes", " get", " long", " enough", " that", " they", " compress", " the", " day", ",", " but", " they", " never", " interrupt", " it", ".", " When", " we", " were", " working", " on", " [", "our", " own", " startup", "](", "start", ".html", "),", " back", " in", " the", " ", "9", "0", "s", ",", " I", " evolved", " another", " trick", " for", " partition", "ing", " the", " day", ".", " I", " used", " to", " program", " from", " dinner", " till", " about", " ", "3", " am", " every", " day", ",", " because", " at", " night", " no", " one", " could", " interrupt", " me", ".", " Then", " I", "'d", " sleep", " till", " about", " ", "1", "1", " am", ",", " and", " come", " in", " and", " work", " until", " dinner", " on", " what", " I", " called", " \"", "business", " stuff", ".\"", " I", " never", " thought", " of", " it", " in", " these", " terms", ",", " but", " in", " effect", " I", " had", " two", " work", "days", " each", " day", ",", " one", " on", " the", " manager", "'s", " schedule", " and", " one", " on", " the", " maker", "'s", ".", " When", " you", "'re", " operating", " on", " the", " manager", "'s", " schedule", " you", " can", " do", " something", " you", "'d", " never", " want", " to", " do", " on", " the", " maker", "'s", ":", " you", " can", " have", " speculative", " meetings", ".", " You", " can", " meet", " someone", " just", " to", " get", " to", " know", " one", " another", ".", " If", " you", " have", " an", " empty", " slot", " in", " your", " schedule", ",", " why", " not", "?", " Maybe", " it", " will", " turn", " out", " you", " can", " help", " one", " another", " in", " some", " way", ".", " Business", " people", " in", " Silicon", " Valley", " (", "and", " the", " whole", " world", ",", " for", " that", " matter", ")", " have", " speculative", " meetings", " all", " the", " time", ".", " They", "'re", " effectively", " free", " if", " you", "'re", " on", " the", " manager", "'s", " schedule", ".", " They", "'re", " so", " common", " that", " there", "'s", " distinctive", " language", " for", " proposing", " them", ":", " saying", " that", " you", " want", " to", " \"", "grab", " coffee", ",\"", " for", " example", ".", " Spec", "ulative", " meetings", " are", " terribly", " costly", " if", " you", "'re", " on", " the", " maker", "'s", " schedule", ",", " though", ".", " Which", " puts", " us", " in", " something", " of", " a", " bind", ".", " Everyone", " assumes", " that", ",", " like", " other", " investors", ",", " we", " run", " on", " the", " manager", "'s", " schedule", ".", " So", " they", " introduce", " us", " to", " someone", " they", " think", " we", " ought", " to", " meet", ",", " or", " send", " us", " an", " email", " proposing", " we", " grab", " coffee", ".", " At", " this", " point", " we", " have", " two", " options", ",", " neither", " of", " them", " good", ":", " we", " can", " meet", " with", " them", ",", " and", " lose", " half", " a", " day", "'s", " work", ";", " or", " we", " can", " try", " to", " avoid", " meeting", " them", ",", " and", " probably", " offend", " them", ".", " Till", " recently", " we", " weren", "'t", " clear", " in", " our", " own", " minds", " about", " the", " source", " of", " the", " problem", ".", " We", " just", " took", " it", " for", " granted", " that", " we", " had", " to", " either", " blow", " our", " schedules", " or", " offend", " people", ".", " But", " now", " that", " I", "'ve", " realized", " what", "'s", " going", " on", ",", " perhaps", " there", "'s", " a", " third", " option", ":", " to", " write", " something", " explaining", " the", " two", " types", " of", " schedule", ".", " Maybe", " eventually", ",", " if", " the", " conflict", " between", " the", " manager", "'s", " schedule", " and", " the", " maker", "'s", " schedule", " starts", " to", " be", " more", " widely", " understood", ",", " it", " will", " become", " less", " of", " a", " problem", ".", " Those", " of", " us", " on", " the", " maker", "'s", " schedule", " are", " willing", " to", " compromise", ".", " We", " know", " we", " have", " to", " have", " some", " number", " of", " meetings", ".", " All", " we", " ask", " from", " those", " on", " the", " manager", "'s", " schedule", " is", " that", " they", " understand", " the", " cost", ".", " **", "Thanks", "**", " to", " Sam", " Alt", "man", ",", " Trevor", " Black", "well", ",", " Paul", " Buch", "heit", ",", " Jessica", " Livingston", ",", " and", " Robert", " Morris", " for", " reading", " drafts", " of", " this", ".", " **", "Related", ":**", " [", "How", " to", " Do", " What", " You", " Love", "](", "love", ".html", ")", " [", "Good", " and", " Bad", " Pro", "crast", "ination", "](", "pro", "crast", "ination", ".html", ")", " A", " few", " months", " ago", " an", " article", " about", " Y", " Com", "bin", "ator", " said", " that", " early", " on", " it", " had", " been", " a", " \"", "one", "-man", " show", ".\"", " It", "'s", " sadly", " common", " to", " read", " that", " sort", " of", " thing", ".", " But", " the", " problem", " with", " that", " description", " is", " not", " just", " that", " it", "'s", " unfair", ".", " It", "'s", " also", " misleading", ".", " Much", " of", " what", "'s", " most", " novel", " about", " Y", "C", " is", " due", " to", " Jessica", " Livingston", ".", " If", " you", " don", "'t", " understand", " her", ",", " you", " don", "'t", " understand", " Y", "C", ".", " So", " let", " me", " tell", " you", " a", " little", " about", " Jessica", ".", " Y", "C", " had", " ", "4", " founders", ".", " Jessica", " and", " I", " decided", " one", " night", " to", " start", " it", ",", " and", " the", " next", " day", " we", " recruited", " my", " friends", " Robert", " Morris", " and", " Trevor", " Black", "well", ".", " Jessica", " and", " I", " ran", " Y", "C", " day", " to", " day", ",", " and", " Robert", " and", " Trevor", " read", " applications", " and", " did", " interviews", " with", " us", ".", " Jessica", " and", " I", " were", " already", " dating", " when", " we", " started", " Y", "C", ".", " At", " first", " we", " tried", " to", " act", " \"", "professional", "\"", " about", " this", ",", " meaning", " we", " tried", " to", " conceal", " it", ".", " In", " retrospect", " that", " seems", " ridiculous", ",", " and", " we", " soon", " dropped", " the", " pret", "ense", ".", " And", " the", " fact", " that", " Jessica", " and", " I", " were", " a", " couple", " is", " a", " big", " part", " of", " what", " made", " Y", "C", " what", " it", " was", ".", " Y", "C", " felt", " like", " a", " family", ".", " The", " founders", " early", " on", " were", " mostly", " young", ".", " We", " all", " had", " dinner", " together", " once", " a", " week", ",", " cooked", " for", " the", " first", " couple", " years", " by", " me", ".", " Our", " first", " building", " had", " been", " a", " private", " home", ".", " The", " overall", " atmosphere", " was", " shock", "ingly", " different", " from", " a", " VC", "'s", " office", " on", " Sand", " Hill", " Road", ",", " in", " a", " way", " that", " was", " entirely", " for", " the", " better", ".", " There", " was", " an", " authenticity", " that", " everyone", " who", " walked", " in", " could", " sense", ".", " And", " that", " didn", "'t", " just", " mean", " that", " people", " trusted", " us", ".", " It", " was", " the", " perfect", " quality", " to", " inst", "ill", " in", " startups", ".", " Authentic", "ity", " is", " one", " of", " the", " most", " important", " things", " Y", "C", " looks", " for", " in", " founders", ",", " not", " just", " because", " f", "akers", " and", " opportun", "ists", " are", " annoying", ",", " but", " because", " authenticity", " is", " one", " of", " the", " main", " things", " that", " separates", " the", " most", " successful", " startups", " from", " the", " rest", ".", " Early", " Y", "C", " was", " a", " family", ",", " and", " Jessica", " was", " its", " mom", ".", " And", " the", " culture", " she", " defined", " was", " one", " of", " Y", "C", "'s", " most", " important", " innovations", ".", " Culture", " is", " important", " in", " any", " organization", ",", " but", " at", " Y", "C", " culture", " wasn", "'t", " just", " how", " we", " behaved", " when", " we", " built", " the", " product", ".", " At", " Y", "C", ",", " the", " culture", " was", " the", " product", ".", " Jessica", " was", " also", " the", " mom", " in", " another", " sense", ":", " she", " had", " the", " last", " word", ".", " Everything", " we", " did", " as", " an", " organization", " went", " through", " her", " first", " \u2014", " who", " to", " fund", ",", " what", " to", " say", " to", " the", " public", ",", " how", " to", " deal", " with", " other", " companies", ",", " who", " to", " hire", ",", " everything", ".", " Before", " we", " had", " kids", ",", " Y", "C", " was", " more", " or", " less", " our", " life", ".", " There", " was", " no", " real", " distinction", " between", " working", " hours", " and", " not", ".", " We", " talked", " about", " Y", "C", " all", " the", " time", ".", " And", " while", " there", " might", " be", " some", " businesses", " that", " it", " would", " be", " tedious", " to", " let", " infect", " your", " private", " life", ",", " we", " liked", " it", ".", " We", "'d", " started", " Y", "C", " because", " it", " was", " something", " we", " were", " interested", " in", ".", " And", " some", " of", " the", " problems", " we", " were", " trying", " to", " solve", " were", " endlessly", " difficult", ".", " How", " do", " you", " recognize", " good", " founders", "?", " You", " could", " talk", " about", " that", " for", " years", ",", " and", " we", " did", ";", " we", " still", " do", ".", " I", "'m", " better", " at", " some", " things", " than", " Jessica", ",", " and", " she", "'s", " better", " at", " some", " things", " than", " me", ".", " One", " of", " the", " things", " she", "'s", " best", " at", " is", " judging", " people", ".", " She", "'s", " one", " of", " those", " rare", " individuals", " with", " x", "-ray", " vision", " for", " character", ".", " She", " can", " see", " through", " any", " kind", " of", " faker", " almost", " immediately", ".", " Her", " nickname", " within", " Y", "C", " was", " the", " Social", " Radar", ",", " and", " this", " special", " power", " of", " hers", " was", " critical", " in", " making", " Y", "C", " what", " it", " is", ".", " The", " earlier", " you", " pick", " startups", ",", " the", " more", " you", "'re", " picking", " the", " founders", ".", " Later", " stage", " investors", " get", " to", " try", " products", " and", " look", " at", " growth", " numbers", ".", " At", " the", " stage", " where", " Y", "C", " invest", "s", ",", " there", " is", " often", " neither", " a", " product", " nor", " any", " numbers", ".", " Others", " thought", " Y", "C", " had", " some", " special", " insight", " about", " the", " future", " of", " technology", ".", " Mostly", " we", " had", " the", " same", " sort", " of", " insight", " S", "ocrates", " claimed", ":", " we", " at", " least", " knew", " we", " knew", " nothing", ".", " What", " made", " Y", "C", " successful", " was", " being", " able", " to", " pick", " good", " founders", ".", " We", " thought", " Airbnb", " was", " a", " bad", " idea", ".", " We", " funded", " it", " because", " we", " liked", " the", " founders", ".", " During", " interviews", ",", " Robert", " and", " Trevor", " and", " I", " would", " pepper", " the", " applicants", " with", " technical", " questions", ".", " Jessica", " would", " mostly", " watch", ".", " A", " lot", " of", " the", " applicants", " probably", " read", " her", " as", " some", " kind", " of", " secretary", ",", " especially", " early", " on", ",", " because", " she", " was", " the", " one", " who", "'d", " go", " out", " and", " get", " each", " new", " group", " and", " she", " didn", "'t", " ask", " many", " questions", ".", " She", " was", " ok", " with", " that", ".", " It", " was", " easier", " for", " her", " to", " watch", " people", " if", " they", " didn", "'t", " notice", " her", ".", " But", " after", " the", " interview", ",", " the", " three", " of", " us", " would", " turn", " to", " Jessica", " and", " ask", " \"", "What", " does", " the", " Social", " Radar", " say", "?\"", " \\", "[[", "1", "](", "#", "f", "1", "n", ")\\", "]", " Having", " the", " Social", " Radar", " at", " interviews", " wasn", "'t", " just", " how", " we", " picked", " founders", " who", "'d", " be", " successful", ".", " It", " was", " also", " how", " we", " picked", " founders", " who", " were", " good", " people", ".", " At", " first", " we", " did", " this", " because", " we", " couldn", "'t", " help", " it", ".", " Imagine", " what", " it", " would", " feel", " like", " to", " have", " x", "-ray", " vision", " for", " character", ".", " Being", " around", " bad", " people", " would", " be", " intoler", "able", ".", " So", " we", "'d", " refuse", " to", " fund", " founders", " whose", " characters", " we", " had", " doubts", " about", " even", " if", " we", " thought", " they", "'d", " be", " successful", ".", " Though", " we", " initially", " did", " this", " out", " of", " self", "-ind", "ul", "gence", ",", " it", " turned", " out", " to", " be", " very", " valuable", " to", " Y", "C", ".", " We", " didn", "'t", " realize", " it", " in", " the", " beginning", ",", " but", " the", " people", " we", " were", " picking", " would", " become", " the", " Y", "C", " alumni", " network", ".", " And", " once", " we", " picked", " them", ",", " unless", " they", " did", " something", " really", " egregious", ",", " they", " were", " going", " to", " be", " part", " of", " it", " for", " life", ".", " Some", " now", " think", " Y", "C", "'s", " alumni", " network", " is", " its", " most", " valuable", " feature", ".", " I", " personally", " think", " Y", "C", "'s", " advice", " is", " pretty", " good", " too", ",", " but", " the", " alumni", " network", " is", " certainly", " among", " the", " most", " valuable", " features", ".", " The", " level", " of", " trust", " and", " helpful", "ness", " is", " remarkable", " for", " a", " group", " of", " such", " size", ".", " And", " Jessica", " is", " the", " main", " reason", " why", ".", " (", "As", " we", " later", " learned", ",", " it", " probably", " cost", " us", " little", " to", " reject", " people", " whose", " characters", " we", " had", " doubts", " about", ",", " because", " how", " good", " founders", " are", " and", " how", " well", " they", " do", " are", " [", "not", " orthogonal", "](", "mean", ".html", ").", " If", " bad", " founders", " succeed", " at", " all", ",", " they", " tend", " to", " sell", " early", ".", " The", " most", " successful", " founders", " are", " almost", " all", " good", ".)", " If", " Jessica", " was", " so", " important", " to", " Y", "C", ",", " why", " don", "'t", " more", " people", " realize", " it", "?", " Part", "ly", " because", " I", "'m", " a", " writer", ",", " and", " writers", " always", " get", " disproportionate", " attention", ".", " Y", "C", "'s", " brand", " was", " initially", " my", " brand", ",", " and", " our", " applicants", " were", " people", " who", "'d", " read", " my", " essays", ".", " But", " there", " is", " another", " reason", ":", " Jessica", " hates", " attention", ".", " Talking", " to", " reporters", " makes", " her", " nervous", ".", " The", " thought", " of", " giving", " a", " talk", " par", "aly", "zes", " her", ".", " She", " was", " even", " uncomfortable", " at", " our", " wedding", ",", " because", " the", " bride", " is", " always", " the", " center", " of", " attention", ".", " \\", "[[", "2", "](", "#", "f", "2", "n", ")\\", "]", " It", "'s", " not", " just", " because", " she", "'s", " shy", " that", " she", " hates", " attention", ",", " but", " because", " it", " throws", " off", " the", " Social", " Radar", ".", " She", " can", "'t", " be", " herself", ".", " You", " can", "'t", " watch", " people", " when", " everyone", " is", " watching", " you", ".", " Another", " reason", " attention", " worries", " her", " is", " that", " she", " hates", " brag", "ging", ".", " In", " anything", " she", " does", " that", "'s", " publicly", " visible", ",", " her", " biggest", " fear", " (", "after", " the", " obvious", " fear", " that", " it", " will", " be", " bad", ")", " is", " that", " it", " will", " seem", " ost", "ent", "at", "ious", ".", " She", " says", " being", " too", " modest", " is", " a", " common", " problem", " for", " women", ".", " But", " in", " her", " case", " it", " goes", " beyond", " that", ".", " She", " has", " a", " horror", " of", " ost", "ent", "ation", " so", " visceral", " it", "'s", " almost", " a", " ph", "obia", ".", " She", " also", " hates", " fighting", ".", " She", " can", "'t", " do", " it", ";", " she", " just", " shuts", " down", ".", " And", " unfortunately", " there", " is", " a", " good", " deal", " of", " fighting", " in", " being", " the", " public", " face", " of", " an", " organization", ".", " So", " although", " Jessica", " more", " than", " anyone", " made", " Y", "C", " unique", ",", " the", " very", " qualities", " that", " enabled", " her", " to", " do", " it", " mean", " she", " tends", " to", " get", " written", " out", " of", " Y", "C", "'s", " history", ".", " Everyone", " buys", " this", " story", " that", " PG", " started", " Y", "C", " and", " his", " wife", " just", " kind", " of", " helped", ".", " Even", " Y", "C", "'s", " hat", "ers", " buy", " it", ".", " A", " couple", " years", " ago", " when", " people", " were", " attacking", " us", " for", " not", " funding", " more", " female", " founders", " (", "than", " exist", "),", " they", " all", " treated", " Y", "C", " as", " identical", " with", " PG", ".", " It", " would", " have", " spoiled", " the", " narrative", " to", " acknowledge", " Jessica", "'s", " central", " role", " at", " Y", "C", ".", " Jessica", " was", " boiling", " mad", " that", " people", " were", " accusing", " _", "her", "_", " company", " of", " sexism", ".", " I", "'ve", " never", " seen", " her", " ang", "rier", " about", " anything", ".", " But", " she", " did", " not", " contradict", " them", ".", " Not", " publicly", ".", " In", " private", " there", " was", " a", " great", " deal", " of", " prof", "anity", ".", " And", " she", " wrote", " three", " separate", " essays", " about", " the", " question", " of", " female", " founders", ".", " But", " she", " could", " never", " bring", " herself", " to", " publish", " any", " of", " them", ".", " She", "'d", " seen", " the", " level", " of", " vit", "ri", "ol", " in", " this", " debate", ",", " and", " she", " sh", "rank", " from", " engaging", ".", " \\", "[[", "3", "](", "#", "f", "3", "n", ")\\", "]", " It", " wasn", "'t", " just", " because", " she", " disliked", " fighting", ".", " She", "'s", " so", " sensitive", " to", " character", " that", " it", " rep", "els", " her", " even", " to", " fight", " with", " dishonest", " people", ".", " The", " idea", " of", " mixing", " it", " up", " with", " link", "b", "ait", " journalists", " or", " Twitter", " trolls", " would", " seem", " to", " her", " not", " merely", " frightening", ",", " but", " disgusting", ".", " But", " Jessica", " knew", " her", " example", " as", " a", " successful", " female", " founder", " would", " encourage", " more", " women", " to", " start", " companies", ",", " so", " last", " year", " she", " did", " something", " Y", "C", " had", " never", " done", " before", " and", " hired", " a", " PR", " firm", " to", " get", " her", " some", " interviews", ".", " At", " one", " of", " the", " first", " she", " did", ",", " the", " reporter", " brushed", " aside", " her", " insights", " about", " startups", " and", " turned", " it", " into", " a", " sensational", "istic", " story", " about", " how", " some", " guy", " had", " tried", " to", " chat", " her", " up", " as", " she", " was", " waiting", " outside", " the", " bar", " where", " they", " had", " arranged", " to", " meet", ".", " Jessica", " was", " mort", "ified", ",", " partly", " because", " the", " guy", " had", " done", " nothing", " wrong", ",", " but", " more", " because", " the", " story", " treated", " her", " as", " a", " victim", " significant", " only", " for", " being", " a", " woman", ",", " rather", " than", " one", " of", " the", " most", " knowledgeable", " investors", " in", " the", " Valley", ".", " After", " that", " she", " told", " the", " PR", " firm", " to", " stop", ".", " You", "'re", " not", " going", " to", " be", " hearing", " in", " the", " press", " about", " what", " Jessica", " has", " achieved", ".", " So", " let", " me", " tell", " you", " what", " Jessica", " has", " achieved", ".", " Y", " Com", "bin", "ator", " is", " fundamentally", " a", " nexus", " of", " people", ",", " like", " a", " university", ".", " It", " doesn", "'t", " make", " a", " product", ".", " What", " defines", " it", " is", " the", " people", ".", " Jessica", " more", " than", " anyone", " curated", " and", " nurt", "ured", " that", " collection", " of", " people", ".", " In", " that", " sense", " she", " literally", " made", " Y", "C", ".", " Jessica", " knows", " more", " about", " the", " qualities", " of", " startup", " founders", " than", " anyone", " else", " ever", " has", ".", " Her", " immense", " data", " set", " and", " x", "-ray", " vision", " are", " the", " perfect", " storm", " in", " that", " respect", ".", " The", " qualities", " of", " the", " founders", " are", " the", " best", " predictor", " of", " how", " a", " startup", " will", " do", ".", " And", " startups", " are", " in", " turn", " the", " most", " important", " source", " of", " growth", " in", " mature", " economies", ".", " The", " person", " who", " knows", " the", " most", " about", " the", " most", " important", " factor", " in", " the", " growth", " of", " mature", " economies", " \u2014", " that", " is", " who", " Jessica", " Livingston", " is", ".", " Doesn", "'t", " that", " sound", " like", " someone", " who", " should", " be", " better", " known", "?", " **", "Notes", "**", " \\", "[", "1", "\\", "]", " Har", "j", " Tag", "gar", " reminded", " me", " that", " while", " Jessica", " didn", "'t", " ask", " many", " questions", ",", " they", " tended", " to", " be", " important", " ones", ":", " \"", "She", " was", " always", " good", " at", " sniff", "ing", " out", " any", " red", " flags", " about", " the", " team", " or", " their", " determination", " and", " disarm", "ingly", " asking", " the", " right", " question", ",", " which", " usually", " revealed", " more", " than", " the", " founders", " realized", ".\"", " \\", "[", "2", "\\", "]", " Or", " more", " precisely", ",", " while", " she", " likes", " getting", " attention", " in", " the", " sense", " of", " getting", " credit", " for", " what", " she", " has", " done", ",", " she", " doesn", "'t", " like", " getting", " attention", " in", " the", " sense", " of", " being", " watched", " in", " real", " time", ".", " Unfortunately", ",", " not", " just", " for", " her", " but", " for", " a", " lot", " of", " people", ",", " how", " much", " you", " get", " of", " the", " former", " depends", " a", " lot", " on", " how", " much", " you", " get", " of", " the", " latter", ".", " Inc", "identally", ",", " if", " you", " saw", " Jessica", " at", " a", " public", " event", ",", " you", " would", " never", " guess", " she", " hates", " attention", ",", " because", " (", "a", ")", " she", " is", " very", " polite", " and", " (", "b", ")", " when", " she", "'s", " nervous", ",", " she", " expresses", " it", " by", " smiling", " more", ".", " \\", "[", "3", "\\", "]", " The", " existence", " of", " people", " like", " Jessica", " is", " not", " just", " something", " the", " mainstream", " media", " needs", " to", " learn", " to", " acknowledge", ",", " but", " something", " feminists", " need", " to", " learn", " to", " acknowledge", " as", " well", ".", " There", " are", " successful", " women", " who", " don", "'t", " like", " to", " fight", ".", " Which", " means", " if", " the", " public", " conversation", " about", " women", " consists", " of", " fighting", ",", " their", " voices", " will", " be", " silenced", ".", " There", "'s", " a", " sort", " of", " G", "resh", "am", "'s", " Law", " of", " conversations", ".", " If", " a", " conversation", " reaches", " a", " certain", " level", " of", " inc", "iv", "ility", ",", " the", " more", " thoughtful", " people", " start", " to", " leave", ".", " No", " one", " understands", " female", " founders", " better", " than", " Jessica", ".", " But", " it", "'s", " unlikely", " anyone", " will", " ever", " hear", " her", " speak", " candid", "ly", " about", " the", " topic", ".", " She", " ventured", " a", " toe", " in", " that", " water", " a", " while", " ago", ",", " and", " the", " reaction", " was", " so", " violent", " that", " she", " decided", " \"", "never", " again", ".\"", " **", "Thanks", "**", " to", " Sam", " Alt", "man", ",", " Paul", " Buch", "heit", ",", " Patrick", " Coll", "ison", ",", " Daniel", " G", "ackle", ",", " Carol", "ynn", " Levy", ",", " Jon", " Levy", ",", " Kirst", "y", " Nath", "oo", ",", " Robert", " Morris", ",", " Geoff", " R", "al", "ston", ",", " and", " Har", "j", " Tag", "gar", " for", " reading", " drafts", " of", " this", ".", " And", " yes", ",", " Jessica", " Livingston", ",", " who", " made", " me", " cut", " surprisingly", " little", ".", " The", " most", " damaging", " thing", " you", " learned", " in", " school", " wasn", "'t", " something", " you", " learned", " in", " any", " specific", " class", ".", " It", " was", " learning", " to", " get", " good", " grades", ".", " When", " I", " was", " in", " college", ",", " a", " particularly", " earnest", " philosophy", " grad", " student", " once", " told", " me", " that", " he", " never", " cared", " what", " grade", " he", " got", " in", " a", " class", ",", " only", " what", " he", " learned", " in", " it", ".", " This", " stuck", " in", " my", " mind", " because", " it", " was", " the", " only", " time", " I", " ever", " heard", " anyone", " say", " such", " a", " thing", ".", " For", " me", ",", " as", " for", " most", " students", ",", " the", " measurement", " of", " what", " I", " was", " learning", " completely", " dominated", " actual", " learning", " in", " college", ".", " I", " was", " fairly", " earnest", ";", " I", " was", " genuinely", " interested", " in", " most", " of", " the", " classes", " I", " took", ",", " and", " I", " worked", " hard", ".", " And", " yet", " I", " worked", " by", " far", " the", " hardest", " when", " I", " was", " studying", " for", " a", " test", ".", " In", " theory", ",", " tests", " are", " merely", " what", " their", " name", " implies", ":", " tests", " of", " what", " you", "'ve", " learned", " in", " the", " class", ".", " In", " theory", " you", " shouldn", "'t", " have", " to", " prepare", " for", " a", " test", " in", " a", " class", " any", " more", " than", " you", " have", " to", " prepare", " for", " a", " blood", " test", ".", " In", " theory", " you", " learn", " from", " taking", " the", " class", ",", " from", " going", " to", " the", " lectures", " and", " doing", " the", " reading", " and", "/or", " assignments", ",", " and", " the", " test", " that", " comes", " afterward", " merely", " measures", " how", " well", " you", " learned", ".", " In", " practice", ",", " as", " almost", " everyone", " reading", " this", " will", " know", ",", " things", " are", " so", " different", " that", " hearing", " this", " explanation", " of", " how", " classes", " and", " tests", " are", " meant", " to", " work", " is", " like", " hearing", " the", " et", "ymology", " of", " a", " word", " whose", " meaning", " has", " changed", " completely", ".", " In", " practice", ",", " the", " phrase", " \"", "stud", "ying", " for", " a", " test", "\"", " was", " almost", " redundant", ",", " because", " that", " was", " when", " one", " really", " studied", ".", " The", " difference", " between", " diligent", " and", " slack", " students", " was", " that", " the", " former", " studied", " hard", " for", " tests", " and", " the", " latter", " didn", "'t", ".", " No", " one", " was", " pulling", " all", "-night", "ers", " two", " weeks", " into", " the", " semester", ".", " Even", " though", " I", " was", " a", " diligent", " student", ",", " almost", " all", " the", " work", " I", " did", " in", " school", " was", " aimed", " at", " getting", " a", " good", " grade", " on", " something", ".", " To", " many", " people", ",", " it", " would", " seem", " strange", " that", " the", " preceding", " sentence", " has", " a", " \"", "though", "\"", " in", " it", ".", " Aren", "'t", " I", " merely", " stating", " a", " t", "aut", "ology", "?", " Isn", "'t", " that", " what", " a", " diligent", " student", " is", ",", " a", " straight", "-A", " student", "?", " That", "'s", " how", " deeply", " the", " con", "flation", " of", " learning", " with", " grades", " has", " infused", " our", " culture", ".", " Is", " it", " so", " bad", " if", " learning", " is", " confl", "ated", " with", " grades", "?", " Yes", ",", " it", " is", " bad", ".", " And", " it", " wasn", "'t", " till", " decades", " after", " college", ",", " when", " I", " was", " running", " Y", " Com", "bin", "ator", ",", " that", " I", " realized", " how", " bad", " it", " is", ".", " I", " knew", " of", " course", " when", " I", " was", " a", " student", " that", " studying", " for", " a", " test", " is", " far", " from", " identical", " with", " actual", " learning", ".", " At", " the", " very", " least", ",", " you", " don", "'t", " retain", " knowledge", " you", " cram", " into", " your", " head", " the", " night", " before", " an", " exam", ".", " But", " the", " problem", " is", " worse", " than", " that", ".", " The", " real", " problem", " is", " that", " most", " tests", " don", "'t", " come", " close", " to", " measuring", " what", " they", "'re", " supposed", " to", ".", " If", " tests", " truly", " were", " tests", " of", " learning", ",", " things", " wouldn", "'t", " be", " so", " bad", ".", " Getting", " good", " grades", " and", " learning", " would", " converge", ",", " just", " a", " little", " late", ".", " The", " problem", " is", " that", " nearly", " all", " tests", " given", " to", " students", " are", " terribly", " hack", "able", ".", " Most", " people", " who", "'ve", " gotten", " good", " grades", " know", " this", ",", " and", " know", " it", " so", " well", " they", "'ve", " ceased", " even", " to", " question", " it", ".", " You", "'ll", " see", " when", " you", " realize", " how", " naive", " it", " sounds", " to", " act", " otherwise", ".", " Suppose", " you", "'re", " taking", " a", " class", " on", " medieval", " history", " and", " the", " final", " exam", " is", " coming", " up", ".", " The", " final", " exam", " is", " supposed", " to", " be", " a", " test", " of", " your", " knowledge", " of", " medieval", " history", ",", " right", "?", " So", " if", " you", " have", " a", " couple", " days", " between", " now", " and", " the", " exam", ",", " surely", " the", " best", " way", " to", " spend", " the", " time", ",", " if", " you", " want", " to", " do", " well", " on", " the", " exam", ",", " is", " to", " read", " the", " best", " books", " you", " can", " find", " about", " medieval", " history", ".", " Then", " you", "'ll", " know", " a", " lot", " about", " it", ",", " and", " do", " well", " on", " the", " exam", ".", " No", ",", " no", ",", " no", ",", " experienced", " students", " are", " saying", " to", " themselves", ".", " If", " you", " merely", " read", " good", " books", " on", " medieval", " history", ",", " most", " of", " the", " stuff", " you", " learned", " wouldn", "'t", " be", " on", " the", " test", ".", " It", "'s", " not", " good", " books", " you", " want", " to", " read", ",", " but", " the", " lecture", " notes", " and", " assigned", " reading", " in", " this", " class", ".", " And", " even", " most", " of", " that", " you", " can", " ignore", ",", " because", " you", " only", " have", " to", " worry", " about", " the", " sort", " of", " thing", " that", " could", " turn", " up", " as", " a", " test", " question", ".", " You", "'re", " looking", " for", " sharply", "-defined", " chunks", " of", " information", ".", " If", " one", " of", " the", " assigned", " readings", " has", " an", " interesting", " dig", "ression", " on", " some", " subtle", " point", ",", " you", " can", " safely", " ignore", " that", ",", " because", " it", "'s", " not", " the", " sort", " of", " thing", " that", " could", " be", " turned", " into", " a", " test", " question", ".", " But", " if", " the", " professor", " tells", " you", " that", " there", " were", " three", " underlying", " causes", " of", " the", " Sch", "ism", " of", " ", "1", "3", "7", "8", ",", " or", " three", " main", " consequences", " of", " the", " Black", " Death", ",", " you", "'d", " better", " know", " them", ".", " And", " whether", " they", " were", " in", " fact", " the", " causes", " or", " consequences", " is", " beside", " the", " point", ".", " For", " the", " purposes", " of", " this", " class", " they", " are", ".", " At", " a", " university", " there", " are", " often", " copies", " of", " old", " exams", " floating", " around", ",", " and", " these", " narrow", " still", " further", " what", " you", " have", " to", " learn", ".", " As", " well", " as", " learning", " what", " kind", " of", " questions", " this", " professor", " asks", ",", " you", "'ll", " often", " get", " actual", " exam", " questions", ".", " Many", " professors", " re", "-use", " them", ".", " After", " teaching", " a", " class", " for", " ", "1", "0", " years", ",", " it", " would", " be", " hard", " not", " to", ",", " at", " least", " inadvertently", ".", " In", " some", " classes", ",", " your", " professor", " will", " have", " had", " some", " sort", " of", " political", " axe", " to", " grind", ",", " and", " if", " so", " you", "'ll", " have", " to", " grind", " it", " too", ".", " The", " need", " for", " this", " varies", ".", " In", " classes", " in", " math", " or", " the", " hard", " sciences", " or", " engineering", " it", "'s", " rarely", " necessary", ",", " but", " at", " the", " other", " end", " of", " the", " spectrum", " there", " are", " classes", " where", " you", " couldn", "'t", " get", " a", " good", " grade", " without", " it", ".", " Getting", " a", " good", " grade", " in", " a", " class", " on", " x", " is", " so", " different", " from", " learning", " a", " lot", " about", " x", " that", " you", " have", " to", " choose", " one", " or", " the", " other", ",", " and", " you", " can", "'t", " blame", " students", " if", " they", " choose", " grades", ".", " Everyone", " judges", " them", " by", " their", " grades", " \ufffd", " graduate", " programs", ",", " employers", ",", " scholarships", ",", " even", " their", " own", " parents", ".", " I", " liked", " learning", ",", " and", " I", " really", " enjoyed", " some", " of", " the", " papers", " and", " programs", " I", " wrote", " in", " college", ".", " But", " did", " I", " ever", ",", " after", " turning", " in", " a", " paper", " in", " some", " class", ",", " sit", " down", " and", " write", " another", " just", " for", " fun", "?", " Of", " course", " not", ".", " I", " had", " things", " due", " in", " other", " classes", ".", " If", " it", " ever", " came", " to", " a", " choice", " of", " learning", " or", " grades", ",", " I", " chose", " grades", ".", " I", " hadn", "'t", " come", " to", " college", " to", " do", " badly", ".", " Anyone", " who", " cares", " about", " getting", " good", " grades", " has", " to", " play", " this", " game", ",", " or", " they", "'ll", " be", " surpassed", " by", " those", " who", " do", ".", " And", " at", " elite", " universities", ",", " that", " means", " nearly", " everyone", ",", " since", " someone", " who", " didn", "'t", " care", " about", " getting", " good", " grades", " probably", " wouldn", "'t", " be", " there", " in", " the", " first", " place", ".", " The", " result", " is", " that", " students", " compete", " to", " maximize", " the", " difference", " between", " learning", " and", " getting", " good", " grades", ".", " Why", " are", " tests", " so", " bad", "?", " More", " precisely", ",", " why", " are", " they", " so", " hack", "able", "?", " Any", " experienced", " programmer", " could", " answer", " that", ".", " How", " hack", "able", " is", " software", " whose", " author", " hasn", "'t", " paid", " any", " attention", " to", " preventing", " it", " from", " being", " hacked", "?", " Usually", " it", "'s", " as", " porous", " as", " a", " col", "ander", ".", " Hack", "able", " is", " the", " default", " for", " any", " test", " imposed", " by", " an", " authority", ".", " The", " reason", " the", " tests", " you", "'re", " given", " are", " so", " consistently", " bad", " \ufffd", " so", " consistently", " far", " from", " measuring", " what", " they", "'re", " supposed", " to", " measure", " \ufffd", " is", " simply", " that", " the", " people", " creating", " them", " haven", "'t", " made", " much", " effort", " to", " prevent", " them", " from", " being", " hacked", ".", " But", " you", " can", "'t", " blame", " teachers", " if", " their", " tests", " are", " hack", "able", ".", " Their", " job", " is", " to", " teach", ",", " not", " to", " create", " unh", "ack", "able", " tests", ".", " The", " real", " problem", " is", " grades", ",", " or", " more", " precisely", ",", " that", " grades", " have", " been", " overloaded", ".", " If", " grades", " were", " merely", " a", " way", " for", " teachers", " to", " tell", " students", " what", " they", " were", " doing", " right", " and", " wrong", ",", " like", " a", " coach", " giving", " advice", " to", " an", " athlete", ",", " students", " wouldn", "'t", " be", " tempted", " to", " hack", " tests", ".", " But", " unfortunately", " after", " a", " certain", " age", " grades", " become", " more", " than", " advice", ".", " After", " a", " certain", " age", ",", " whenever", " you", "'re", " being", " taught", ",", " you", "'re", " usually", " also", " being", " judged", ".", " I", "'ve", " used", " college", " tests", " as", " an", " example", ",", " but", " those", " are", " actually", " the", " least", " hack", "able", ".", " All", " the", " tests", " most", " students", " take", " their", " whole", " lives", " are", " at", " least", " as", " bad", ",", " including", ",", " most", " spectacular", "ly", " of", " all", ",", " the", " test", " that", " gets", " them", " into", " college", ".", " If", " getting", " into", " college", " were", " merely", " a", " matter", " of", " having", " the", " quality", " of", " one", "'s", " mind", " measured", " by", " admissions", " officers", " the", " way", " scientists", " measure", " the", " mass", " of", " an", " object", ",", " we", " could", " tell", " teenage", " kids", " \"", "learn", " a", " lot", "\"", " and", " leave", " it", " at", " that", ".", " You", " can", " tell", " how", " bad", " college", " admissions", " are", ",", " as", " a", " test", ",", " from", " how", " unlike", " high", " school", " that", " sounds", ".", " In", " practice", ",", " the", " freak", "ishly", " specific", " nature", " of", " the", " stuff", " ambitious", " kids", " have", " to", " do", " in", " high", " school", " is", " directly", " proportion", "ate", " to", " the", " hack", "ability", " of", " college", " admissions", ".", " The", " classes", " you", " don", "'t", " care", " about", " that", " are", " mostly", " memor", "ization", ",", " the", " random", " \"", "extr", "ac", "ur", "ricular", " activities", "\"", " you", " have", " to", " participate", " in", " to", " show", " you", "'re", " \"", "well", "-rounded", ",\"", " the", " standardized", " tests", " as", " artificial", " as", " chess", ",", " the", " \"", "essay", "\"", " you", " have", " to", " write", " that", "'s", " presumably", " meant", " to", " hit", " some", " very", " specific", " target", ",", " but", " you", "'re", " not", " told", " what", ".", " As", " well", " as", " being", " bad", " in", " what", " it", " does", " to", " kids", ",", " this", " test", " is", " also", " bad", " in", " the", " sense", " of", " being", " very", " hack", "able", ".", " So", " hack", "able", " that", " whole", " industries", " have", " grown", " up", " to", " hack", " it", ".", " This", " is", " the", " explicit", " purpose", " of", " test", "-pre", "p", " companies", " and", " admissions", " coun", "sell", "ors", ",", " but", " it", "'s", " also", " a", " significant", " part", " of", " the", " function", " of", " private", " schools", ".", " Why", " is", " this", " particular", " test", " so", " hack", "able", "?", " I", " think", " because", " of", " what", " it", "'s", " measuring", ".", " Although", " the", " popular", " story", " is", " that", " the", " way", " to", " get", " into", " a", " good", " college", " is", " to", " be", " really", " smart", ",", " admissions", " officers", " at", " elite", " colleges", " neither", " are", ",", " nor", " claim", " to", " be", ",", " looking", " only", " for", " that", ".", " What", " are", " they", " looking", " for", "?", " They", "'re", " looking", " for", " people", " who", " are", " not", " simply", " smart", ",", " but", " admirable", " in", " some", " more", " general", " sense", ".", " And", " how", " is", " this", " more", " general", " admir", "ab", "leness", " measured", "?", " The", " admissions", " officers", " feel", " it", ".", " In", " other", " words", ",", " they", " accept", " who", " they", " like", ".", " So", " what", " college", " admissions", " is", " a", " test", " of", " is", " whether", " you", " suit", " the", " taste", " of", " some", " group", " of", " people", ".", " Well", ",", " of", " course", " a", " test", " like", " that", " is", " going", " to", " be", " hack", "able", ".", " And", " because", " it", "'s", " both", " very", " hack", "able", " and", " there", "'s", " (", "thought", " to", " be", ")", " a", " lot", " at", " stake", ",", " it", "'s", " hacked", " like", " nothing", " else", ".", " That", "'s", " why", " it", " dist", "orts", " your", " life", " so", " much", " for", " so", " long", ".", " It", "'s", " no", " wonder", " high", " school", " students", " often", " feel", " alien", "ated", ".", " The", " shape", " of", " their", " lives", " is", " completely", " artificial", ".", " But", " wasting", " your", " time", " is", " not", " the", " worst", " thing", " the", " educational", " system", " does", " to", " you", ".", " The", " worst", " thing", " it", " does", " is", " to", " train", " you", " that", " the", " way", " to", " win", " is", " by", " hacking", " bad", " tests", ".", " This", " is", " a", " much", " subt", "ler", " problem", " that", " I", " didn", "'t", " recognize", " until", " I", " saw", " it", " happening", " to", " other", " people", ".", " When", " I", " started", " advising", " startup", " founders", " at", " Y", " Com", "bin", "ator", ",", " especially", " young", " ones", ",", " I", " was", " puzzled", " by", " the", " way", " they", " always", " seemed", " to", " make", " things", " over", "comp", "licated", ".", " How", ",", " they", " would", " ask", ",", " do", " you", " raise", " money", "?", " What", "'s", " the", " trick", " for", " making", " venture", " capitalists", " want", " to", " invest", " in", " you", "?", " The", " best", " way", " to", " make", " V", "Cs", " want", " to", " invest", " in", " you", ",", " I", " would", " explain", ",", " is", " to", " actually", " be", " a", " good", " investment", ".", " Even", " if", " you", " could", " trick", " V", "Cs", " into", " investing", " in", " a", " bad", " startup", ",", " you", "'d", " be", " trick", "ing", " yourselves", " too", ".", " You", "'re", " investing", " time", " in", " the", " same", " company", " you", "'re", " asking", " them", " to", " invest", " money", " in", ".", " If", " it", "'s", " not", " a", " good", " investment", ",", " why", " are", " you", " even", " doing", " it", "?", " Oh", ",", " they", "'d", " say", ",", " and", " then", " after", " a", " pause", " to", " digest", " this", " revelation", ",", " they", "'d", " ask", ":", " What", " makes", " a", " startup", " a", " good", " investment", "?", " So", " I", " would", " explain", " that", " what", " makes", " a", " startup", " promising", ",", " not", " just", " in", " the", " eyes", " of", " investors", " but", " in", " fact", ",", " is", " [", "growth", "](", "growth", ".html", ").", " Ideally", " in", " revenue", ",", " but", " failing", " that", " in", " usage", ".", " What", " they", " needed", " to", " do", " was", " get", " lots", " of", " users", ".", " How", " does", " one", " get", " lots", " of", " users", "?", " They", " had", " all", " kinds", " of", " ideas", " about", " that", ".", " They", " needed", " to", " do", " a", " big", " launch", " that", " would", " get", " them", " \"", "ex", "posure", ".\"", " They", " needed", " influential", " people", " to", " talk", " about", " them", ".", " They", " even", " knew", " they", " needed", " to", " launch", " on", " a", " t", "uesday", ",", " because", " that", "'s", " when", " one", " gets", " the", " most", " attention", ".", " No", ",", " I", " would", " explain", ",", " that", " is", " not", " how", " to", " get", " lots", " of", " users", ".", " The", " way", " you", " get", " lots", " of", " users", " is", " to", " make", " the", " product", " really", " great", ".", " Then", " people", " will", " not", " only", " use", " it", " but", " recommend", " it", " to", " their", " friends", ",", " so", " your", " growth", " will", " be", " exponential", " once", " you", " [", "get", " it", " started", "](", "ds", ".html", ").", " At", " this", " point", " I", "'ve", " told", " the", " founders", " something", " you", "'d", " think", " would", " be", " completely", " obvious", ":", " that", " they", " should", " make", " a", " good", " company", " by", " making", " a", " good", " product", ".", " And", " yet", " their", " reaction", " would", " be", " something", " like", " the", " reaction", " many", " physicists", " must", " have", " had", " when", " they", " first", " heard", " about", " the", " theory", " of", " rel", "ativity", ":", " a", " mixture", " of", " aston", "ishment", " at", " its", " apparent", " genius", ",", " combined", " with", " a", " suspicion", " that", " anything", " so", " weird", " couldn", "'t", " possibly", " be", " right", ".", " Ok", ",", " they", " would", " say", ",", " dut", "iful", "ly", ".", " And", " could", " you", " introduce", " us", " to", " such", "-and", "-s", "uch", " influential", " person", "?", " And", " remember", ",", " we", " want", " to", " launch", " on", " Tuesday", ".", " It", " would", " sometimes", " take", " founders", " years", " to", " grasp", " these", " simple", " lessons", ".", " And", " not", " because", " they", " were", " lazy", " or", " stupid", ".", " They", " just", " seemed", " blind", " to", " what", " was", " right", " in", " front", " of", " them", ".", " Why", ",", " I", " would", " ask", " myself", ",", " do", " they", " always", " make", " things", " so", " complicated", "?", " And", " then", " one", " day", " I", " realized", " this", " was", " not", " a", " rhetorical", " question", ".", " Why", " did", " founders", " tie", " themselves", " in", " knots", " doing", " the", " wrong", " things", " when", " the", " answer", " was", " right", " in", " front", " of", " them", "?", " Because", " that", " was", " what", " they", "'d", " been", " trained", " to", " do", ".", " Their", " education", " had", " taught", " them", " that", " the", " way", " to", " win", " was", " to", " hack", " the", " test", ".", " And", " without", " even", " telling", " them", " they", " were", " being", " trained", " to", " do", " this", ".", " The", " younger", " ones", ",", " the", " recent", " graduates", ",", " had", " never", " faced", " a", " non", "-art", "ificial", " test", ".", " They", " thought", " this", " was", " just", " how", " the", " world", " worked", ":", " that", " the", " first", " thing", " you", " did", ",", " when", " facing", " any", " kind", " of", " challenge", ",", " was", " to", " figure", " out", " what", " the", " trick", " was", " for", " hacking", " the", " test", ".", " That", "'s", " why", " the", " conversation", " would", " always", " start", " with", " how", " to", " raise", " money", ",", " because", " that", " read", " as", " the", " test", ".", " It", " came", " at", " the", " end", " of", " Y", "C", ".", " It", " had", " numbers", " attached", " to", " it", ",", " and", " higher", " numbers", " seemed", " to", " be", " better", ".", " It", " must", " be", " the", " test", ".", " There", " are", " certainly", " big", " chunks", " of", " the", " world", " where", " the", " way", " to", " win", " is", " to", " hack", " the", " test", ".", " This", " phenomenon", " isn", "'t", " limited", " to", " schools", ".", " And", " some", " people", ",", " either", " due", " to", " ideology", " or", " ignorance", ",", " claim", " that", " this", " is", " true", " of", " startups", " too", ".", " But", " it", " isn", "'t", ".", " In", " fact", ",", " one", " of", " the", " most", " striking", " things", " about", " startups", " is", " the", " degree", " to", " which", " you", " win", " by", " simply", " doing", " good", " work", ".", " There", " are", " edge", " cases", ",", " as", " there", " are", " in", " anything", ",", " but", " in", " general", " you", " win", " by", " getting", " users", ",", " and", " what", " users", " care", " about", " is", " whether", " the", " product", " does", " what", " they", " want", ".", " Why", " did", " it", " take", " me", " so", " long", " to", " understand", " why", " founders", " made", " startups", " over", "comp", "licated", "?", " Because", " I", " hadn", "'t", " realized", " explicitly", " that", " schools", " train", " us", " to", " win", " by", " hacking", " bad", " tests", ".", " And", " not", " just", " them", ",", " but", " me", "!", " I", "'d", " been", " trained", " to", " hack", " bad", " tests", " too", ",", " and", " hadn", "'t", " realized", " it", " till", " decades", " later", ".", " I", " had", " lived", " as", " if", " I", " realized", " it", ",", " but", " without", " knowing", " why", ".", " For", " example", ",", " I", " had", " avoided", " working", " for", " big", " companies", ".", " But", " if", " you", "'d", " asked", " why", ",", " I", "'d", " have", " said", " it", " was", " because", " they", " were", " bogus", ",", " or", " bureaucratic", ".", " Or", " just", " y", "uck", ".", " I", " never", " understood", " how", " much", " of", " my", " dislike", " of", " big", " companies", " was", " due", " to", " the", " fact", " that", " you", " win", " by", " hacking", " bad", " tests", ".", " Similarly", ",", " the", " fact", " that", " the", " tests", " were", " unh", "ack", "able", " was", " a", " lot", " of", " what", " attracted", " me", " to", " startups", ".", " But", " again", ",", " I", " hadn", "'t", " realized", " that", " explicitly", ".", " I", " had", " in", " effect", " achieved", " by", " successive", " approx", "imations", " something", " that", " may", " have", " a", " closed", "-form", " solution", ".", " I", " had", " gradually", " undone", " my", " training", " in", " hacking", " bad", " tests", " without", " knowing", " I", " was", " doing", " it", ".", " Could", " someone", " coming", " out", " of", " school", " ban", "ish", " this", " demon", " just", " by", " knowing", " its", " name", ",", " and", " saying", " beg", "one", "?", " It", " seems", " worth", " trying", ".", " Mer", "ely", " talking", " explicitly", " about", " this", " phenomenon", " is", " likely", " to", " make", " things", " better", ",", " because", " much", " of", " its", " power", " comes", " from", " the", " fact", " that", " we", " take", " it", " for", " granted", ".", " After", " you", "'ve", " noticed", " it", ",", " it", " seems", " the", " elephant", " in", " the", " room", ",", " but", " it", "'s", " a", " pretty", " well", " cam", "oufl", "aged", " elephant", ".", " The", " phenomenon", " is", " so", " old", ",", " and", " so", " pervasive", ".", " And", " it", "'s", " simply", " the", " result", " of", " neglect", ".", " No", " one", " meant", " things", " to", " be", " this", " way", ".", " This", " is", " just", " what", " happens", " when", " you", " combine", " learning", " with", " grades", ",", " competition", ",", " and", " the", " naive", " assumption", " of", " unh", "ack", "ability", ".", " It", " was", " mind", "-b", "low", "ing", " to", " realize", " that", " two", " of", " the", " things", " I", "'d", " puzzled", " about", " the", " most", " \ufffd", " the", " bogus", "ness", " of", " high", " school", ",", " and", " the", " difficulty", " of", " getting", " founders", " to", " see", " the", " obvious", " \ufffd", " both", " had", " the", " same", " cause", ".", " It", "'s", " rare", " for", " such", " a", " big", " block", " to", " slide", " into", " place", " so", " late", ".", " Usually", " when", " that", " happens", " it", " has", " implications", " in", " a", " lot", " of", " different", " areas", ",", " and", " this", " case", " seems", " no", " exception", ".", " For", " example", ",", " it", " suggests", " both", " that", " education", " could", " be", " done", " better", ",", " and", " how", " you", " might", " fix", " it", ".", " But", " it", " also", " suggests", " a", " potential", " answer", " to", " the", " question", " all", " big", " companies", " seem", " to", " have", ":", " how", " can", " we", " be", " more", " like", " a", " startup", "?", " I", "'m", " not", " going", " to", " chase", " down", " all", " the", " implications", " now", ".", " What", " I", " want", " to", " focus", " on", " here", " is", " what", " it", " means", " for", " individuals", ".", " To", " start", " with", ",", " it", " means", " that", " most", " ambitious", " kids", " graduating", " from", " college", " have", " something", " they", " may", " want", " to", " un", "learn", ".", " But", " it", " also", " changes", " how", " you", " look", " at", " the", " world", ".", " Instead", " of", " looking", " at", " all", " the", " different", " kinds", " of", " work", " people", " do", " and", " thinking", " of", " them", " vaguely", " as", " more", " or", " less", " appealing", ",", " you", " can", " now", " ask", " a", " very", " specific", " question", " that", " will", " sort", " them", " in", " an", " interesting", " way", ":", " to", " what", " extent", " do", " you", " win", " at", " this", " kind", " of", " work", " by", " hacking", " bad", " tests", "?", " It", " would", " help", " if", " there", " was", " a", " way", " to", " recognize", " bad", " tests", " quickly", ".", " Is", " there", " a", " pattern", " here", "?", " It", " turns", " out", " there", " is", ".", " Tests", " can", " be", " divided", " into", " two", " kinds", ":", " those", " that", " are", " imposed", " by", " authorities", ",", " and", " those", " that", " aren", "'t", ".", " Tests", " that", " aren", "'t", " imposed", " by", " authorities", " are", " inherently", " unh", "ack", "able", ",", " in", " the", " sense", " that", " no", " one", " is", " claiming", " they", "'re", " tests", " of", " anything", " more", " than", " they", " actually", " test", ".", " A", " football", " match", ",", " for", " example", ",", " is", " simply", " a", " test", " of", " who", " wins", ",", " not", " which", " team", " is", " better", ".", " You", " can", " tell", " that", " from", " the", " fact", " that", " commentators", " sometimes", " say", " afterward", " that", " the", " better", " team", " won", ".", " Whereas", " tests", " imposed", " by", " authorities", " are", " usually", " proxies", " for", " something", " else", ".", " A", " test", " in", " a", " class", " is", " supposed", " to", " measure", " not", " just", " how", " well", " you", " did", " on", " that", " particular", " test", ",", " but", " how", " much", " you", " learned", " in", " the", " class", ".", " While", " tests", " that", " aren", "'t", " imposed", " by", " authorities", " are", " inherently", " unh", "ack", "able", ",", " those", " imposed", " by", " authorities", " have", " to", " be", " made", " unh", "ack", "able", ".", " Usually", " they", " aren", "'t", ".", " So", " as", " a", " first", " approximation", ",", " bad", " tests", " are", " roughly", " equivalent", " to", " tests", " imposed", " by", " authorities", ".", " You", " might", " actually", " like", " to", " win", " by", " hacking", " bad", " tests", ".", " Pres", "umably", " some", " people", " do", ".", " But", " I", " bet", " most", " people", " who", " find", " themselves", " doing", " this", " kind", " of", " work", " don", "'t", " like", " it", ".", " They", " just", " take", " it", " for", " granted", " that", " this", " is", " how", " the", " world", " works", ",", " unless", " you", " want", " to", " drop", " out", " and", " be", " some", " kind", " of", " hipp", "ie", " artisan", ".", " I", " suspect", " many", " people", " implicitly", " assume", " that", " working", " in", " a", " field", " with", " bad", " tests", " is", " the", " price", " of", " making", " lots", " of", " money", ".", " But", " that", ",", " I", " can", " tell", " you", ",", " is", " false", ".", " It", " used", " to", " be", " true", ".", " In", " the", " mid", "-tw", "entieth", " century", ",", " when", " the", " economy", " was", " [", "composed", " of", " olig", "opol", "ies", "](", "re", ".html", "),", " the", " only", " way", " to", " the", " top", " was", " by", " playing", " their", " game", ".", " But", " it", "'s", " not", " true", " now", ".", " There", " are", " now", " ways", " to", " get", " rich", " by", " doing", " good", " work", ",", " and", " that", "'s", " part", " of", " the", " reason", " people", " are", " so", " much", " more", " excited", " about", " getting", " rich", " than", " they", " used", " to", " be", ".", " When", " I", " was", " a", " kid", ",", " you", " could", " either", " become", " an", " engineer", " and", " make", " cool", " things", ",", " or", " make", " lots", " of", " money", " by", " becoming", " an", " \"", "exec", "utive", ".\"", " Now", " you", " can", " make", " lots", " of", " money", " by", " making", " cool", " things", ".", " H", "acking", " bad", " tests", " is", " becoming", " less", " important", " as", " the", " link", " between", " work", " and", " authority", " er", "odes", ".", " The", " erosion", " of", " that", " link", " is", " one", " of", " the", " most", " important", " trends", " happening", " now", ",", " and", " we", " see", " its", " effects", " in", " almost", " every", " kind", " of", " work", " people", " do", ".", " Start", "ups", " are", " one", " of", " the", " most", " visible", " examples", ",", " but", " we", " see", " much", " the", " same", " thing", " in", " writing", ".", " Writers", " no", " longer", " have", " to", " submit", " to", " publishers", " and", " editors", " to", " reach", " readers", ";", " now", " they", " can", " go", " direct", ".", " The", " more", " I", " think", " about", " this", " question", ",", " the", " more", " optimistic", " I", " get", ".", " This", " seems", " one", " of", " those", " situations", " where", " we", " don", "'t", " realize", " how", " much", " something", " was", " holding", " us", " back", " until", " it", "'s", " eliminated", ".", " And", " I", " can", " foresee", " the", " whole", " bogus", " ed", "ifice", " crumbling", ".", " Imagine", " what", " happens", " as", " more", " and", " more", " people", " start", " to", " ask", " themselves", " if", " they", " want", " to", " win", " by", " hacking", " bad", " tests", ",", " and", " decide", " that", " they", " don", "'t", ".", " The", " kinds", " of", " work", " where", " you", " win", " by", " hacking", " bad", " tests", " will", " be", " star", "ved", " of", " talent", ",", " and", " the", " kinds", " where", " you", " win", " by", " doing", " good", " work", " will", " see", " an", " influx", " of", " the", " most", " ambitious", " people", ".", " And", " as", " hacking", " bad", " tests", " shr", "inks", " in", " importance", ",", " education", " will", " evolve", " to", " stop", " training", " us", " to", " do", " it", ".", " Imagine", " what", " the", " world", " could", " look", " like", " if", " that", " happened", ".", " This", " is", " not", " just", " a", " lesson", " for", " individuals", " to", " un", "learn", ",", " but", " one", " for", " society", " to", " un", "learn", ",", " and", " we", "'ll", " be", " amazed", " at", " the", " energy", " that", "'s", " liberated", " when", " we", " do", ".", " **", "Notes", "**", " \\", "[", "1", "\\", "]", " If", " using", " tests", " only", " to", " measure", " learning", " sounds", " im", "possibly", " ut", "opian", ",", " that", " is", " already", " the", " way", " things", " work", " at", " Lambda", " School", ".", " Lambda", " School", " doesn", "'t", " have", " grades", ".", " You", " either", " graduate", " or", " you", " don", "'t", ".", " The", " only", " purpose", " of", " tests", " is", " to", " decide", " at", " each", " stage", " of", " the", " curriculum", " whether", " you", " can", " continue", " to", " the", " next", ".", " So", " in", " effect", " the", " whole", " school", " is", " pass", "/f", "ail", ".", " \\", "[", "2", "\\", "]", " If", " the", " final", " exam", " consisted", " of", " a", " long", " conversation", " with", " the", " professor", ",", " you", " could", " prepare", " for", " it", " by", " reading", " good", " books", " on", " medieval", " history", ".", " A", " lot", " of", " the", " hack", "ability", " of", " tests", " in", " schools", " is", " due", " to", " the", " fact", " that", " the", " same", " test", " has", " to", " be", " given", " to", " large", " numbers", " of", " students", ".", " \\", "[", "3", "\\", "]", " Learning", " is", " the", " naive", " algorithm", " for", " getting", " good", " grades", ".", " \\", "[", "4", "\\", "]", " [", "H", "acking", "](", "gba", ".html", ")", " has", " multiple", " senses", ".", " There", "'s", " a", " narrow", " sense", " in", " which", " it", " means", " to", " compromise", " something", ".", " That", "'s", " the", " sense", " in", " which", " one", " hacks", " a", " bad", " test", ".", " But", " there", "'s", " another", ",", " more", " general", " sense", ",", " meaning", " to", " find", " a", " surprising", " solution", " to", " a", " problem", ",", " often", " by", " thinking", " differently", " about", " it", ".", " H", "acking", " in", " this", " sense", " is", " a", " wonderful", " thing", ".", " And", " indeed", ",", " some", " of", " the", " hacks", " people", " use", " on", " bad", " tests", " are", " impress", "ively", " ingenious", ";", " the", " problem", " is", " not", " so", " much", " the", " hacking", " as", " that", ",", " because", " the", " tests", " are", " hack", "able", ",", " they", " don", "'t", " test", " what", " they", "'re", " meant", " to", ".", " \\", "[", "5", "\\", "]", " The", " people", " who", " pick", " startups", " at", " Y", " Com", "bin", "ator", " are", " similar", " to", " admissions", " officers", ",", " except", " that", " instead", " of", " being", " arbitrary", ",", " their", " acceptance", " criteria", " are", " trained", " by", " a", " very", " tight", " feedback", " loop", ".", " If", " you", " accept", " a", " bad", " startup", " or", " reject", " a", " good", " one", ",", " you", " will", " usually", " know", " it", " within", " a", " year", " or", " two", " at", " the", " latest", ",", " and", " often", " within", " a", " month", ".", " \\", "[", "6", "\\", "]", " I", "'m", " sure", " admissions", " officers", " are", " tired", " of", " reading", " applications", " from", " kids", " who", " seem", " to", " have", " no", " personality", " beyond", " being", " willing", " to", " seem", " however", " they", "'re", " supposed", " to", " seem", " to", " get", " accepted", ".", " What", " they", " don", "'t", " realize", " is", " that", " they", " are", ",", " in", " a", " sense", ",", " looking", " in", " a", " mirror", ".", " The", " lack", " of", " authenticity", " in", " the", " applicants", " is", " a", " reflection", " of", " the", " arbit", "rar", "iness", " of", " the", " application", " process", ".", " A", " dictator", " might", " just", " as", " well", " complain", " about", " the", " lack", " of", " authenticity", " in", " the", " people", " around", " him", ".", " \\", "[", "7", "\\", "]", " By", " good", " work", ",", " I", " don", "'t", " mean", " morally", " good", ",", " but", " good", " in", " the", " sense", " in", " which", " a", " good", " crafts", "man", " does", " good", " work", ".", " The", " best", " thing", " to", " do", " in", " H", "anoi", " is", " share", " a", " pot", " of", " tea", " along", " the", " canal", " tow", "path", " when", " the", " bells", " ring", " noon", ".", " \\", "[", "8", "\\", "]", " There", " are", " borderline", " cases", " where", " it", "'s", " hard", " to", " say", " which", " category", " a", " test", " falls", " in", ".", " For", " example", ",", " is", " raising", " venture", " capital", " like", " college", " admissions", ",", " or", " is", " it", " like", " selling", " to", " a", " customer", "?", " \\", "[", "9", "\\", "]", " Note", " that", " a", " good", " test", " is", " merely", " one", " that", "'s", " unh", "ack", "able", ".", " Good", " here", " doesn", "'t", " mean", " morally", " good", ",", " but", " good", " in", " the", " sense", " of", " working", " well", ".", " The", " difference", " between", " fields", " with", " bad", " tests", " and", " good", " ones", " is", " not", " that", " the", " former", " are", " bad", " and", " the", " latter", " are", " good", ",", " but", " that", " the", " former", " are", " bogus", " and", " the", " latter", " aren", "'t", ".", " But", " those", " two", " measures", " are", " not", " unrelated", ".", " As", " Tara", " Pl", "ough", "man", " said", ",", " the", " path", " from", " good", " to", " evil", " goes", " through", " bogus", ".", " \\", "[", "1", "0", "\\", "]", " People", " who", " think", " the", " recent", " increase", " in", " [", "economic", " inequality", "](", "ine", "q", ".html", ")", " is", " due", " to", " changes", " in", " tax", " policy", " seem", " very", " naive", " to", " anyone", " with", " experience", " in", " startups", ".", " Different", " people", " are", " getting", " rich", " now", " than", " used", " to", ",", " and", " they", "'re", " getting", " much", " richer", " than", " mere", " tax", " savings", " could", " make", " them", ".", " \\", "[", "1", "1", "\\", "]", " Note", " to", " tiger", " parents", ":", " you", " may", " think", " you", "'re", " training", " your", " kids", " to", " win", ",", " but", " if", " you", "'re", " training", " them", " to", " win", " by", " hacking", " bad", " tests", ",", " you", " are", ",", " as", " parents", " so", " often", " do", ",", " training", " them", " to", " fight", " the", " last", " war", ".", " **", "Thanks", "**", " to", " Aust", "en", " All", "red", ",", " Trevor", " Black", "well", ",", " Patrick", " Coll", "ison", ",", " Jessica", " Livingston", ",", " Robert", " Morris", ",", " and", " Har", "j", " Tag", "gar", " for", " reading", " drafts", " of", " this", ".", " To", " celebrate", " Airbnb", "'s", " IPO", " and", " to", " help", " future", " founders", ",", " I", " thought", " it", " might", " be", " useful", " to", " explain", " what", " was", " special", " about", " Airbnb", ".", " What", " was", " special", " about", " the", " Air", "bn", "bs", " was", " how", " earnest", " they", " were", ".", " They", " did", " nothing", " half", "-way", ",", " and", " we", " could", " sense", " this", " even", " in", " the", " interview", ".", " Sometimes", " after", " we", " interviewed", " a", " startup", " we", "'d", " be", " uncertain", " what", " to", " do", ",", " and", " have", " to", " talk", " it", " over", ".", " Other", " times", " we", "'d", " just", " look", " at", " one", " another", " and", " smile", ".", " The", " Air", "bn", "bs", "'", " interview", " was", " that", " kind", ".", " We", " didn", "'t", " even", " like", " the", " idea", " that", " much", ".", " Nor", " did", " users", ",", " at", " that", " stage", ";", " they", " had", " no", " growth", ".", " But", " the", " founders", " seemed", " so", " full", " of", " energy", " that", " it", " was", " impossible", " not", " to", " like", " them", ".", " That", " first", " impression", " was", " not", " misleading", ".", " During", " the", " batch", " our", " nickname", " for", " Brian", " Ches", "ky", " was", " The", " Tas", "man", "ian", " Devil", ",", " because", " like", " the", " [", "cart", "oon", " character", "](", "http", "://", "www", ".youtube", ".com", "/watch", "?v", "=", "St", "G", "2", "u", "5", "q", "f", "FR", "g", "&t", "=", "2", "m", "2", "7", "s", ")", " he", " seemed", " a", " tornado", " of", " energy", ".", " All", " three", " of", " them", " were", " like", " that", ".", " No", " one", " ever", " worked", " harder", " during", " Y", "C", " than", " the", " Air", "bn", "bs", " did", ".", " When", " you", " talked", " to", " the", " Air", "bn", "bs", ",", " they", " took", " notes", ".", " If", " you", " suggested", " an", " idea", " to", " them", " in", " office", " hours", ",", " the", " next", " time", " you", " talked", " to", " them", " they", "'d", " not", " only", " have", " implemented", " it", ",", " but", " also", " implemented", " two", " new", " ideas", " they", " had", " in", " the", " process", ".", " \"", "They", " probably", " have", " the", " best", " attitude", " of", " any", " startup", " we", "'ve", " funded", "\"", " I", " wrote", " to", " Mike", " Arr", "ington", " during", " the", " batch", ".", " They", "'re", " still", " like", " that", ".", " Jessica", " and", " I", " had", " dinner", " with", " Brian", " in", " the", " summer", " of", " ", "2", "0", "1", "8", ",", " just", " the", " three", " of", " us", ".", " By", " this", " point", " the", " company", " is", " ten", " years", " old", ".", " He", " took", " a", " page", " of", " notes", " about", " ideas", " for", " new", " things", " Airbnb", " could", " do", ".", " What", " we", " didn", "'t", " realize", " when", " we", " first", " met", " Brian", " and", " Joe", " and", " Nate", " was", " that", " Airbnb", " was", " on", " its", " last", " legs", ".", " After", " working", " on", " the", " company", " for", " a", " year", " and", " getting", " no", " growth", ",", " they", "'d", " agreed", " to", " give", " it", " one", " last", " shot", ".", " They", "'d", " try", " this", " Y", " Com", "bin", "ator", " thing", ",", " and", " if", " the", " company", " still", " didn", "'t", " take", " off", ",", " they", "'d", " give", " up", ".", " Any", " normal", " person", " would", " have", " given", " up", " already", ".", " They", "'d", " been", " funding", " the", " company", " with", " credit", " cards", ".", " They", " had", " a", " _", "b", "inder", "_", " full", " of", " credit", " cards", " they", "'d", " max", "ed", " out", ".", " Investors", " didn", "'t", " think", " much", " of", " the", " idea", ".", " One", " investor", " they", " met", " in", " a", " cafe", " walked", " out", " in", " the", " middle", " of", " meeting", " with", " them", ".", " They", " thought", " he", " was", " going", " to", " the", " bathroom", ",", " but", " he", " never", " came", " back", ".", " \"", "He", " didn", "'t", " even", " finish", " his", " smooth", "ie", ",\"", " Brian", " said", ".", " And", " now", ",", " in", " late", " ", "2", "0", "0", "8", ",", " it", " was", " the", " worst", " recession", " in", " decades", ".", " The", " stock", " market", " was", " in", " free", " fall", " and", " wouldn", "'t", " hit", " bottom", " for", " another", " four", " months", ".", " Why", " hadn", "'t", " they", " given", " up", "?", " This", " is", " a", " useful", " question", " to", " ask", ".", " People", ",", " like", " matter", ",", " reveal", " their", " nature", " under", " extreme", " conditions", ".", " One", " thing", " that", "'s", " clear", " is", " that", " they", " weren", "'t", " doing", " this", " just", " for", " the", " money", ".", " As", " a", " money", "-making", " scheme", ",", " this", " was", " pretty", " l", "ousy", ":", " a", " year", "'s", " work", " and", " all", " they", " had", " to", " show", " for", " it", " was", " a", " binder", " full", " of", " max", "ed", "-out", " credit", " cards", ".", " So", " why", " were", " they", " still", " working", " on", " this", " startup", "?", " Because", " of", " the", " experience", " they", "'d", " had", " as", " the", " first", " hosts", ".", " When", " they", " first", " tried", " renting", " out", " air", "bed", "s", " on", " their", " floor", " during", " a", " design", " convention", ",", " all", " they", " were", " hoping", " for", " was", " to", " make", " enough", " money", " to", " pay", " their", " rent", " that", " month", ".", " But", " something", " surprising", " happened", ":", " they", " enjoyed", " having", " those", " first", " three", " guests", " staying", " with", " them", ".", " And", " the", " guests", " enjoyed", " it", " too", ".", " Both", " they", " and", " the", " guests", " had", " done", " it", " because", " they", " were", " in", " a", " sense", " forced", " to", ",", " and", " yet", " they", "'d", " all", " had", " a", " great", " experience", ".", " Clearly", " there", " was", " something", " new", " here", ":", " for", " hosts", ",", " a", " new", " way", " to", " make", " money", " that", " had", " literally", " been", " right", " under", " their", " noses", ",", " and", " for", " guests", ",", " a", " new", " way", " to", " travel", " that", " was", " in", " many", " ways", " better", " than", " hotels", ".", " That", " experience", " was", " why", " the", " Air", "bn", "bs", " didn", "'t", " give", " up", ".", " They", " knew", " they", "'d", " discovered", " something", ".", " They", "'d", " seen", " a", " glimpse", " of", " the", " future", ",", " and", " they", " couldn", "'t", " let", " it", " go", ".", " They", " knew", " that", " once", " people", " tried", " staying", " in", " what", " is", " now", " called", " \"", "an", " air", "bnb", ",\"", " they", " would", " also", " realize", " that", " this", " was", " the", " future", ".", " But", " only", " if", " they", " tried", " it", ",", " and", " they", " weren", "'t", ".", " That", " was", " the", " problem", " during", " Y", " Com", "bin", "ator", ":", " to", " get", " growth", " started", ".", " Airbnb", "'s", " goal", " during", " Y", "C", " was", " to", " reach", " what", " we", " call", " [", "ram", "en", " profitability", "](", "http", "://", "p", "aul", "gr", "ah", "am", ".com", "/", "ram", "en", "profit", "able", ".html", "),", " which", " means", " making", " enough", " money", " that", " the", " company", " can", " pay", " the", " founders", "'", " living", " expenses", ",", " if", " they", " live", " on", " ram", "en", " noodles", ".", " Ram", "en", " profitability", " is", " not", ",", " obviously", ",", " the", " end", " goal", " of", " any", " startup", ",", " but", " it", "'s", " the", " most", " important", " threshold", " on", " the", " way", ",", " because", " this", " is", " the", " point", " where", " you", "'re", " airborne", ".", " This", " is", " the", " point", " where", " you", " no", " longer", " need", " investors", "'", " permission", " to", " continue", " existing", ".", " For", " the", " Air", "bn", "bs", ",", " ram", "en", " profitability", " was", " $", "4", "0", "0", "0", " a", " month", ":", " $", "3", "5", "0", "0", " for", " rent", ",", " and", " $", "5", "0", "0", " for", " food", ".", " They", " taped", " this", " goal", " to", " the", " mirror", " in", " the", " bathroom", " of", " their", " apartment", ".", " The", " way", " to", " get", " growth", " started", " in", " something", " like", " Airbnb", " is", " to", " focus", " on", " the", " hottest", " subset", " of", " the", " market", ".", " If", " you", " can", " get", " growth", " started", " there", ",", " it", " will", " spread", " to", " the", " rest", ".", " When", " I", " asked", " the", " Air", "bn", "bs", " where", " there", " was", " most", " demand", ",", " they", " knew", " from", " searches", ":", " New", " York", " City", ".", " So", " they", " focused", " on", " New", " York", ".", " They", " went", " there", " [", "in", " person", "](", "http", "://", "p", "aul", "gr", "ah", "am", ".com", "/d", "s", ".html", ")", " to", " visit", " their", " hosts", " and", " help", " them", " make", " their", " listings", " more", " attractive", ".", " A", " big", " part", " of", " that", " was", " better", " pictures", ".", " So", " Joe", " and", " Brian", " rented", " a", " professional", " camera", " and", " took", " pictures", " of", " the", " hosts", "'", " places", " themselves", ".", " This", " didn", "'t", " just", " make", " the", " listings", " better", ".", " It", " also", " taught", " them", " about", " their", " hosts", ".", " When", " they", " came", " back", " from", " their", " first", " trip", " to", " New", " York", ",", " I", " asked", " what", " they", "'d", " noticed", " about", " hosts", " that", " surprised", " them", ",", " and", " they", " said", " the", " biggest", " surprise", " was", " how", " many", " of", " the", " hosts", " were", " in", " the", " same", " position", " they", "'d", " been", " in", ":", " they", " needed", " this", " money", " to", " pay", " their", " rent", ".", " This", " was", ",", " remember", ",", " the", " worst", " recession", " in", " decades", ",", " and", " it", " had", " hit", " New", " York", " first", ".", " It", " definitely", " added", " to", " the", " Air", "bn", "bs", "'", " sense", " of", " mission", " to", " feel", " that", " people", " needed", " them", ".", " In", " late", " January", " ", "2", "0", "0", "9", ",", " about", " three", " weeks", " into", " Y", " Com", "bin", "ator", ",", " their", " efforts", " started", " to", " show", " results", ",", " and", " their", " numbers", " cre", "pt", " upward", ".", " But", " it", " was", " hard", " to", " say", " for", " sure", " whether", " it", " was", " growth", " or", " just", " random", " fluct", "uation", ".", " By", " February", " it", " was", " clear", " that", " it", " was", " real", " growth", ".", " They", " made", " $", "4", "6", "0", " in", " fees", " in", " the", " first", " week", " of", " February", ",", " $", "8", "9", "7", " in", " the", " second", ",", " and", " $", "1", "4", "2", "8", " in", " the", " third", ".", " That", " was", " it", ":", " they", " were", " airborne", ".", " Brian", " sent", " me", " an", " email", " on", " February", " ", "2", "2", " announcing", " that", " they", " were", " ram", "en", " profitable", " and", " giving", " the", " last", " three", " weeks", "'", " numbers", ".", " \"", "I", " assume", " you", " know", " what", " you", "'ve", " now", " set", " yourself", " up", " for", " next", " week", ",\"", " I", " responded", ".", " Brian", "'s", " reply", " was", " seven", " words", ":", " \"", "We", " are", " not", " going", " to", " slow", " down", ".\"", " This", " essay", " developed", " out", " of", " conversations", " I", "'ve", " had", " with", " several", " other", " programmers", " about", " why", " Java", " smelled", " suspicious", ".", " It", "'s", " not", " a", " critique", " of", " Java", "!", " It", " is", " a", " case", " study", " of", " hacker", "'s", " radar", ".", " Over", " time", ",", " hackers", " develop", " a", " nose", " for", " good", " (", "and", " bad", ")", " technology", ".", " I", " thought", " it", " might", " be", " interesting", " to", " try", " and", " write", " down", " what", " made", " Java", " seem", " suspect", " to", " me", ".", " Some", " people", " who", "'ve", " read", " this", " think", " it", "'s", " an", " interesting", " attempt", " to", " write", " about", " something", " that", " hasn", "'t", " been", " written", " about", " before", ".", " Others", " say", " I", " will", " get", " in", " trouble", " for", " appearing", " to", " be", " writing", " about", " things", " I", " don", "'t", " understand", ".", " So", ",", " just", " in", " case", " it", " does", " any", " good", ",", " let", " me", " clarify", " that", " I", "'m", " not", " writing", " here", " about", " Java", " (", "which", " I", " have", " never", " used", ")", " but", " about", " hacker", "'s", " radar", " (", "which", " I", " have", " thought", " about", " a", " lot", ").", " The", " aph", "or", "ism", " \"", "you", " can", "'t", " tell", " a", " book", " by", " its", " cover", "\"", " originated", " in", " the", " times", " when", " books", " were", " sold", " in", " plain", " cardboard", " covers", ",", " to", " be", " bound", " by", " each", " purchaser", " according", " to", " his", " own", " taste", ".", " In", " those", " days", ",", " you", " couldn", "'t", " tell", " a", " book", " by", " its", " cover", ".", " But", " publishing", " has", " advanced", " since", " then", ":", " present", "-day", " publishers", " work", " hard", " to", " make", " the", " cover", " something", " you", " can", " tell", " a", " book", " by", ".", " I", " spend", " a", " lot", " of", " time", " in", " book", "shops", " and", " I", " feel", " as", " if", " I", " have", " by", " now", " learned", " to", " understand", " everything", " publishers", " mean", " to", " tell", " me", " about", " a", " book", ",", " and", " perhaps", " a", " bit", " more", ".", " The", " time", " I", " haven", "'t", " spent", " in", " book", "shops", " I", "'ve", " spent", " mostly", " in", " front", " of", " computers", ",", " and", " I", " feel", " as", " if", " I", "'ve", " learned", ",", " to", " some", " degree", ",", " to", " judge", " technology", " by", " its", " cover", " as", " well", ".", " It", " may", " be", " just", " luck", ",", " but", " I", "'ve", " saved", " myself", " from", " a", " few", " technologies", " that", " turned", " out", " to", " be", " real", " st", "ink", "ers", ".", " So", " far", ",", " Java", " seems", " like", " a", " st", "inker", " to", " me", ".", " I", "'ve", " never", " written", " a", " Java", " program", ",", " never", " more", " than", " glanced", " over", " reference", " books", " about", " it", ",", " but", " I", " have", " a", " h", "unch", " that", " it", " won", "'t", " be", " a", " very", " successful", " language", ".", " I", " may", " turn", " out", " to", " be", " mistaken", ";", " making", " predictions", " about", " technology", " is", " a", " dangerous", " business", ".", " But", " for", " what", " it", "'s", " worth", ",", " as", " a", " sort", " of", " time", " capsule", ",", " here", "'s", " why", " I", " don", "'t", " like", " the", " look", " of", " Java", ":", " ", "1", "\\.", " It", " has", " been", " so", " ener", "get", "ically", " hyp", "ed", ".", " Real", " standards", " don", "'t", " have", " to", " be", " promoted", ".", " No", " one", " had", " to", " promote", " C", ",", " or", " Unix", ",", " or", " HTML", ".", " A", " real", " standard", " tends", " to", " be", " already", " established", " by", " the", " time", " most", " people", " hear", " about", " it", ".", " On", " the", " hacker", " radar", " screen", ",", " Perl", " is", " as", " big", " as", " Java", ",", " or", " bigger", ",", " just", " on", " the", " strength", " of", " its", " own", " merits", ".", " ", "2", "\\.", " It", "'s", " aimed", " low", ".", " In", " the", " original", " Java", " white", " paper", ",", " Gos", "ling", " explicitly", " says", " Java", " was", " designed", " not", " to", " be", " too", " difficult", " for", " programmers", " used", " to", " C", ".", " It", " was", " designed", " to", " be", " another", " C", "++", ":", " C", " plus", " a", " few", " ideas", " taken", " from", " more", " advanced", " languages", ".", " Like", " the", " creators", " of", " sitcom", "s", " or", " junk", " food", " or", " package", " tours", ",", " Java", "'s", " designers", " were", " consciously", " designing", " a", " product", " for", " people", " not", " as", " smart", " as", " them", ".", " Histor", "ically", ",", " languages", " designed", " for", " other", " people", " to", " use", " have", " been", " bad", ":", " Cob", "ol", ",", " PL", "/I", ",", " Pascal", ",", " Ada", ",", " C", "++.", " The", " good", " languages", " have", " been", " those", " that", " were", " designed", " for", " their", " own", " creators", ":", " C", ",", " Perl", ",", " Small", "talk", ",", " Lisp", ".", " ", "3", "\\.", " It", " has", " ul", "terior", " motives", ".", " Someone", " once", " said", " that", " the", " world", " would", " be", " a", " better", " place", " if", " people", " only", " wrote", " books", " because", " they", " had", " something", " to", " say", ",", " rather", " than", " because", " they", " wanted", " to", " write", " a", " book", ".", " Likewise", ",", " the", " reason", " we", " hear", " about", " Java", " all", " the", " time", " is", " not", " because", " it", " has", " something", " to", " say", " about", " programming", " languages", ".", " We", " hear", " about", " Java", " as", " part", " of", " a", " plan", " by", " Sun", " to", " undermine", " Microsoft", ".", " ", "4", "\\.", " No", " one", " loves", " it", ".", " C", ",", " Perl", ",", " Python", ",", " Small", "talk", ",", " and", " Lisp", " programmers", " love", " their", " languages", ".", " I", "'ve", " never", " heard", " anyone", " say", " that", " they", " loved", " Java", ".", " ", "5", "\\.", " People", " are", " forced", " to", " use", " it", ".", " A", " lot", " of", " the", " people", " I", " know", " using", " Java", " are", " using", " it", " because", " they", " feel", " they", " have", " to", ".", " Either", " it", "'s", " something", " they", " felt", " they", " had", " to", " do", " to", " get", " funded", ",", " or", " something", " they", " thought", " customers", " would", " want", ",", " or", " something", " they", " were", " told", " to", " do", " by", " management", ".", " These", " are", " smart", " people", ";", " if", " the", " technology", " was", " good", ",", " they", "'d", " have", " used", " it", " voluntarily", ".", " ", "6", "\\.", " It", " has", " too", " many", " cooks", ".", " The", " best", " programming", " languages", " have", " been", " developed", " by", " small", " groups", ".", " Java", " seems", " to", " be", " run", " by", " a", " committee", ".", " If", " it", " turns", " out", " to", " be", " a", " good", " language", ",", " it", " will", " be", " the", " first", " time", " in", " history", " that", " a", " committee", " has", " designed", " a", " good", " language", ".", " ", "7", "\\.", " It", "'s", " bureaucratic", ".", " From", " what", " little", " I", " know", " about", " Java", ",", " there", " seem", " to", " be", " a", " lot", " of", " protocols", " for", " doing", " things", ".", " Really", " good", " languages", " aren", "'t", " like", " that", ".", " They", " let", " you", " do", " what", " you", " want", " and", " get", " out", " of", " the", " way", ".", " ", "8", "\\.", " It", "'s", " pseudo", "-", "hip", ".", " Sun", " now", " pret", "ends", " that", " Java", " is", " a", " grassroots", ",", " open", "-source", " language", " effort", " like", " Perl", " or", " Python", ".", " This", " one", " just", " happens", " to", " be", " controlled", " by", " a", " giant", " company", ".", " So", " the", " language", " is", " likely", " to", " have", " the", " same", " dr", "ab", " cl", "unk", "iness", " as", " anything", " else", " that", " comes", " out", " of", " a", " big", " company", ".", " ", "9", "\\.", " It", "'s", " designed", " for", " large", " organizations", ".", " Large", " organizations", " have", " different", " aims", " from", " hackers", ".", " They", " want", " languages", " that", " are", " (", "bel", "ieved", " to", " be", ")", " suitable", " for", " use", " by", " large", " teams", " of", " mediocre", " programmers", "--", " languages", " with", " features", " that", ",", " like", " the", " speed", " limit", "ers", " in", " U", "-H", "aul", " trucks", ",", " prevent", " fools", " from", " doing", " too", " much", " damage", ".", " Hack", "ers", " don", "'t", " like", " a", " language", " that", " talks", " down", " to", " them", ".", " Hack", "ers", " just", " want", " power", ".", " Histor", "ically", ",", " languages", " designed", " for", " large", " organizations", " (", "PL", "/I", ",", " Ada", ")", " have", " lost", ",", " while", " hacker", " languages", " (", "C", ",", " Perl", ")", " have", " won", ".", " The", " reason", ":", " today", "'s", " teenage", " hacker", " is", " tomorrow", "'s", " C", "TO", ".", " ", "1", "0", "\\.", " The", " wrong", " people", " like", " it", ".", " The", " programmers", " I", " admire", " most", " are", " not", ",", " on", " the", " whole", ",", " capt", "ivated", " by", " Java", ".", " Who", " does", " like", " Java", "?", " S", "uits", ",", " who", " don", "'t", " know", " one", " language", " from", " another", ",", " but", " know", " that", " they", " keep", " hearing", " about", " Java", " in", " the", " press", ";", " programmers", " at", " big", " companies", ",", " who", " are", " amazed", " to", " find", " that", " there", " is", " something", " even", " better", " than", " C", "++;", " and", " plug", "-and", "-ch", "ug", " undergrad", "s", ",", " who", " are", " ready", " to", " like", " anything", " that", " might", " get", " them", " a", " job", " (", "will", " this", " be", " on", " the", " test", "?).", " These", " people", "'s", " opinions", " change", " with", " every", " wind", ".", " ", "1", "1", "\\.", " Its", " daddy", " is", " in", " a", " pinch", ".", " Sun", "'s", " business", " model", " is", " being", " undermined", " on", " two", " fronts", ".", " Cheap", " Intel", " processors", ",", " of", " the", " same", " type", " used", " in", " desktop", " machines", ",", " are", " now", " more", " than", " fast", " enough", " for", " servers", ".", " And", " FreeBSD", " seems", " to", " be", " at", " least", " as", " good", " an", " OS", " for", " servers", " as", " Solar", "is", ".", " Sun", "'s", " advertising", " implies", " that", " you", " need", " Sun", " servers", " for", " industrial", " strength", " applications", ".", " If", " this", " were", " true", ",", " Yahoo", " would", " be", " first", " in", " line", " to", " buy", " Suns", ";", " but", " when", " I", " worked", " there", ",", " the", " servers", " were", " all", " Intel", " boxes", " running", " FreeBSD", ".", " This", " b", "odes", " ill", " for", " Sun", "'s", " future", ".", " If", " Sun", " runs", " into", " trouble", ",", " they", " could", " drag", " Java", " down", " with", " them", ".", " ", "1", "2", "\\.", " The", " Do", "D", " likes", " it", ".", " The", " Defense", " Department", " is", " encouraging", " developers", " to", " use", " Java", ".", " This", " seems", " to", " me", " the", " most", " damning", " sign", " of", " all", ".", " The", " Defense", " Department", " does", " a", " fine", " (", "though", " expensive", ")", " job", " of", " defending", " the", " country", ",", " but", " they", " love", " plans", " and", " procedures", " and", " protocols", ".", " Their", " culture", " is", " the", " opposite", " of", " hacker", " culture", ";", " on", " questions", " of", " software", " they", " will", " tend", " to", " bet", " wrong", ".", " The", " last", " time", " the", " Do", "D", " really", " liked", " a", " programming", " language", ",", " it", " was", " Ada", ".", " Bear", " in", " mind", ",", " this", " is", " not", " a", " critique", " of", " Java", ",", " but", " a", " critique", " of", " its", " cover", ".", " I", " don", "'t", " know", " Java", " well", " enough", " to", " like", " it", " or", " dislike", " it", ".", " This", " is", " just", " an", " explanation", " of", " why", " I", " don", "'t", " find", " that", " I", "'m", " eager", " to", " learn", " it", ".", " It", " may", " seem", " caval", "ier", " to", " dismiss", " a", " language", " before", " you", "'ve", " even", " tried", " writing", " programs", " in", " it", ".", " But", " this", " is", " something", " all", " programmers", " have", " to", " do", ".", " There", " are", " too", " many", " technologies", " out", " there", " to", " learn", " them", " all", ".", " You", " have", " to", " learn", " to", " judge", " by", " outward", " signs", " which", " will", " be", " worth", " your", " time", ".", " I", " have", " likewise", " caval", "ier", "ly", " dismissed", " Cob", "ol", ",", " Ada", ",", " Visual", " Basic", ",", " the", " IBM", " AS", "4", "0", "0", ",", " VR", "ML", ",", " ISO", " ", "9", "0", "0", "0", ",", " the", " SET", " protocol", ",", " V", "MS", ",", " Nov", "ell", " Net", "ware", ",", " and", " COR", "BA", ",", " among", " others", ".", " They", " just", " smelled", " wrong", ".", " It", " could", " be", " that", " in", " Java", "'s", " case", " I", "'m", " mistaken", ".", " It", " could", " be", " that", " a", " language", " promoted", " by", " one", " big", " company", " to", " undermine", " another", ",", " designed", " by", " a", " committee", " for", " a", " \"", "main", "stream", "\"", " audience", ",", " hyp", "ed", " to", " the", " skies", ",", " and", " beloved", " of", " the", " Do", "D", ",", " happens", " nonetheless", " to", " be", " a", " clean", ",", " beautiful", ",", " powerful", " language", " that", " I", " would", " love", " programming", " in", ".", " It", " could", " be", ",", " but", " it", " seems", " very", " unlikely", ".", " [", "T", "rev", "or", " Re", ":", " Java", "'s", " Cover", "](", "t", "rev", "re", "jav", "cov", ".html", ")", " [", "Bern", "ers", "-L", "ee", " Re", ":", " Java", "](", "bl", "java", ".html", ")", " [", "Being", " Popular", "](", "popular", ".html", ")", " [", "Sun", " Internal", " Memo", "](", "http", "://", "www", ".arch", "ub", ".org", "/jav", "am", "emo", ".txt", ")", " [", "2", "0", "0", "5", ":", " Business", "Week", " Ag", "rees", "](", "http", "://", "www", ".business", "week", ".com", "/", "technology", "/content", "/", "dec", "2", "0", "0", "5", "/t", "c", "2", "0", "0", "5", "1", "2", "1", "3", "_", "0", "4", "2", "9", "7", "3", ".htm", ")\n\n", "Answer", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 34, "article_end": 15877, "kept": [1079, 3096, 3098, 3103, 3159, 3160, 3808, 3946, 5362, 7041, 7714, 7726, 7732, 7734, 7735, 8426, 8436, 8442, 9843, 9844, 9845, 9847, 9848, 12318, 12319, 12320, 12321, 12322, 12323, 12324, 12325, 12326, 12327, 12328, 12329, 12330, 12331, 12332, 12333, 12334, 12335, 12336, 12337, 12338, 12339, 12345, 12347, 12348, 12657, 12658, 12778, 12779, 13284, 13410, 13606, 13692, 13693, 13872, 14887, 14891, 14895, 15032, 15758, 15772], "answer_k": "share a pot of tea along the canal towpath when the bells ring noon", "answer_full": "share a pot of tea along the canal towpath when the bells ring noon", "target": "share a pot of tea along the canal towpath when the bells ring noon", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.015625, "digit": 0.001953125, "capital": 0.150390625, "line_break": 0.0, "stopword": 0.087890625}, "context_share": {"no_letter": 0.13773749863394377, "digit": 0.01402744602126364, "capital": 0.08122180069629838, "line_break": 7.8060356267466e-06, "stopword": 0.1807409489016908}, "adjacent": 0.5361328125}}

==> gen/appendix/selection/repobench.json <==
{"scores": [-0.35637974739074707, -0.6287223696708679, -0.5820350646972656, -0.43886062502861023, -0.6256098747253418, -0.23343650996685028, -0.2505551874637604, -0.72832190990448, -0.5602476000785828, -0.19842103123664856, -0.3719421625137329, -0.04863261058926582, -0.23810525238513947, -0.384392112493515, -0.021106552332639694, -0.28634876012802124, 0.003161119529977441, -0.5291228294372559, -0.1455087661743164, -0.34392979741096497, -0.4046232998371124, -0.5695850849151611, -0.25989267230033875, -1.2947945594787598, 0.06108255684375763, -0.4139607548713684, -0.15406809747219086, -0.275455117225647, -0.30657994747161865, -0.36260470747947693, -0.2832363247871399, -0.20386788249015808, -0.30191123485565186, -0.23343650996685028, -1.680742859840393, -0.7003095149993896, -5.403277397155762, -1.3445943593978882, -0.44197314977645874, -6.82257080078125, -0.8777212500572205, -5.079578876495361, -0.5135602951049805, -0.48866045475006104, -0.31124868988990784, -0.9461960196495056, -0.7407718896865845, -0.2925737798213959, -0.10271206498146057, -0.8092465996742249, -0.19530853629112244, -0.3205861747264862, -0.2801238000392914, -0.35326725244522095, -0.39528584480285645, -0.29412999749183655, -0.15640246868133545, -0.09882146120071411, -0.20853662490844727, -0.25989267230033875, -0.20542412996292114, -0.2489989548921585, -0.2287677824497223, -0.12916821241378784, -0.16184931993484497, -0.2365490049123764, -0.2614488899707794, -0.21476158499717712, -0.3268111050128937, -0.6069349050521851, -5.751876354217529, -0.8092465996742249, -0.7158719897270203, -0.4606480300426483, -0.325254887342453, -0.5726975202560425, -0.28168004751205444, -0.3688296675682068, -0.48866045475006104, -0.35326725244522095, -0.26767387986183167, -0.4824354946613312, -0.32214242219924927, -0.6971970796585083, -0.6038224697113037, 0.2240990698337555, -0.38750457763671875, -0.19530853629112244, -0.6629596948623657, -0.6567347049713135, -4.880379676818848, -0.5726975202560425, -0.4948854446411133, -0.2318802773952484, -0.34392979741096497, -0.3501547574996948, -0.3003549575805664, -0.44197314977645874, -0.021592877805233, -0.24744272232055664, -0.6785221695899963, -0.9461960196495056, -0.02956862561404705, -0.345486044883728, -0.10271206498146057, -1.0022207498550415, -0.034042827785015106, -0.38283589482307434, -0.6536222100257874, -0.8652713894844055, -0.043963875621557236, -0.5602476000785828, -0.08831681311130524, -0.28479254245758057, -0.20075538754463196, -0.2630051374435425, -7.519768714904785, -0.3672734498977661, -0.46687301993370056, -0.09921051561832428, -0.550910234451294, -0.9088461399078369, -0.019744839519262314, -0.05991537123918533, -1.0022207498550415, -0.018285861238837242, -0.5789225697517395, -0.8839462995529175, -0.019744839519262314, -0.497997909784317, -0.6349473595619202, -0.21943031251430511, -0.45442306995391846, -0.9212960600852966, -0.1579587161540985, -0.354823499917984, -0.12216511368751526, 0.07897935807704926, -0.7003095149993896, -5.776775360107422, -0.7314344644546509, -4.905279159545898, -0.7625592947006226, -0.5073353052139282, -0.23343650996685028, -0.3501547574996948, -0.354823499917984, -0.33926108479499817, -0.44197314977645874, -0.0066626667976379395, -0.2738988399505615, -0.5633600950241089, -0.8590463399887085, -0.012012253515422344, -0.36260470747947693, -0.11749638617038727, -0.9586459398269653, -0.023246385157108307, -0.4046232998371124, -0.6131598949432373, -0.8341464996337891, -0.04240763559937477, -0.3983983099460602, -0.11905262619256973, -0.17352114617824554, -0.21476158499717712, -7.469968318939209, -0.5415726900100708, -0.14939936995506287, -0.3330360949039459, -0.25522392988204956, -0.3688296675682068, -7.420168876647949, -0.4015107750892639, -0.4637605547904968, -0.1159401386976242, -0.5446852445602417, -0.8777212500572205, -0.03598812595009804, -0.07353249937295914, -0.995995819568634, -0.037155311554670334, -0.610047459602356, -0.8528213500976562, -0.04299122467637062, -0.5073353052139282, -0.6816346049308777, -0.29879873991012573, -0.5228977799415588, -0.9648709893226624, -0.18908359110355377, -0.37038594484329224, -0.12138698995113373, 0.06497316807508469, -0.11204953491687775, -0.23343650996685028, -0.177411749958992, -0.76878422498703, -5.403277397155762, -0.7469968199729919, -4.656280517578125, -0.7718967199325562, -0.4948854446411133, -0.23810525238513947, -0.3517110049724579, -0.3470422923564911, -0.34392979741096497, -0.4264106750488281, -0.022468267008662224, -0.2785675823688507, -0.550910234451294, -0.8465964794158936, -0.009580623358488083, -0.3672734498977661, -0.11671825498342514, -0.9337460398674011, -0.020522959530353546, -0.4139607548713684, -0.5913724899291992, -0.8279215097427368, -0.0387115553021431, -0.3330360949039459, -0.2536676526069641, -0.18285861611366272, -0.18908359110355377, -7.619368076324463, -0.5446852445602417, -0.15562434494495392, -0.34081730246543884, -0.27234262228012085, -0.3812796473503113, -7.420168876647949, -0.42018571496009827, -0.46687301993370056, -0.1182745024561882, -0.5384602546691895, -0.8652713894844055, -0.03890608623623848, -0.08053560554981232, -0.9648709893226624, -0.039295148104429245, -0.5820350646972656, -0.8528213500976562, -0.03812796622514725, -0.5197853446006775, -0.6722971796989441, -0.315917432308197, -0.5322352647781372, -0.9710959196090698, -0.19608667492866516, -0.3766109347343445, -0.1182745024561882, 0.05524664372205734, -0.11282765120267868, -0.2583364248275757, -0.17040865123271942, -0.7750091552734375, -5.378377437591553, -0.7625592947006226, -4.8554792404174805, -0.8092465996742249, -0.5042228698730469, -0.2412177473306656, -0.35637974739074707, -0.354823499917984, -0.334592342376709, -0.4232982397079468, -0.00807301327586174, -0.2801238000392914, -0.5446852445602417, -0.8403714299201965, -0.007975747808814049, -0.37038594484329224, -0.11983074247837067, -0.9337460398674011, -0.015659699216485023, -0.40773576498031616, -0.5882599949836731, -0.8154715299606323, -0.03618266060948372, -0.4046232998371124, -0.17896799743175507, -0.15951494872570038, -0.1875273436307907, -7.569568157196045, -0.3983983099460602, -0.34392979741096497, -0.30346745252609253, -0.20075538754463196, -0.550910234451294, -0.11127140372991562, -0.3268111050128937, -0.28946128487586975, -0.36416095495224, -7.818567276000977, -0.4232982397079468, -0.4606480300426483, -0.1377275586128235, -0.5322352647781372, -0.8652713894844055, -0.037933431565761566, -0.08053560554981232, -0.9648709893226624, -0.044352937489748, -0.5726975202560425, -0.8403714299201965, -0.04104591906070709, -0.5197853446006775, -0.6878595948219299, -0.3330360949039459, -0.5384602546691895, -1.0084457397460938, -0.19608667492866516, -0.3672734498977661, -0.12372136116027832, 0.05174509435892105, -0.11983074247837067, -0.28479254245758057, -0.172743022441864, -0.15951494872570038, -0.2536676526069641, -0.24277397990226746, -0.7563343644142151, -5.801675319671631, -0.7718967199325562, -5.054678916931152, -0.8590463399887085, -0.497997909784317, -0.24588647484779358, -0.35793599486351013, -0.34392979741096497, -0.34859853982925415, -0.40773576498031616, -0.016632352024316788, -0.2801238000392914, -0.547797679901123, -0.8465964794158936, -0.010456010699272156, -0.36416095495224, -0.11282765120267868, -0.9399710893630981, -0.02489989437162876, -0.4139607548713684, -0.5851475596427917, -0.8279215097427368, -0.039295148104429245, -0.4108482599258423, -0.19530853629112244, -0.15873683989048004, -0.19297417998313904, -7.569568157196045, -0.39528584480285645, -0.3470422923564911, -0.31124868988990784, -0.2069803774356842, -0.34392979741096497, -0.24588647484779358, -0.16963054239749908, -0.17196489870548248, -0.34392979741096497, -0.2318802773952484, -0.21009285748004913, -0.18130235373973846, -0.5228977799415588, -0.1058245599269867, -0.32369863986968994, -0.30191123485565186, -0.3330360949039459, -7.718967914581299, -0.4108482599258423, -0.4513106048107147, -0.13383693993091583, -0.5166728496551514, -0.8652713894844055, -0.0387115553021431, -0.07314344495534897, -0.9648709893226624, -0.043185755610466, -0.550910234451294, -0.8279215097427368, -0.042796701192855835, -0.5135602951049805, -0.6567347049713135, -0.3174736797809601, -0.5166728496551514, -0.9773209095001221, -0.1991991549730301, -0.3766109347343445, -0.1307244449853897, 0.05018884688615799, -0.12294323742389679, -0.2583364248275757, -0.177411749958992, -0.1649617999792099, -0.25211143493652344, -0.2489989548921585, -0.177411749958992, -0.26456141471862793, -0.13928379118442535, -0.19764292240142822, -0.2630051374435425, -0.18908359110355377, -0.7905716896057129, -5.851475715637207, -0.7843466997146606, -0.5571351647377014, -0.38750457763671875, -0.448198139667511, -0.5633600950241089, -0.3906170725822449, -0.6722971796989441, -0.30346745252609253, -0.2801238000392914, -0.6878595948219299, -0.6598471999168396, -0.2116491198539734, -0.40773576498031616, -0.06730753183364868, -0.29724249243736267, -0.36260470747947693, -0.32369863986968994, -0.40773576498031616, -0.11983074247837067, -0.25989267230033875, -0.3812796473503113, -0.5011103749275208, -0.497997909784317, -0.30346745252609253, -1.5686933994293213, -0.6162723898887634, -0.27701133489608765, -0.36416095495224, -0.5353477597236633, -0.4264106750488281, -0.7065345048904419, -0.3937295973300934, -0.5540226697921753, -0.9088461399078369, -0.3096924424171448, -0.8154715299606323, 0.18052423000335693, -0.14317438006401062, -0.497997909784317, -0.5322352647781372, -1.0644705295562744, -3.124936580657959, -0.7905716896057129, -0.41707324981689453, -0.30191123485565186, -0.2925737798213959, -0.3205861747264862, -0.3517110049724579, -0.2412177473306656, -0.29879873991012573, -0.11749638617038727, -0.21943031251430511, -0.2023116499185562, -0.5353477597236633, -0.5446852445602417, -1.4504188299179077, -4.656280517578125, -0.7874591946601868, -0.3766109347343445, -0.3423736095428467, -0.45442306995391846, -0.4108482599258423, -0.36416095495224, -0.22721153497695923, -0.38283589482307434, -0.13928379118442535, -0.024413567036390305, -0.4513106048107147, -0.4264106750488281, -0.2505551874637604, 0.054079461842775345, -0.30191123485565186, -0.3672734498977661, -0.3081361949443817, -0.2318802773952484, -0.3688296675682068, -0.20075538754463196, -0.23499277234077454, -0.5446852445602417, -0.5695850849151611, -1.7056427001953125, -4.880379676818848, -0.7750091552734375, -0.448198139667511, 0.11282765120267868, -0.24433022737503052, -0.3859483599662781, -0.5135602951049805, -0.2707863450050354, -0.24277397990226746, -0.5415726900100708, -0.5664726495742798, -1.693192958831787, -5.154278755187988, -0.8092465996742249, -0.2630051374435425, -0.37349840998649597, -0.30657994747161865, -0.1649617999792099, -0.06302785873413086, -0.16651804745197296, 0.12449947744607925, -0.15562434494495392, -0.5322352647781372, -0.5384602546691895, -1.718092679977417, -5.129378795623779, -0.8154715299606323, -0.44197314977645874, -0.23032401502132416, -0.14084002375602722, -0.41707324981689453, -0.25989267230033875, -0.17196489870548248, -0.22721153497695923, -0.23032401502132416, -0.5291228294372559, -0.5197853446006775, -1.718092679977417, -5.104478359222412, -0.8403714299201965, -0.4606480300426483, -0.34859853982925415, -0.2240990698337555, -0.4730980098247528, -0.28168004751205444, -0.1750773787498474, -0.2536676526069641, -0.24433022737503052, -0.5228977799415588, -0.5197853446006775, -1.7056427001953125, -5.154278755187988, -0.8465964794158936, -0.4824354946613312, -0.3594922721385956, -0.38750457763671875, -0.07431062310934067, -0.3672734498977661, -0.28168004751205444, -0.3128049373626709, -0.2707863450050354, -0.2661176323890686, -0.5353477597236633, -0.5353477597236633, -1.7429927587509155, -5.228977680206299, -0.8777212500572205, -0.5042228698730469, -0.5758100152015686, -0.4730980098247528, -0.11360576748847961, -0.36260470747947693, 0.172743022441864, -0.2069803774356842, -0.5384602546691895, -0.5415726900100708, -1.730542778968811, -5.278777599334717, -0.8652713894844055, -0.47932296991348267, -0.43263569474220276, -0.21787409484386444, -0.24744272232055664, -0.2692301273345947, -0.4015107750892639, 0.11516200751066208, -0.22721153497695923, -0.5322352647781372, -0.5353477597236633, -1.730542778968811, -5.204078197479248, -0.8714963793754578, -0.4824354946613312, -0.36571723222732544, -0.36571723222732544, -0.5073353052139282, -0.6442848443984985, -0.3688296675682068, -0.3812796473503113, 0.008559338748455048, -0.2536676526069641, -0.18208047747612, 0.0015319271478801966, -0.5944849848747253, -0.4606480300426483, -0.32214242219924927, -0.23032401502132416, -0.25989267230033875, -0.550910234451294, -0.5726975202560425, -1.8799421787261963, -5.328577518463135, -0.896396279335022, -0.5042228698730469, -0.5571351647377014, -0.2365490049123764, 0.05252321437001228, -0.23499277234077454, -0.547797679901123, -0.20075538754463196, -0.43263569474220276, -0.5540226697921753, -1.8176922798156738, -5.403277397155762, -0.9275211095809937, -0.5166728496551514, -0.7220969200134277, 0.08053560554981232, -0.2412177473306656, -0.550910234451294, -0.5913724899291992, -1.730542778968811, -0.5415726900100708, -0.37038594484329224, -0.4730980098247528, -0.5602476000785828, -0.3937295973300934, -0.6816346049308777, -0.315917432308197, -0.2630051374435425, -0.6754096746444702, -0.669184684753418, -0.22098657488822937, -0.4232982397079468, -0.059526313096284866, -0.3003549575805664, -0.38750457763671875, -0.12216511368751526, -0.2630051374435425, -0.06808565557003021, -0.5882599949836731, -0.6007099151611328, -0.42018571496009827, -0.5602476000785828, -0.325254887342453, -1.6433930397033691, -0.013617130927741528, -0.4575355648994446, -0.5446852445602417, -0.3299235999584198, -0.3299235999584198, -0.25211143493652344, -0.16651804745197296, -0.29724249243736267, -0.23343650996685028, -2.651838779449463, -0.753221869468689, -5.652276039123535, -1.419293999671936, -0.4575355648994446, -6.82257080078125, -0.8839462995529175, -5.5028767585754395, -0.6629596948623657, -0.5913724899291992, -0.38283589482307434, -0.9399710893630981, -0.72832190990448, -0.334592342376709, -0.09104023873806, -0.8279215097427368, -0.177411749958992, -0.3096924424171448, -0.2707863450050354, -0.35793599486351013, -0.38750457763671875, -0.30346745252609253, -0.16573992371559143, -0.10504642874002457, -0.21476158499717712, -0.27234262228012085, -0.21476158499717712, -0.2614488899707794, -0.24277397990226746, -0.1377275586128235, -0.17352114617824554, -0.24588647484779358, -0.26767387986183167, -0.22254280745983124, -0.3594922721385956, -0.6162723898887634, -5.901274681091309, -0.8652713894844055, -0.7594468593597412, -0.5011103749275208, -0.33147984743118286, -0.5415726900100708, -0.2879050076007843, -0.3937295973300934, -0.5291228294372559, -0.3797234296798706, -0.448198139667511, -0.526010274887085, -0.6473972797393799, -0.6598471999168396, 0.1626274436712265, -0.48866045475006104, -0.6816346049308777, -0.6131598949432373, -4.905279159545898, -0.7127594947814941, -0.5042228698730469, -0.631834864616394, -0.3766109347343445, -0.334592342376709, -0.4108482599258423, -0.01371439453214407, -0.2614488899707794, -0.5820350646972656, -0.896396279335022, -0.02820691280066967, -0.35637974739074707, -0.10815892368555069, -0.9586459398269653, -0.035210005939006805, -0.3968420624732971, -0.5975974798202515, -0.8528213500976562, -0.054079461842775345, -0.4015107750892639, -0.20075538754463196, -0.11983074247837067, -7.320569038391113, -0.44197314977645874, -0.3268111050128937, -0.29724249243736267, -0.37038594484329224, -7.320569038391113, -0.3968420624732971, -0.47621050477027893, -0.13617131114006042, -0.5415726900100708, -0.8777212500572205, -0.04688183590769768, -0.09843239933252335, -0.9710959196090698, -0.05485757812857628, -0.6162723898887634, -0.8590463399887085, -0.05057791247963905, -0.5353477597236633, -0.6660721898078918, -0.30191123485565186, -0.5104478597640991, -0.995995819568634, -0.2536676526069641, -0.6567347049713135, -0.2707863450050354, -1.0333456993103027, -0.30657994747161865, -0.22565530240535736, 0.021981937810778618, -0.7501093745231628, -5.82657527923584, -0.753221869468689, -4.955079078674316, -0.8279215097427368, -0.4824354946613312, -0.6629596948623657, -0.3890608847141266, -0.3750546872615814, -0.41707324981689453, -0.003452915232628584, -0.2879050076007843, -0.5540226697921753, -0.8528213500976562, -0.017021413892507553, -0.3719421625137329, -0.12294323742389679, -0.9337460398674011, -0.031124869361519814, -0.41707324981689453, -0.5975974798202515, -0.8341464996337891, -0.05252321437001228, -0.4108482599258423, -0.14239627122879028, -0.17896799743175507, -0.18363672494888306, -7.669167518615723, -0.4637605547904968, -0.2287677824497223, -0.1501774787902832, -0.4108482599258423, -0.2956862449645996, -0.30657994747161865, -0.37816718220710754, -7.469968318939209, -0.4264106750488281, -0.4855479598045349, -0.15951494872570038, -0.5384602546691895, -0.8652713894844055, -0.06419503688812256, -0.09959957748651505, -0.9648709893226624, -0.06652940809726715, -0.6038224697113037, -0.8465964794158936, -0.06419503688812256, -0.5322352647781372, -0.6816346049308777, -0.3299235999584198, -0.5540226697921753, -0.9897708892822266, -0.26767387986183167, -0.6660721898078918, -0.3330360949039459, -1.0333456993103027, -0.34081730246543884, -0.22565530240535736, 0.008121646009385586, -0.15640246868133545, -0.2692301273345947, -0.18830546736717224, -0.7874591946601868, -5.652276039123535, -0.7781217694282532, -4.930179119110107, -0.8465964794158936, -0.4948854446411133, -0.6536222100257874, -0.38750457763671875, -0.3968420624732971, -0.41707324981689453, -0.021398350596427917, -0.2910175323486328, -0.547797679901123, -0.8465964794158936, -0.022954590618610382, -0.3937295973300934, -0.11983074247837067, -0.9461960196495056, -0.031124869361519814, -0.42952316999435425, -0.5882599949836731, -0.8341464996337891, -0.05680288374423981, -0.33926108479499817, -0.2707863450050354, -0.18597108125686646, -0.18285861611366272, -7.718967914581299, -0.4824354946613312, -0.2318802773952484, -0.14706499874591827, -0.4139607548713684, -0.3003549575805664, -0.305023729801178, -0.39528584480285645, -7.519768714904785, -0.42018571496009827, -0.47932296991348267, -0.15562434494495392, -0.5353477597236633, -0.8714963793754578, -0.06458410620689392, -0.09726522117853165, -0.9586459398269653, -0.06380598247051239, -0.5944849848747253, -0.8403714299201965, -0.06380598247051239, -0.5197853446006775, -0.6722971796989441, -0.3377048373222351, -0.5633600950241089, -0.995995819568634, -0.275455117225647, -0.6598471999168396, -0.33926108479499817, -1.039570689201355, -0.354823499917984, -0.23032401502132416, 0.007440789137035608, -0.15718059241771698, -0.27701133489608765, -0.1844148337841034, -0.7967966198921204, -5.751876354217529, -0.7750091552734375, -5.004878997802734, -0.8465964794158936, -0.49177294969558716, -0.6598471999168396, -0.38283589482307434, -0.3921733498573303, -0.4139607548713684, -0.0187721848487854, -0.2925737798213959, -0.5446852445602417, -0.8465964794158936, -0.02013390138745308, -0.38283589482307434, -0.1206088736653328, -0.9275211095809937, -0.03345923498272896, -0.42018571496009827, -0.5882599949836731, -0.8341464996337891, -0.05096697062253952, -0.4232982397079468, -0.17896799743175507, -0.16573992371559143, -0.18597108125686646, -7.619368076324463, -0.3921733498573303, -0.325254887342453, -0.325254887342453, -0.22098657488822937, -0.4357481896877289, -0.2240990698337555, -0.10893704742193222, -0.4015107750892639, -0.29724249243736267, -0.3128049373626709, -0.35326725244522095, -7.718967914581299, -0.42952316999435425, -0.46687301993370056, -0.17196489870548248, -0.5353477597236633, -0.8652713894844055, -0.0579700693488121, -0.09609802812337875, -0.9524210095405579, -0.06302785873413086, -0.5882599949836731, -0.8465964794158936, -0.0626387968659401, -0.5197853446006775, -0.6878595948219299, -0.3330360949039459, -0.5446852445602417, -1.0022207498550415, -0.2661176323890686, -0.6722971796989441, -0.334592342376709, -1.0582456588745117, -0.3423736095428467, -0.22565530240535736, 0.011136867105960846, -0.1602930873632431, -0.2910175323486328, -0.18285861611366272, -0.2069803774356842, -0.27234262228012085, -0.25989267230033875, -0.7781217694282532, -5.677175998687744, -0.7905716896057129, -4.955079078674316, -0.8714963793754578, -0.46687301993370056, -0.6567347049713135, -0.3890608847141266, -0.38750457763671875, -0.4015107750892639, -0.02071749046444893, -0.2879050076007843, -0.550910234451294, -0.8403714299201965, -0.019161246716976166, -0.38283589482307434, -0.11360576748847961, -0.9275211095809937, -0.033848293125629425, -0.41707324981689453, -0.5820350646972656, -0.8341464996337891, -0.05096697062253952, -0.4108482599258423, -0.18674920499324799, -0.16340555250644684, -0.18363672494888306, -7.420168876647949, -0.3890608847141266, -0.3330360949039459, -0.315917432308197, -0.21787409484386444, -0.354823499917984, -0.2412177473306656, -0.17585550248622894, -0.18208047747612, -0.3672734498977661, -0.23966148495674133, -0.21476158499717712, -0.18830546736717224, -0.4015107750892639, -0.21009285748004913, -0.09726522117853165, -0.3859483599662781, -0.29879873991012573, -0.33147984743118286, -0.3423736095428467, -7.718967914581299, -0.42952316999435425, -0.4606480300426483, -0.16651804745197296, -0.5322352647781372, -0.8714963793754578, -0.0591372512280941, -0.09376367181539536, -0.9524210095405579, -0.06341691315174103, -0.5820350646972656, -0.8403714299201965, -0.06536222249269485, -0.5291228294372559, -0.650509774684906, -0.33926108479499817, -0.5540226697921753, -1.0022207498550415, -0.2630051374435425, -0.6660721898078918, -0.345486044883728, -1.0644705295562744, -0.34081730246543884, -0.23343650996685028, 0.008267544209957123, -0.16340555250644684, -0.28634876012802124, -0.1844148337841034, -0.2069803774356842, -0.2661176323890686, -0.2614488899707794, -0.21009285748004913, -0.2801238000392914, -0.1501774787902832, -0.2287677824497223, -0.2801238000392914, -0.19842103123664856, -0.8092465996742249, -6.1253743171691895, -0.7874591946601868, -0.5851475596427917, -0.4108482599258423, -0.4637605547904968, -0.5664726495742798, -0.4108482599258423, -0.6878595948219299, -0.32369863986968994, -0.28479254245758057, -0.7065345048904419, -0.669184684753418, -0.22254280745983124, -0.42018571496009827, -0.06769658625125885, -0.305023729801178, -0.3750546872615814, -0.14317438006401062, -0.3501547574996948, -0.08092465996742249, -0.3797234296798706, -0.3377048373222351, -0.5166728496551514, -0.3268111050128937, -1.5437934398651123, -0.008656604215502739, -0.2489989548921585, -0.315917432308197, 0.30657994747161865, -0.6785221695899963, -0.24433022737503052, -2.004441499710083, -0.5384602546691895, -0.35326725244522095, -0.7003095149993896, -0.5695850849151611, -1.4379690885543823, -4.183182239532471, -0.7781217694282532, -0.4264106750488281, -0.4139607548713684, -0.5758100152015686, -1.5749183893203735, -4.556680679321289, -0.8279215097427368, -0.47621050477027893, -0.4264106750488281, -0.4637605547904968, -0.5944849848747253, -1.6682929992675781, -4.8056793212890625, -0.8652713894844055, -0.7625592947006226, -0.29724249243736267, -0.547797679901123, -1.6433930397033691, -4.730979919433594, -0.8403714299201965, -0.9710959196090698, -0.4606480300426483, -0.5540226697921753, -1.6184931993484497, -4.706079959869385, -0.8839462995529175, -1.039570689201355, -0.45442306995391846, -0.5446852445602417, -1.680742859840393, -4.755879878997803, -0.8777212500572205, -0.7905716896057129, -0.2692301273345947, -0.5415726900100708, -4.556680679321289, -0.7003095149993896, -0.23810525238513947, -0.3688296675682068, -0.3688296675682068, -0.5664726495742798, -0.004449883475899696, -0.2692301273345947, -0.35637974739074707, 0.021592877805233, -0.3081361949443817, -0.3594922721385956, -0.46687301993370056, -0.028401441872119904, -0.5197853446006775, -0.27701133489608765, 0.01741047389805317, -0.8341464996337891, -0.40773576498031616, -0.05991537123918533, -0.9275211095809937, -0.4015107750892639, -0.04026780277490616, -0.5228977799415588, -0.20853662490844727, -0.2910175323486328, -0.275455117225647, -7.469968318939209, -0.3937295973300934, -0.37038594484329224, -8.864362716674805, -0.32836735248565674, -0.5695850849151611, -0.4824354946613312, -0.5975974798202515, -0.7812341451644897, -9.611358642578125, -0.42018571496009827, -0.5197853446006775, -0.5415726900100708, -0.4015107750892639, -0.669184684753418, -9.66115951538086, -0.4264106750488281, -0.4264106750488281, -0.526010274887085, -0.4699855446815491, -0.3081361949443817, -0.4730980098247528, -0.7252094149589539, -9.910158157348633, -0.4450856149196625, -0.3890608847141266, -0.4699855446815491, -0.2910175323486328, -0.7345468997955322, -9.710958480834961, -0.4699855446815491, -0.5415726900100708, -0.4637605547904968, -0.497997909784317, -0.3797234296798706, -0.669184684753418, -9.810558319091797, -0.47932296991348267, -0.547797679901123, -0.6007099151611328, -0.3594922721385956, -0.7003095149993896, -9.710958480834961, -0.48866045475006104, -0.305023729801178, -0.5291228294372559, -0.18130235373973846, -0.7158719897270203, -4.979979038238525, -0.7345468997955322, -4.706079959869385, -0.7936841249465942, -0.37038594484329224, -0.2661176323890686, -0.30346745252609253, 0.17352114617824554, -0.3003549575805664, -8.216964721679688, -0.497997909784317, -0.4575355648994446, -0.610047459602356, -6.000874996185303, -0.7750091552734375, -5.303677558898926, -0.8465964794158936, -0.47932296991348267, -0.3937295973300934, -0.3766109347343445, -0.37816718220710754, -0.3672734498977661, -0.2505551874637604, -0.4015107750892639, -7.9181671142578125, -0.34859853982925415, -0.45442306995391846, -0.5228977799415588, -0.38283589482307434, -0.669184684753418, -5.751876354217529, -0.7874591946601868, -5.129378795623779, -0.8777212500572205, -0.43886062502861023, -0.334592342376709, -0.34392979741096497, -0.42952316999435425, 0.12916821241378784, -0.32214242219924927, -7.9181671142578125, -0.5540226697921753, -0.3377048373222351, -0.5291228294372559, -0.6193848848342896, -5.776775360107422, -0.8030215501785278, -5.104478359222412, -0.8839462995529175, -0.5291228294372559, -0.4108482599258423, -0.345486044883728, -0.448198139667511, -0.4046232998371124, -0.33926108479499817, -0.46687301993370056, -0.2832363247871399, -0.39528584480285645, -7.768767356872559, -0.33147984743118286, -0.4232982397079468, -0.5166728496551514, -0.4824354946613312, -0.31124868988990784, -0.47621050477027893, -0.709646999835968, -5.726975917816162, -0.7905716896057129, -5.228977680206299, -0.9212960600852966, -0.6349473595619202, -0.3268111050128937, -0.09687614440917969, 0.06730753183364868, -0.34081730246543884, -7.718967914581299, -0.5695850849151611, -0.334592342376709, -0.6131598949432373, -5.702075958251953, -0.7905716896057129, -5.228977680206299, -0.9088461399078369, -0.5726975202560425, -0.41707324981689453, -0.1252775937318802, -0.5104478597640991, -0.25678014755249023, -0.29879873991012573, -0.42952316999435425, -7.569568157196045, -0.3377048373222351, -0.3766109347343445, -0.4450856149196625, -0.28479254245758057, -0.7034220099449158, -5.577576637268066, -0.7905716896057129, -5.054678916931152, -0.9088461399078369, -0.8279215097427368, -0.2832363247871399, -0.48866045475006104, 0.08092465996742249, -0.33926108479499817, -7.768767356872559, -0.5851475596427917, -0.4046232998371124, -0.6349473595619202, -5.726975917816162, -0.7967966198921204, -5.204078197479248, -0.9088461399078369, -0.5664726495742798, -0.4232982397079468, -0.4357481896877289, -0.5197853446006775, -0.3594922721385956, -0.3268111050128937, -0.41707324981689453, -7.569568157196045, -0.33614858984947205, -0.4264106750488281, -0.48866045475006104, -0.47621050477027893, -0.38750457763671875, -0.6629596948623657, -5.428177356719971, -0.7781217694282532, -5.054678916931152, -0.9026212096214294, -0.8590463399887085, -0.28479254245758057, -0.4637605547904968, 0.07042001187801361, -0.35793599486351013, -7.768767356872559, -0.5851475596427917, -0.37038594484329224, -0.6007099151611328, -5.702075958251953, -0.7967966198921204, -5.179178237915039, -0.9150711297988892, -0.5664726495742798, -0.41707324981689453, -0.36260470747947693, -0.5353477597236633, -0.31902989745140076, -0.3299235999584198, -0.4357481896877289, -7.569568157196045, -0.3299235999584198, -0.5415726900100708, -0.550910234451294, -0.305023729801178, -0.6660721898078918, -5.5028767585754395, -0.7905716896057129, -5.079578876495361, -0.896396279335022, -0.650509774684906, -0.08792775124311447, 0.038517024368047714, -0.38283589482307434, -7.718967914581299, -0.5695850849151611, -0.2692301273345947, -0.610047459602356, -5.776775360107422, -0.7936841249465942, -5.278777599334717, -0.9026212096214294, -0.5695850849151611, -0.1579587161540985, -0.47932296991348267, -0.172743022441864, -0.2832363247871399, -0.4637605547904968, -7.569568157196045, -0.33926108479499817, -0.3174736797809601, -0.5104478597640991, -0.18052423000335693, -0.669184684753418, -5.652276039123535, -0.7158719897270203, -1.481543779373169, -4.8056793212890625, -0.8839462995529175, -0.3750546872615814, -0.334592342376709, 0.058748193085193634, -0.345486044883728, -7.569568157196045, -0.5695850849151611, -0.5882599949836731, -0.631834864616394, -5.726975917816162, -0.8030215501785278, -5.179178237915039, -0.9088461399078369, -0.5789225697517395, -0.3205861747264862, -0.4357481896877289, -0.5726975202560425, -0.325254887342453, -0.46687301993370056, -7.519768714904785, -0.33926108479499817, -0.5695850849151611, -0.4855479598045349, -0.5789225697517395, -0.6971970796585083, -5.751876354217529, -0.7905716896057129, -0.6816346049308777, -0.4450856149196625, -0.49177294969558716, -0.5695850849151611, -0.4015107750892639, -0.6971970796585083, -0.31124868988990784, -0.2785675823688507, -0.669184684753418, -0.6722971796989441, -0.2287677824497223, -0.41707324981689453, -0.06808565557003021, -0.3003549575805664, -0.3921733498573303, -0.32214242219924927, -0.15640246868133545, -0.2661176323890686, -0.3983983099460602, -0.526010274887085, -0.30191123485565186, -1.5749183893203735, -0.0022127837873995304, -0.1159401386976242, -0.34081730246543884, -0.35637974739074707, -0.4575355648994446, -0.4824354946613312, -0.2832363247871399, -2.502439498901367, -0.5913724899291992, -0.5073353052139282, -0.32369863986968994, -0.5975974798202515, -0.8465964794158936, -0.3921733498573303, -0.10193394124507904, -0.2630051374435425, -0.05485757812857628, -0.3688296675682068, -0.1579587161540985, -0.13228070735931396, -0.43263569474220276, -0.5913724899291992, -4.357481956481934, -0.7936841249465942, -0.7127594947814941, -0.22254280745983124, -0.22565530240535736, -0.5726975202560425, -4.457081317901611, -0.8154715299606323, -0.7656717896461487, -0.3890608847141266, -0.3299235999584198, -0.5851475596427917, -4.556680679321289, -0.8590463399887085, -0.7874591946601868, -0.42018571496009827, -0.3906170725822449, -0.5758100152015686, -4.706079959869385, -0.8714963793754578, -0.76878422498703, -0.1478431224822998, -0.3594922721385956, -0.18519297242164612, -0.2956862449645996, -0.6754096746444702, -4.955079078674316, -0.8714963793754578, -0.7843466997146606, -0.4824354946613312, -0.42952316999435425, -0.02489989437162876, -0.3081361949443817, -0.6629596948623657, -4.979979038238525, -0.8839462995529175, -0.8092465996742249, -0.2287677824497223, -0.4139607548713684, -0.23810525238513947, -0.3174736797809601, -0.6940845847129822, -0.9524210095405579, -0.29724249243736267, -0.12761196494102478, -0.15173372626304626, -0.6069349050521851, -4.706079959869385, -0.6878595948219299, -0.2583364248275757, -0.35637974739074707, -0.36571723222732544, -0.36416095495224, -0.31436118483543396, 0.06458410620689392, -0.2614488899707794, -0.33926108479499817, 0.037155311554670334, -0.1991991549730301, -0.41707324981689453, -0.4855479598045349, -0.21943031251430511, -0.26767387986183167, -7.370368480682373, -0.3003549575805664, -0.41707324981689453, -0.49177294969558716, -0.4450856149196625, -0.4824354946613312, -0.7065345048904419, -9.262761116027832, -0.3906170725822449, -0.4513106048107147, -0.5353477597236633, -0.43263569474220276, -0.3174736797809601, -0.650509774684906, -9.362360954284668, -0.4264106750488281, -0.4855479598045349, -0.5726975202560425, -0.3797234296798706, -0.650509774684906, -5.204078197479248, -0.7314344644546509, -5.004878997802734, -0.8092465996742249, -0.3859483599662781, -0.2801238000392914, -0.3812796473503113, -0.3299235999584198, 0.1182745024561882, -0.30191123485565186, -8.266765594482422, -0.5073353052139282, -0.33614858984947205, -0.6007099151611328, -5.901274681091309, -0.7874591946601868, -5.253877639770508, -0.8528213500976562, -0.4513106048107147, -0.334592342376709, -0.29724249243736267, 0.12916821241378784, -0.3377048373222351, -7.967966556549072, -0.6069349050521851, -0.4450856149196625, -0.6162723898887634, -5.851475715637207, -0.8154715299606323, -5.328577518463135, -0.8714963793754578, -0.4637605547904968, -0.28946128487586975, 0.1206088736653328, -0.3688296675682068, -7.8683671951293945, -0.6007099151611328, -0.3003549575805664, -0.6754096746444702, -0.43263569474220276, -6.000874996185303, -0.8030215501785278, -5.477977752685547, -0.890171229839325, -0.6442848443984985, -0.3330360949039459, -0.4139607548713684, -0.6785221695899963, 0.08559340238571167, -0.354823499917984, -7.9181671142578125, -0.6069349050521851, -0.4264106750488281, -0.6131598949432373, -5.751876354217529, -0.8092465996742249, -5.228977680206299, -0.8714963793754578, -0.709646999835968, -0.24588647484779358, 0.012936273589730263, -0.3797234296798706, -7.818567276000977, -0.6069349050521851, -0.2614488899707794, -0.6038224697113037, -5.751876354217529, -0.7874591946601868, -5.403277397155762, -0.8652713894844055, -0.5228977799415588, -0.28479254245758057, -0.11360576748847961, 0.04629824310541153, -0.3377048373222351, -7.619368076324463, -0.6007099151611328, -0.5011103749275208, -0.5602476000785828, -0.37816718220710754, -0.4824354946613312, -0.345486044883728, -0.24588647484779358, -0.497997909784317, -0.3594922721385956, -0.15951494872570038, -0.3330360949039459, -0.20853662490844727, -0.35637974739074707, -0.5882599949836731, -5.801675319671631, -0.7750091552734375, -5.228977680206299, -0.8714963793754578, -0.7220969200134277, -0.08792775124311447, 0.014297986403107643, -0.3797234296798706, -7.669167518615723, -0.6193848848342896, -0.25989267230033875, -0.6256098747253418, -5.776775360107422, -0.7967966198921204, -5.303677558898926, -0.890171229839325, -0.547797679901123, -0.354823499917984, 0.04882713407278061, -0.4575355648994446, -7.569568157196045, -0.25522392988204956, -0.5291228294372559, -0.34081730246543884, -0.7438843250274658, -0.7469968199729919, -8.41616439819336, -0.33926108479499817, -0.5726975202560425, -0.39528584480285645, -5.403277397155762, -0.7936841249465942, -5.179178237915039, -0.9088461399078369, -0.5789225697517395, -0.33926108479499817, 0.054079461842775345, -0.46687301993370056, -7.569568157196045, -0.25211143493652344, -0.5571351647377014, -0.5633600950241089, -0.5944849848747253, -0.7314344644546509, -8.565564155578613, -0.28946128487586975, -0.5104478597640991, -0.3968420624732971, -9.063562393188477, -0.5322352647781372, -0.47621050477027893, -5.428177356719971, -0.8092465996742249, -5.154278755187988, -0.9026212096214294, -0.5851475596427917, -0.3517110049724579, 0.07703404873609543, -0.47621050477027893, -7.8683671951293945, -0.25678014755249023, -0.5571351647377014, -0.03443188965320587, -0.5540226697921753, -0.8092465996742249, -0.6816346049308777, -8.615364074707031, -0.2925737798213959, -0.4948854446411133, -0.4699855446815491, -8.167165756225586, -0.5975974798202515, -0.37038594484329224, -0.43886062502861023, -0.6349473595619202, -0.16885241866111755, -0.3750546872615814, -0.41707324981689453, -0.2536676526069641, -0.8092465996742249, -0.3983983099460602, -0.5758100152015686, -0.2023116499185562, -0.2614488899707794, -0.34392979741096497, -0.7376593351364136, -9.511759757995605, -0.5166728496551514, -0.44197314977645874, -0.6224973797798157, -8.764762878417969, -0.610047459602356, -0.6629596948623657, -0.06224973872303963, -0.3719421625137329, -0.7158719897270203, -4.930179119110107, -0.7936841249465942, -4.681180477142334, -0.7407718896865845, -1.1080453395843506, -0.49177294969558716, 0.08676057308912277, -0.4575355648994446, -7.669167518615723, -0.2614488899707794, -0.550910234451294, -0.44197314977645874, -0.7812341451644897, -8.615364074707031, -0.29724249243736267, -0.48866045475006104, -0.3906170725822449, -5.477977752685547, -0.8092465996742249, -5.104478359222412, -0.8839462995529175, -0.5944849848747253, -0.48866045475006104, 0.07664498686790466, -0.4513106048107147, -7.8683671951293945, -0.6411723494529724, -0.5758100152015686, -0.30191123485565186, -0.3594922721385956, -0.5571351647377014, -0.5540226697921753, -0.4108482599258423, -0.2116491198539734, -0.40773576498031616, -0.2879050076007843, -0.7252094149589539, -0.48866045475006104, -0.6660721898078918, -9.113361358642578, -0.27701133489608765, -0.6162723898887634, -0.5135602951049805, -0.5664726495742798, -0.8092465996742249, -10.258757591247559, -0.3750546872615814, -0.2956862449645996, -0.4855479598045349, -0.6380597949028015, -0.04629824310541153, -0.30191123485565186, -0.6816346049308777, -10.706954956054688, -0.3688296675682068, -0.547797679901123, -0.5664726495742798, -8.814563751220703, -0.8465964794158936, -5.079578876495361, -0.7967966198921204, -4.930179119110107, -0.43263569474220276, -0.2536676526069641, -0.8403714299201965, -5.5028767585754395, -0.8030215501785278, -0.5789225697517395, -0.14395250380039215, 0.1206088736653328, -0.46687301993370056, -7.718967914581299, -0.9710959196090698, -0.45442306995391846, -0.4699855446815491, -0.33147984743118286, -0.3890608847141266, -0.24277397990226746, -0.650509774684906, -8.864362716674805, -0.631834864616394, -0.4730980098247528, -0.37038594484329224, -0.24744272232055664, -0.7034220099449158, -8.465965270996094, -0.3128049373626709, -0.650509774684906, -8.764762878417969, -0.7003095149993896, -0.4855479598045349, -0.46687301993370056, -0.3377048373222351, -0.4699855446815491, -0.6567347049713135, -0.39528584480285645, -0.2536676526069641, -0.7034220099449158, -0.4855479598045349, -9.860358238220215, -0.6287223696708679, -0.3330360949039459, 0.08831681311130524, -0.37816718220710754, -0.6193848848342896, -0.5789225697517395, -0.26456141471862793, -0.3501547574996948, -0.27234262228012085, -0.9026212096214294, -0.47932296991348267, -0.7345468997955322, -0.4046232998371124, -0.76878422498703, -10.109357833862305, -0.6816346049308777, -0.43886062502861023, -0.5851475596427917, -9.95995807647705, -0.7874591946601868, -0.6287223696708679, -0.5384602546691895, -0.41707324981689453, -0.1750773787498474, -0.049410730600357056, -0.4015107750892639, -0.18519297242164612, -0.3003549575805664, -0.1672961711883545, -0.325254887342453, -0.37349840998649597, -0.11360576748847961, -0.2489989548921585, -0.5011103749275208, -0.6473972797393799, -9.810558319091797, -0.5571351647377014, -0.5197853446006775, -11.005753517150879, -0.9150711297988892, -10.208956718444824, -0.7407718896865845, -0.5135602951049805, -0.5820350646972656, -0.5166728496551514, -0.5135602951049805, -0.26767387986183167, -0.4606480300426483, -10.408156394958496, -0.8279215097427368, -0.6722971796989441, -0.44197314977645874, -0.3205861747264862, -0.2692301273345947, -0.3517110049724579, -0.5633600950241089, -0.7563343644142151, -9.66115951538086, -0.5228977799415588, -0.5291228294372559, -11.005753517150879, -0.9150711297988892, -10.308557510375977, -0.9088461399078369, -0.709646999835968, -0.2692301273345947, -0.2505551874637604, -0.15562434494495392, -0.3268111050128937, -0.5789225697517395, -0.7781217694282532, -9.760759353637695, -0.31124868988990784, -0.6598471999168396, -0.4606480300426483, -0.7750091552734375, -10.308557510375977, -0.37349840998649597, -0.5446852445602417, -0.44197314977645874, -10.856354713439941, -0.9150711297988892, -10.308557510375977, -0.5415726900100708, -0.5944849848747253, -0.6847472190856934, -0.8777212500572205, -0.4357481896877289, -0.4637605547904968, -0.37349840998649597, -0.4264106750488281, -0.29879873991012573, -0.8341464996337891, -0.40773576498031616, -0.09843239933252335, -0.28479254245758057, -0.47932296991348267, -0.709646999835968, -11.404151916503906, -0.550910234451294, -0.547797679901123, -0.5011103749275208, -0.47621050477027893, -0.8465964794158936, -10.607355117797852, -0.48866045475006104, -0.5322352647781372, -0.5135602951049805, -0.6660721898078918, -0.48866045475006104, -10.408156394958496, -0.4699855446815491, -0.5571351647377014, -0.34081730246543884, -0.21631784737110138, -0.5322352647781372, -0.5446852445602417, -0.4637605547904968, -0.6256098747253418, -9.810558319091797, -0.7376593351364136, -0.6816346049308777, -0.2832363247871399, -0.2661176323890686, -0.4232982397079468, -0.4948854446411133, -0.7438843250274658, -8.665163040161133, -0.6754096746444702, -0.9835458993911743, -10.258757591247559, -0.9275211095809937, -9.66115951538086, -0.526010274887085, -0.21787409484386444, -0.3859483599662781, -0.5073353052139282, -0.18908359110355377, -0.32214242219924927, -0.5384602546691895, -0.4637605547904968, -0.8652713894844055, -0.4232982397079468, -0.17429926991462708, -0.3983983099460602, -0.42952316999435425, -0.3859483599662781, -0.5135602951049805, -0.43263569474220276, -0.14084002375602722, -0.4699855446815491, -9.461959838867188, -0.40773576498031616, -0.6256098747253418, -0.4015107750892639, -0.3906170725822449, -0.42018571496009827, -0.5104478597640991, -0.610047459602356, -11.105353355407715, -0.7407718896865845, -0.526010274887085, -0.550910234451294, -0.3299235999584198, -0.5104478597640991, -0.4264106750488281, -0.7656717896461487, -11.105353355407715, -0.8528213500976562, -0.7127594947814941, -0.44197314977645874, -0.2536676526069641, -0.15562434494495392, -0.31124868988990784, -0.550910234451294, -0.7469968199729919, -9.013761520385742, -0.6473972797393799, -1.0084457397460938, -10.457955360412598, -0.9337460398674011, -9.810558319091797, -0.5353477597236633, -0.8403714299201965, -0.45442306995391846, -0.15718059241771698, -0.13617131114006042, -0.2630051374435425, -0.28634876012802124, -0.5135602951049805, -0.8528213500976562, -11.204952239990234, -0.6442848443984985, -0.526010274887085, -0.4046232998371124, -0.8030215501785278, -10.65715503692627, -0.34859853982925415, -0.5353477597236633, -0.4513106048107147, -10.009757995605469, -0.9275211095809937, -9.810558319091797, -0.9212960600852966, -0.7034220099449158, -0.33614858984947205, -0.2614488899707794, -0.5197853446006775, -0.547797679901123, -0.5011103749275208, -0.753221869468689, -10.109357833862305, -0.7936841249465942, -0.7345468997955322, -0.3750546872615814, -0.38750457763671875, -0.27701133489608765, -0.48866045475006104, -0.7905716896057129, -8.764762878417969, -0.3470422923564911, -0.7345468997955322, -7.8683671951293945, -0.44197314977645874, -0.4948854446411133, -0.6380597949028015, -9.66115951538086, -0.7376593351364136, -1.2512197494506836, -0.5197853446006775, -0.6038224697113037, -0.42018571496009827, -0.4948854446411133, -0.7189845442771912, -8.814563751220703, -0.35637974739074707, -0.48866045475006104, -0.6131598949432373, -10.059557914733887, -0.896396279335022, -10.308557510375977, -0.9275211095809937, -9.760759353637695, -0.9150711297988892, -0.7314344644546509, -0.3517110049724579, -0.4015107750892639, -0.28168004751205444, -0.48866045475006104, -0.8341464996337891, -9.31256103515625, -0.38750457763671875, -0.7469968199729919, -8.41616439819336, -0.4108482599258423, -0.49177294969558716, -0.6224973797798157, -9.810558319091797, -0.7501093745231628, -1.276119589805603, -0.5415726900100708, -0.5851475596427917, -0.3983983099460602, -0.5042228698730469, -0.7220969200134277, -8.963961601257324, -0.35793599486351013, -0.5135602951049805, -0.6193848848342896, -10.258757591247559, -0.9212960600852966, -10.507755279541016, -0.9150711297988892, -3.983983278274536, -9.710958480834961, -0.36416095495224, -0.6473972797393799, -0.2614488899707794, -0.7843466997146606, -0.7625592947006226, -4.033782958984375, -9.910158157348633, -0.39528584480285645, -0.5384602546691895, -0.43263569474220276, -9.710958480834961, -0.9026212096214294, -6.722971439361572, -0.6567347049713135, -1.3757191896438599, -0.5073353052139282, -0.5664726495742798, -0.38283589482307434, -0.4606480300426483, -0.6598471999168396, -10.557555198669434, -0.23343650996685028, -0.8777212500572205, -0.4699855446815491, -0.09415273368358612, -0.47932296991348267, -0.345486044883728, -0.2925737798213959, -0.6598471999168396, -0.20853662490844727, -0.1307244449853897, -0.11516200751066208, -0.16340555250644684, -0.28479254245758057, -0.29879873991012573, -0.29412999749183655, -0.7345468997955322, -0.33614858984947205, -0.45442306995391846, -0.3174736797809601, -0.4015107750892639, -0.29412999749183655, -0.6411723494529724, -0.3517110049724579, -0.2879050076007843, -0.3766109347343445, -9.212960243225098, -0.6193848848342896, -0.3750546872615814, -0.3174736797809601, -0.7812341451644897, -0.5913724899291992, -0.5322352647781372, -0.7469968199729919, -0.4357481896877289, -0.8528213500976562, -0.6038224697113037, -0.34859853982925415, -0.08481527119874954, -0.22254280745983124, -0.2692301273345947, -0.9337460398674011, -10.955955505371094, -0.6069349050521851, -0.5384602546691895, -8.764762878417969, -0.7501093745231628, -0.8403714299201965, -0.7656717896461487, -10.258757591247559, -0.8652713894844055, -0.6971970796585083, -0.3812796473503113, -0.34392979741096497, -0.27701133489608765, -0.4855479598045349, -0.7718967199325562, -10.009757995605469, -0.37816718220710754, -0.7314344644546509, -8.41616439819336, -0.448198139667511, -0.47621050477027893, -0.6442848443984985, -10.607355117797852, -0.7967966198921204, -1.313469409942627, -0.547797679901123, -0.5913724899291992, -0.40773576498031616, -0.5104478597640991, -0.7220969200134277, -9.212960243225098, -0.3501547574996948, -0.5011103749275208, -0.6256098747253418, -11.005753517150879, -0.9524210095405579, -10.756754875183105, -0.9773209095001221, -10.159157752990723, -0.9648709893226624, -0.7220969200134277, -0.3517110049724579, -0.3968420624732971, -0.27234262228012085, -0.4855479598045349, -0.8279215097427368, -10.258757591247559, -0.3937295973300934, -0.7376593351364136, -8.714963912963867, -0.4108482599258423, -0.49177294969558716, -0.6193848848342896, -10.756754875183105, -0.7750091552734375, -1.3196943998336792, -0.550910234451294, -0.5851475596427917, -0.4046232998371124, -0.5042228698730469, -0.7158719897270203, -9.16316032409668, -0.3501547574996948, -0.5228977799415588, -0.6193848848342896, -11.105353355407715, -0.9461960196495056, -10.706954956054688, -0.9399710893630981, -8.017765998840332, -0.9150711297988892, -4.108482360839844, -0.8777212500572205, -4.033782958984375, -0.7438843250274658, -1.1765199899673462, -0.275455117225647, -0.5384602546691895, 0.04902166873216629, -0.4357481896877289, -8.465965270996094, -0.4108482599258423, -0.7563343644142151, -0.48866045475006104, -9.362360954284668, -0.5042228698730469, -0.35326725244522095, -0.48866045475006104, -5.876375198364258, -0.8652713894844055, -4.955079078674316, -0.547797679901123, -0.7874591946601868, -1.0706955194473267, -0.2630051374435425, -0.1206088736653328, -0.2287677824497223, -0.17896799743175507, -0.11749638617038727, 0.09648708999156952, -0.32214242219924927, -5.602476119995117, -0.3968420624732971, -0.11360576748847961, -0.550910234451294, -5.901274681091309, -0.76878422498703, -0.7127594947814941, -0.4513106048107147, -0.5197853446006775, -0.5633600950241089, -0.37816718220710754, -0.6878595948219299, -0.3268111050128937, -0.2832363247871399, -0.6567347049713135, -0.6754096746444702, -0.2365490049123764, -0.4232982397079468, -0.07431062310934067, -0.30657994747161865, -0.3859483599662781, -0.3128049373626709, -0.2661176323890686, -0.23343650996685028, -0.3812796473503113, -0.497997909784317, -0.29412999749183655, -1.4753186702728271, -0.001981778535991907, -0.2023116499185562, -0.21009285748004913, -0.3890608847141266, -0.37816718220710754, -0.41707324981689453, -0.4575355648994446, -0.25522392988204956, -1.9048420190811157, -0.6038224697113037, -0.5291228294372559, -0.33926108479499817, -0.6038224697113037, -0.8092465996742249, -0.384392112493515, -0.11282765120267868, -0.25211143493652344, -0.06341691315174103, -0.36104846000671387, -0.15406809747219086, -0.1330588161945343, -0.4139607548713684, -0.5882599949836731, -4.282782077789307, -0.8092465996742249, -0.7407718896865845, -0.2365490049123764, -0.25989267230033875, -0.5758100152015686, -4.282782077789307, -0.8279215097427368, -0.7874591946601868, -0.2536676526069641, -0.43886062502861023, -0.497997909784317, -0.36571723222732544, -0.20853662490844727, -0.5571351647377014, -4.656280517578125, -0.8714963793754578, -0.8030215501785278, -0.3921733498573303, -0.32369863986968994, -0.5913724899291992, -4.606480121612549, -0.8714963793754578, -0.8092465996742249, -0.42018571496009827, -0.4015107750892639, -0.5758100152015686, -4.706079959869385, -0.890171229839325, -0.7594468593597412, -0.16107121109962463, -0.3517110049724579, -0.17196489870548248, -0.30346745252609253, -0.6754096746444702, -4.955079078674316, -0.8777212500572205, -0.7874591946601868, -0.4606480300426483, -0.42952316999435425, -0.02207920327782631, -0.28946128487586975, -0.6722971796989441, -5.054678916931152, -0.8777212500572205, -0.8092465996742249, -0.2505551874637604, -0.4264106750488281, -0.23343650996685028, -0.32369863986968994, -0.6940845847129822, -0.9897708892822266, -0.2707863450050354, -0.1400619000196457, -0.12449947744607925, -0.631834864616394, -4.755879878997803, -0.7220969200134277, -0.2505551874637604, -0.27701133489608765, -0.4046232998371124, -0.3517110049724579, -0.3594922721385956, -0.29879873991012573, 0.06419503688812256, -0.2583364248275757, -0.34392979741096497, 0.03676624968647957, -0.18674920499324799, -0.3906170725822449, -0.4139607548713684, -0.3081361949443817, -0.18830546736717224, 0.027039730921387672, -0.20386788249015808, -0.4450856149196625, -0.47932296991348267, -0.2583364248275757, -0.2630051374435425, -7.669167518615723, -0.2879050076007843, -0.44197314977645874, -0.48866045475006104, -0.4450856149196625, -0.47621050477027893, -0.7003095149993896, -9.461959838867188, -0.4015107750892639, -0.42952316999435425, -0.22721153497695923, -0.4357481896877289, -0.11049328744411469, -0.1875273436307907, -0.6785221695899963, -9.66115951538086, -0.4264106750488281, -0.4699855446815491, -0.5197853446006775, -0.4357481896877289, -0.3096924424171448, -0.6536222100257874, -9.66115951538086, -0.4606480300426483, -0.4948854446411133, -0.5602476000785828, -0.38283589482307434, -0.6536222100257874, -5.129378795623779, -0.7501093745231628, -5.054678916931152, -0.8216965198516846, -0.36260470747947693, -0.25989267230033875, -0.3719421625137329, -0.3268111050128937, 0.12138698995113373, -0.29412999749183655, -8.366364479064941, -0.5042228698730469, -0.34392979741096497, -0.6038224697113037, -5.9759745597839355, -0.8030215501785278, -5.278777599334717, -0.890171229839325, -0.4575355648994446, -0.32836735248565674, -0.2910175323486328, 0.12683382630348206, -0.32836735248565674, -8.06756591796875, -0.6038224697113037, -0.4450856149196625, -0.6131598949432373, -5.926175117492676, -0.8216965198516846, -5.378377437591553, -0.9026212096214294, -0.4699855446815491, -0.28479254245758057, 0.1182745024561882, -0.3672734498977661, -7.9181671142578125, -0.6007099151611328, -0.305023729801178, -0.6660721898078918, -0.44197314977645874, -6.000874996185303, -0.8216965198516846, -5.527776718139648, -0.9026212096214294, -0.6411723494529724, -0.325254887342453, -0.42952316999435425, -0.669184684753418, 0.086371511220932, -0.3517110049724579, -7.967966556549072, -0.6069349050521851, -0.4232982397079468, -0.6162723898887634, -5.776775360107422, -0.8154715299606323, -5.228977680206299, -0.8839462995529175, -0.7127594947814941, -0.24744272232055664, 0.010747806169092655, -0.3766109347343445, -7.818567276000977, -0.6069349050521851, -0.2630051374435425, -0.5975974798202515, -5.801675319671631, -0.7936841249465942, -5.328577518463135, -0.890171229839325, -0.547797679901123, -0.2785675823688507, -0.13383693993091583, 0.03968420997262001, -0.3330360949039459, -7.619368076324463, -0.5975974798202515, -0.5042228698730469, -0.5913724899291992, -0.3750546872615814, -0.497997909784317, -0.3517110049724579, -0.24588647484779358, -0.4948854446411133, -0.35793599486351013, -0.17118680477142334, -0.33147984743118286, -0.20853662490844727, -0.345486044883728, -0.5944849848747253, -5.851475715637207, -0.7812341451644897, -5.253877639770508, -0.890171229839325, -0.7220969200134277, -0.09026211500167847, 0.017021413892507553, -0.3750546872615814, -7.718967914581299, -0.6162723898887634, -0.26767387986183167, -0.6287223696708679, -5.776775360107422, -0.7967966198921204, -5.278777599334717, -0.896396279335022, -0.5415726900100708, -0.325254887342453, 0.03910061717033386, -0.4575355648994446, -7.619368076324463, -0.2692301273345947, -0.5353477597236633, -0.30346745252609253, -0.7065345048904419, -0.753221869468689, -8.515764236450195, -0.3174736797809601, -0.5166728496551514, -0.4015107750892639, -5.4530768394470215, -0.7874591946601868, -5.179178237915039, -0.9150711297988892, -0.5882599949836731, -0.3330360949039459, 0.047465428709983826, -0.4606480300426483, -7.619368076324463, -0.2614488899707794, -0.5540226697921753, -0.5353477597236633, -0.5695850849151611, -0.7252094149589539, -8.565564155578613, -0.2879050076007843, -0.4948854446411133, -0.3983983099460602, -9.16316032409668, -0.5384602546691895, -0.47621050477027893, -5.477977752685547, -0.8092465996742249, -5.179178237915039, -0.9212960600852966, -0.5944849848747253, -0.33147984743118286, 0.06302785873413086, -0.4699855446815491, -7.967966556549072, -0.25989267230033875, -0.5571351647377014, -0.043380286544561386, -0.5540226697921753, -0.7781217694282532, -0.6816346049308777, -8.665163040161133, -0.29879873991012573, -0.49177294969558716, -0.47621050477027893, -8.266765594482422, -0.5882599949836731, -0.3766109347343445, -0.4513106048107147, -0.6411723494529724, -0.16885241866111755, -0.36260470747947693, -0.3983983099460602, -0.2832363247871399, -0.8216965198516846, -0.3983983099460602, -0.5789225697517395, -0.21009285748004913, -0.2692301273345947, -0.35637974739074707, -0.7345468997955322, -9.561559677124023, -0.5228977799415588, -0.41707324981689453, -0.6224973797798157, -8.714963912963867, -0.6162723898887634, -0.6629596948623657, -0.06458410620689392, -0.36260470747947693, -0.7189845442771912, -4.979979038238525, -0.8092465996742249, -4.681180477142334, -0.7594468593597412, -1.1329452991485596, -0.5011103749275208, 0.07664498686790466, -0.4575355648994446, -5.9759745597839355, -0.4513106048107147, -0.31124868988990784, -0.4637605547904968, -0.5571351647377014, -0.4450856149196625, -0.8092465996742249, -0.6940845847129822, -0.7781217694282532, -8.764762878417969, -0.315917432308197, -0.6442848443984985, -0.45442306995391846, -0.8528213500976562, -9.013761520385742, -0.31436118483543396, -0.4948854446411133, -0.3983983099460602, -5.228977680206299, -0.8216965198516846, -5.054678916931152, -0.8777212500572205, -0.5882599949836731, -0.5011103749275208, 0.0774231106042862, -0.448198139667511, -7.967966556549072, -0.650509774684906, -0.610047459602356, -0.3174736797809601, -0.3517110049724579, -0.5446852445602417, -0.5353477597236633, -0.4108482599258423, -0.21476158499717712, -0.4015107750892639, -0.2692301273345947, -0.6816346049308777, -0.49177294969558716, -0.669184684753418, -9.31256103515625, -0.28946128487586975, -0.6193848848342896, -0.5197853446006775, -0.5571351647377014, -0.8154715299606323, -10.457955360412598, -0.3672734498977661, -0.29412999749183655, -0.4948854446411133, -0.6411723494529724, -0.04571465402841568, -0.2956862449645996, -0.6816346049308777, -10.756754875183105, -0.35637974739074707, -0.550910234451294, -0.5571351647377014, -10.856354713439941, -0.334592342376709, -0.5197853446006775, -0.47621050477027893, -8.864362716674805, -0.8403714299201965, -4.955079078674316, -0.7936841249465942, -4.83057975769043, -0.4513106048107147, -0.27234262228012085, -0.8279215097427368, -5.527776718139648, -0.8030215501785278, -0.5882599949836731, -0.13617131114006042, 0.10893704742193222, -0.45442306995391846, -7.818567276000977, -0.9150711297988892, -0.45442306995391846, -0.47621050477027893, -0.3423736095428467, -0.37349840998649597, -0.2365490049123764, -0.650509774684906, -8.914162635803223, -0.6162723898887634, -0.4699855446815491, -0.3983983099460602, -0.24744272232055664, -0.7065345048904419, -8.515764236450195, -0.31436118483543396, -0.6536222100257874, -8.814563751220703, -0.7003095149993896, -0.48866045475006104, -0.46687301993370056, -0.33614858984947205, -0.4606480300426483, -0.6660721898078918, -0.3890608847141266, -0.2614488899707794, -0.7158719897270203, -0.4855479598045349, -9.95995807647705, -0.6256098747253418, -0.33614858984947205, 0.0922074168920517, -0.38750457763671875, -0.5664726495742798, -0.5726975202560425, -0.2614488899707794, -0.35793599486351013, -0.27701133489608765, -0.9150711297988892, -0.49177294969558716, -0.7345468997955322, -0.41707324981689453, -0.7625592947006226, -10.208956718444824, -0.3377048373222351, -0.2240990698337555, -0.547797679901123, -0.42952316999435425, -0.6473972797393799, -0.7874591946601868, -10.358356475830078, -0.6598471999168396, -0.43886062502861023, -0.5042228698730469, -3.9341835975646973, -10.358356475830078, -0.7252094149589539, -0.21787409484386444, -0.5197853446006775, -0.5135602951049805, -0.36416095495224, -0.19141794741153717, -0.02489989437162876, -0.3859483599662781, -0.16885241866111755, -0.3003549575805664, -0.15951494872570038, -0.3268111050128937, -0.6473972797393799, -11.055553436279297, -0.7843466997146606, -0.6660721898078918, -0.2536676526069641, -0.32836735248565674, -0.30191123485565186, -0.38283589482307434, -0.4730980098247528, -0.09298554062843323, -0.4139607548713684, -0.2240990698337555, -0.36104846000671387, -0.5602476000785828, -0.669184684753418, -9.710958480834961, -0.547797679901123, -0.5197853446006775, -10.955955505371094, -0.9150711297988892, -10.208956718444824, -0.8030215501785278, -0.5011103749275208, -0.5913724899291992, -0.5135602951049805, -0.5104478597640991, -0.27701133489608765, -0.46687301993370056, -10.457955360412598, -0.8341464996337891, -0.6816346049308777, -0.4357481896877289, -0.3470422923564911, -0.2707863450050354, -0.35793599486351013, -0.5633600950241089, -0.7438843250274658, -9.860358238220215, -0.5291228294372559, -0.5415726900100708, -11.155153274536133, -0.9337460398674011, -10.457955360412598, -0.9150711297988892, -0.7252094149589539, -0.27701133489608765, -0.24744272232055664, -0.15718059241771698, -0.33926108479499817, -0.5758100152015686, -0.7812341451644897, -9.910158157348633, -0.3174736797809601, -0.6567347049713135, -0.4606480300426483, -0.7750091552734375, -10.457955360412598, -0.3719421625137329, -0.5384602546691895, -0.448198139667511, -11.005753517150879, -0.9337460398674011, -10.507755279541016, -0.5353477597236633, -0.6131598949432373, -0.6847472190856934, -0.8652713894844055, -0.43886062502861023, -0.4606480300426483, -0.37038594484329224, -0.4139607548713684, -0.31124868988990784, -0.8216965198516846, -0.40773576498031616, -0.5726975202560425, -0.25211143493652344, -0.2832363247871399, -0.36104846000671387, -0.3812796473503113, -0.2412177473306656, -0.4637605547904968, -0.7501093745231628, -11.65315055847168, -0.5540226697921753, -0.550910234451294, -0.5042228698730469, -0.4824354946613312, -0.8341464996337891, -10.65715503692627, -0.4824354946613312, -0.5353477597236633, -0.5228977799415588, -0.669184684753418, -0.49177294969558716, -10.557555198669434, -0.4824354946613312, -0.5851475596427917, -0.3423736095428467, -0.21631784737110138, -0.5353477597236633, -0.5415726900100708, -0.4637605547904968, -0.6224973797798157, -9.95995807647705, -0.4575355648994446, -0.23032401502132416, -0.3377048373222351, -0.448198139667511, -0.1797461360692978, -0.31124868988990784, -0.550910234451294, -0.46687301993370056, -0.8154715299606323, -0.4264106750488281, -0.16807429492473602, -0.3921733498573303, -0.4357481896877289, -0.3890608847141266, -0.5011103749275208, -0.42952316999435425, -0.14473064243793488, -0.47932296991348267, -9.262761116027832, -0.4108482599258423, -0.6287223696708679, -0.40773576498031616, -0.3983983099460602, -0.41707324981689453, -0.5228977799415588, -0.6131598949432373, -11.055553436279297, -0.7376593351364136, -0.5197853446006775, -0.550910234451294, -0.334592342376709, -0.5011103749275208, -0.4264106750488281, -0.7656717896461487, -11.254752159118652, -0.8403714299201965, -0.7158719897270203, -0.448198139667511, -0.25211143493652344, -0.15173372626304626, -0.3128049373626709, -0.550910234451294, -0.7438843250274658, -9.063562393188477, -0.6660721898078918, -1.0146706104278564, -10.557555198669434, -0.9212960600852966, -9.910158157348633, -0.5322352647781372, -0.8341464996337891, -0.4513106048107147, -0.14862124621868134, -0.13617131114006042, -0.24744272232055664, -0.2785675823688507, -0.5166728496551514, -0.8465964794158936, -11.354351997375488, -0.6567347049713135, -0.5291228294372559, -0.4046232998371124, -0.8030215501785278, -10.756754875183105, -0.3501547574996948, -0.5291228294372559, -0.4575355648994446, -10.159157752990723, -0.9212960600852966, -10.009757995605469, -0.9337460398674011, -0.7034220099449158, -0.3330360949039459, -0.26456141471862793, -0.5042228698730469, -0.5415726900100708, -0.4948854446411133, -0.7469968199729919, -10.109357833862305, -0.31436118483543396, -0.6442848443984985, -0.2489989548921585, -0.7563343644142151, -0.8092465996742249, -10.65715503692627, -0.36104846000671387, -0.5073353052139282, -0.4513106048107147, -10.955955505371094, -0.9026212096214294, -7.370368480682373, -0.6349473595619202, -1.3259193897247314, -0.526010274887085, -0.5726975202560425, -0.3937295973300934, -0.45442306995391846, -0.6567347049713135, -9.013761520385742, -0.35326725244522095, -0.4699855446815491, -0.5664726495742798, -11.404151916503906, -0.21009285748004913, -0.8590463399887085, -0.4730980098247528, -0.13150256872177124, -0.4824354946613312, -0.32369863986968994, -0.315917432308197, -0.6629596948623657, -0.2023116499185562, -0.1478431224822998, -0.09648708999156952, -0.1649617999792099, -0.2910175323486328, -0.33614858984947205, -0.3174736797809601, -0.7656717896461487, -0.35793599486351013, -0.46687301993370056, -0.345486044883728, -0.4264106750488281, -0.2879050076007843, -0.6380597949028015, -0.3672734498977661, -0.29724249243736267, -0.3797234296798706, -9.063562393188477, -0.6380597949028015, -0.3906170725822449, -0.32214242219924927, -0.7750091552734375, -0.5789225697517395, -0.5415726900100708, -0.7314344644546509, -0.45442306995391846, -0.8777212500572205, -0.610047459602356, -0.35326725244522095, -0.08209183812141418, -0.21787409484386444, -0.26456141471862793, -0.9337460398674011, -10.955955505371094, -0.6193848848342896, -0.5415726900100708, -8.266765594482422, -0.7189845442771912, -0.8465964794158936, -0.76878422498703, -10.258757591247559, -0.8590463399887085, -0.7034220099449158, -0.38750457763671875, -0.34081730246543884, -0.2614488899707794, -0.4855479598045349, -0.7750091552734375, -9.860358238220215, -0.3719421625137329, -0.7314344644546509, -8.41616439819336, -0.4513106048107147, -0.46687301993370056, -0.6349473595619202, -10.706954956054688, -0.7874591946601868, -1.301019549369812, -0.5571351647377014, -0.5882599949836731, -0.40773576498031616, -0.5104478597640991, -0.7189845442771912, -9.262761116027832, -0.35326725244522095, -0.5135602951049805, -0.6224973797798157, -11.105353355407715, -0.9399710893630981, -10.756754875183105, -0.9773209095001221, -10.109357833862305, -0.9648709893226624, -0.7314344644546509, -0.34859853982925415, -0.3983983099460602, -0.2661176323890686, -0.48866045475006104, -0.8216965198516846, -10.258757591247559, -0.3921733498573303, -0.7314344644546509, -8.714963912963867, -0.4139607548713684, -0.47932296991348267, -0.6224973797798157, -10.756754875183105, -0.76878422498703, -1.3259193897247314, -0.5571351647377014, -0.5820350646972656, -0.4015107750892639, -0.5011103749275208, -0.709646999835968, -9.16316032409668, -0.35326725244522095, -0.5291228294372559, -0.6193848848342896, -11.105353355407715, -0.9461960196495056, -10.706954956054688, -0.9399710893630981, -8.117364883422852, -0.9088461399078369, -4.008882999420166, -0.8777212500572205, -3.983983278274536, -0.7501093745231628, -1.1827449798583984, -0.2489989548921585, -0.5322352647781372, 0.043963875621557236, -0.43263569474220276, -8.465965270996094, -0.40773576498031616, -0.7469968199729919, -0.49177294969558716, -9.262761116027832, -0.48866045475006104, -0.3672734498977661, -0.47932296991348267, -5.876375198364258, -0.8652713894844055, -5.328577518463135, -0.9461960196495056, -0.72832190990448, -0.14706499874591827, -0.5135602951049805, -0.29724249243736267, -0.5073353052139282, 0.01799406297504902, -0.3890608847141266, -0.35326725244522095, -0.47621050477027893, -0.3672734498977661, -0.23966148495674133, -0.22565530240535736, -0.23966148495674133, -0.31436118483543396, -8.266765594482422, -0.4575355648994446, -0.334592342376709, -0.3750546872615814, -0.5913724899291992, -8.31656551361084, -0.5166728496551514, -0.3470422923564911, -0.7189845442771912, -9.461959838867188, -0.37038594484329224, -0.3766109347343445, -0.8092465996742249, -0.3859483599662781, -0.2801238000392914, -0.04688183590769768, -0.21320533752441406, -0.5228977799415588, -0.4357481896877289, -0.21476158499717712, -0.21787409484386444, -0.41707324981689453, -0.3890608847141266, -0.42018571496009827, -0.6536222100257874, -0.6442848443984985, -10.109357833862305, -0.40773576498031616, -0.5322352647781372, -0.22721153497695923, -0.43886062502861023, -0.2116491198539734, -0.610047459602356, -0.5571351647377014, -0.6131598949432373, -10.408156394958496, -0.28634876012802124, -0.42952316999435425, -0.345486044883728, -0.5695850849151611, -0.5540226697921753, -0.7750091552734375, -10.358356475830078, -0.8279215097427368, -0.6722971796989441, -0.33147984743118286, -0.29724249243736267, -0.2240990698337555, -0.4357481896877289, -0.18363672494888306, -0.448198139667511, -0.20075538754463196, -0.3688296675682068, -0.5322352647781372, -0.6940845847129822, -9.66115951538086, -0.3081361949443817, -0.5011103749275208, -0.6536222100257874, -0.6256098747253418, -10.607355117797852, -0.890171229839325, -8.665163040161133, -0.9212960600852966, -8.515764236450195, -0.5758100152015686, -0.21943031251430511, -0.6069349050521851, -4.481980800628662, -0.8714963793754578, -4.780779838562012, -0.5571351647377014, -0.7438843250274658, -1.0457955598831177, -0.26767387986183167, -0.11749638617038727, -0.20542412996292114, -0.1968647986650467, -0.11438389122486115, 0.1058245599269867, -0.29412999749183655, -5.602476119995117, -0.44197314977645874, -0.10738079249858856, -0.5415726900100708, -5.951074600219727, -0.7501093745231628, -0.690972089767456, -0.42952316999435425, -0.5104478597640991, -0.5446852445602417, -0.37349840998649597, -0.6816346049308777, -0.315917432308197, -0.26767387986183167, -0.6349473595619202, -0.6722971796989441, -0.23966148495674133, -0.4264106750488281, -0.08325902372598648, -0.29879873991012573, -0.3937295973300934, -0.11749638617038727, -0.2505551874637604, -0.04882713407278061, -0.547797679901123, -0.2630051374435425, -0.22721153497695923, -0.2910175323486328, -0.41707324981689453, -0.3766109347343445, -0.526010274887085, -0.32214242219924927, -1.4753186702728271, 0.010601908899843693, -0.4855479598045349, -0.23032401502132416, -0.2661176323890686, -0.29412999749183655, -0.4139607548713684, -0.30657994747161865, -0.35326725244522095, -0.2614488899707794, -0.16963054239749908, -0.31902989745140076, -0.23810525238513947, -1.8425921201705933, -0.7563343644142151, -5.403277397155762, -1.2947945594787598, -0.448198139667511, -6.772771835327148, -0.9212960600852966, -5.303677558898926, -0.690972089767456, -0.6007099151611328, -0.3797234296798706, -0.9212960600852966, -0.7252094149589539, -0.36571723222732544, -0.08598244935274124, -0.8216965198516846, -0.19297417998313904, -0.325254887342453, -0.27234262228012085, -0.34859853982925415, -0.384392112493515, -0.2910175323486328, -0.1649617999792099, -0.11360576748847961, -0.22098657488822937, -0.2707863450050354, -0.2240990698337555, -0.2661176323890686, -0.25522392988204956, -0.14706499874591827, -0.1797461360692978, -0.2505551874637604, -0.2785675823688507, -0.23499277234077454, -0.37038594484329224, -0.5695850849151611, -5.627376079559326, -0.8714963793754578, -0.7594468593597412, -0.5073353052139282, -0.334592342376709, -0.5540226697921753, -0.3128049373626709, -0.3766109347343445, -0.547797679901123, -0.448198139667511, -0.5664726495742798, -0.6473972797393799, -0.6754096746444702, 0.1182745024561882, -0.3983983099460602, -0.7034220099449158, -0.3921733498573303, -0.6971970796585083, -4.755879878997803, -0.7189845442771912, -0.5695850849151611, -0.2785675823688507, -0.28634876012802124, -0.3205861747264862, -0.44197314977645874, -0.37349840998649597, -0.33147984743118286, -0.4357481896877289, -0.015173373743891716, -0.2707863450050354, -0.5913724899291992, -0.8839462995529175, -0.02956862561404705, -0.36260470747947693, -0.12449947744607925, -0.9461960196495056, -0.039295148104429245, -0.4108482599258423, -0.6007099151611328, -0.8465964794158936, -0.27234262228012085, -0.2956862449645996, -7.669167518615723, -0.3968420624732971, -0.49177294969558716, -0.1206088736653328, -0.5322352647781372, -0.8714963793754578, -0.04727089777588844, -0.09104023873806, -0.9710959196090698, -0.04240763559937477, -0.5820350646972656, -0.8528213500976562, -0.036571722477674484, -0.5384602546691895, -0.13850566744804382, 0.05018884688615799, -0.7034220099449158, -5.702075958251953, -0.7594468593597412, -5.004878997802734, -0.8030215501785278, -0.5633600950241089, -0.26456141471862793, -0.2925737798213959, -0.32369863986968994, -0.4513106048107147, -0.36416095495224, -0.3797234296798706, -0.42952316999435425, 0.001361713046208024, -0.28634876012802124, -0.5415726900100708, -0.8465964794158936, -0.015854228287935257, -0.3812796473503113, -0.13461506366729736, -0.9275211095809937, -0.02480262890458107, -0.4139607548713684, -0.5851475596427917, -0.8403714299201965, -0.04046232998371124, -0.4108482599258423, -0.12761196494102478, -0.1797461360692978, -0.29724249243736267, -0.2910175323486328, -7.768767356872559, -0.4139607548713684, -0.4948854446411133, -0.1400619000196457, -0.5197853446006775, -0.8777212500572205, -0.05641382560133934, -0.0898730680346489, -0.9648709893226624, -0.05524664372205734, -0.5820350646972656, -0.8528213500976562, -0.05680288374423981, -0.526010274887085, -0.14939936995506287, 0.03618266060948372, -0.09337460249662399, -0.23032401502132416, -0.16340555250644684, -0.7718967199325562, -5.602476119995117, -0.7656717896461487, -5.054678916931152, -0.8465964794158936, -0.5695850849151611, -0.2630051374435425, -0.29412999749183655, -0.32214242219924927, -0.44197314977645874, -0.35793599486351013, -0.3766109347343445, -0.4232982397079468, -0.0016656666994094849, -0.28634876012802124, -0.5446852445602417, -0.8528213500976562, -0.011671825312077999, -0.3719421625137329, -0.14084002375602722, -0.9275211095809937, -0.027234261855483055, -0.4264106750488281, -0.5820350646972656, -0.8279215097427368, -0.04046232998371124, -0.3423736095428467, -0.2661176323890686, -0.19063982367515564, -0.2956862449645996, -0.29879873991012573, -7.718967914581299, -0.4264106750488281, -0.48866045475006104, -0.1307244449853897, -0.5166728496551514, -0.8652713894844055, -0.053301334381103516, -0.08831681311130524, -0.9586459398269653, -0.052134156227111816, -0.5820350646972656, -0.8528213500976562, -0.05174509435892105, -0.5384602546691895, -0.14084002375602722, 0.03229205310344696, -0.09493085741996765, -0.24433022737503052, -0.15951494872570038, -0.7718967199325562, -5.577576637268066, -0.7812341451644897, -4.979979038238525, -0.8839462995529175, -0.5664726495742798, -0.26456141471862793, -0.28946128487586975, -0.3205861747264862, -0.43886062502861023, -0.36104846000671387, -0.3594922721385956, -0.42018571496009827, -8.548700134269893e-05, -0.28634876012802124, -0.5446852445602417, -0.8590463399887085, -0.009531991556286812, -0.37038594484329224, -0.1353931725025177, -0.9461960196495056, -0.023051854223012924, -0.4264106750488281, -0.5820350646972656, -0.8341464996337891, -0.0375443696975708, -0.42018571496009827, -0.1797461360692978, -0.16418367624282837, -0.172743022441864, -7.469968318939209, -0.4015107750892639, -0.31902989745140076, -0.3299235999584198, -0.39528584480285645, -0.3968420624732971, -7.669167518615723, -0.4357481896877289, -0.47932296991348267, -0.14161816239356995, -0.5353477597236633, -0.8590463399887085, -0.06652940809726715, -0.09687614440917969, -0.9524210095405579, -0.06341691315174103, -0.6038224697113037, -0.8528213500976562, -0.06497316807508469, -0.5291228294372559, -0.1548462212085724, 0.03307017683982849, -0.10271206498146057, -0.25522392988204956, -0.1602930873632431, -0.15095561742782593, -0.23499277234077454, -0.2412177473306656, -0.7718967199325562, -5.278777599334717, -0.7781217694282532, -4.730979919433594, -0.8652713894844055, -0.5633600950241089, -0.26456141471862793, -0.2879050076007843, -0.31902989745140076, -0.4357481896877289, -0.36571723222732544, -0.36260470747947693, -0.41707324981689453, -0.0023100487887859344, -0.28168004751205444, -0.547797679901123, -0.8528213500976562, -0.014687048271298409, -0.3797234296798706, -0.13461506366729736, -0.9399710893630981, -0.026067078113555908, -0.4232982397079468, -0.5758100152015686, -0.8341464996337891, -0.03832249343395233, -0.42018571496009827, -0.18908359110355377, -0.1626274436712265, -0.172743022441864, -7.519768714904785, -0.4046232998371124, -0.3377048373222351, -0.32214242219924927, -0.19530853629112244, -0.3766109347343445, -0.24277397990226746, -0.17818987369537354, -0.17585550248622894, -0.37816718220710754, -0.23343650996685028, -0.2287677824497223, -0.39528584480285645, -0.36571723222732544, -7.718967914581299, -0.42952316999435425, -0.4855479598045349, -0.152511864900589, -0.5228977799415588, -0.8590463399887085, -0.06497316807508469, -0.0922074168920517, -0.9461960196495056, -0.0626387968659401, -0.5571351647377014, -0.8528213500976562, -0.05758100375533104, -0.5322352647781372, -0.152511864900589, 0.030541278421878815, -0.10037769377231598, -0.2365490049123764, -0.15562434494495392, -0.152511864900589, -0.2412177473306656, -0.25211143493652344, -0.16963054239749908, -0.25211143493652344, -0.1455087661743164, -0.1844148337841034, -0.2536676526069641, -0.20075538754463196, -0.7874591946601868, -5.552676677703857, -0.7781217694282532, -0.6007099151611328, -0.4450856149196625, -0.4730980098247528, -0.5664726495742798, -0.4015107750892639, -0.6940845847129822, -0.32836735248565674, -0.29412999749183655, -0.6598471999168396, -0.6754096746444702, -0.2412177473306656, -0.42952316999435425, -0.08092465996742249, -0.31124868988990784, -0.3812796473503113, -0.3174736797809601, -0.47621050477027893, -0.5322352647781372, -0.2692301273345947, -1.4877686500549316, -0.004620097577571869, -0.14862124621868134, -0.5602476000785828, -0.20075538754463196, -2.004441499710083, -0.4264106750488281, -0.18674920499324799, -0.6069349050521851, -0.753221869468689, -0.6007099151611328, -0.5540226697921753, -0.3983983099460602, -0.5789225697517395, -4.432181358337402, -0.6816346049308777, -0.1797461360692978, -0.47932296991348267, -0.26456141471862793, -0.21476158499717712, -0.20386788249015808, -0.5011103749275208, -0.42952316999435425, -0.22098657488822937, -0.3812796473503113, -0.31902989745140076, -0.1797461360692978, -0.24433022737503052, -0.2801238000392914, -0.33614858984947205, -0.6567347049713135, -4.282782077789307, -0.709646999835968, -0.4015107750892639, -0.5944849848747253, -0.32214242219924927, -0.17663362622261047, -0.20542412996292114, -0.45442306995391846, -0.2630051374435425, -0.2801238000392914, -0.4575355648994446, -0.5758100152015686, -0.6162723898887634, -4.606480121612549, -0.76878422498703, -0.448198139667511, -0.6224973797798157, -0.5353477597236633, -0.17429926991462708, -0.21943031251430511, -0.45442306995391846, -0.18052423000335693, -0.24277397990226746, -0.27234262228012085, -0.04240763559937477, -0.32369863986968994, -0.14473064243793488, -0.5353477597236633, -1.4877686500549316, -4.606480121612549, -0.7656717896461487, -0.47932296991348267, -0.10426831245422363, -0.23032401502132416, -0.29724249243736267, 0.1206088736653328, -0.23966148495674133, -5.627376079559326, -0.43886062502861023, -0.11749638617038727, -0.20542412996292114, -0.4232982397079468, -0.4513106048107147, -0.5944849848747253, -0.4730980098247528, -0.8279215097427368, -0.14473064243793488, -0.19764292240142822, -0.4139607548713684, -0.24588647484779358, -0.7127594947814941, -0.547797679901123, -0.2910175323486328, -0.4606480300426483, -0.896396279335022, -0.13694941997528076, -0.21787409484386444, -0.40773576498031616, -0.19842103123664856, -0.28168004751205444, -0.5820350646972656, -5.527776718139648, -0.6940845847129822, -5.004878997802734, -0.7407718896865845, -0.2832363247871399, -0.610047459602356, 0.14084002375602722, -0.384392112493515, -1.4255189895629883, -4.706079959869385, -0.7065345048904419, -5.004878997802734, -0.8092465996742249, -0.5104478597640991, -0.37349840998649597, -0.6007099151611328, -0.4606480300426483, 0.14628688991069794, -0.31124868988990784, -7.320569038391113, -0.5415726900100708, -0.3719421625137329, -0.09415273368358612, -0.334592342376709, -0.2240990698337555, -0.5104478597640991, -0.44197314977645874, -0.7376593351364136, -0.4855479598045349, -0.46687301993370056, -0.7812341451644897, -6.1004743576049805, -0.7781217694282532, -5.403277397155762, -0.8652713894844055, -0.5384602546691895, -0.43263569474220276, -0.6193848848342896, -0.43886062502861023, -0.3937295973300934, -0.33926108479499817, -0.7936841249465942, 0.13150256872177124, -0.3128049373626709, -7.619368076324463, -0.6287223696708679, -0.7563343644142151, -0.5789225697517395, -0.3983983099460602, -0.28946128487586975, -0.6847472190856934, -9.063562393188477, -0.5944849848747253, -0.28479254245758057, -0.8030215501785278, -9.262761116027832, -0.9275211095809937, -8.565564155578613, -0.6971970796585083, -0.4606480300426483, -0.3081361949443817, -0.27234262228012085, -0.3501547574996948, -0.27234262228012085, -0.2412177473306656, -0.5104478597640991, -0.2505551874637604, -0.3081361949443817, -0.6816346049308777, -8.864362716674805, -0.7718967199325562, -0.6816346049308777, -0.28946128487586975, -0.2536676526069641, -0.17896799743175507, -0.12994633615016937, -0.2630051374435425, -0.22254280745983124, -0.23966148495674133, -0.6038224697113037, -0.22098657488822937, -0.345486044883728, -0.2536676526069641, -0.34859853982925415, -0.5446852445602417, -0.6287223696708679, -9.860358238220215, -0.3812796473503113, 0.0603044368326664, -0.5446852445602417, -0.5197853446006775, -0.25989267230033875, -0.7252094149589539, -0.4015107750892639, -0.4046232998371124, -0.3983983099460602, -0.5602476000785828, -0.7158719897270203, -0.6629596948623657, -0.7843466997146606, -9.910158157348633, -0.9150711297988892, -8.814563751220703, -0.6660721898078918, -0.6785221695899963, -0.24277397990226746, -0.354823499917984, -0.6971970796585083, -0.1626274436712265, -0.28479254245758057, -0.21943031251430511, -0.5851475596427917, -10.457955360412598, -0.8092465996742249, -0.8030215501785278, -0.6287223696708679, -0.21631784737110138, -0.4513106048107147, -0.9088461399078369, -0.35637974739074707, -0.7314344644546509, -9.910158157348633, -0.550910234451294, -0.2956862449645996, -0.8092465996742249, -9.611358642578125, -0.9399710893630981, -9.511759757995605, -0.631834864616394, -0.4264106750488281, -0.5415726900100708, -0.44197314977645874, -0.23966148495674133, -0.7781217694282532, -9.16316032409668, -0.34081730246543884, -0.669184684753418, -9.262761116027832, -0.4606480300426483, -0.5726975202560425, -0.5166728496551514, -0.31436118483543396, -0.32214242219924927, -0.29724249243736267, -0.45442306995391846, -0.37349840998649597, -0.4575355648994446, -0.21943031251430511, -0.41707324981689453, -0.07547780871391296, -0.5322352647781372, -0.47932296991348267, -0.709646999835968, -0.2318802773952484, -0.7594468593597412, -10.308557510375977, -0.6785221695899963, -1.3445943593978882, -0.49177294969558716, -0.5820350646972656, -0.4015107750892639, -0.4606480300426483, -0.6162723898887634, -9.910158157348633, -0.5851475596427917, -0.2692301273345947, -0.7438843250274658, -9.710958480834961, -0.7345468997955322, -0.8528213500976562, -0.7376593351364136, -9.910158157348633, -0.7905716896057129, -0.6629596948623657, -0.3812796473503113, -0.5633600950241089, -0.35326725244522095, -0.2240990698337555, -0.4513106048107147, -0.7469968199729919, -9.66115951538086, -0.47932296991348267, -0.5851475596427917, -0.40773576498031616, -0.5789225697517395, -11.105353355407715, -0.9461960196495056, -9.41215991973877, -0.890171229839325, -9.212960243225098, -0.6660721898078918, -0.42952316999435425, -0.7376593351364136, -4.506880760192871, -0.890171229839325, -4.307682037353516, -0.8465964794158936, -0.4357481896877289, -0.3797234296798706, -0.4232982397079468, -0.20542412996292114, -0.26456141471862793, -0.5322352647781372, -0.28168004751205444, -0.029374096542596817, -0.33926108479499817, -0.22565530240535736, -0.28479254245758057, -8.117364883422852, -0.690972089767456, -0.6536222100257874, -0.18052423000335693, -0.3906170725822449, -0.36104846000671387, -0.5073353052139282, -0.5602476000785828, -0.6567347049713135, -0.7376593351364136, -9.511759757995605, -0.6069349050521851, -0.275455117225647, -0.3921733498573303, -0.7843466997146606, -9.212960243225098, -0.7158719897270203, -1.4255189895629883, -0.76878422498703, -0.6722971796989441, -0.21943031251430511, -0.4046232998371124, -0.4139607548713684, -0.6567347049713135, -0.3377048373222351, -0.6847472190856934, -0.7469968199729919, -10.159157752990723, -0.6816346049308777, -0.2925737798213959, -0.4139607548713684, -0.8154715299606323, -9.31256103515625, -0.7750091552734375, -1.4441938400268555, -0.7905716896057129, -0.6785221695899963, -0.2287677824497223, -0.4046232998371124, -0.4264106750488281, -0.669184684753418, -0.3890608847141266, -0.690972089767456, -0.7625592947006226, -10.258757591247559, -0.6940845847129822, -0.29412999749183655, -0.40773576498031616, -0.8341464996337891, -9.262761116027832, -0.9648709893226624, -9.212960243225098, -0.7158719897270203, -0.43886062502861023, -0.38750457763671875, -0.7781217694282532, -4.755879878997803, -0.8839462995529175, -0.6847472190856934, -0.448198139667511, -0.5073353052139282, -0.5695850849151611, -0.3983983099460602, -0.7065345048904419, -0.33147984743118286, -0.28479254245758057, -0.6722971796989441, -0.6785221695899963, -0.24277397990226746, -0.42952316999435425, -0.09065117686986923, -0.32369863986968994, -0.39528584480285645, -0.27234262228012085, -0.3517110049724579, -0.07314344495534897, -0.5353477597236633, -0.6038224697113037, -0.526010274887085, -0.2785675823688507, -1.481543779373169, 0.01181772444397211, -0.610047459602356, -0.21320533752441406, -0.6380597949028015, -0.526010274887085, -0.5820350646972656, -0.41707324981689453, -0.5011103749275208, -0.5042228698730469, -1.039570689201355, -0.8403714299201965, -0.7812341451644897, -0.37038594484329224, -0.18597108125686646, -0.5664726495742798, -1.0582456588745117, -0.9835458993911743, -0.5851475596427917, -0.4139607548713684, -0.47621050477027893, 0.04162951186299324, -0.275455117225647, -0.19764292240142822, -0.2287677824497223, -0.3096924424171448, -4.457081317901611, -0.3968420624732971, -0.4948854446411133, -0.4046232998371124, -0.3688296675682068, -0.690972089767456, -6.349472999572754, -0.4637605547904968, -0.27701133489608765, -0.47621050477027893, -0.22254280745983124, -0.7127594947814941, -6.573572158813477, -0.7376593351364136, -1.095595359802246, -0.37349840998649597, -0.03365376591682434, 0.05446852371096611, -0.3299235999584198, -5.577576637268066, -0.4108482599258423, -0.43263569474220276, -0.6287223696708679, -6.1004743576049805, -0.7469968199729919, -1.195194959640503, -0.39528584480285645, -0.14706499874591827, 0.12916821241378784, -0.35793599486351013, -5.552676677703857, -0.5042228698730469, -0.22254280745983124, -0.6193848848342896, -6.050674915313721, -0.76878422498703, -0.6785221695899963, -0.42952316999435425, -0.5322352647781372, -0.4232982397079468, -0.17118680477142334, -0.4513106048107147, -0.7438843250274658, -0.31902989745140076, -0.28946128487586975, -0.6754096746444702, -0.6816346049308777, -0.2412177473306656, -0.4357481896877289, -0.07897935807704926, -0.31902989745140076, -0.3906170725822449, -0.21009285748004913, -0.22098657488822937, -0.16107121109962463, -0.07314344495534897, -0.5073353052139282, -0.3128049373626709, -1.4939936399459839, -0.04979978874325752, -0.2116491198539734, -0.12994633615016937, -0.2505551874637604, -0.7345468997955322, -0.5851475596427917, -0.6349473595619202, -0.36260470747947693, -0.24277397990226746, -0.5166728496551514, -1.0457955598831177, -0.8714963793754578, -0.7874591946601868, -0.42952316999435425, -0.30657994747161865, -0.550910234451294, -0.526010274887085, -0.526010274887085, -1.0644705295562744, -0.9337460398674011, -0.8465964794158936, -0.4855479598045349, -0.4513106048107147, -0.5913724899291992, -0.547797679901123, -1.101820468902588, -0.9773209095001221, -0.8652713894844055, -0.4855479598045349, -0.6380597949028015, -0.5571351647377014, -1.157845139503479, -0.9710959196090698, -0.8714963793754578, -0.49177294969558716, -0.04299122467637062, -0.650509774684906, -1.1080453395843506, -0.9835458993911743, -0.8652713894844055, -0.9337460398674011, -0.5322352647781372, -0.547797679901123, -1.1204952001571655, -0.995995819568634, -0.8777212500572205, -0.4575355648994446, -0.7967966198921204, -0.4575355648994446, -0.36416095495224, -0.5228977799415588, -1.2014198303222656, -1.0146706104278564, -0.8839462995529175, -0.4855479598045349, -0.4513106048107147, -0.3968420624732971, -0.5446852445602417, -1.301019549369812, -1.0457955598831177, -0.896396279335022, -0.4948854446411133, -0.6785221695899963, -0.36571723222732544, -0.5695850849151611, -1.276119589805603, -1.0146706104278564, -0.896396279335022, -0.4948854446411133, -0.41707324981689453, -0.44197314977645874, -0.526010274887085, -1.2076449394226074, -1.039570689201355, -0.896396279335022, -0.5011103749275208, -0.14628688991069794, -0.1602930873632431, -0.5446852445602417, -1.2138698101043701, -1.0582456588745117, -0.9026212096214294, -0.5104478597640991, -0.5758100152015686, -0.3937295973300934, -0.5073353052139282, -1.2263197898864746, -1.0893704891204834, -0.9088461399078369, -0.5197853446006775, -0.17196489870548248, -0.44197314977645874, -0.4855479598045349, -1.2574447393417358, -1.05202054977417, -0.9026212096214294, -0.5104478597640991, -0.5291228294372559, -0.4357481896877289, -0.5042228698730469, -1.2263197898864746, -1.0146706104278564, -0.2489989548921585, -0.13850566744804382, -0.44197314977645874, -0.275455117225647, -0.4264106750488281, 0.06380598247051239, -0.3096924424171448, -0.5228977799415588, -0.8777212500572205, -0.0036231293343007565, -0.3672734498977661, -0.12916821241378784, -0.9337460398674011, -0.013033539056777954, -0.3890608847141266, -0.5944849848747253, -0.8341464996337891, -0.030541278421878815, -0.3423736095428467, -0.7345468997955322, -0.4264106750488281, -0.3594922721385956, 0.001519769080914557, -0.41707324981689453, -0.5913724899291992, -0.3968420624732971, -4.531781196594238, -0.44197314977645874, -0.3268111050128937, -0.7469968199729919, -0.46687301993370056, 0.005617066752165556, -0.5944849848747253, -0.9212960600852966, -0.043380286544561386, -0.12839007377624512, -0.9710959196090698, -0.044352937489748, -0.5975974798202515, -0.8652713894844055, -0.03696078062057495, -0.4948854446411133, -0.01011558249592781, -0.6598471999168396, -0.3921733498573303, -0.37816718220710754, -0.003477231366559863, -0.05174509435892105, -0.7220969200134277, -7.270769119262695, -0.6567347049713135, -1.3196943998336792, -1.1765199899673462, -0.2583364248275757, -0.12683382630348206, -0.43886062502861023, -0.28946128487586975, -0.42018571496009827, 0.05291227996349335, -0.30346745252609253, -0.5446852445602417, -0.8528213500976562, 0.005957494489848614, -0.37349840998649597, -0.152511864900589, -0.9337460398674011, -0.013519865460693836, -0.40773576498031616, -0.5975974798202515, -0.8279215097427368, -0.02684519812464714, -0.40773576498031616, -0.5291228294372559, 0.008267544209957123, -0.34081730246543884, -0.7656717896461487, -0.4264106750488281, -0.3594922721385956, -0.011234133504331112, -0.37349840998649597, -0.3423736095428467, -0.325254887342453, -0.315917432308197, -5.204078197479248, -0.315917432308197, -0.3937295973300934, -0.33614858984947205, -0.08676057308912277, -0.36104846000671387, -0.275455117225647, -0.5384602546691895, -0.8154715299606323, -7.07157039642334, -0.448198139667511, -0.5166728496551514, -0.5726975202560425, -0.48866045475006104, -0.16573992371559143, -0.8154715299606323, -0.34859853982925415, -0.1377275586128235, -0.5291228294372559, -0.5446852445602417, -0.36104846000671387, -7.270769119262695, -0.30657994747161865, -0.42952316999435425, -0.6442848443984985, -0.550910234451294, -0.16885241866111755, -0.7750091552734375, -0.3672734498977661, -0.4699855446815491, -0.5820350646972656, -0.3719421625137329, -2.415289878845215, -6.573572158813477, -0.497997909784317, -0.6380597949028015, -0.29879873991012573, -0.43263569474220276, -0.31124868988990784, -0.3890608847141266, -0.3750546872615814, -2.602039098739624, -6.872370719909668, -0.4232982397079468, -0.28479254245758057, -0.5322352647781372, -0.24277397990226746, -0.45442306995391846, -0.6224973797798157, -0.345486044883728, -0.3719421625137329, -0.2318802773952484, -0.20853662490844727, -0.3470422923564911, -0.19141794741153717, -0.25989267230033875, -0.47932296991348267, -7.519768714904785, -0.5073353052139282, -0.3750546872615814, -1.0706955194473267, -0.21320533752441406, -0.6224973797798157, -0.3766109347343445, -0.6287223696708679, -0.2489989548921585, -0.7469968199729919, -7.9181671142578125, -4.20808219909668, -0.24744272232055664, -0.7034220099449158, -0.5944849848747253, -0.35637974739074707, -0.669184684753418, -0.6162723898887634, -0.26456141471862793, -0.7563343644142151, -2.6393887996673584, -6.82257080078125, -0.4264106750488281, -0.4824354946613312, -0.5820350646972656, -0.14862124621868134, -0.3501547574996948, -0.5540226697921753, -0.3983983099460602, -7.768767356872559, -0.631834864616394, -0.4699855446815491, -0.4046232998371124, -0.5415726900100708, -0.10660266876220703, -0.334592342376709, -0.4108482599258423, -0.5446852445602417, -0.46687301993370056, -2.7140886783599854, -7.07157039642334, -0.8652713894844055, -0.6754096746444702, -0.31124868988990784, -0.27234262228012085, -0.21631784737110138, -0.7874591946601868, -8.06756591796875, -0.40773576498031616, -0.6971970796585083, -0.547797679901123, -0.3983983099460602, -0.669184684753418, -0.6598471999168396, -0.36104846000671387, -9.611358642578125, -0.4855479598045349, -0.6971970796585083, -0.33147984743118286, -0.5073353052139282, -0.76878422498703, -0.8528213500976562, -0.4606480300426483, -0.6940845847129822, -9.95995807647705, -0.32214242219924927, -0.526010274887085, -0.25211143493652344, -0.23966148495674133, -0.8341464996337891, -10.109357833862305, -0.3797234296798706, -0.47932296991348267, -0.547797679901123, -3.3116860389709473, -9.31256103515625, -0.6162723898887634, -0.40773576498031616, -0.5789225697517395, -0.33926108479499817, -0.6162723898887634, -0.4108482599258423, -0.6598471999168396, -9.013761520385742, -2.6144888401031494, -0.25678014755249023, -0.19608667492866516, -0.5789225697517395, -0.18597108125686646, -0.5166728496551514, -0.5944849848747253, -0.3517110049724579, -0.4575355648994446, -0.4139607548713684, -0.3890608847141266, -7.07157039642334, -4.606480121612549, -0.45442306995391846, -1.2014198303222656, -0.7718967199325562, -9.063562393188477, -0.6754096746444702, -0.4015107750892639, -0.5913724899291992, -0.2707863450050354, -0.7594468593597412, -9.31256103515625, -3.411285400390625, -0.2738988399505615, -0.21476158499717712, -0.6162723898887634, -0.28634876012802124, -0.7563343644142151, -6.82257080078125, -4.108482360839844, -0.7656717896461487, -2.0168914794921875, -6.15027379989624, -0.4824354946613312, -0.7625592947006226, -0.48866045475006104, -0.49177294969558716, -0.6131598949432373, -2.4028396606445312, -6.6731719970703125, -0.5228977799415588, -0.5726975202560425, -0.4015107750892639, -0.3377048373222351, -0.3672734498977661, -0.709646999835968, -0.3937295973300934, -0.3672734498977661, -0.5602476000785828, -7.569568157196045, -0.5758100152015686, -0.34859853982925415, -0.76878422498703, -0.44197314977645874, -0.4948854446411133, -0.3423736095428467, -0.43886062502861023, -0.6069349050521851, -7.270769119262695, -0.5944849848747253, -0.6878595948219299, -0.5135602951049805, -0.45442306995391846, -0.550910234451294, -0.896396279335022, -0.6349473595619202, -7.270769119262695, -0.6007099151611328, -0.31436118483543396, -0.5011103749275208, -0.4232982397079468, -0.21631784737110138, -0.9088461399078369, -0.6069349050521851, -7.2209696769714355, -0.5820350646972656, -0.6473972797393799, -0.5228977799415588, -0.4824354946613312, -0.5322352647781372, -0.8341464996337891, -0.6287223696708679, -2.2783403396606445, -6.573572158813477, -0.2832363247871399, -0.6287223696708679, -7.619368076324463, -0.5291228294372559, -0.32214242219924927, -0.8528213500976562, -0.7220969200134277, -0.11749638617038727, -0.4108482599258423, -0.6971970796585083, -7.718967914581299, -4.15828275680542, -0.4855479598045349, -1.2263197898864746, -0.4824354946613312, -0.5726975202560425, -0.37816718220710754, -0.345486044883728, -0.44197314977645874, -0.5913724899291992, -8.814563751220703, -0.2925737798213959, -0.3174736797809601, -0.5104478597640991, -0.5540226697921753, -9.760759353637695, -0.4730980098247528, -0.4139607548713684, -0.6411723494529724, -0.650509774684906, -0.19530853629112244, -0.7563343644142151, -0.4824354946613312, -0.4139607548713684, -1.0333456993103027, -0.305023729801178, -0.8528213500976562, -7.619368076324463, -4.656280517578125, -0.8154715299606323, -6.872370719909668, -0.7065345048904419, -1.288569688796997, -1.1080453395843506, -0.345486044883728, -0.25989267230033875, -0.16107121109962463, -0.3205861747264862, -5.876375198364258, -0.3906170725822449, -0.22098657488822937, -0.547797679901123, -6.424172401428223, -0.72832190990448, -1.2947945594787598, -1.2449947595596313, -0.8092465996742249, -0.2489989548921585, -0.177411749958992, -0.33614858984947205, -5.751876354217529, -0.48866045475006104, -0.43886062502861023, -0.5415726900100708, -6.274773597717285, -0.7314344644546509, -1.301019549369812, -5.179178237915039, -0.4855479598045349, -0.6878595948219299, -1.1765199899673462, -0.44197314977645874, -0.497997909784317, -0.36416095495224, -5.677175998687744, -0.5291228294372559, -0.21631784737110138, -0.30657994747161865, -0.5166728496551514, -0.31436118483543396, -0.4264106750488281, -0.42018571496009827, -0.46687301993370056, -0.45442306995391846, -0.48866045475006104, -0.4730980098247528, -0.497997909784317, -0.3719421625137329, -0.4513106048107147, -0.5166728496551514, -0.4730980098247528, -0.5758100152015686, -0.8030215501785278, -0.32214242219924927, -0.5415726900100708, -0.5104478597640991, -0.45442306995391846, -0.5197853446006775, -0.49177294969558716, -0.5291228294372559, -0.5042228698730469, -0.547797679901123, -0.5166728496551514, -0.2583364248275757, -0.669184684753418, -0.6256098747253418, -0.7967966198921204, -7.967966556549072, -2.527339458465576, -0.6256098747253418, -0.275455117225647, -0.3812796473503113, -0.6007099151611328, -0.610047459602356, -0.497997909784317, -1.027120590209961, -0.5135602951049805, -0.3423736095428467, -0.8154715299606323, -0.6380597949028015, -0.12761196494102478, -1.095595359802246, -0.43886062502861023, -0.7345468997955322, -0.5011103749275208, -0.5820350646972656, -0.6162723898887634, -0.9773209095001221, -0.610047459602356, -1.2449947595596313, -9.860358238220215, -3.2867860794067383, -0.3423736095428467, -0.6162723898887634, -0.47621050477027893, -0.33147984743118286, -0.5228977799415588, -1.2512197494506836, -0.48866045475006104, -0.6536222100257874, -0.7625592947006226, -0.5415726900100708, -1.1391701698303223, -0.6629596948623657, -1.3196943998336792, -10.059557914733887, -3.2867860794067383, -0.4046232998371124, -0.6038224697113037, -0.3983983099460602, -0.5166728496551514, -1.3445943593978882, -0.3812796473503113, -0.547797679901123, -0.5758100152015686, -0.8528213500976562, -0.7438843250274658, -1.1765199899673462, -0.650509774684906, -1.301019549369812, -10.208956718444824, -3.2369863986968994, -0.8652713894844055, -1.288569688796997, -0.7594468593597412, -1.3445943593978882, -9.810558319091797, -3.1373867988586426, -0.7656717896461487, -0.526010274887085, -0.345486044883728, -0.6660721898078918, -0.5540226697921753, -0.526010274887085, -1.157845139503479, -0.3096924424171448, -0.6940845847129822, -0.7469968199729919, -1.1702951192855835, -0.669184684753418, -1.301019549369812, -10.109357833862305, -3.2369863986968994, -0.9648709893226624, -1.338369369506836, -0.8030215501785278, -1.3694944381713867, -10.009757995605469, -3.124936580657959, -0.9150711297988892, -0.6722971796989441, -0.6038224697113037, -0.5353477597236633, -0.7501093745231628, -1.1827449798583984, -0.2583364248275757, -0.5042228698730469, -0.7843466997146606, -0.7376593351364136, -1.2263197898864746, -0.690972089767456, -1.313469409942627, -10.159157752990723, -3.2120862007141113, -0.9773209095001221, -0.6722971796989441, -0.896396279335022, -0.4699855446815491, -0.7003095149993896, -1.3196943998336792, -0.5975974798202515, -0.7501093745231628, -0.8092465996742249, -1.3196943998336792, -0.690972089767456, -1.3570443391799927, -10.159157752990723, -3.2369863986968994, -1.0208957195281982, -1.3943941593170166, -0.8341464996337891, -1.381944179534912, -9.95995807647705, -3.10003662109375, -0.9648709893226624, -0.7469968199729919, -0.6816346049308777, -0.6224973797798157, -0.8341464996337891, -1.2698947191238403, -0.7034220099449158, -0.5073353052139282, -0.7656717896461487, -0.7967966198921204, -1.288569688796997, -0.7034220099449158, -1.3321443796157837, -10.208956718444824, -3.2369863986968994, -1.0208957195281982, -0.7345468997955322, -0.631834864616394, -0.5975974798202515, -0.9026212096214294, -1.263669729232788, -0.7003095149993896, -0.4855479598045349, -0.7314344644546509, -0.8279215097427368, -1.313469409942627, -0.7065345048904419, -1.3259193897247314, -10.258757591247559, -3.3116860389709473, -1.0208957195281982, -1.3943941593170166, -0.8465964794158936, -1.381944179534912, -9.910158157348633, -3.149836778640747, -0.9897708892822266, -0.5291228294372559, -0.5695850849151611, -0.5228977799415588, -0.7967966198921204, -1.238769769668579, -0.40773576498031616, -0.6473972797393799, -0.3968420624732971, -0.41707324981689453, -0.3890608847141266, -0.38283589482307434, -0.8216965198516846, -0.36416095495224, -0.49177294969558716, -0.4948854446411133, -0.5073353052139282, -0.4855479598045349, -0.4730980098247528, -0.5166728496551514, -0.8839462995529175, -0.8590463399887085, -1.2263197898864746, -0.6754096746444702, -1.313469409942627, -10.159157752990723, -3.3116860389709473, -1.05202054977417, -1.381944179534912, -0.8341464996337891, -1.4006190299987793, -10.009757995605469, -3.2120862007141113, -0.9399710893630981, -0.3423736095428467, -0.7501093745231628, -0.4232982397079468, -0.4699855446815491, -0.7189845442771912, -1.2325447797775269, -0.47621050477027893, -0.6007099151611328, -0.4108482599258423, -0.34859853982925415, -0.10738079249858856, -0.36571723222732544, -0.43886062502861023, -0.4948854446411133, -0.7781217694282532, -0.72832190990448, -0.2318802773952484, -0.5446852445602417, -0.526010274887085, -0.5726975202560425, -1.0831453800201416, -0.6536222100257874, -1.301019549369812, -0.7003095149993896, -0.4015107750892639, -0.610047459602356, -1.0146706104278564, -0.9150711297988892, -1.3445943593978882, -0.6754096746444702, -1.3570443391799927, -10.358356475830078, -3.361485719680786, -1.0208957195281982, -0.6754096746444702, -0.5571351647377014, -0.5851475596427917, -0.6007099151611328, -0.6380597949028015, -0.6473972797393799, -0.6598471999168396, -0.6567347049713135, -0.5197853446006775, -0.2287677824497223, -0.9897708892822266, -0.6536222100257874, -0.5913724899291992, -0.610047459602356, -0.6349473595619202, -0.6256098747253418, -0.6442848443984985, -0.6193848848342896, -0.650509774684906, -0.6162723898887634, -0.5851475596427917, -1.039570689201355, -0.9773209095001221, -6.473972797393799, -0.8528213500976562, -1.157845139503479, -0.3968420624732971, -0.25522392988204956, -0.14628688991069794, -0.5291228294372559, -0.5446852445602417, 0.11905262619256973, -0.3096924424171448, -5.801675319671631, -0.4015107750892639, -0.275455117225647, -0.5197853446006775, -0.526010274887085, -0.5104478597640991, -6.249873161315918, -0.7594468593597412, -1.2325447797775269, -0.5291228294372559, -0.3470422923564911, -0.4232982397079468, -0.5913724899291992, 0.08170277625322342, -0.3330360949039459, -5.702075958251953, -0.48866045475006104, -0.448198139667511, -0.6162723898887634, -0.5322352647781372, -6.1004743576049805, -0.7750091552734375, -1.2138698101043701, -0.5104478597640991, -0.49177294969558716, 0.10738079249858856, -0.36416095495224, -5.627376079559326, -0.4948854446411133, -0.5322352647781372, -0.5571351647377014, -6.07557487487793, -0.7812341451644897, -1.2076449394226074, -0.5042228698730469, -0.3501547574996948, 0.11049328744411469, 0.11749638617038727, -0.3501547574996948, -5.577576637268066, -0.5011103749275208, -0.08014654368162155, -0.6598471999168396, -6.025774955749512, -0.7812341451644897, -1.2138698101043701, -0.4855479598045349, -0.6411723494529724, -0.6442848443984985, -0.3377048373222351, -0.3423736095428467, 0.1034901887178421, -0.33926108479499817, -5.702075958251953, -0.5166728496551514, -0.76878422498703, -0.39528584480285645, -0.36104846000671387, -0.526010274887085, -6.2000732421875, -0.7812341451644897, -1.220094919204712, -0.48866045475006104, -0.345486044883728, -0.18830546736717224, -0.3081361949443817, 0.10193394124507904, -0.32836735248565674, -5.652276039123535, -0.526010274887085, -0.43886062502861023, -0.3268111050128937, -0.550910234451294, -6.15027379989624, -0.8092465996742249, -1.238769769668579, -0.5011103749275208, -0.3594922721385956, -0.4139607548713684, -0.33926108479499817, 0.11049328744411469, -0.3377048373222351, -5.677175998687744, -0.5166728496551514, -0.5820350646972656, -0.3423736095428467, -0.5851475596427917, -6.1253743171691895, -0.7905716896057129, -1.2263197898864746, -0.497997909784317, -0.36416095495224, -0.15873683989048004, -0.7034220099449158, -0.3003549575805664, 0.10660266876220703, -0.32214242219924927, -5.627376079559326, -0.497997909784317, -0.3983983099460602, -0.4264106750488281, -0.5228977799415588, -6.1253743171691895, -0.7936841249465942, -1.220094919204712, -0.5073353052139282, -0.3688296675682068, -0.4046232998371124, 0.023343650624155998, -0.34392979741096497, -5.552676677703857, -0.5135602951049805, -0.6007099151611328, -0.42952316999435425, -0.5353477597236633, -6.15027379989624, -0.7874591946601868, -1.2263197898864746, -0.5135602951049805, -0.36416095495224, -0.13461506366729736, -0.3812796473503113, 0.08170277625322342, -0.33147984743118286, -5.627376079559326, -0.5104478597640991, -0.19375228881835938, -0.4046232998371124, -0.5042228698730469, -6.050674915313721, -0.7718967199325562, -1.220094919204712, -0.5073353052139282, -0.2365490049123764, -0.47621050477027893, 0.03832249343395233, -0.3096924424171448, -5.552676677703857, -0.5104478597640991, -0.6007099151611328, -0.43263569474220276, -0.5228977799415588, -6.07557487487793, -0.7781217694282532, -1.2138698101043701, -0.497997909784317, -0.36571723222732544, -0.1034901887178421, -0.14862124621868134, 0.10893704742193222, -0.33926108479499817, -5.627376079559326, -0.5042228698730469, -0.1058245599269867, -0.15873683989048004, -0.5446852445602417, -6.050674915313721, -0.7781217694282532, -0.6940845847129822, -0.43263569474220276, -0.5011103749275208, -0.5789225697517395, -0.3906170725822449, -0.6971970796585083, -0.31436118483543396, -0.28946128487586975, -0.6598471999168396, -0.6878595948219299, -0.24433022737503052, -0.4450856149196625, -0.08286996185779572, -0.3128049373626709, -0.39528584480285645, -0.2956862449645996, -0.345486044883728, -0.06769658625125885, -0.5415726900100708, -0.5913724899291992, -0.3719421625137329, -0.4855479598045349, -0.29412999749183655, -1.4255189895629883, -0.00031003289041109383, -0.5851475596427917, -0.38750457763671875, -0.19764292240142822, -0.6878595948219299, -1.8923920392990112, -0.5571351647377014, -0.48866045475006104, -0.2832363247871399, -0.31902989745140076, -0.5944849848747253, -0.5975974798202515, -0.4606480300426483, -0.4575355648994446, -0.2412177473306656, -0.40773576498031616, -0.3750546872615814, -0.43263569474220276, -0.15951494872570038, -0.4730980098247528, -0.172743022441864, -0.3081361949443817, -0.35637974739074707, -0.3174736797809601, -0.3968420624732971, -0.6660721898078918, -0.31124868988990784, -0.20075538754463196, -0.5073353052139282, -0.5011103749275208, -0.6473972797393799, -0.6442848443984985, -1.1702951192855835, -3.9092836380004883, -0.7034220099449158, -0.5758100152015686, -0.31436118483543396, -0.18830546736717224, -0.4046232998371124, -0.4606480300426483, 0.09415273368358612, -0.1377275586128235, -0.26456141471862793, -0.20075538754463196, -0.3470422923564911, -0.4015107750892639, -7.021770000457764, -0.2583364248275757, -0.275455117225647, -0.41707324981689453, -0.23810525238513947, -0.6660721898078918, -2.8759381771087646, -8.465965270996094, -0.2956862449645996, -0.6380597949028015, -8.515764236450195, -0.3766109347343445, -0.5011103749275208, -0.6598471999168396, -0.2023116499185562, -0.3906170725822449, -0.5135602951049805, -0.5197853446006775, -0.3517110049724579, -0.4637605547904968, -0.6007099151611328, -0.23810525238513947, -0.3672734498977661, -0.18908359110355377, -0.9461960196495056, -0.38750457763671875, -0.38750457763671875, -0.3937295973300934, -0.29412999749183655, -0.5633600950241089, -0.497997909784317, -9.810558319091797, -0.5882599949836731, -1.3632692098617554, -0.48866045475006104, -0.5633600950241089, -0.4824354946613312, -0.4575355648994446, -0.6567347049713135, -9.860358238220215, -0.3470422923564911, -0.013519865460693836, -0.2925737798213959, -0.22098657488822937, -0.3983983099460602, -0.43886062502861023, -5.901274681091309, -1.693192958831787, -0.5664726495742798, -0.5291228294372559, -0.36104846000671387, -0.47932296991348267, -0.32369863986968994, -8.216964721679688, -0.37038594484329224, -0.27234262228012085, -0.40773576498031616, -0.4948854446411133, -0.2287677824497223, -0.5353477597236633, -0.6660721898078918, -9.113361358642578, -0.6971970796585083, -0.4139607548713684, -0.2738988399505615, -0.4513106048107147, -0.4046232998371124, -0.5104478597640991, -0.7158719897270203, -0.8154715299606323, -9.362360954284668, -0.9524210095405579, -0.7220969200134277, -0.690972089767456, -0.4637605547904968, -0.29412999749183655, -0.6660721898078918, -0.5384602546691895, -0.6878595948219299, -9.511759757995605, -0.5011103749275208, -9.461959838867188, -0.13461506366729736, -0.2661176323890686, -0.315917432308197, -0.8341464996337891, -8.216964721679688, -0.7843466997146606, -2.863487958908081, -8.41616439819336, -0.48866045475006104, -0.4730980098247528, -0.4855479598045349, -0.5384602546691895, -9.810558319091797, -0.36260470747947693, -0.6722971796989441, -9.41215991973877, -0.7158719897270203, -0.5042228698730469, -0.47621050477027893, -0.34081730246543884, -0.4730980098247528, -0.6816346049308777, -0.4108482599258423, -0.27701133489608765, -0.7501093745231628, -0.41707324981689453, -4.232982635498047, -10.607355117797852, -0.6473972797393799, -0.33147984743118286, -0.48866045475006104, -0.4513106048107147, -0.1478431224822998, -0.8092465996742249, -11.354351997375488, -0.669184684753418, -0.4046232998371124, 0.088705874979496, -0.5104478597640991, -0.5415726900100708, -0.5758100152015686, -0.31124868988990784, -0.4575355648994446, -0.9026212096214294, -11.553550720214844, -0.6940845847129822, -0.5602476000785828, -0.32214242219924927, -0.1945304423570633, -0.4264106750488281, -0.16651804745197296, -0.8092465996742249, -11.503752708435059, -0.6878595948219299, -0.5944849848747253, -0.29724249243736267, -0.8154715299606323, -0.46687301993370056, -0.43263569474220276, -0.14084002375602722, -0.34859853982925415, -0.3766109347343445, -0.31436118483543396, -0.8279215097427368, -11.553550720214844, -0.7034220099449158, -0.5913724899291992, -0.4139607548713684, -0.8030215501785278, -0.5135602951049805, -0.42018571496009827, -0.16807429492473602, -0.33926108479499817, -0.39528584480285645, -0.32369863986968994, -0.8341464996337891, -4.307682037353516, -10.607355117797852, -0.6411723494529724, -0.48866045475006104, -0.4232982397079468, -0.5384602546691895, -0.6878595948219299, -0.3968420624732971, -11.354351997375488, -0.6473972797393799, -0.6193848848342896, -0.5384602546691895, -0.709646999835968, -0.631834864616394, -0.5011103749275208, -0.9524210095405579, -0.4015107750892639, -0.8092465996742249, -4.15828275680542, -10.806554794311523, -0.5166728496551514, -0.8092465996742249, -0.650509774684906, -10.756754875183105, -0.47621050477027893, -0.5695850849151611, -0.6256098747253418, -0.41707324981689453, -0.526010274887085, -0.448198139667511, -0.47621050477027893, -0.3594922721385956, -0.2630051374435425, -0.650509774684906, -10.159157752990723, -0.5104478597640991, -0.497997909784317, -0.6380597949028015, -0.8279215097427368, -11.005753517150879, -0.9026212096214294, -7.669167518615723, -0.6131598949432373, -1.3196943998336792, -0.550910234451294, -0.5975974798202515, -0.3859483599662781, -0.46687301993370056, -0.6629596948623657, -10.408156394958496, -0.334592342376709, -0.023343650624155998, -0.2630051374435425, -0.22098657488822937, -0.354823499917984, -0.448198139667511, -6.07557487487793, -1.7429927587509155, -0.5726975202560425, -0.5353477597236633, -0.39528584480285645, -0.4855479598045349, -0.345486044883728, -8.515764236450195, -0.4450856149196625, -0.2738988399505615, -0.4232982397079468, -0.5073353052139282, -0.7189845442771912, -0.2412177473306656, -0.3921733498573303, -0.3983983099460602, -0.4855479598045349, -0.690972089767456, -0.76878422498703, -9.41215991973877, -0.6038224697113037, -0.34081730246543884, -0.5042228698730469, -0.36571723222732544, -0.550910234451294, -0.4855479598045349, -0.5446852445602417, -0.8092465996742249, -0.25522392988204956, -0.4637605547904968, -0.5446852445602417, -10.109357833862305, -1.145395040512085, -0.5011103749275208, -0.36416095495224, -0.3330360949039459, -0.4730980098247528, -0.4139607548713684, -0.1797461360692978, -0.5602476000785828, -9.810558319091797, -0.550910234451294, -9.511759757995605, -0.11127140372991562, -0.26767387986183167, -0.3096924424171448, -0.8030215501785278, -8.117364883422852, -0.8279215097427368, -2.8759381771087646, -8.665163040161133, -0.7781217694282532, -0.6598471999168396, -0.4575355648994446, -0.2023116499185562, -0.1672961711883545, -0.2614488899707794, -0.4357481896877289, -0.35637974739074707, -0.6038224697113037, -10.308557510375977, -0.3890608847141266, 0.00586022948846221, -0.2707863450050354, -0.20386788249015808, -0.3672734498977661, -0.44197314977645874, -6.07557487487793, -1.792792558670044, -0.5633600950241089, -0.526010274887085, -0.3859483599662781, -0.48866045475006104, -0.34081730246543884, -8.515764236450195, -0.4948854446411133, -0.334592342376709, -0.5011103749275208, -0.33614858984947205, -0.526010274887085, -0.5695850849151611, -0.5571351647377014, -0.7967966198921204, -0.2879050076007843, -0.45442306995391846, -0.47932296991348267, -9.860358238220215, -0.9710959196090698, -0.5042228698730469, -0.3330360949039459, -0.36260470747947693, -0.46687301993370056, -0.4513106048107147, -0.20542412996292114, -0.5415726900100708, -9.710958480834961, -1.2263197898864746, -0.49177294969558716, -0.6380597949028015, -0.6349473595619202, -9.710958480834961, -1.1516200304031372, -0.6754096746444702, -0.4824354946613312, -0.6473972797393799, -0.4046232998371124, -0.45442306995391846, -0.5104478597640991, -0.5446852445602417, -0.6567347049713135, -0.26456141471862793, -0.35793599486351013, -0.4699855446815491, -0.5291228294372559, -10.009757995605469, -0.14161816239356995, -0.8279215097427368, -9.212960243225098, -0.8590463399887085, -3.1373867988586426, -8.914162635803223, -0.7189845442771912, -0.5571351647377014, -0.4513106048107147, -0.26456141471862793, -0.6380597949028015, -10.408156394958496, -0.3921733498573303, -0.6878595948219299, -9.561559677124023, -0.5291228294372559, -0.6131598949432373, -0.7127594947814941, -0.6785221695899963, -0.4139607548713684, -0.7314344644546509, -10.457955360412598, -0.690972089767456, -1.4068440198898315, -0.497997909784317, -0.6598471999168396, -0.35793599486351013, -0.6473972797393799, -10.358356475830078, -0.35326725244522095, -0.04104591906070709, -0.26456141471862793, -0.22098657488822937, -0.36416095495224, -0.4357481896877289, -6.249873161315918, -1.755442500114441, -0.5571351647377014, -0.5228977799415588, -0.3672734498977661, -0.48866045475006104, -0.33147984743118286, -8.465965270996094, -0.497997909784317, -0.4855479598045349, -0.30657994747161865, -0.38750457763671875, -0.4730980098247528, -0.46687301993370056, -0.20386788249015808, -0.49177294969558716, -9.461959838867188, -1.0084457397460938, -0.4948854446411133, -0.6754096746444702, -0.6069349050521851, -9.561559677124023, -1.039570689201355, -0.7127594947814941, -0.3205861747264862, -0.44197314977645874, -0.5384602546691895, -0.6567347049713135, -0.5104478597640991, -0.5228977799415588, -0.5073353052139282, -9.710958480834961, -1.1516200304031372, -0.5353477597236633, -0.11204953491687775, -0.5571351647377014, -9.66115951538086, -0.12683382630348206, -0.27234262228012085, -0.33147984743118286, -0.8216965198516846, -9.31256103515625, -0.8403714299201965, -3.2120862007141113, -8.963961601257324, -0.8216965198516846, -0.6722971796989441, -0.5695850849151611, -0.4139607548713684, -0.550910234451294, -0.5446852445602417, -0.6162723898887634, -0.7718967199325562, -10.258757591247559, -0.4046232998371124, -0.014881578274071217, -0.2707863450050354, -0.21631784737110138, -0.36571723222732544, -0.43263569474220276, -6.025774955749512, -1.718092679977417, -0.547797679901123, -0.5322352647781372, -0.3688296675682068, -0.48866045475006104, -0.31436118483543396, -8.41616439819336, -0.6007099151611328, -0.526010274887085, -0.6660721898078918, -0.5695850849151611, -9.362360954284668, -0.7905716896057129, -0.7065345048904419, -0.3096924424171448, -0.5913724899291992, -0.5415726900100708, -0.4948854446411133, -0.46687301993370056, -0.4575355648994446, -9.66115951538086, -1.0333456993103027, -0.4513106048107147, -0.6007099151611328, -0.5913724899291992, -0.5571351647377014, -0.3377048373222351, -0.4606480300426483, -9.910158157348633, -1.2698947191238403, -0.5135602951049805, -0.10815892368555069, -0.20542412996292114, -0.31436118483543396, -0.6442848443984985, -0.5695850849151611, -0.6598471999168396, -0.5291228294372559, -0.5166728496551514, -0.49177294969558716, -9.810558319091797, -0.13150256872177124, -0.7874591946601868, -9.16316032409668, -0.8714963793754578, -3.2369863986968994, -9.113361358642578, -0.8279215097427368, -0.2614488899707794, -0.4139607548713684, -0.45442306995391846, -0.76878422498703, -0.47621050477027893, -0.5415726900100708, -0.5758100152015686, -0.6754096746444702, -3.7100844383239746, -10.208956718444824, -0.4699855446815491, -0.2489989548921585, -0.6660721898078918, -10.059557914733887, -0.7438843250274658, -0.35326725244522095, -0.6598471999168396, -10.059557914733887, -0.650509774684906, -0.4575355648994446, -0.3921733498573303, -0.4824354946613312, -0.6598471999168396, -0.5322352647781372, -0.47932296991348267, -0.5664726495742798, -0.15873683989048004, -0.4730980098247528, -10.457955360412598, -0.42018571496009827, -0.3299235999584198, -0.7905716896057129, -0.3968420624732971, -0.32369863986968994, -0.04979978874325752, -0.21009285748004913, -0.5042228698730469, -0.46687301993370056, -0.26456141471862793, -0.25522392988204956, -0.6567347049713135, -0.5228977799415588, -0.49177294969558716, -0.6847472190856934, -0.6038224697113037, -9.561559677124023, -0.4513106048107147, -0.6038224697113037, -0.24277397990226746, -0.6380597949028015, -0.31902989745140076, -0.7594468593597412, -10.408156394958496, -0.9275211095809937, -0.7158719897270203, -0.32369863986968994, -0.3968420624732971, -0.6349473595619202, -0.47932296991348267, -0.5758100152015686, -0.42952316999435425, -0.3377048373222351, -0.4699855446815491, -0.6256098747253418, -0.35637974739074707, -0.7034220099449158, -0.76878422498703, -9.262761116027832, -0.4015107750892639, -0.003671762067824602, -0.2832363247871399, -0.2240990698337555, -0.3890608847141266, -0.4699855446815491, -6.15027379989624, -0.3921733498573303, -0.3750546872615814, -8.515764236450195, -0.5291228294372559, -0.7034220099449158, -0.29412999749183655, -0.5166728496551514, -0.5322352647781372, -0.5042228698730469, -0.4575355648994446, -0.4730980098247528, -9.262761116027832, -0.8465964794158936, -0.4232982397079468, -0.5851475596427917, -0.5944849848747253, -0.5353477597236633, -0.325254887342453, -0.47621050477027893, -9.511759757995605, -1.157845139503479, -0.3812796473503113, -0.5011103749275208, -0.610047459602356, -9.41215991973877, -1.1516200304031372, -0.5197853446006775, -0.11516200751066208, -0.20853662490844727, -0.550910234451294, -0.650509774684906, -0.4108482599258423, -0.40773576498031616, -0.5664726495742798, -0.5011103749275208, -9.611358642578125, -0.13928379118442535, -0.7967966198921204, -8.714963912963867, -2.3530399799346924, -0.8154715299606323, -9.063562393188477, -0.47932296991348267, -0.6007099151611328, -0.3517110049724579, -0.4139607548713684, -0.4606480300426483, -10.159157752990723, -0.4855479598045349, -0.5073353052139282, -0.6536222100257874, -0.4139607548713684, -0.4232982397079468, -0.47621050477027893, -0.45442306995391846, -0.753221869468689, -10.009757995605469, -0.5384602546691895, -0.30346745252609253, -0.7438843250274658, -0.5820350646972656, -0.6629596948623657, -0.5415726900100708, -0.37349840998649597, -0.07119813561439514, -0.28634876012802124, -0.4824354946613312, -0.5353477597236633, -0.30346745252609253, -0.8030215501785278, -8.963961601257324, -0.8216965198516846, -3.361485719680786, -8.914162635803223, -0.5104478597640991, -0.2240990698337555, -0.6007099151611328, -4.257882118225098, -0.8154715299606323, -0.6193848848342896, -0.43886062502861023, -0.5166728496551514, -0.5695850849151611, -0.3983983099460602, -0.7065345048904419, -0.32214242219924927, -0.2801238000392914, -0.6567347049713135, -0.6971970796585083, -0.25678014755249023, -0.44197314977645874, -0.08442620933055878, -0.345486044883728, -0.4015107750892639, -0.3128049373626709, -0.34081730246543884, -0.09415273368358612, -0.47932296991348267, -0.29879873991012573, -0.497997909784317, -0.3096924424171448, -1.5126687288284302, -0.02489989437162876, -0.2910175323486328, -0.3377048373222351, -0.18908359110355377, -1.9421918392181396, -0.5384602546691895, -0.526010274887085, -0.354823499917984, -0.31436118483543396, -0.550910234451294, -4.083582878112793, -0.8030215501785278, -0.7252094149589539, -0.42952316999435425, -0.11127140372991562, -0.334592342376709, -0.5415726900100708, -4.432181358337402, -0.8341464996337891, -0.7843466997146606, -0.47932296991348267, -0.0750887393951416, -0.31902989745140076, -0.6224973797798157, -4.631380558013916, -0.8777212500572205, -0.8092465996742249, -0.4824354946613312, -0.4824354946613312, -0.18519297242164612, -0.5944849848747253, -4.755879878997803, -0.896396279335022, -0.8216965198516846, -0.5042228698730469, -0.4513106048107147, -0.6007099151611328, -4.755879878997803, -0.896396279335022, -0.8154715299606323, -0.7438843250274658, -0.21476158499717712, -0.6131598949432373, -4.905279159545898, -0.890171229839325, -0.8154715299606323, -0.7905716896057129, -0.15406809747219086, -0.24433022737503052, -0.5633600950241089, -4.930179119110107, -0.9150711297988892, -0.8154715299606323, -0.4637605547904968, -0.5851475596427917, -0.4046232998371124, -0.4575355648994446, -0.5073353052139282, -5.054678916931152, -0.9212960600852966, -0.8279215097427368, -0.4730980098247528, -0.4699855446815491, -0.6162723898887634, -0.5851475596427917, -5.004878997802734, -0.7065345048904419, -0.34081730246543884, -0.334592342376709, -0.384392112493515, -0.34392979741096497, 0.044352937489748, -0.2630051374435425, -0.21476158499717712, 0.02879050187766552, -0.5197853446006775, -0.1353931725025177, -0.027817850932478905, -0.5166728496551514, -0.12761196494102478, -0.24744272232055664, 0.0038662925362586975, -0.35637974739074707, -0.08481527119874954, -0.30346745252609253, 0.021009286865592003, -0.345486044883728, -0.09415273368358612, -0.2879050076007843, -0.15173372626304626, -7.171170234680176, -0.45442306995391846, -0.4824354946613312, -0.21009285748004913, -0.12761196494102478, -0.36571723222732544, -0.5353477597236633, -0.35793599486351013, -0.40773576498031616, -0.05524664372205734, -0.3906170725822449, -0.42018571496009827, -0.5913724899291992, -0.33614858984947205, -0.345486044883728, -7.9181671142578125, -0.33614858984947205, -0.5322352647781372, -0.42018571496009827, -0.31902989745140076, -0.7718967199325562, -9.710958480834961, -0.4450856149196625, -0.5540226697921753, -0.4730980098247528, -0.22565530240535736, -0.7376593351364136, -9.810558319091797, -0.46687301993370056, -0.39528584480285645, -0.37038594484329224, -0.44197314977645874, -0.20075538754463196, -0.315917432308197, -0.6660721898078918, -9.95995807647705, -0.47621050477027893, -0.18208047747612, -0.34392979741096497, -0.46687301993370056, -0.026067078113555908, -0.31436118483543396, -0.7252094149589539, -10.059557914733887, -0.4948854446411133, -0.5291228294372559, -0.28634876012802124, -0.4824354946613312, -0.4637605547904968, -0.21631784737110138, -0.7034220099449158, -10.109357833862305, -0.497997909784317, -0.3672734498977661, -0.5291228294372559, -0.12761196494102478, -0.7345468997955322, -10.059557914733887, -0.5042228698730469, -0.334592342376709, -0.33614858984947205, -0.4606480300426483, -0.1252775937318802, -0.2630051374435425, -0.6785221695899963, -10.159157752990723, -0.5042228698730469, -0.650509774684906, -0.3968420624732971, -0.4264106750488281, -0.4232982397079468, -0.37349840998649597, -0.43886062502861023, -0.4108482599258423, -0.6224973797798157, -10.308557510375977, -0.5633600950241089, -0.547797679901123, -0.7874591946601868, -0.6131598949432373, -0.4637605547904968, -0.3299235999584198, -0.5602476000785828, -0.6847472190856934, -4.955079078674316, -0.7563343644142151, -4.556680679321289, -0.8030215501785278, -0.3859483599662781, -0.21943031251430511, 0.09493085741996765, -0.3299235999584198, -8.266765594482422, -0.5011103749275208, -0.33147984743118286, -0.6007099151611328, -5.9759745597839355, -0.7781217694282532, -5.378377437591553, -0.8839462995529175, -0.6411723494529724, -0.2583364248275757, -0.051356032490730286, 0.05602476745843887, -0.334592342376709, -8.117364883422852, -0.5975974798202515, -0.15095561742782593, -0.6007099151611328, -5.901274681091309, -0.7812341451644897, -5.328577518463135, -0.896396279335022, -0.7127594947814941, -0.3128049373626709, -0.07586686313152313, -0.2505551874637604, 0.07119813561439514, -0.325254887342453, -7.967966556549072, -0.5944849848747253, -0.15562434494495392, -0.2583364248275757, -0.5758100152015686, -5.726975917816162, -0.7967966198921204, -5.154278755187988, -0.8839462995529175, -0.4232982397079468, -0.43263569474220276, -0.00972652155905962, -0.3921733498573303, -7.8683671951293945, -0.6069349050521851, -0.3330360949039459, -0.6007099151611328, -5.82657527923584, -0.7967966198921204, -5.278777599334717, -0.890171229839325, -0.5011103749275208, -0.6131598949432373, -0.3983983099460602, -0.4015107750892639, 0.08481527119874954, -0.3517110049724579, -7.8683671951293945, -0.6224973797798157, -0.5011103749275208, -0.4046232998371124, -0.3890608847141266, -0.5291228294372559, -5.677175998687744, -0.7874591946601868, -5.104478359222412, -0.9026212096214294, -0.550910234451294, -0.6224973797798157, -0.5042228698730469, -0.6038224697113037, -0.5758100152015686, 0.0739215612411499, -0.35793599486351013, -7.8683671951293945, -0.6224973797798157, -0.37816718220710754, -0.5789225697517395, -0.5820350646972656, -5.602476119995117, -0.8030215501785278, -5.004878997802734, -0.9088461399078369, -0.4264106750488281, -0.28946128487586975, 0.01546517014503479, -0.28168004751205444, -0.3750546872615814, 0.11127140372991562, -0.32836735248565674, -7.818567276000977, -0.6224973797798157, -0.09142930805683136, -0.29724249243736267, -0.6193848848342896, -5.527776718139648, -0.7936841249465942, -4.955079078674316, -0.9026212096214294, -0.48866045475006104, -0.33147984743118286, -0.3672734498977661, -0.15951494872570038, 0.08948399871587753, -0.33147984743118286, -7.768767356872559, -0.6162723898887634, -0.448198139667511, -0.19375228881835938, -0.5758100152015686, -5.602476119995117, -0.7905716896057129, -5.029778957366943, -0.9026212096214294, -0.5042228698730469, -0.3377048373222351, -0.13228070735931396, -0.2614488899707794, 0.08948399871587753, -0.34081730246543884, -7.768767356872559, -0.6162723898887634, -0.1945304423570633, -0.29412999749183655, -0.550910234451294, -5.602476119995117, -0.7936841249465942, -0.6816346049308777, -0.44197314977645874, -0.5166728496551514, -0.5758100152015686, -0.4046232998371124, -0.6940845847129822, -0.3377048373222351, -0.2879050076007843, -0.669184684753418, -0.6785221695899963, -0.2412177473306656, -0.43886062502861023, -0.08053560554981232, -0.32836735248565674, -0.4046232998371124, -0.28946128487586975, -0.334592342376709, -0.07936841994524002, -0.36260470747947693, -0.4948854446411133, -0.3330360949039459, -1.5437934398651123, -0.031708456575870514, -0.2785675823688507, -0.3594922721385956, -0.2536676526069641, -2.2534403800964355, -0.5851475596427917, -0.24744272232055664, -0.41707324981689453, -0.5228977799415588, -0.5135602951049805, -0.5011103749275208, -0.5975974798202515, -0.709646999835968, -0.23343650996685028, -0.05057791247963905, -0.30346745252609253, -0.5602476000785828, -4.457081317901611, -0.7407718896865845, -0.4699855446815491, -0.631834864616394, -0.631834864616394, -0.4513106048107147, -0.42018571496009827, -0.28479254245758057, -0.4575355648994446, -0.3096924424171448, -0.059526313096284866, -0.30346745252609253, -0.5695850849151611, -4.730979919433594, -0.753221869468689, -0.49177294969558716, -0.650509774684906, -0.6411723494529724, -0.4264106750488281, -0.39528584480285645, -0.6380597949028015, -0.4513106048107147, -0.3299235999584198, -0.044547468423843384, -0.3299235999584198, -0.5758100152015686, -4.780779838562012, -0.7594468593597412, -0.5166728496551514, -0.650509774684906, -0.6536222100257874, -0.45442306995391846, -0.41707324981689453, -0.40773576498031616, -0.34392979741096497, -0.35326725244522095, -0.3968420624732971, -0.5166728496551514, -0.4139607548713684, -0.4450856149196625, -0.5664726495742798, -0.7750091552734375, -0.5695850849151611, -2.577139377593994, -1.0644705295562744, -0.896396279335022, -0.6940845847129822, -4.357481956481934, -1.6309430599212646, -0.5820350646972656, -0.7127594947814941, -4.556680679321289, -1.6682929992675781, -0.7563343644142151, -0.709646999835968, -4.706079959869385, -1.5935932397842407, -0.31436118483543396, -0.7034220099449158, -4.755879878997803, -1.145395040512085, -0.6038224697113037, -0.690972089767456, -0.6442848443984985, -0.5166728496551514, -0.6473972797393799, -0.7718967199325562, -1.3694944381713867, -0.5291228294372559, -0.8528213500976562, -0.9710959196090698, -0.8279215097427368, -0.4450856149196625, -0.4264106750488281, -0.4855479598045349, -6.15027379989624, -2.552239179611206, -0.5602476000785828, -0.8030215501785278, -0.9524210095405579, -0.2925737798213959, -0.5042228698730469, -0.3501547574996948, -0.8839462995529175, -0.7936841249465942, -0.6038224697113037, -0.5913724899291992, -6.722971439361572, -2.7265384197235107, -0.5291228294372559, -0.6629596948623657, -0.448198139667511, -0.34081730246543884, -0.38283589482307434, -0.4264106750488281, -0.6131598949432373, -0.3921733498573303, -0.9337460398674011, -0.8154715299606323, -0.41707324981689453, -0.48866045475006104, -0.27701133489608765, -0.354823499917984, -0.5789225697517395, -4.8554792404174805, -0.76878422498703, -0.7314344644546509, -0.4855479598045349, -0.384392112493515, -0.4699855446815491, -0.448198139667511, -0.3128049373626709, -0.4264106750488281, -0.4108482599258423, -0.4450856149196625, -0.19530853629112244, -0.4730980098247528, -0.1844148337841034, -0.3096924424171448, -0.38750457763671875, -0.27234262228012085, -0.448198139667511, -0.6785221695899963, -0.305023729801178, -0.20075538754463196, -0.42952316999435425, -0.7376593351364136, -0.6349473595619202, -4.905279159545898, -0.7438843250274658, -0.4948854446411133, -0.631834864616394, -0.3330360949039459, -0.2692301273345947, -0.31902989745140076, -0.547797679901123, -0.34859853982925415, -0.8154715299606323, -0.650509774684906, -0.1548462212085724, -0.29879873991012573, -0.547797679901123, -0.4948854446411133, -0.4948854446411133, -0.25522392988204956, 0.015173373743891716, -0.5882599949836731, -0.2661176323890686, -0.44197314977645874, -0.1353931725025177, -0.33147984743118286, -0.46687301993370056, -0.650509774684906, -0.26456141471862793, -0.3501547574996948, -0.2630051374435425, -0.21009285748004913, -0.33926108479499817, -0.2489989548921585, -0.4730980098247528, -0.6660721898078918, -0.2630051374435425, -0.2630051374435425, -0.6193848848342896, -4.706079959869385, -0.7469968199729919, -0.753221869468689, -0.4699855446815491, -0.38750457763671875, -0.41707324981689453, -0.5633600950241089, -0.42952316999435425, -0.3205861747264862, -0.44197314977645874, -0.5446852445602417, -0.6847472190856934, -4.955079078674316, -0.8465964794158936, -0.7625592947006226, -0.5166728496551514, -0.43886062502861023, -0.3299235999584198, -0.31436118483543396, -0.4637605547904968, -0.3501547574996948, -0.45442306995391846, -0.3003549575805664, -0.6536222100257874, -5.054678916931152, -0.8590463399887085, -0.7656717896461487, -0.5104478597640991, -0.4357481896877289, -0.2956862449645996, -0.6131598949432373, -0.7252094149589539, -0.34859853982925415, -0.4637605547904968, -0.3797234296798706, -0.6629596948623657, -5.004878997802734, -0.7750091552734375, -0.48866045475006104, -0.6411723494529724, -0.5789225697517395, -0.3937295973300934, -0.3081361949443817, -0.7189845442771912, -0.334592342376709, -0.25211143493652344, -0.2801238000392914, -0.6038224697113037, -5.179178237915039, -0.7874591946601868, -0.5197853446006775, -0.6722971796989441, -0.6442848443984985, -0.6536222100257874, -0.41707324981689453, -0.3983983099460602, -0.2832363247871399, -0.25522392988204956, -0.610047459602356, -5.228977680206299, -0.7936841249465942, -0.526010274887085, -0.6722971796989441, -0.6536222100257874, -0.325254887342453, -0.42952316999435425, -0.709646999835968, -0.3517110049724579, -0.25989267230033875, -0.34392979741096497, -0.5851475596427917, -5.228977680206299, -0.8154715299606323, -0.5415726900100708, -0.6785221695899963, -0.6629596948623657, -0.547797679901123, -0.4948854446411133, -0.3330360949039459, -0.07586686313152313, -0.3299235999584198, -0.6007099151611328, -5.278777599334717, -0.8154715299606323, -0.5446852445602417, -0.6785221695899963, -0.6660721898078918, -0.43263569474220276, -0.9275211095809937, -0.72832190990448, -0.3470422923564911, -0.08014654368162155, -0.3299235999584198, -0.5913724899291992, -5.278777599334717, -0.8154715299606323, -0.547797679901123, -0.6785221695899963, -0.669184684753418, -0.3081361949443817, -0.4357481896877289, -0.354823499917984, -0.07859029620885849, -0.35637974739074707, -0.6038224697113037, -5.328577518463135, -0.631834864616394, -0.5384602546691895, -0.3268111050128937, -0.28479254245758057, -0.43886062502861023, -0.497997909784317, -0.47621050477027893, -0.4139607548713684, -0.2536676526069641, -0.6971970796585083, -6.000874996185303, -0.8777212500572205, -0.2023116499185562, -0.17040865123271942, -0.5851475596427917, -4.880379676818848, -0.7874591946601868, -0.3906170725822449, -0.35793599486351013, -0.4264106750488281, -0.0898730680346489, -0.2505551874637604, -0.325254887342453, -7.818567276000977, -0.3081361949443817, -0.47621050477027893, -0.3299235999584198, -0.2116491198539734, -0.631834864616394, -5.901274681091309, -0.7812341451644897, -5.378377437591553, -0.8652713894844055, -0.354823499917984, -0.25989267230033875, -0.1377275586128235, -0.3268111050128937, 0.11282765120267868, -0.305023729801178, -8.167165756225586, -0.4948854446411133, -0.2318802773952484, -0.5726975202560425, -0.2801238000392914, -0.2785675823688507, -0.5353477597236633, -0.4513106048107147, -0.5664726495742798, -5.876375198364258, -0.690972089767456, -1.680742859840393, -5.079578876495361, -0.8528213500976562, -0.6224973797798157, -0.23810525238513947, -0.37816718220710754, 0.1182745024561882, -0.16573992371559143, -0.28479254245758057, -0.20386788249015808, -0.3205861747264862, -0.44197314977645874, -7.669167518615723, -0.2614488899707794, -0.2910175323486328, -0.4450856149196625, -0.23810525238513947, -0.6847472190856934, -3.012887477874756, -8.565564155578613, -0.30346745252609253, -0.6473972797393799, -8.665163040161133, -0.38750457763671875, -0.5197853446006775, -0.6847472190856934, -0.23032401502132416, -0.3921733498573303, -0.4232982397079468, -0.4699855446815491, -0.6162723898887634, -0.24588647484779358, -0.384392112493515, -0.21787409484386444, -0.9337460398674011, -0.3890608847141266, -0.3859483599662781, -0.4139607548713684, -0.2879050076007843, -0.5571351647377014, -0.47621050477027893, -9.95995807647705, -0.5975974798202515, -1.381944179534912, -0.47932296991348267, -0.5073353052139282, -0.48866045475006104, -0.4606480300426483, -0.6380597949028015, -10.109357833862305, -0.354823499917984, -0.033848293125629425, -0.25989267230033875, -0.22254280745983124, -0.3983983099460602, -0.42952316999435425, -7.9181671142578125, -0.4357481896877289, -0.5073353052139282, -0.33926108479499817, -8.764762878417969, -0.4139607548713684, -0.29879873991012573, -0.4357481896877289, -0.5042228698730469, -0.2365490049123764, -0.5384602546691895, -0.690972089767456, -9.362360954284668, -0.7563343644142151, -0.4357481896877289, -0.275455117225647, -0.4513106048107147, -0.4824354946613312, -0.4948854446411133, -0.7220969200134277, -0.8216965198516846, -9.611358642578125, -0.9399710893630981, -0.7252094149589539, -0.6878595948219299, -0.49177294969558716, -0.305023729801178, -0.6785221695899963, -0.5540226697921753, -0.7065345048904419, -9.810558319091797, -0.5353477597236633, -9.66115951538086, -0.14239627122879028, -0.28479254245758057, -0.3205861747264862, -0.8216965198516846, -9.212960243225098, -0.7843466997146606, -3.0502371788024902, -8.615364074707031, -0.4824354946613312, -0.4513106048107147, -0.5073353052139282, -0.547797679901123, -9.95995807647705, -0.354823499917984, -0.669184684753418, -9.511759757995605, -0.7220969200134277, -0.5011103749275208, -0.49177294969558716, -0.33926108479499817, -0.4730980098247528, -0.6847472190856934, -0.4108482599258423, -0.28479254245758057, -0.753221869468689, -0.4108482599258423, -4.183182239532471, -10.856354713439941, -0.6536222100257874, -0.334592342376709, -0.47932296991348267, -0.46687301993370056, -0.15562434494495392, -0.8030215501785278, -11.65315055847168, -0.6754096746444702, -0.3983983099460602, 0.08831681311130524, -0.5166728496551514, -0.5446852445602417, -0.5758100152015686, -0.32214242219924927, -0.4637605547904968, -0.9026212096214294, -11.702951431274414, -0.6971970796585083, -0.5571351647377014, -0.32214242219924927, -0.21943031251430511, -0.3968420624732971, -0.16573992371559143, -0.8030215501785278, -11.802549362182617, -0.6878595948219299, -0.6007099151611328, -0.2910175323486328, -0.7967966198921204, -0.47621050477027893, -0.43886062502861023, -0.1377275586128235, -0.33614858984947205, -0.37038594484329224, -0.3096924424171448, -0.8154715299606323, -11.752750396728516, -0.7065345048904419, -0.5944849848747253, -0.4108482599258423, -0.7874591946601868, -0.5228977799415588, -0.4232982397079468, -0.1672961711883545, -0.3330360949039459, -0.3890608847141266, -0.32214242219924927, -0.8216965198516846, -4.257882118225098, -10.806554794311523, -0.6287223696708679, -0.4948854446411133, -0.42018571496009827, -0.5384602546691895, -0.6878595948219299, -0.3890608847141266, -11.603350639343262, -0.6473972797393799, -0.5602476000785828, -0.550910234451294, -0.7003095149993896, -0.6349473595619202, -0.5011103749275208, -0.9461960196495056, -0.4015107750892639, -0.7905716896057129, -4.058682441711426, -10.955955505371094, -0.5042228698730469, -0.7812341451644897, -0.669184684753418, -10.955955505371094, -0.4855479598045349, -0.5758100152015686, -0.6287223696708679, -0.4357481896877289, -0.5042228698730469, -0.448198139667511, -0.4824354946613312, -0.3688296675682068, -0.26767387986183167, -0.6411723494529724, -10.208956718444824, -0.5073353052139282, -0.5073353052139282, -0.6380597949028015, -0.8403714299201965, -11.204952239990234, -0.8777212500572205, -7.967966556549072, -0.5944849848747253, -1.3196943998336792, -0.550910234451294, -0.6038224697113037, -0.3812796473503113, -0.4699855446815491, -0.650509774684906, -10.607355117797852, -0.3377048373222351, -0.02898503467440605, -0.25211143493652344, -0.23032401502132416, -0.35793599486351013, -0.44197314977645874, -8.41616439819336, -0.43886062502861023, -0.5135602951049805, -0.36104846000671387, -8.914162635803223, -0.4513106048107147, -0.2925737798213959, -0.4264106750488281, -0.5042228698730469, -0.7158719897270203, -0.24433022737503052, -0.4015107750892639, -0.4513106048107147, -0.47621050477027893, -0.6940845847129822, -0.7718967199325562, -9.611358642578125, -0.5913724899291992, -0.345486044883728, -0.5166728496551514, -0.3719421625137329, -0.547797679901123, -0.5073353052139282, -0.5415726900100708, -0.8092465996742249, -0.2707863450050354, -0.45442306995391846, -0.5353477597236633, -10.109357833862305, -1.101820468902588, -0.4948854446411133, -0.34081730246543884, -0.384392112493515, -0.48866045475006104, -0.4637605547904968, -0.19530853629112244, -0.5664726495742798, -9.95995807647705, -0.5571351647377014, -9.66115951538086, -0.12605571746826172, -0.28168004751205444, -0.315917432308197, -0.8154715299606323, -8.216964721679688, -0.8216965198516846, -2.9879872798919678, -8.665163040161133, -0.7874591946601868, -0.6598471999168396, -0.45442306995391846, -0.2023116499185562, -0.17352114617824554, -0.2614488899707794, -0.43263569474220276, -0.3688296675682068, -0.5944849848747253, -10.308557510375977, -0.3968420624732971, -0.014687048271298409, -0.275455117225647, -0.1991991549730301, -0.3688296675682068, -0.4357481896877289, -8.366364479064941, -0.43886062502861023, -0.5104478597640991, -0.3688296675682068, -8.963961601257324, -0.5197853446006775, -0.3501547574996948, -0.497997909784317, -0.33147984743118286, -0.5166728496551514, -0.5882599949836731, -0.5695850849151611, -0.8092465996742249, -0.31124868988990784, -0.448198139667511, -0.4855479598045349, -10.009757995605469, -0.9150711297988892, -0.49177294969558716, -0.3268111050128937, -0.38283589482307434, -0.47621050477027893, -0.47621050477027893, -0.21787409484386444, -0.5353477597236633, -9.760759353637695, -1.2263197898864746, -0.5011103749275208, -0.6287223696708679, -0.6536222100257874, -9.710958480834961, -1.1329452991485596, -0.6785221695899963, -0.4855479598045349, -0.6411723494529724, -0.4015107750892639, -0.497997909784317, -0.5197853446006775, -0.5540226697921753, -0.6598471999168396, -0.2661176323890686, -0.37038594484329224, -0.47932296991348267, -0.5197853446006775, -10.109357833862305, -0.12839007377624512, -0.8216965198516846, -9.41215991973877, -0.8652713894844055, -3.2867860794067383, -8.963961601257324, -0.72832190990448, -0.550910234451294, -0.47932296991348267, -0.2661176323890686, -0.6411723494529724, -10.358356475830078, -0.37816718220710754, -0.6847472190856934, -9.760759353637695, -0.5322352647781372, -0.6287223696708679, -0.7189845442771912, -0.6816346049308777, -0.4139607548713684, -0.7252094149589539, -10.507755279541016, -0.6878595948219299, -1.4130690097808838, -0.5011103749275208, -0.6722971796989441, -0.36104846000671387, -0.6349473595619202, -10.358356475830078, -0.36104846000671387, -0.06614035367965698, -0.2661176323890686, -0.21631784737110138, -0.3594922721385956, -0.4357481896877289, -8.117364883422852, -0.42952316999435425, -0.5104478597640991, -0.34859853982925415, -8.814563751220703, -0.497997909784317, -0.4855479598045349, -0.30191123485565186, -0.38283589482307434, -0.47932296991348267, -0.4699855446815491, -0.21631784737110138, -0.4824354946613312, -9.461959838867188, -0.9897708892822266, -0.5042228698730469, -0.6785221695899963, -0.6162723898887634, -9.561559677124023, -1.0022207498550415, -0.72832190990448, -0.31124868988990784, -0.46687301993370056, -0.5384602546691895, -0.49177294969558716, -0.48866045475006104, -0.5011103749275208, -9.66115951538086, -1.1204952001571655, -0.5228977799415588, -0.12761196494102478, -0.5571351647377014, -9.561559677124023, -0.1307244449853897, -0.2738988399505615, -0.334592342376709, -0.8154715299606323, -9.511759757995605, -0.8403714299201965, -9.31256103515625, -0.526010274887085, -0.4264106750488281, -0.669184684753418, -4.556680679321289, -0.6754096746444702, -1.381944179534912, -4.656280517578125, -0.8341464996337891, -0.3812796473503113, -0.3423736095428467, -0.18208047747612, -0.4948854446411133, -0.3330360949039459, 0.09765426814556122, -0.14395250380039215, -0.3003549575805664, -0.18208047747612, -0.3377048373222351, -0.3890608847141266, -8.117364883422852, -0.6069349050521851, -0.7905716896057129, -0.4730980098247528, -0.23343650996685028, -0.4046232998371124, -0.19530853629112244, -0.47621050477027893, -0.24588647484779358, -0.2287677824497223, -0.3517110049724579, -9.95995807647705, -0.7189845442771912, -0.5602476000785828, -0.550910234451294, -0.3205861747264862, -0.36571723222732544, -0.34859853982925415, -3.411285400390625, -9.710958480834961, -0.7812341451644897, -0.6473972797393799, -0.5633600950241089, -0.4108482599258423, -0.5540226697921753, -0.4606480300426483, -0.7501093745231628, -9.41215991973877, -0.3719421625137329, -0.0013799502048641443, -0.25989267230033875, -0.21476158499717712, -0.35793599486351013, -0.4264106750488281, -7.818567276000977, -0.42018571496009827, -0.5228977799415588, -0.3330360949039459, -8.714963912963867, -0.4824354946613312, -0.5135602951049805, -0.6722971796989441, -0.5913724899291992, -9.31256103515625, -0.7065345048904419, -0.7158719897270203, -0.31124868988990784, -0.4699855446815491, -0.5135602951049805, -0.5073353052139282, -0.43886062502861023, -0.45442306995391846, -9.41215991973877, -0.9337460398674011, -0.7781217694282532, -0.4015107750892639, -0.5228977799415588, -0.6380597949028015, -0.5011103749275208, -0.49177294969558716, -9.66115951538086, -1.2512197494506836, -0.5011103749275208, -0.12839007377624512, -0.22254280745983124, -0.30191123485565186, -0.6411723494529724, -0.5135602951049805, -0.5353477597236633, -0.49177294969558716, -0.49177294969558716, -9.760759353637695, -0.12138698995113373, -0.7781217694282532, -9.461959838867188, -0.8403714299201965, -3.2120862007141113, -9.013761520385742, -0.650509774684906, -0.5820350646972656, -0.5944849848747253, -0.7625592947006226, -0.3299235999584198, -0.5291228294372559, -0.17896799743175507, -0.4699855446815491, -0.6971970796585083, -0.2692301273345947, -0.43886062502861023, -0.31436118483543396, -0.33926108479499817, -0.28168004751205444, -0.40773576498031616, -0.4139607548713684, -0.43263569474220276, -0.526010274887085, -0.7314344644546509, -0.3517110049724579, -0.5135602951049805, -0.34392979741096497, -0.29724249243736267, -0.38750457763671875, -0.5011103749275208, -0.25678014755249023, -0.35793599486351013, -0.4357481896877289, -0.23343650996685028, -0.4948854446411133, -0.6256098747253418, -11.105353355407715, -0.753221869468689, -0.5820350646972656, -0.5664726495742798, -0.49177294969558716, -0.4699855446815491, -0.6411723494529724, -0.5384602546691895, -0.4264106750488281, -0.7376593351364136, -11.055553436279297, -0.8465964794158936, -0.47932296991348267, -0.23343650996685028, -0.7034220099449158, -3.386385917663574, -9.710958480834961, -0.5073353052139282, -0.2910175323486328, -0.2832363247871399, -0.44197314977645874, -0.23032401502132416, -0.6816346049308777, -10.059557914733887, -0.7127594947814941, -0.43886062502861023, -0.448198139667511, -0.15406809747219086, -0.5664726495742798, -9.262761116027832, -0.448198139667511, -0.4855479598045349, -0.3719421625137329, -0.5415726900100708, -0.4232982397079468, -0.37816718220710754, -9.860358238220215, -0.2801238000392914, -0.2692301273345947, -0.5228977799415588, -0.2879050076007843, -0.5042228698730469, -0.41707324981689453, -0.7220969200134277, -11.005753517150879, -0.709646999835968, -0.9150711297988892, -9.611358642578125, -0.7843466997146606, -0.4730980098247528, -0.35793599486351013, -0.2785675823688507, -0.4108482599258423, -0.46687301993370056, -10.507755279541016, -0.325254887342453, -0.2614488899707794, -0.5571351647377014, -0.2785675823688507, -0.31124868988990784, -0.3890608847141266, -0.7781217694282532, -11.404151916503906, -0.7656717896461487, -0.9461960196495056, -9.561559677124023, -0.8092465996742249, -0.4575355648994446, -0.36571723222732544, -0.6007099151611328, -0.6847472190856934, -0.43886062502861023, -10.856354713439941, -0.3423736095428467, -0.24744272232055664, -0.5695850849151611, -0.2630051374435425, -0.6069349050521851, -0.690972089767456, -0.7874591946601868, -11.553550720214844, -0.8030215501785278, -0.9524210095405579, -9.461959838867188, -1.076920509338379, -0.4948854446411133, -10.806554794311523, -0.36416095495224, -0.01181772444397211, 0.10426831245422363, -0.325254887342453, -0.4139607548713684, -0.4513106048107147, -0.42018571496009827, -8.31656551361084, -0.4730980098247528, -0.6629596948623657, -0.3890608847141266, -0.28946128487586975, -0.4139607548713684, -9.611358642578125, -0.5726975202560425, -0.7003095149993896, -0.32836735248565674, -0.47621050477027893, -0.5384602546691895, -0.5042228698730469, -0.47932296991348267, -0.4575355648994446, -9.860358238220215, -0.8839462995529175, -0.76878422498703, -0.4015107750892639, -0.5042228698730469, -0.6442848443984985, -0.5135602951049805, -0.5135602951049805, -10.109357833862305, -1.2698947191238403, -0.30657994747161865, -0.49177294969558716, -0.1945304423570633, -0.6722971796989441, -0.6536222100257874, -0.46687301993370056, -0.33926108479499817, -0.5228977799415588, -10.159157752990723, -0.46687301993370056, -0.1898617148399353, -0.8403714299201965, -9.611358642578125, -0.8403714299201965, -3.3365859985351562, -9.013761520385742, -0.8279215097427368, -0.6847472190856934, -0.44197314977645874, -0.5820350646972656, -0.3797234296798706, -0.36260470747947693, -0.20542412996292114, -0.7936841249465942, -9.95995807647705, -0.4015107750892639, -5.28119744558353e-05, -0.5820350646972656, -0.4046232998371124, -0.37349840998649597, -0.4232982397079468, -8.266765594482422, -0.46687301993370056, -0.669184684753418, -0.4139607548713684, -0.29724249243736267, -0.4046232998371124, -9.611358642578125, -0.7594468593597412, -0.7718967199325562, -0.3983983099460602, -0.4855479598045349, -0.6256098747253418, -0.497997909784317, -0.4637605547904968, -9.860358238220215, -1.0208957195281982, -0.34081730246543884, -0.4824354946613312, -0.19375228881835938, -0.6878595948219299, -0.6380597949028015, -0.4637605547904968, -0.315917432308197, -0.4948854446411133, -10.208956718444824, -1.101820468902588, -0.34859853982925415, -0.4855479598045349, -0.2240990698337555, -0.7003095149993896, -0.669184684753418, -0.4637605547904968, -0.3268111050128937, -0.5073353052139282, -10.308557510375977, -0.23966148495674133, -0.25989267230033875, -0.890171229839325, -9.66115951538086, -0.9337460398674011, -3.2867860794067383, -9.013761520385742, -0.7501093745231628, -0.45442306995391846, -0.5726975202560425, -0.4699855446815491, -0.4108482599258423, -0.5446852445602417, -0.6038224697113037, -0.32836735248565674, -0.15873683989048004, -0.6193848848342896, -3.6851842403411865, -10.308557510375977, -0.6193848848342896, -0.27234262228012085, -0.40773576498031616, -0.3937295973300934, -0.36260470747947693, -0.6878595948219299, -0.34081730246543884, -0.2614488899707794, -0.2505551874637604, -0.5602476000785828, -0.23966148495674133, -0.25211143493652344, -0.5228977799415588, -0.4606480300426483, -0.07353249937295914, -0.21943031251430511, -0.5726975202560425, -0.27701133489608765, -0.2630051374435425, -0.5042228698730469, -0.2489989548921585, -0.09765426814556122, -0.29412999749183655, -0.5664726495742798, -0.29879873991012573, -0.2614488899707794, -0.4855479598045349, -0.1750773787498474, -0.24588647484779358, -0.6349473595619202, -3.436185359954834, -9.95995807647705, -0.47621050477027893, -0.7967966198921204, -0.4606480300426483, 0.021203817799687386, -0.4264106750488281, -0.2832363247871399, -0.5633600950241089, -0.3890608847141266, -0.4046232998371124, -10.856354713439941, -0.5820350646972656, -0.6256098747253418, -0.5633600950241089, -0.2692301273345947, -0.7812341451644897, -10.408156394958496, -0.6536222100257874, -0.17585550248622894, -0.7781217694282532, -10.208956718444824, -0.4948854446411133, -0.5695850849151611, -0.21943031251430511, -0.6567347049713135, -0.5664726495742798, -10.258757591247559, -0.34859853982925415, -0.4730980098247528, 0.09882146120071411, -0.6816346049308777, -0.4513106048107147, -4.232982635498047, -10.706954956054688, -0.8528213500976562, -0.7003095149993896, -0.5851475596427917, -0.354823499917984, -0.2785675823688507, -0.38283589482307434, -0.177411749958992, -0.46687301993370056, -0.3890608847141266, -0.10271206498146057, -0.5291228294372559, -0.3983983099460602, -0.3750546872615814, -0.1058245599269867, -0.29412999749183655, -0.7220969200134277, -9.760759353637695, -0.5913724899291992, -0.9524210095405579, -11.005753517150879, -0.7843466997146606, -1.5188937187194824, -0.9461960196495056, -10.059557914733887, -0.6411723494529724, -0.6411723494529724, -0.2707863450050354, -0.8279215097427368, -11.055553436279297, -0.9586459398269653, -8.864362716674805, -0.8839462995529175, -3.2120862007141113, -8.665163040161133, -0.8839462995529175, -0.72832190990448, -0.6038224697113037, -0.18052423000335693, -0.17040865123271942, -0.7501093745231628, -10.408156394958496, -0.5633600950241089, -0.21631784737110138, -0.7843466997146606, -9.95995807647705, -0.9524210095405579, -3.361485719680786, -9.262761116027832, -0.5353477597236633, -0.3003549575805664, -0.4824354946613312, -0.28634876012802124, -0.5540226697921753, -0.669184684753418, -0.5664726495742798, -0.6442848443984985, -3.585585117340088, -9.910158157348633, -0.72832190990448, -0.5446852445602417, -0.5104478597640991, -0.27701133489608765, -0.2738988399505615, -0.6038224697113037, -0.4232982397079468, -3.510885000228882, -9.95995807647705, -0.709646999835968, -0.4450856149196625, -0.5602476000785828, -0.5073353052139282, -0.24433022737503052, -0.25989267230033875, -0.631834864616394, -0.33147984743118286, -0.6038224697113037, -0.2614488899707794, -0.13850566744804382, -0.2661176323890686, -0.6349473595619202, -3.5606849193573, -10.009757995605469, -0.526010274887085, -0.18674920499324799, -0.3812796473503113, -0.47932296991348267, -0.305023729801178, -0.5197853446006775, -0.37349840998649597, -0.5104478597640991, -0.2661176323890686, -0.4513106048107147, -0.5291228294372559, -0.3766109347343445, -0.13228070735931396, -0.4108482599258423, -0.41707324981689453, -0.547797679901123, -0.550910234451294, -0.47932296991348267, -0.23343650996685028, -0.44197314977645874, -0.7656717896461487, -10.806554794311523, -0.6878595948219299, -0.14706499874591827, -0.35326725244522095, -0.5913724899291992, -0.32369863986968994, -0.5197853446006775, -0.43263569474220276, -0.6007099151611328, -0.06808565557003021, -0.448198139667511, -0.5695850849151611, -0.4606480300426483, -0.19842103123664856, -0.4637605547904968, -0.4575355648994446, -0.547797679901123, -0.5695850849151611, -0.5446852445602417, -0.09804333746433258, -0.4357481896877289, -0.8154715299606323, -10.906153678894043, -0.7252094149589539, -0.550910234451294, -0.2505551874637604, -0.5851475596427917, -0.33926108479499817, -0.5322352647781372, -0.44197314977645874, -0.6162723898887634, -0.48866045475006104, -0.40773576498031616, -0.5664726495742798, -0.4606480300426483, -0.21009285748004913, -0.4699855446815491, -0.47932296991348267, -0.5602476000785828, -0.5695850849151611, -0.5695850849151611, -0.5073353052139282, -0.3983983099460602, -0.7967966198921204, -9.760759353637695, -0.631834864616394, -0.35326725244522095, -0.5415726900100708, -0.3330360949039459, -0.5228977799415588, -0.4606480300426483, -0.6224973797798157, -0.3377048373222351, -0.6380597949028015, -0.4730980098247528, -0.20386788249015808, -0.46687301993370056, -0.4948854446411133, -0.5384602546691895, -0.5695850849151611, -0.5602476000785828, -0.32836735248565674, -0.8279215097427368, -3.7847840785980225, -9.810558319091797, -0.497997909784317, -0.6754096746444702, -0.4450856149196625, -0.42018571496009827, -0.43263569474220276, -0.21476158499717712, -0.3517110049724579, -0.3968420624732971, -0.29412999749183655, -0.33614858984947205, -0.6567347049713135, -0.4139607548713684, -0.39528584480285645, -0.4139607548713684, -0.47932296991348267, -0.334592342376709, -0.5322352647781372, -8.914162635803223, -0.4824354946613312, -0.35326725244522095, -0.24433022737503052, -0.3890608847141266, -0.48866045475006104, -0.12138698995113373, -0.31124868988990784, -0.1377275586128235, -0.5571351647377014, -0.3937295973300934, -0.1011558249592781, -0.34392979741096497, -0.47932296991348267, -0.2023116499185562, -0.5104478597640991, -0.4948854446411133, -0.43886062502861023, -0.3983983099460602, -0.46687301993370056, -0.07897935807704926, -0.46687301993370056, -10.507755279541016, -0.9275211095809937, -0.7501093745231628, -0.3921733498573303, -0.3921733498573303, -0.384392112493515, -0.2707863450050354, -0.5011103749275208, -0.7750091552734375, -10.258757591247559, -0.5073353052139282, -0.3937295973300934, -0.5042228698730469, -0.5851475596427917, -0.5384602546691895, -0.6224973797798157, -0.547797679901123, -0.4015107750892639, -0.9710959196090698, -0.26767387986183167, -0.3983983099460602, -0.497997909784317, -0.5073353052139282, -11.902149200439453, -0.5944849848747253, -0.5944849848747253, -0.7750091552734375, -0.4232982397079468, -0.6411723494529724, -0.7003095149993896, -0.6660721898078918, -0.5975974798202515, -0.4264106750488281, -1.0333456993103027, -0.28168004751205444, -0.3937295973300934, -0.4450856149196625, -0.11360576748847961, -0.31436118483543396, -0.4730980098247528, -12.051549911499023, -0.631834864616394, -0.5975974798202515, -0.8092465996742249, -0.448198139667511, -0.09376367181539536, -0.3377048373222351, -0.4824354946613312, -0.20853662490844727, -0.3672734498977661, -0.7469968199729919, -0.7314344644546509, -0.6256098747253418, -0.4357481896877289, -1.0706955194473267, -0.2832363247871399, -0.39528584480285645, -0.4450856149196625, -0.11049328744411469, -0.4730980098247528, -9.910158157348633, -0.6940845847129822, -1.4877686500549316, -0.8839462995529175, -10.806554794311523, -0.5602476000785828, -0.5197853446006775, -0.7127594947814941, -0.753221869468689, -0.5353477597236633, -0.4264106750488281, -0.34392979741096497, -0.890171229839325, -10.208956718444824, -0.9150711297988892, -9.611358642578125, -0.631834864616394, -0.6007099151611328, -0.7625592947006226, -0.9710959196090698, -0.6567347049713135, -0.5944849848747253, -0.5197853446006775, -0.5882599949836731, -0.6349473595619202, -1.1080453395843506, -0.526010274887085, -0.5104478597640991, -0.3517110049724579, -0.76878422498703, -10.856354713439941, -0.5851475596427917, -0.7158719897270203, -0.3096924424171448, -0.3750546872615814, -0.3859483599662781, -0.08170277625322342, -0.5975974798202515, -0.0762559324502945, -0.35637974739074707, -0.1991991549730301, -0.004158088006079197, -0.3921733498573303, -0.021301081404089928, -0.1875273436307907, -0.3128049373626709, -0.016535088419914246, -0.031902991235256195, -0.2956862449645996, -0.034042827785015106, -0.47621050477027893, -0.22565530240535736, -0.03598812595009804, -0.3859483599662781, -0.3812796473503113, -0.35637974739074707, -0.03248658403754234, -0.334592342376709, -0.631834864616394, -0.4357481896877289, -0.3594922721385956, -0.631834864616394, -4.979979038238525, -0.7967966198921204, -4.282782077789307, -0.8714963793754578, -0.35326725244522095, -0.354823499917984, -0.17196489870548248, 0.11905262619256973, -0.4450856149196625, -0.010942336171865463, -0.13150256872177124, -0.5882599949836731, -0.46687301993370056, 0.11749638617038727, -0.1548462212085724, -0.27701133489608765, -0.2069803774356842, -0.33926108479499817, -0.25211143493652344, -8.017765998840332, -0.6193848848342896, -0.44197314977645874, -0.2489989548921585, -0.36416095495224, -0.3859483599662781, -0.16651804745197296, -0.5726975202560425, -0.2583364248275757, -0.26456141471862793, -0.5135602951049805, -0.4637605547904968, -0.610047459602356, -9.362360954284668, -0.8839462995529175, -0.6038224697113037, -0.1898617148399353, -0.12839007377624512, -0.4637605547904968, -0.172743022441864, -0.547797679901123, -0.26456141471862793, -0.25989267230033875, -0.4855479598045349, -0.22565530240535736, -0.6349473595619202, -9.113361358642578, -0.9026212096214294, -0.8216965198516846, -0.20075538754463196, -0.3096924424171448, -0.45442306995391846, -0.17663362622261047, -0.5384602546691895, -0.26767387986183167, -0.25989267230033875, -0.4824354946613312, -0.21943031251430511, -0.26767387986183167, -0.6785221695899963, -9.66115951538086, -0.9461960196495056, -0.9088461399078369, -0.4513106048107147, -0.24277397990226746, -0.4575355648994446, -0.18597108125686646, -0.4637605547904968, -0.25522392988204956, -0.22098657488822937, -0.36260470747947693, -3.485985517501831, -9.66115951538086, -0.6971970796585083, -0.5695850849151611, -0.5228977799415588, -0.3128049373626709, -0.37349840998649597, -0.4108482599258423, -9.31256103515625, -0.7750091552734375, -0.6629596948623657, -0.5758100152015686, -0.4046232998371124, -0.5882599949836731, -0.46687301993370056, -0.6473972797393799, -0.709646999835968, -10.109357833862305, -0.3983983099460602, -0.021106552332639694, -0.2630051374435425, -0.23343650996685028, -0.3797234296798706, -0.40773576498031616, -0.4575355648994446, -0.4824354946613312, -0.1478431224822998, -0.43263569474220276, -0.46687301993370056, -0.6722971796989441, -0.45442306995391846, -8.814563751220703, -0.7034220099449158, -0.6940845847129822, -0.2925737798213959, -0.4513106048107147, -0.5166728496551514, -0.5042228698730469, -0.4450856149196625, -0.3890608847141266, -0.4606480300426483, -0.7469968199729919, -0.4264106750488281, -0.5042228698730469, -0.6256098747253418, -0.49177294969558716, -0.4824354946613312, -10.109357833862305, -1.3259193897247314, -0.5042228698730469, -0.12372136116027832, -0.2287677824497223, -0.3081361949443817, -0.6473972797393799, -0.5228977799415588, -0.5415726900100708, -0.5042228698730469, -0.42952316999435425, -0.061471618711948395, -0.7874591946601868, -10.109357833862305, -0.9275211095809937, -9.16316032409668, -0.7936841249465942, -0.5913724899291992, -0.6287223696708679, -0.7718967199325562, -0.345486044883728, -0.5446852445602417, -0.18597108125686646, -0.49177294969558716, -0.7252094149589539, -0.2738988399505615, -0.4450856149196625, -0.325254887342453, -0.33926108479499817, -0.30346745252609253, -0.4108482599258423, -0.44197314977645874, -0.4450856149196625, -0.547797679901123, -0.7843466997146606, -0.36571723222732544, -0.5073353052139282, -0.23966148495674133, -10.457955360412598, -2.054241180419922, -0.36104846000671387, -0.4855479598045349, -0.5944849848747253, -0.3299235999584198, -0.38750457763671875, -0.48866045475006104, -0.29724249243736267, -0.4948854446411133, -0.7656717896461487, -10.955955505371094, -0.7314344644546509, -0.5664726495742798, -0.5633600950241089, -0.4948854446411133, -0.46687301993370056, -0.6256098747253418, -0.5602476000785828, -0.42952316999435425, -0.7438843250274658, -11.055553436279297, -0.8465964794158936, -0.41707324981689453, -0.2489989548921585, -0.8154715299606323, -9.461959838867188, -0.5166728496551514, -0.29724249243736267, -0.2630051374435425, -0.48866045475006104, -0.2318802773952484, -0.7034220099449158, -10.059557914733887, -0.7189845442771912, -0.43886062502861023, -0.4606480300426483, -0.1602930873632431, -0.4108482599258423, -0.5042228698730469, -9.063562393188477, -0.4264106750488281, -0.4824354946613312, -0.3812796473503113, -0.550910234451294, -0.4264106750488281, -0.3968420624732971, -9.95995807647705, -0.30191123485565186, -0.2614488899707794, -0.5384602546691895, -0.2832363247871399, -0.5104478597640991, -0.4232982397079468, -0.7345468997955322, -10.955955505371094, -0.7065345048904419, -0.896396279335022, -9.31256103515625, -0.7967966198921204, -0.46687301993370056, -0.3594922721385956, -0.2738988399505615, -0.4108482599258423, -0.4730980098247528, -10.408156394958496, -0.3330360949039459, -0.25678014755249023, -0.5664726495742798, -0.25989267230033875, -0.31436118483543396, -0.38750457763671875, -0.7843466997146606, -11.30455207824707, -0.7625592947006226, -0.9399710893630981, -9.511759757995605, -0.7967966198921204, -0.4575355648994446, -0.36104846000671387, -0.5944849848747253, -0.6816346049308777, -0.43886062502861023, -10.756754875183105, -0.34081730246543884, -0.24744272232055664, -0.5664726495742798, -0.25989267230033875, -0.5882599949836731, -0.6816346049308777, -0.7936841249465942, -11.404151916503906, -0.7967966198921204, -0.9461960196495056, -9.41215991973877, -1.0893704891204834, -0.5042228698730469, -10.65715503692627, -0.36416095495224, -0.015951495617628098, 0.10426831245422363, -0.29724249243736267, -0.4139607548713684, -0.44197314977645874, -0.4730980098247528, -0.6256098747253418, -0.34392979741096497, -0.2661176323890686, -0.37349840998649597, -0.4046232998371124, -0.6598471999168396, -0.3096924424171448, -0.5011103749275208, -0.5322352647781372, -0.5011103749275208, -0.4264106750488281, -0.354823499917984, -9.31256103515625, -0.7501093745231628, -0.7501093745231628, -0.3968420624732971, -0.4948854446411133, -0.6287223696708679, -0.5073353052139282, -0.4108482599258423, -0.6131598949432373, -0.2910175323486328, -0.497997909784317, -0.1750773787498474, -0.6660721898078918, -0.6349473595619202, -0.4637605547904968, -0.32214242219924927, -0.4450856149196625, -0.4264106750488281, -0.1844148337841034, -0.8030215501785278, -10.856354713439941, -0.9150711297988892, -9.41215991973877, -0.8403714299201965, -0.6878595948219299, -0.4575355648994446, -0.5913724899291992, -0.37349840998649597, -0.3766109347343445, -0.19530853629112244, -0.6349473595619202, -0.7501093745231628, -10.457955360412598, -0.42952316999435425, -0.05446852371096611, -0.5851475596427917, -0.41707324981689453, -0.3797234296798706, -0.5073353052139282, -0.6193848848342896, -0.38750457763671875, -0.2801238000392914, -0.3890608847141266, -0.5571351647377014, -0.7407718896865845, -0.37816718220710754, -0.48866045475006104, -0.6162723898887634, -0.47621050477027893, -0.37038594484329224, -9.41215991973877, -1.0582456588745117, -0.3174736797809601, -0.47621050477027893, -0.1945304423570633, -0.669184684753418, -0.631834864616394, -0.4855479598045349, -0.3174736797809601, -0.41707324981689453, -0.6380597949028015, -0.32214242219924927, -0.49177294969558716, -0.20386788249015808, -0.6971970796585083, -0.6629596948623657, -0.4699855446815491, -0.3268111050128937, -0.5011103749275208, -10.408156394958496, -0.25211143493652344, -0.2489989548921585, -0.890171229839325, -10.109357833862305, -0.9773209095001221, -9.461959838867188, -0.7345468997955322, -0.46687301993370056, -0.5820350646972656, -0.47932296991348267, -0.4139607548713684, -0.5602476000785828, -0.5913724899291992, -0.3377048373222351, -0.14862124621868134, -0.6473972797393799, -10.059557914733887, -0.8154715299606323, -0.7065345048904419, -0.4699855446815491, -0.5820350646972656, -0.3423736095428467, -0.44197314977645874, -0.4139607548713684, -0.5913724899291992, -0.7252094149589539, -10.159157752990723, -0.4046232998371124, -0.04240763559937477, -0.5975974798202515, -0.6567347049713135, -0.39528584480285645, -0.5073353052139282, -0.610047459602356, -0.3906170725822449, -0.275455117225647, -0.384392112493515, -0.4948854446411133, -0.29412999749183655, -0.45442306995391846, -0.172743022441864, -0.6567347049713135, -0.5851475596427917, -0.45442306995391846, -0.2738988399505615, -0.36260470747947693, -9.461959838867188, -0.8279215097427368, -0.32369863986968994, -0.46687301993370056, -0.23032401502132416, -0.7003095149993896, -0.669184684753418, -0.4637605547904968, -0.315917432308197, -0.3968420624732971, -0.5664726495742798, -0.31124868988990784, -0.4264106750488281, -0.7314344644546509, -0.610047459602356, -0.47932296991348267, -0.31902989745140076, -0.4699855446815491, -10.457955360412598, -0.2412177473306656, -0.25522392988204956, -0.20853662490844727, -0.13694941997528076, -0.37038594484329224, -0.8030215501785278, -10.159157752990723, -0.9835458993911743, -9.362360954284668, -0.5197853446006775, -0.31124868988990784, -0.5415726900100708, -0.2692301273345947, -0.5664726495742798, -0.690972089767456, -0.38750457763671875, -0.36416095495224, -0.6162723898887634, -9.95995807647705, -0.8154715299606323, -0.7034220099449158, -0.21787409484386444, -0.3081361949443817, -0.275455117225647, -0.5944849848747253, -0.21787409484386444, -0.37816718220710754, -0.1206088736653328, -0.275455117225647, -0.497997909784317, -0.6940845847129822, -9.95995807647705, -0.3983983099460602, 0.013228069990873337, -0.5571351647377014, -0.29879873991012573, -0.384392112493515, -0.37349840998649597, -0.47932296991348267, -0.6162723898887634, -0.3968420624732971, -0.2738988399505615, -0.3594922721385956, -0.5011103749275208, -0.28946128487586975, -0.46687301993370056, -0.2318802773952484, -0.650509774684906, -0.6007099151611328, -0.4513106048107147, -0.2785675823688507, -0.34859853982925415, -9.41215991973877, -0.8341464996337891, -0.3174736797809601, -0.40773576498031616, -0.7252094149589539, -0.6193848848342896, -0.45442306995391846, -0.31436118483543396, -0.3797234296798706, -0.5291228294372559, -0.28946128487586975, -0.4855479598045349, -0.23032401502132416, -0.4513106048107147, -0.5758100152015686, -0.7003095149993896, -0.4046232998371124, -0.14317438006401062, -0.2738988399505615, -0.8030215501785278, -10.457955360412598, -0.9835458993911743, -9.511759757995605, -0.7656717896461487, -0.547797679901123, -0.5384602546691895, -0.3081361949443817, -0.27701133489608765, -0.5913724899291992, -0.5011103749275208, -9.760759353637695, -0.7034220099449158, -0.4139607548713684, -0.547797679901123, -0.5011103749275208, -0.2692301273345947, -0.27234262228012085, -0.6224973797798157, -0.33147984743118286, -0.5944849848747253, -0.2738988399505615, -0.14939936995506287, -0.2707863450050354, -0.6754096746444702, -9.95995807647705, -0.8279215097427368, -0.6660721898078918, -0.36416095495224, -0.5353477597236633, -0.37349840998649597, -0.547797679901123, -0.9710959196090698, -0.6038224697113037, -0.3937295973300934, -0.34859853982925415, -0.34392979741096497, -0.5291228294372559, -0.4139607548713684, -0.4730980098247528, -0.9088461399078369, -0.6442848443984985, -9.760759353637695, -0.6722971796989441, -0.6567347049713135, -0.2692301273345947, -0.152511864900589, -0.38750457763671875, -0.3377048373222351, -0.21320533752441406, -0.44197314977645874, -0.5571351647377014, -0.43886062502861023, -0.4264106750488281, -0.14084002375602722, -0.29412999749183655, -0.7220969200134277, -0.690972089767456, -10.507755279541016, -0.5104478597640991, -0.22098657488822937, -0.3937295973300934, -0.5104478597640991, -0.34859853982925415, -0.5353477597236633, -0.4232982397079468, -0.5975974798202515, -0.30657994747161865, -0.4699855446815491, -0.5602476000785828, -0.4264106750488281, -0.17818987369537354, -0.448198139667511, -0.4637605547904968, -0.5571351647377014, -0.550910234451294, -0.5073353052139282, -0.2707863450050354, -0.46687301993370056, -0.8154715299606323, -11.852350234985352, -0.6722971796989441, -0.177411749958992, -0.3688296675682068, -0.5789225697517395, -0.3330360949039459, -0.5291228294372559, -0.4450856149196625, -0.6224973797798157, -0.10271206498146057, -0.47932296991348267, -0.5913724899291992, -0.47932296991348267, -0.20853662490844727, -0.4730980098247528, -0.4699855446815491, -0.550910234451294, -0.5695850849151611, -0.5540226697921753, -0.13850566744804382, -0.4637605547904968, -0.8216965198516846, -11.951949119567871, -0.6847472190856934, -0.5446852445602417, -0.24433022737503052, -0.5789225697517395, -0.3423736095428467, -0.526010274887085, -0.44197314977645874, -0.6287223696708679, -0.497997909784317, -0.4357481896877289, -0.5789225697517395, -0.4730980098247528, -0.21631784737110138, -0.4824354946613312, -0.4855479598045349, -0.547797679901123, -0.5726975202560425, -0.5602476000785828, -0.5228977799415588, -0.41707324981689453, -0.8279215097427368, -12.001749992370605, -0.709646999835968, -0.35326725244522095, -0.5851475596427917, -0.33926108479499817, -0.5228977799415588, -0.4637605547904968, -0.631834864616394, -0.4015107750892639, -0.6598471999168396, -0.5011103749275208, -0.21320533752441406, -0.4855479598045349, -0.497997909784317, -0.5602476000785828, -0.5664726495742798, -0.5633600950241089, -0.4108482599258423, -0.8652713894844055, -12.051549911499023, -0.5633600950241089, -0.7874591946601868, -0.3299235999584198, -0.3501547574996948, -0.49177294969558716, -0.12449947744607925, -0.09882146120071411, -0.31902989745140076, -0.003720394568517804, -0.28479254245758057, -0.17196489870548248, 0.015562434680759907, -0.39528584480285645, 0.0011914989445358515, -0.18363672494888306, -0.2879050076007843, -0.021592877805233, -0.0591372512280941, -0.3081361949443817, -0.037933431565761566, -0.4948854446411133, -0.23343650996685028, -0.043963875621557236, 0.07197625190019608, -0.09298554062843323, 0.06380598247051239, -0.6816346049308777, -9.212960243225098, -0.8714963793754578, -8.615364074707031, -0.76878422498703, -0.7003095149993896, -0.34081730246543884, -0.5353477597236633, -0.896396279335022, -0.8154715299606323, -0.5384602546691895, -0.46687301993370056, -0.3594922721385956, -0.6722971796989441, -0.5602476000785828, -0.43263569474220276, -0.43886062502861023, -0.7625592947006226, -0.5913724899291992, -10.806554794311523, -0.4699855446815491, -0.8341464996337891, -0.42018571496009827, 0.059526313096284866, -0.42018571496009827, -0.28946128487586975, -0.5633600950241089, -0.3672734498977661, -0.3921733498573303, -10.955955505371094, -0.6038224697113037, -0.1602930873632431, -0.7936841249465942, -10.059557914733887, -0.6411723494529724, -0.5415726900100708, -0.526010274887085, -0.5104478597640991, -0.2365490049123764, -0.7625592947006226, -10.258757591247559, -0.4699855446815491, -0.5633600950241089, -0.2240990698337555, -0.6442848443984985, -0.33614858984947205, -0.6536222100257874, -10.109357833862305, -0.32836735248565674, -0.5540226697921753, 0.09376367181539536, -0.6785221695899963, -0.47932296991348267, -11.105353355407715, -0.7750091552734375, -0.497997909784317, -0.2287677824497223, -0.4450856149196625, -0.384392112493515, -0.3766109347343445, -0.08442620933055878, -0.13850566744804382, -0.5633600950241089, -0.5820350646972656, -10.457955360412598, -0.4824354946613312, -0.33926108479499817, -0.2925737798213959, -0.5073353052139282, -9.810558319091797, -0.650509774684906, -0.9399710893630981, -11.055553436279297, -0.7936841249465942, -0.41707324981689453, -0.40773576498031616, -0.5602476000785828, -10.009757995605469, -0.7750091552734375, -0.6660721898078918, -0.5073353052139282, -0.4730980098247528, -0.36416095495224, -0.2412177473306656, -0.4357481896877289, -0.16107121109962463, -0.4357481896877289, -0.43886062502861023, -0.4824354946613312, -0.5291228294372559, -0.0727543830871582, -0.11204953491687775, -0.3766109347343445, -0.24433022737503052, -0.17818987369537354, -0.36571723222732544, -0.5602476000785828, -0.4699855446815491, -0.44197314977645874, -0.4450856149196625, -0.28168004751205444, -0.1626274436712265, -0.526010274887085, -0.6847472190856934, -9.710958480834961, -0.5758100152015686, -0.5228977799415588, -0.5726975202560425, -0.23499277234077454, -0.8465964794158936, -10.756754875183105, -0.9150711297988892, -10.65715503692627, -0.7656717896461487, -1.05202054977417, -10.258757591247559, -0.8092465996742249, -0.3377048373222351, -0.3517110049724579, -0.547797679901123, -10.308557510375977, -0.7127594947814941, -0.9773209095001221, -11.055553436279297, -0.890171229839325, -0.334592342376709, -0.38750457763671875, -0.5540226697921753, -10.308557510375977, -0.7003095149993896, -0.9897708892822266, -11.105353355407715, -0.8652713894844055, -7.967966556549072, -0.9026212096214294, -8.117364883422852, -0.7656717896461487, -0.497997909784317, -0.4450856149196625, -0.2505551874637604, -0.42018571496009827, -0.2489989548921585, -0.6754096746444702, -10.308557510375977, -0.7718967199325562, -0.5291228294372559, -0.20853662490844727, -0.3377048373222351, -0.5166728496551514, -0.22254280745983124, -0.34392979741096497, -0.7936841249465942, -9.66115951538086, -0.7501093745231628, -0.6847472190856934, -0.48866045475006104, -0.4450856149196625, -0.34392979741096497, -0.2365490049123764, -0.448198139667511, -0.6940845847129822, -10.059557914733887, -0.5384602546691895, -0.5011103749275208, -0.33614858984947205, -0.526010274887085, -0.26456141471862793, -0.5571351647377014, -0.6754096746444702, -0.4015107750892639, -0.45442306995391846, -0.5042228698730469, -0.6629596948623657, -11.453951835632324, -0.5415726900100708, -0.24277397990226746, -0.37038594484329224, -0.669184684753418, -0.3812796473503113, -0.4139607548713684, -0.2925737798213959, -0.6131598949432373, -0.497997909784317, -9.910158157348633, -0.9337460398674011, -9.31256103515625, -0.8839462995529175, -0.7034220099449158, -0.42018571496009827, -0.6971970796585083, -0.20075538754463196, -0.3377048373222351, -0.2630051374435425, -0.09337460249662399, -0.25989267230033875, -0.497997909784317, -0.72832190990448, -10.258757591247559, -0.4108482599258423, 0.009483357891440392, -0.47621050477027893, -0.3205861747264862, -0.3268111050128937, -0.3470422923564911, -0.4730980098247528, -0.3812796473503113, -0.47932296991348267, -0.6162723898887634, -0.36571723222732544, -0.27234262228012085, -0.36571723222732544, -0.43263569474220276, -0.29724249243736267, -0.354823499917984, -0.5135602951049805, -0.3330360949039459, -0.29879873991012573, -0.2630051374435425, -0.21631784737110138, -0.38750457763671875, -0.5695850849151611, -0.4264106750488281, -8.814563751220703, -0.8403714299201965, -0.4699855446815491, -0.4450856149196625, -0.2583364248275757, -0.8216965198516846, -10.059557914733887, -0.9710959196090698, -9.16316032409668, -0.9150711297988892, -0.7501093745231628, -0.5135602951049805, -0.4575355648994446, -0.37038594484329224, -0.2630051374435425, -0.4232982397079468, -0.3968420624732971, -0.19842103123664856, -0.36416095495224, -0.43263569474220276, -0.17896799743175507, -0.3501547574996948, -0.547797679901123, -0.690972089767456, -10.208956718444824, -0.7189845442771912, -0.6193848848342896, -0.5602476000785828, -0.5664726495742798, -0.5851475596427917, -0.3812796473503113, -0.4264106750488281, -0.28168004751205444, -0.6442848443984985, -0.36416095495224, -0.6473972797393799, -0.15095561742782593, -0.2910175323486328, -0.325254887342453, -0.18130235373973846, -0.3330360949039459, -0.7625592947006226, -10.806554794311523, -0.5073353052139282, -0.22254280745983124, -0.37038594484329224, -0.5104478597640991, -0.3501547574996948, -0.497997909784317, -0.5353477597236633, -0.3968420624732971, -0.5789225697517395, -0.2925737798213959, -0.4824354946613312, -0.5384602546691895, -0.40773576498031616, -0.177411749958992, -0.4357481896877289, -0.4575355648994446, -0.5073353052139282, -0.5664726495742798, -0.5571351647377014, -0.5104478597640991, -0.2614488899707794, -0.4606480300426483, -0.7718967199325562, -11.852350234985352, -0.6785221695899963, -0.18052423000335693, -0.36416095495224, -0.5820350646972656, -0.36104846000671387, -0.497997909784317, -0.5322352647781372, -0.4699855446815491, -0.6131598949432373, -0.10271206498146057, -0.4855479598045349, -0.5820350646972656, -0.4855479598045349, -0.2116491198539734, -0.47621050477027893, -0.46687301993370056, -0.5228977799415588, -0.5540226697921753, -0.5695850849151611, -0.550910234451294, -0.1353931725025177, -0.46687301993370056, -0.8154715299606323, -11.951949119567871, -0.6847472190856934, -0.550910234451294, -0.23810525238513947, -0.5789225697517395, -0.36260470747947693, -0.4948854446411133, -0.5540226697921753, -0.4575355648994446, -0.6256098747253418, -0.5197853446006775, -0.44197314977645874, -0.5695850849151611, -0.4824354946613312, -0.21631784737110138, -0.4824354946613312, -0.46687301993370056, -0.526010274887085, -0.5664726495742798, -0.5758100152015686, -0.5695850849151611, -0.526010274887085, -0.4357481896877289, -0.7967966198921204, -10.906153678894043, -0.6193848848342896, -0.35326725244522095, -0.550910234451294, -0.384392112493515, -0.5042228698730469, -0.5353477597236633, -0.4450856149196625, -0.610047459602356, -0.3859483599662781, -0.6349473595619202, -0.4824354946613312, -0.2116491198539734, -0.4730980098247528, -0.4730980098247528, -0.526010274887085, -0.5633600950241089, -0.5758100152015686, -0.5664726495742798, -0.4046232998371124, -0.8279215097427368, -12.15114974975586, -0.5695850849151611, -0.7905716896057129, -0.31902989745140076, -0.35326725244522095, -0.4855479598045349, -0.12216511368751526, -0.4232982397079468, -0.42018571496009827, 0.007635319605469704, -0.30191123485565186, -0.18908359110355377, 0.018480390310287476, -0.3330360949039459, -0.14473064243793488, -0.32836735248565674, -0.041240449994802475, -0.15406809747219086, -0.3128049373626709, -0.009142930619418621, -0.04493653401732445, -0.32214242219924927, -0.03268111124634743, -0.49177294969558716, -0.23966148495674133, -0.04240763559937477, 0.07975747436285019, -0.2116491198539734, -8.764762878417969, -0.25522392988204956, -0.7220969200134277, -8.615364074707031, -0.5695850849151611, -1.3259193897247314, -0.8403714299201965, -10.557555198669434, -0.5384602546691895, -0.1968647986650467, -0.34392979741096497, -0.5011103749275208, -0.32369863986968994, -0.5291228294372559, -0.4264106750488281, -0.6162723898887634, -0.3423736095428467, -0.4855479598045349, -0.5384602546691895, -0.4264106750488281, -0.1844148337841034, -0.4450856149196625, -0.4699855446815491, -0.5571351647377014, -0.5633600950241089, -0.550910234451294, -0.28946128487586975, -0.4637605547904968, -0.7874591946601868, -11.951949119567871, -0.690972089767456, -0.21009285748004913, -0.37038594484329224, -0.5758100152015686, -0.3299235999584198, -0.5384602546691895, -0.4513106048107147, -0.631834864616394, -0.1377275586128235, -0.4730980098247528, -0.5820350646972656, -0.4824354946613312, -0.21009285748004913, -0.47932296991348267, -0.46687301993370056, -0.5633600950241089, -0.5758100152015686, -0.5664726495742798, -0.18674920499324799, -0.4637605547904968, -0.8154715299606323, -11.852350234985352, -0.709646999835968, -0.5633600950241089, -0.2412177473306656, -0.5820350646972656, -0.34081730246543884, -0.5384602546691895, -0.45442306995391846, -0.6380597949028015, -0.5415726900100708, -0.4357481896877289, -0.5758100152015686, -0.48866045475006104, -0.21787409484386444, -0.48866045475006104, -0.48866045475006104, -0.5664726495742798, -0.5789225697517395, -0.5695850849151611, -0.5446852445602417, -0.41707324981689453, -0.8154715299606323, -10.856354713439941, -0.6411723494529724, -0.34859853982925415, -0.5820350646972656, -0.33614858984947205, -0.5291228294372559, -0.43886062502861023, -0.6224973797798157, -0.4046232998371124, -0.6380597949028015, -0.4855479598045349, -0.20542412996292114, -0.47621050477027893, -0.49177294969558716, -0.5540226697921753, -0.5726975202560425, -0.5695850849151611, -0.4264106750488281, -0.8403714299201965, -11.902149200439453, -0.5758100152015686, -0.7967966198921204, -0.31436118483543396, -0.35326725244522095, -0.497997909784317, -0.11516200751066208, -0.09609802812337875, -0.3096924424171448, -0.00031003289041109383, -0.2925737798213959, -0.17663362622261047, 0.012839008122682571, -0.07158719003200531, -0.2505551874637604, -0.033848293125629425, -0.1501774787902832, -0.2879050076007843, -0.01371439453214407, -0.0603044368326664, -0.31124868988990784, -0.04162951186299324, -0.49177294969558716, -0.23343650996685028, -0.045325588434934616, -0.11671825498342514, -0.08442620933055878, 0.0739215612411499, -0.6722971796989441, -8.665163040161133, -0.7438843250274658, -4.033782958984375, -0.7874591946601868, -3.8594839572906494, -0.8403714299201965, -0.5073353052139282, -0.6007099151611328, -0.448198139667511, -0.29879873991012573, 0.12372136116027832, -0.1921960562467575, -0.28479254245758057, -0.1921960562467575, -0.3377048373222351, -0.31436118483543396, -8.41616439819336, -0.526010274887085, -0.38750457763671875, -0.4730980098247528, -0.5135602951049805, -0.4108482599258423, -0.27701133489608765, -0.4855479598045349, -0.3330360949039459, -0.32214242219924927, -9.910158157348633, -0.5789225697517395, -0.448198139667511, -0.5197853446006775, -0.43886062502861023, -0.26456141471862793, -0.2925737798213959, -0.46687301993370056, -0.550910234451294, -0.5166728496551514, -0.690972089767456, -0.3766109347343445, -0.3797234296798706, -0.3501547574996948, -5.627376079559326, -0.7314344644546509, -5.104478359222412, -0.9399710893630981, -0.448198139667511, -0.086371511220932, -0.2365490049123764, -0.17352114617824554, -0.3096924424171448, 0.15328997373580933, -0.15640246868133545, -0.2536676526069641, -0.1921960562467575, -0.33147984743118286, -0.28946128487586975, -7.669167518615723, -0.26456141471862793, -0.2925737798213959, -0.43263569474220276, -0.2365490049123764, -0.709646999835968, -8.41616439819336, -0.32214242219924927, -0.6411723494529724, -8.814563751220703, -0.41707324981689453, -0.550910234451294, -0.6816346049308777, -0.2318802773952484, -0.3983983099460602, -0.4357481896877289, -0.4637605547904968, -0.6224973797798157, -0.27701133489608765, -0.4015107750892639, -0.22721153497695923, -0.9212960600852966, -0.3968420624732971, -0.3812796473503113, -0.384392112493515, -0.29412999749183655, -0.5571351647377014, -0.47621050477027893, -10.059557914733887, -0.5695850849151611, -1.381944179534912, -0.48866045475006104, -0.5073353052139282, -0.4824354946613312, -0.4606480300426483, -0.5228977799415588, -0.6224973797798157, -10.159157752990723, -0.36571723222732544, -0.043380286544561386, -0.25989267230033875, -0.22565530240535736, -0.3812796473503113, -0.43886062502861023, -0.46687301993370056, -0.47621050477027893, -0.12683382630348206, -0.43886062502861023, -0.2832363247871399, -0.4699855446815491, -0.46687301993370056, -0.23032401502132416, -0.47621050477027893, -0.41707324981689453, -0.43886062502861023, -0.28168004751205444, -0.4139607548713684, -0.4824354946613312, -0.49177294969558716, -0.6660721898078918, -0.753221869468689, -8.665163040161133, -0.9088461399078369, -0.7127594947814941, -0.690972089767456, -0.4855479598045349, -0.31436118483543396, -0.6567347049713135, -0.547797679901123, -0.5602476000785828, -0.26456141471862793, -0.08248089998960495, -0.21943031251430511, -0.2489989548921585, -0.8279215097427368, -9.611358642578125, -0.8528213500976562, -8.914162635803223, -0.5166728496551514, -0.4575355648994446, -0.5322352647781372, -0.5571351647377014, -10.059557914733887, -0.3983983099460602, -0.6754096746444702, -9.561559677124023, -0.7220969200134277, -0.497997909784317, -0.5042228698730469, -0.3470422923564911, -0.48866045475006104, -0.6754096746444702, -0.42018571496009827, -0.29412999749183655, -0.7563343644142151, -0.5011103749275208, -10.457955360412598, -0.6598471999168396, -0.33614858984947205, -0.4824354946613312, -0.4948854446411133, -0.15406809747219086, -0.8030215501785278, -11.553550720214844, -0.6847472190856934, -0.3968420624732971, 0.08170277625322342, -0.497997909784317, -0.5415726900100708, -0.5789225697517395, -0.33147984743118286, -0.46687301993370056, -0.890171229839325, -11.702951431274414, -0.7127594947814941, -0.5571351647377014, -0.3299235999584198, -0.21943031251430511, -0.384392112493515, -0.16963054239749908, -0.7874591946601868, -11.702951431274414, -0.6940845847129822, -0.6038224697113037, -0.29879873991012573, -0.7967966198921204, -0.46687301993370056, -0.43886062502861023, -0.14239627122879028, -0.334592342376709, -0.3750546872615814, -0.31124868988990784, -0.8030215501785278, -11.752750396728516, -0.709646999835968, -0.5975974798202515, -0.4108482599258423, -0.7843466997146606, -0.5135602951049805, -0.42952316999435425, -0.17663362622261047, -0.3330360949039459, -0.3921733498573303, -0.325254887342453, -0.8590463399887085, -10.706954956054688, -0.6224973797798157, -0.497997909784317, -0.42952316999435425, -0.5384602546691895, -0.6847472190856934, -0.3968420624732971, -11.404151916503906, -0.6442848443984985, -0.5664726495742798, -0.5571351647377014, -0.709646999835968, -0.631834864616394, -0.5104478597640991, -0.9524210095405579, -0.4046232998371124, -0.7625592947006226, -10.408156394958496, -0.5073353052139282, -0.7874591946601868, -0.6380597949028015, -10.906153678894043, -0.48866045475006104, -0.5882599949836731, -0.6629596948623657, -0.448198139667511, -0.49177294969558716, -0.43263569474220276, -0.47621050477027893, -0.36104846000671387, -0.2661176323890686, -0.49177294969558716, -0.5851475596427917, -10.258757591247559, -0.5104478597640991, -0.5197853446006775, -0.6349473595619202, -0.8590463399887085, -11.105353355407715, -0.8590463399887085, -7.9181671142578125, -0.5913724899291992, -1.3259193897247314, -0.547797679901123, -0.5975974798202515, -0.38750457763671875, -0.47932296991348267, -0.6660721898078918, -10.507755279541016, -0.34859853982925415, -0.030346747487783432, -0.25522392988204956, -0.21943031251430511, -0.3672734498977661, -0.4357481896877289, -0.4357481896877289, -0.47932296991348267, -0.12761196494102478, -0.43263569474220276, -0.2738988399505615, -0.4450856149196625, -0.4730980098247528, -0.7252094149589539, -0.2318802773952484, -0.4015107750892639, -0.4575355648994446, -0.4824354946613312, -0.6380597949028015, -0.6754096746444702, -9.013761520385742, -0.5758100152015686, -0.3501547574996948, -0.5135602951049805, -0.354823499917984, -0.5571351647377014, -0.497997909784317, -0.5384602546691895, -0.8092465996742249, -0.26767387986183167, -0.448198139667511, -0.43263569474220276, -0.6193848848342896, -0.4699855446815491, -0.315917432308197, -0.354823499917984, -0.4855479598045349, -0.4513106048107147, -0.20386788249015808, -0.5415726900100708, -0.315917432308197, -0.038517024368047714, -0.21476158499717712, -0.26456141471862793, -0.8403714299201965, -9.710958480834961, -0.9088461399078369, -8.814563751220703, -0.8154715299606323, -0.6629596948623657, -0.46687301993370056, -0.21320533752441406, -0.17040865123271942, -0.28479254245758057, -0.4264106750488281, -0.345486044883728, -0.4108482599258423, -0.7501093745231628, -10.557555198669434, -0.4232982397079468, -0.01945304311811924, -0.2738988399505615, -0.20853662490844727, -0.37349840998649597, -0.4232982397079468, -0.45442306995391846, -0.47932296991348267, -0.13150256872177124, -0.36416095495224, -0.3517110049724579, -0.47621050477027893, -0.32214242219924927, -0.4824354946613312, -0.5197853446006775, -0.547797679901123, -0.7750091552734375, -0.27701133489608765, -0.4513106048107147, -0.44197314977645874, -9.41215991973877, -0.9212960600852966, -0.49177294969558716, -0.31902989745140076, -0.3937295973300934, -0.4730980098247528, -0.4575355648994446, -0.22098657488822937, -0.5228977799415588, -0.6785221695899963, -0.4699855446815491, -0.6349473595619202, -0.6224973797798157, -10.059557914733887, -1.1142703294754028, -0.6785221695899963, -0.497997909784317, -0.6349473595619202, -0.41707324981689453, -0.550910234451294, -0.5322352647781372, -0.5695850849151611, -0.6785221695899963, -0.2661176323890686, -0.37038594484329224, -0.47932296991348267, -0.4575355648994446, -0.08442620933055878, -0.8154715299606323, -9.461959838867188, -0.9773209095001221, -9.16316032409668, -0.7189845442771912, -0.5633600950241089, -0.5197853446006775, -0.2583364248275757, -0.6598471999168396, -10.358356475830078, -0.39528584480285645, -0.690972089767456, -9.810558319091797, -0.550910234451294, -0.6349473595619202, -0.72832190990448, -0.6816346049308777, -0.4046232998371124, -0.7252094149589539, -10.557555198669434, -0.6940845847129822, -1.4130690097808838, -0.5073353052139282, -0.6847472190856934, -0.3688296675682068, -0.4855479598045349, -0.6131598949432373, -10.358356475830078, -0.35793599486351013, -0.06497316807508469, -0.26456141471862793, -0.21943031251430511, -0.36416095495224, -0.4046232998371124, -0.4450856149196625, -0.47932296991348267, -0.12372136116027832, -0.4575355648994446, -0.4699855446815491, -0.25678014755249023, -0.39528584480285645, -0.46687301993370056, -0.4575355648994446, -0.2069803774356842, -0.46687301993370056, -0.5353477597236633, -0.4575355648994446, -0.6754096746444702, -0.5166728496551514, -9.31256103515625, -0.9088461399078369, -0.610047459602356, -0.3330360949039459, -0.448198139667511, -0.5882599949836731, -0.5011103749275208, -0.11983074247837067, -0.3906170725822449, -0.07197625190019608, -0.21476158499717712, -0.2801238000392914, -0.8279215097427368, -10.507755279541016, -0.9275211095809937, -9.212960243225098, -0.5415726900100708, -0.43263569474220276, -0.4357481896877289, -0.6038224697113037, -0.5197853446006775, -0.37038594484329224, -0.2583364248275757, -0.44197314977645874, -0.49177294969558716, -0.4264106750488281, -0.18674920499324799, -0.4575355648994446, -0.5882599949836731, -0.48866045475006104, -0.5726975202560425, -0.47621050477027893, -0.3517110049724579, -0.2956862449645996, -0.41707324981689453, -0.7407718896865845, -5.129378795623779, -0.7967966198921204, -4.481980800628662, -0.7656717896461487, -0.2785675823688507, -0.6847472190856934, -0.5104478597640991, -0.354823499917984, -0.6536222100257874, -6.6731719970703125, -0.9026212096214294, -0.6224973797798157, -0.2583364248275757, -0.21009285748004913, -0.2614488899707794, -0.5571351647377014, -0.30657994747161865, -0.2707863450050354, -0.2879050076007843, -0.2069803774356842, -0.2661176323890686, -8.216964721679688, -0.550910234451294, -0.5789225697517395, -0.4232982397079468, -0.6629596948623657, -5.5028767585754395, -0.8341464996337891, -5.228977680206299, -0.8714963793754578, -6.573572158813477, -1.2574447393417358, -0.8030215501785278, -0.49177294969558716, -0.5135602951049805, -0.6442848443984985, -0.49177294969558716, -0.4606480300426483, -0.5166728496551514, -0.5758100152015686, -0.4824354946613312, -0.3937295973300934, -0.22565530240535736, -0.6162723898887634, -7.320569038391113, -3.1622867584228516, -0.8528213500976562, -0.5789225697517395, -0.3797234296798706, -0.7314344644546509, -0.49177294969558716, -0.4015107750892639, -0.5228977799415588, -0.6411723494529724, -0.47621050477027893, -0.36260470747947693, -0.6598471999168396, -0.7189845442771912, -7.320569038391113, -3.0875868797302246, -0.8839462995529175, -0.7003095149993896, -0.3859483599662781, -0.7501093745231628, -0.49177294969558716, -0.384392112493515, -0.5633600950241089, -0.4108482599258423, -0.34081730246543884, -0.6038224697113037, -0.8279215097427368, -0.4015107750892639, -0.4824354946613312, -0.6349473595619202, -0.6380597949028015, -0.6971970796585083, -7.07157039642334, -3.1871864795684814, -0.9026212096214294, -0.5415726900100708, -0.4730980098247528, -0.7252094149589539, -0.10037769377231598, -0.39528584480285645, -0.42952316999435425, -0.3890608847141266, -0.690972089767456, -0.8652713894844055, -7.519768714904785, -1.0022207498550415, -5.602476119995117, -0.7967966198921204, -0.39528584480285645, -0.47621050477027893, -0.18208047747612, -0.4730980098247528, -0.2630051374435425, -0.2801238000392914, -0.2910175323486328, -0.001021284726448357, -0.24744272232055664, -0.2692301273345947, -0.31124868988990784, -0.23032401502132416, -0.275455117225647, -7.469968318939209, -0.7189845442771912, -0.29879873991012573, -0.36260470747947693, -0.3330360949039459, -0.2956862449645996, -0.31124868988990784, -0.37349840998649597, -0.5384602546691895, -0.36260470747947693, -0.3128049373626709, -0.6847472190856934, -9.860358238220215, -0.8528213500976562, -0.36260470747947693, -0.37349840998649597, -0.35637974739074707, -0.30346745252609253, -0.4015107750892639, -0.33926108479499817, -0.5322352647781372, -0.3719421625137329, -0.334592342376709, -0.6878595948219299, -9.013761520385742, -0.7625592947006226, -0.6722971796989441, -0.4046232998371124, -0.3470422923564911, -0.334592342376709, -0.1898617148399353, -0.1206088736653328, -0.2614488899707794, -0.3672734498977661, -0.3330360949039459, -0.3377048373222351, -0.21009285748004913, -0.12216511368751526, -0.47932296991348267, -0.6567347049713135, -9.66115951538086, -0.547797679901123, -0.448198139667511, -0.325254887342453, -0.76878422498703, -9.461959838867188, -0.9088461399078369, -8.914162635803223, -0.6256098747253418, -0.177411749958992, -0.47932296991348267, -0.3859483599662781, -0.3205861747264862, -0.31124868988990784, -0.2785675823688507, -0.15718059241771698, -0.24433022737503052, -0.32214242219924927, -0.2630051374435425, -0.32836735248565674, -0.3983983099460602, -0.2879050076007843, -0.2116491198539734, -0.35793599486351013, -0.26767387986183167, -0.3299235999584198, -0.4575355648994446, -0.32836735248565674, -0.2365490049123764, -0.38283589482307434, -0.3299235999584198, -0.34859853982925415, -0.46687301993370056, -0.1797461360692978, -0.23343650996685028, -0.3890608847141266, -0.315917432308197, -0.354823499917984, -0.4699855446815491, -0.29724249243736267, -0.24277397990226746, -0.40773576498031616, -0.3174736797809601, -0.35793599486351013, -0.4855479598045349, -0.33147984743118286, -0.709646999835968, -4.58158016204834, -0.7376593351364136, -4.357481956481934, -0.890171229839325, -0.5073353052139282, -0.10504642874002457, -0.22565530240535736, -0.07314344495534897, -0.28946128487586975, -0.4606480300426483, -0.42018571496009827, -0.14939936995506287, -0.19141794741153717, -0.25989267230033875, -7.569568157196045, -0.6256098747253418, -0.43886062502861023, -0.43886062502861023, -0.1626274436712265, -0.4108482599258423, -0.5322352647781372, -8.515764236450195, -0.45442306995391846, -0.47932296991348267, -0.3719421625137329, -0.547797679901123, -0.4264106750488281, -0.40773576498031616, -9.41215991973877, -0.5228977799415588, -0.2910175323486328, -0.5104478597640991, -0.4232982397079468, -0.6629596948623657, -9.66115951538086, -0.7656717896461487, -0.43886062502861023, -0.3470422923564911, -0.26767387986183167, -0.38283589482307434, -0.4730980098247528, -9.860358238220215, -0.6287223696708679, -0.2614488899707794, -0.32369863986968994, -0.3797234296798706, -0.72832190990448, -9.810558319091797, -0.8341464996337891, -0.4232982397079468, -0.34392979741096497, -0.5789225697517395, -0.6380597949028015, -0.44197314977645874, -10.159157752990723, -0.6442848443984985, -0.2536676526069641, -0.6038224697113037, -0.6629596948623657, -0.7469968199729919, -9.810558319091797, -1.0457955598831177, -0.4855479598045349, -10.607355117797852, -0.6971970796585083, -0.22098657488822937, -0.7812341451644897, -9.611358642578125, -0.8092465996742249, -4.481980800628662, -0.7407718896865845, -4.481980800628662, -0.9088461399078369, -6.772771835327148, -1.4877686500549316, -0.8528213500976562, -0.5011103749275208, -0.5291228294372559, -0.6847472190856934, -0.5042228698730469, -0.3921733498573303, -0.4855479598045349, -0.5789225697517395, -0.48866045475006104, -0.3719421625137329, -0.31436118483543396, -0.6380597949028015, -7.519768714904785, -3.2369863986968994, -0.8839462995529175, -0.6038224697113037, -0.3859483599662781, -0.7563343644142151, -0.5104478597640991, -0.37038594484329224, -0.4855479598045349, -0.6442848443984985, -0.4824354946613312, -0.35326725244522095, -0.7189845442771912, -0.7438843250274658, -7.370368480682373, -3.0875868797302246, -0.896396279335022, -0.5882599949836731, -0.45442306995391846, -0.7314344644546509, -0.12605571746826172, -0.4264106750488281, -0.44197314977645874, -0.3906170725822449, -0.76878422498703, -0.8839462995529175, -7.669167518615723, -0.995995819568634, -5.951074600219727, -0.8403714299201965, -0.49177294969558716, -0.4575355648994446, -0.18130235373973846, -0.4606480300426483, -0.4232982397079468, -0.29879873991012573, -0.25211143493652344, -0.2287677824497223, -0.2879050076007843, 0.03482094779610634, -0.4855479598045349, -0.305023729801178, -0.2536676526069641, -0.2832363247871399, -0.3377048373222351, -0.0043283021077513695, -0.48866045475006104, -0.3268111050128937, -0.26456141471862793, -0.2925737798213959, -0.2785675823688507, -0.049410730600357056, -0.497997909784317, -0.34392979741096497, -0.32836735248565674, -0.31124868988990784, -0.27234262228012085, -0.07431062310934067, -0.5104478597640991, -0.36571723222732544, -0.315917432308197, -0.3174736797809601, -0.3423736095428467, -0.16184931993484497, -7.967966556549072, -0.631834864616394, -0.4108482599258423, -0.334592342376709, -0.325254887342453, -0.2801238000392914, -0.3501547574996948, -0.35637974739074707, -7.669167518615723, -0.7501093745231628, -0.6536222100257874, -0.4232982397079468, -0.33926108479499817, -0.32369863986968994, -0.3003549575805664, -0.4264106750488281, -0.36104846000671387, -0.32214242219924927, -0.3299235999584198, -0.2707863450050354, -0.4606480300426483, -0.6536222100257874, -9.461959838867188, -0.5633600950241089, -0.3174736797809601, -0.4015107750892639, -0.7314344644546509, -9.31256103515625, -0.6722971796989441, -1.4877686500549316, -0.7750091552734375, -0.6722971796989441, -0.45442306995391846, -0.3268111050128937, -0.33614858984947205, -0.28634876012802124, -0.3968420624732971, -0.39528584480285645, -0.3268111050128937, -0.3423736095428467, -0.2692301273345947, -0.547797679901123, -0.6629596948623657, -10.159157752990723, -0.6754096746444702, -0.4513106048107147, -0.38283589482307434, -0.7812341451644897, -9.511759757995605, -0.9399710893630981, -9.013761520385742, -0.8714963793754578, -0.7345468997955322, -0.448198139667511, -0.3423736095428467, -0.334592342376709, -0.37038594484329224, -0.45442306995391846, -0.3906170725822449, -0.3268111050128937, -0.3299235999584198, -0.3470422923564911, -0.49177294969558716, -0.6847472190856934, -9.710958480834961, -0.6722971796989441, -0.3205861747264862, -0.42018571496009827, -0.753221869468689, -9.611358642578125, -0.7625592947006226, -1.5188937187194824, -0.8030215501785278, -0.7003095149993896, -0.4637605547904968, -0.33147984743118286, -0.34081730246543884, -0.35637974739074707, -0.41707324981689453, -0.4232982397079468, -0.32369863986968994, -0.34081730246543884, -0.345486044883728, -0.5602476000785828, -0.6660721898078918, -10.308557510375977, -0.6878595948219299, -0.497997909784317, -0.41707324981689453, -0.7936841249465942, -9.611358642578125, -0.9773209095001221, -9.16316032409668, -0.9026212096214294, -0.7594468593597412, -0.4637605547904968, -0.3517110049724579, -0.334592342376709, -0.315917432308197, -0.448198139667511, -0.3968420624732971, -0.32369863986968994, -0.3268111050128937, -0.2692301273345947, -0.4948854446411133, -0.6878595948219299, -9.760759353637695, -0.6816346049308777, -0.3128049373626709, -0.42018571496009827, -0.7625592947006226, -9.611358642578125, -0.7718967199325562, -1.5126687288284302, -0.8030215501785278, -0.6940845847129822, -0.45442306995391846, -0.32836735248565674, -0.345486044883728, -0.2910175323486328, -0.4232982397079468, -0.4450856149196625, -0.32369863986968994, -0.34081730246543884, -0.28168004751205444, -0.5633600950241089, -0.6660721898078918, -10.208956718444824, -0.6878595948219299, -0.4948854446411133, -0.42952316999435425, -0.7905716896057129, -9.611358642578125, -0.9897708892822266, -9.212960243225098, -0.7065345048904419, -0.2879050076007843, -0.3766109347343445, -0.6940845847129822, -4.357481956481934, -0.8777212500572205, -4.307682037353516, -0.8528213500976562, -0.4637605547904968, -0.44197314977645874, -0.10271206498146057, -0.4357481896877289, -0.497997909784317, -0.24744272232055664, -0.2318802773952484, -0.5633600950241089, -0.20853662490844727, -0.2614488899707794, -8.017765998840332, -0.6878595948219299, -0.34081730246543884, -0.2832363247871399, -0.33614858984947205, -0.6567347049713135, -0.497997909784317, -0.3890608847141266, -0.24433022737503052, -0.5726975202560425, -8.565564155578613, -0.4730980098247528, -0.3517110049724579, -0.6629596948623657, -9.113361358642578, -0.7781217694282532, -0.2707863450050354, -0.31124868988990784, -0.5011103749275208, -0.037155311554670334, -0.2489989548921585, -0.6940845847129822, -9.41215991973877, -0.8030215501785278, -0.2505551874637604, -0.48866045475006104, -0.05252321437001228, -0.20542412996292114, -0.7034220099449158, -9.262761116027832, -0.354823499917984, -0.36416095495224, -0.76878422498703, -0.37816718220710754, -0.30191123485565186, -0.0579700693488121, -0.1875273436307907, -0.5135602951049805, -0.43263569474220276, -0.4108482599258423, -0.20853662490844727, -0.5011103749275208, -0.6256098747253418, -0.4513106048107147, -0.42018571496009827, -0.6722971796989441, -0.6193848848342896, -10.059557914733887, -0.7967966198921204, -0.6722971796989441, -0.3330360949039459, -0.29412999749183655, -0.6131598949432373, -0.2116491198539734, -0.36104846000671387, -0.5540226697921753, -0.7469968199729919, -9.611358642578125, -0.6038224697113037, -0.21476158499717712, -0.8528213500976562, -10.806554794311523, -0.9399710893630981, -10.109357833862305, -0.9026212096214294, -0.6971970796585083, -0.43886062502861023, -0.5446852445602417, -0.6007099151611328, -0.25678014755249023, -0.34392979741096497, -0.14628688991069794, -0.3003549575805664, -0.2738988399505615, -0.4948854446411133, -0.5042228698730469, -0.3330360949039459, -0.5073353052139282, -0.32836735248565674, -0.34081730246543884, -0.6754096746444702, -10.258757591247559, -0.45442306995391846, -0.5602476000785828, -0.26767387986183167, -0.5166728496551514, -0.6224973797798157, -0.4015107750892639, -0.19530853629112244, -0.23032401502132416, -0.8092465996742249, -11.105353355407715, -0.3594922721385956, -0.6411723494529724, -0.1330588161945343, -0.33926108479499817, -0.2707863450050354, -0.3470422923564911, -0.896396279335022, -9.910158157348633, -0.3470422923564911, -0.7065345048904419, -8.465965270996094, -0.3003549575805664, -0.35326725244522095, -0.34859853982925415, -0.5913724899291992, -0.47621050477027893, -0.6131598949432373, -0.8465964794158936, -0.5228977799415588, -0.7905716896057129, -11.005753517150879, -0.7158719897270203, -1.3445943593978882, -0.5571351647377014, -0.6536222100257874, -0.38750457763671875, -0.5291228294372559, -0.6785221695899963, -9.262761116027832, -0.5540226697921753, -0.22098657488822937, -0.7905716896057129, -10.65715503692627, -0.9212960600852966, -10.009757995605469, -0.35326725244522095, -0.3797234296798706, -0.8652713894844055, -9.810558319091797, -0.9026212096214294, -7.818567276000977, -0.8403714299201965, -8.216964721679688, -0.690972089767456, -0.22565530240535736, -0.6256098747253418, -4.357481956481934, -0.8403714299201965, -0.650509774684906, -0.448198139667511, -0.5291228294372559, -0.5664726495742798, -0.38750457763671875, -0.7158719897270203, -0.32369863986968994, -0.2801238000392914, -0.6411723494529724, -0.6878595948219299, -0.25522392988204956, -0.4450856149196625, -0.09298554062843323, -0.33147984743118286, -0.4232982397079468, -0.13850566744804382, -0.3096924424171448, -0.5042228698730469, -0.28946128487586975, -1.4441938400268555, -0.004206720739603043, -0.22565530240535736, -0.2069803774356842, -0.7345468997955322, -2.29079008102417, -0.6567347049713135, -0.2707863450050354, -0.42018571496009827, -0.2318802773952484, -0.39528584480285645, -0.4575355648994446, -0.36571723222732544, -0.5291228294372559, -0.5602476000785828, -0.6567347049713135, -0.3906170725822449, -0.2240990698337555, -0.4046232998371124, -0.9275211095809937, -0.76878422498703, -0.6069349050521851, -1.2823446989059448, -4.432181358337402, -0.7625592947006226, -0.4824354946613312, -0.6131598949432373, -0.32836735248565674, -0.3812796473503113, -0.4232982397079468, -0.3174736797809601, -0.5104478597640991, -0.49177294969558716, -0.5197853446006775, -0.28479254245758057, -0.4357481896877289, -0.9524210095405579, -0.5726975202560425, -0.5789225697517395, -1.4441938400268555, -4.780779838562012, -0.7656717896461487, -0.49177294969558716, -0.6442848443984985, -0.3688296675682068, -0.3797234296798706, -0.41707324981689453, -0.305023729801178, -1.0644705295562744, -0.4264106750488281, -0.30346745252609253, -0.45442306995391846, -0.3750546872615814, -0.631834864616394, -1.4939936399459839, -4.755879878997803, -0.7750091552734375, -0.5042228698730469, -0.6411723494529724, -0.36571723222732544, -0.37349840998649597, -0.4108482599258423, -0.3003549575805664, -0.12294323742389679, -0.11282765120267868, -0.3906170725822449, -0.14161816239356995, -0.27234262228012085, -0.3128049373626709, -0.4637605547904968, -0.07664498686790466, -0.497997909784317, -0.09882146120071411, -0.2116491198539734, -0.5820350646972656, -2.3779399394989014, -5.204078197479248, -0.7967966198921204, -0.5166728496551514, -0.6660721898078918, -0.3797234296798706, -0.36260470747947693, -0.4108482599258423, -0.26767387986183167, -0.1011558249592781, -0.23343650996685028, -0.6224973797798157, -0.3937295973300934, -0.1058245599269867, -0.2365490049123764, -0.3081361949443817, -0.4637605547904968, -0.6069349050521851, -0.5664726495742798, -0.14395250380039215, -0.1968647986650467, -0.5664726495742798, -1.6060431003570557, -5.054678916931152, -0.8030215501785278, -0.5322352647781372, -0.6660721898078918, -0.37816718220710754, -0.36104846000671387, -0.4139607548713684, -0.2536676526069641, -0.09065117686986923, -0.2738988399505615, -0.5540226697921753, -0.4015107750892639, -0.7438843250274658, -0.38283589482307434, -0.30346745252609253, -0.497997909784317, -0.6007099151611328, -0.5851475596427917, -0.38750457763671875, -0.5695850849151611, -1.6558430194854736, -5.054678916931152, -0.7905716896057129, -0.526010274887085, -0.6722971796989441, -0.3797234296798706, -0.36104846000671387, -0.4139607548713684, -0.25678014755249023, -0.086371511220932, -0.5975974798202515, -0.6847472190856934, -0.33147984743118286, -0.2692301273345947, -0.4606480300426483, -0.45442306995391846, -0.5789225697517395, -0.28479254245758057, -0.5851475596427917, -4.681180477142334, -0.7874591946601868, -0.5384602546691895, -0.6660721898078918, -0.354823499917984, -0.4699855446815491, -0.25522392988204956, -0.5602476000785828, -0.2801238000392914, -0.34081730246543884, -0.3906170725822449, -0.24277397990226746, -0.5540226697921753, -0.31124868988990784, -0.6349473595619202, -0.610047459602356, -4.755879878997803, -0.709646999835968, -0.7843466997146606, -0.4948854446411133, -0.42952316999435425, -0.2069803774356842, -0.42018571496009827, -0.44197314977645874, -0.3128049373626709, -0.448198139667511, -0.36260470747947693, -0.22254280745983124, -0.6380597949028015, -4.706079959869385, -0.8216965198516846, -0.7656717896461487, -0.5042228698730469, -0.6473972797393799, -0.18597108125686646, -0.4357481896877289, -0.3890608847141266, -0.36571723222732544, -0.345486044883728, -0.345486044883728, -0.1649617999792099, -0.5571351647377014, -0.5322352647781372, -0.24588647484779358, -0.31124868988990784, -0.5602476000785828, -0.3423736095428467, -0.5104478597640991, -0.2738988399505615, -0.27701133489608765, -0.526010274887085, -0.20542412996292114, -0.5851475596427917, -1.767892599105835, -5.228977680206299, -0.8839462995529175, -0.7967966198921204, -0.5135602951049805, -0.3968420624732971, -0.17040865123271942, -0.26456141471862793, -0.3719421625137329, 0.08014654368162155, -0.33926108479499817, -0.47621050477027893, -0.3205861747264862, -0.3766109347343445, -0.6536222100257874, -1.6184931993484497, -4.955079078674316, -0.896396279335022, -0.8030215501785278, -0.5197853446006775, -0.4357481896877289, -0.18052423000335693, -0.25989267230033875, -0.3330360949039459, 0.09804333746433258, -0.4232982397079468, -0.3174736797809601, -0.34859853982925415, -0.5073353052139282, -0.7967966198921204, -0.690972089767456, -4.880379676818848, -0.9088461399078369, -0.7967966198921204, -0.5291228294372559, -0.44197314977645874, -0.17585550248622894, -0.40773576498031616, -0.4699855446815491, -0.3128049373626709, -0.49177294969558716, -0.7376593351364136, -0.4948854446411133, -0.6411723494529724, -4.930179119110107, -0.9026212096214294, -0.7936841249465942, -0.526010274887085, -0.448198139667511, -0.1750773787498474, -0.3906170725822449, -0.42018571496009827, -0.3470422923564911, -0.29412999749183655, -0.36260470747947693, -0.5197853446006775, -0.5197853446006775, -0.36260470747947693, -0.5882599949836731, -0.6287223696708679, -0.21943031251430511, -0.325254887342453, -0.7003095149993896, -4.706079959869385, -0.9337460398674011, -0.7905716896057129, -0.5384602546691895, -0.42952316999435425, -0.15640246868133545, -0.631834864616394, -0.4450856149196625, -0.3859483599662781, -0.3081361949443817, -0.5166728496551514, -0.3797234296798706, -0.3377048373222351, -0.3921733498573303, -0.6380597949028015, -4.755879878997803, -0.9150711297988892, -0.8092465996742249, -0.5384602546691895, -0.4730980098247528, -0.20542412996292114, -0.6442848443984985, -0.4108482599258423, -0.3859483599662781, -0.3268111050128937, -0.28946128487586975, -0.34859853982925415, -0.19608667492866516, -0.669184684753418, -5.029778957366943, -0.9461960196495056, -0.8279215097427368, -0.5540226697921753, -0.3983983099460602, -0.16418367624282837, -0.4015107750892639, -0.42018571496009827, -0.3081361949443817, -0.497997909784317, -0.3688296675682068, -0.3983983099460602, -0.6349473595619202, -4.8554792404174805, -0.9088461399078369, -0.7967966198921204, -0.5446852445602417, -0.44197314977645874, -0.1672961711883545, -0.3719421625137329, -0.4139607548713684, -0.305023729801178, -0.28168004751205444, -0.3517110049724579, -0.5633600950241089, -1.693192958831787, -5.278777599334717, -0.9275211095809937, -0.8030215501785278, -0.5695850849151611, -0.4513106048107147, -0.1672961711883545, -0.3937295973300934, -0.005908862221986055, -0.3983983099460602, -0.40773576498031616, -0.42952316999435425, -0.38750457763671875, -0.30657994747161865, -0.550910234451294, -0.76878422498703, -0.03365376591682434, -0.4637605547904968, -0.610047459602356, -0.3797234296798706, -0.6536222100257874, -1.693192958831787, -5.204078197479248, -0.9275211095809937, -0.8279215097427368, -0.5602476000785828, -0.6567347049713135, -0.18597108125686646, -0.4015107750892639, 0.05018884688615799, -0.3672734498977661, -0.345486044883728, -0.3890608847141266, -0.3501547574996948, -0.4139607548713684, -0.3205861747264862, -0.354823499917984, -0.09376367181539536, -0.325254887342453, -0.6287223696708679, -1.6682929992675781, -5.129378795623779, -0.9399710893630981, -0.8341464996337891, -0.5695850849151611, -0.3983983099460602, -0.16184931993484497, -0.40773576498031616, -0.3688296675682068, -0.4015107750892639, -0.4015107750892639, -0.4513106048107147, -0.4730980098247528, -0.35637974739074707, -0.526010274887085, -0.7967966198921204, -0.4730980098247528, -0.631834864616394, -0.40773576498031616, -0.42952316999435425, -0.6660721898078918, -1.755442500114441, -5.353477478027344, -0.9524210095405579, -0.8403714299201965, -0.5664726495742798, -0.42952316999435425, -0.17818987369537354, -0.4108482599258423, -0.36104846000671387, -0.3812796473503113, -0.3906170725822449, -0.3890608847141266, -0.3719421625137329, -0.42018571496009827, -0.32836735248565674, -0.354823499917984, -0.34392979741096497, -0.275455117225647, -0.526010274887085, -0.3501547574996948, -0.35793599486351013, -0.5415726900100708, -0.6038224697113037, -0.4513106048107147, -0.26767387986183167, -0.5695850849151611, -0.5011103749275208, -0.709646999835968, -5.253877639770508, -0.9648709893226624, -0.8403714299201965, -0.5540226697921753, -0.4264106750488281, -0.1602930873632431, -0.5197853446006775, -0.5633600950241089, -0.5789225697517395, -0.3470422923564911, -0.4824354946613312, -0.34081730246543884, -0.41707324981689453, -0.690972089767456, -4.83057975769043, -0.9275211095809937, -0.8092465996742249, -0.5571351647377014, -0.4699855446815491, -0.1945304423570633, -0.4948854446411133, -0.547797679901123, -0.5415726900100708, -0.3968420624732971, -0.32214242219924927, -0.36260470747947693, -0.27234262228012085, -0.6847472190856934, -5.154278755187988, -0.9710959196090698, -0.8341464996337891, -0.5726975202560425, -0.4108482599258423, -0.15095561742782593, -0.8590463399887085, -0.3205861747264862, -0.2287677824497223, -0.5446852445602417, -0.42018571496009827, -0.32369863986968994, -0.5011103749275208, -0.5571351647377014, -0.4046232998371124, -0.3672734498977661, -0.42952316999435425, -0.2240990698337555, -0.2879050076007843, -0.24744272232055664, -0.6442848443984985, -4.880379676818848, -0.9337460398674011, -0.8279215097427368, -0.5633600950241089, -0.47932296991348267, -0.19608667492866516, -0.8341464996337891, -0.3003549575805664, -0.2536676526069641, -0.497997909784317, -0.3937295973300934, -0.36260470747947693, -0.3205861747264862, -0.354823499917984, -0.21320533752441406, -0.6038224697113037, -1.693192958831787, -5.004878997802734, -0.9399710893630981, -0.8279215097427368, -0.5602476000785828, -0.3797234296798706, -0.1548462212085724, -0.7034220099449158, -0.5664726495742798, -0.5540226697921753, -0.3330360949039459, -0.4948854446411133, -0.33614858984947205, -0.4232982397079468, -0.6629596948623657, -1.680742859840393, -5.204078197479248, -0.9275211095809937, -0.8216965198516846, -0.5633600950241089, -0.4855479598045349, -0.19530853629112244, -0.7003095149993896, -0.4824354946613312, -0.547797679901123, -0.3672734498977661, -0.3268111050128937, -0.36104846000671387, -0.28479254245758057, -0.631834864616394, -1.792792558670044, -5.154278755187988, -0.9524210095405579, -0.8403714299201965, -0.5633600950241089, -0.39528584480285645, -0.152511864900589, -0.6878595948219299, -0.42018571496009827, -0.22254280745983124, -0.3719421625137329, -0.497997909784317, -0.32836735248565674, -0.5571351647377014, -0.33614858984947205, -0.12761196494102478, -0.36104846000671387, -0.6754096746444702, -1.693192958831787, -5.204078197479248, -0.9399710893630981, -0.8216965198516846, -0.5633600950241089, -0.49177294969558716, -0.19141794741153717, -0.6754096746444702, -0.41707324981689453, -0.22098657488822937, -0.35326725244522095, -0.4699855446815491, -0.4699855446815491, -0.3377048373222351, -0.35637974739074707, -0.19297417998313904, -0.6816346049308777, -5.303677558898926, -0.995995819568634, -0.8465964794158936, -0.5789225697517395, -0.4108482599258423, -0.1548462212085724, -0.4108482599258423, -0.5882599949836731, -0.4264106750488281, -0.3268111050128937, -0.5042228698730469, -0.3470422923564911, -0.5042228698730469, -0.47932296991348267, -0.650509774684906, -4.8554792404174805, -0.9337460398674011, -0.8279215097427368, -0.5602476000785828, -0.48866045475006104, -0.1991991549730301, -0.40773576498031616, -0.5415726900100708, -0.4264106750488281, -0.354823499917984, -0.3081361949443817, -0.3517110049724579, -0.2661176323890686, -0.6816346049308777, -5.204078197479248, -0.9710959196090698, -0.8341464996337891, -0.5695850849151611, -0.4108482599258423, -0.15951494872570038, -0.30346745252609253, -0.5228977799415588, -0.631834864616394, -0.7065345048904419, -0.3921733498573303, -0.31902989745140076, -0.5197853446006775, -0.30346745252609253, -0.5135602951049805, -0.29724249243736267, -0.5820350646972656, -0.47932296991348267, -0.3330360949039459, -0.8092465996742249, -0.275455117225647, -0.5664726495742798, -0.2738988399505615, -0.29412999749183655, -0.5446852445602417, -0.4948854446411133, -0.354823499917984, -7.8683671951293945, -1.1391701698303223, -0.5228977799415588, -0.9586459398269653, -0.3890608847141266, -0.5633600950241089, -0.305023729801178, -0.28479254245758057, -0.526010274887085, -0.2738988399505615, -0.9275211095809937, -0.631834864616394, -0.9710959196090698, -0.384392112493515, -0.550910234451294, -0.3174736797809601, -0.28168004751205444, -0.5011103749275208, -0.1898617148399353, -0.2879050076007843, -0.7034220099449158, -5.228977680206299, -0.9835458993911743, -0.8216965198516846, -0.5353477597236633, -0.4730980098247528, -0.19530853629112244, -0.275455117225647, -0.4606480300426483, -0.5789225697517395, -0.6567347049713135, -0.3812796473503113, -0.4015107750892639, -0.3128049373626709, -0.33926108479499817, -0.25989267230033875, -0.6847472190856934, -5.079578876495361, -0.9710959196090698, -0.8341464996337891, -0.5602476000785828, -0.35793599486351013, -0.15173372626304626, -0.4450856149196625, -0.3128049373626709, -0.3081361949443817, -0.3470422923564911, -0.5135602951049805, -0.3330360949039459, -0.19141794741153717, -0.6473972797393799, -0.33926108479499817, -0.6940845847129822, -4.83057975769043, -0.9337460398674011, -0.8216965198516846, -0.5602476000785828, -0.42018571496009827, -0.2879050076007843, -0.14239627122879028, -0.3968420624732971, -0.28479254245758057, -0.26767387986183167, -0.42952316999435425, -0.3205861747264862, -0.3672734498977661, -0.3859483599662781, -0.3750546872615814, -0.28479254245758057, -0.24588647484779358, -0.7718967199325562, -0.4450856149196625, -0.35326725244522095, -0.5446852445602417, -0.5851475596427917, -0.547797679901123, -0.2318802773952484, -0.5353477597236633, -2.128941059112549, -2.502439498901367, -1.0706955194473267, -0.8465964794158936, -0.669184684753418, -3.9092836380004883, -3.510885000228882, -1.8550422191619873, -0.6193848848342896, -0.6256098747253418, -5.776775360107422, -0.8777212500572205, -0.8154715299606323, -0.5633600950241089, -0.42018571496009827, -0.16963054239749908, -0.5664726495742798, -0.3937295973300934, -0.275455117225647, -0.4357481896877289, -0.709646999835968, -0.3517110049724579, -0.32214242219924927, -0.5353477597236633, -0.20853662490844727, -0.2801238000392914, -0.6007099151611328, -0.4046232998371124, -0.29724249243736267, -0.6131598949432373, -0.669184684753418, -4.979979038238525, -0.9150711297988892, -0.8154715299606323, -0.5446852445602417, -0.46687301993370056, -0.19764292240142822, -0.550910234451294, -0.43263569474220276, -0.28479254245758057, -0.38283589482307434, -0.6660721898078918, -0.3423736095428467, -0.3937295973300934, -0.3517110049724579, -0.3470422923564911, -0.2661176323890686, -0.6754096746444702, -5.104478359222412, -0.9648709893226624, -0.8341464996337891, -0.5633600950241089, -0.3750546872615814, -0.14939936995506287, -0.3470422923564911, -0.3081361949443817, -0.4637605547904968, -0.3470422923564911, -0.6971970796585083, -5.104478359222412, -0.9088461399078369, -0.8030215501785278, -0.5633600950241089, -0.43263569474220276, -0.13928379118442535, -0.3688296675682068, -0.3517110049724579, -0.44197314977645874, -0.2661176323890686, -0.6971970796585083, -5.278777599334717, -0.9088461399078369, -0.7812341451644897, -0.5571351647377014, -0.43886062502861023, -0.15640246868133545, -0.550910234451294, -0.33926108479499817, -0.48866045475006104, -0.2661176323890686, -0.3081361949443817, -0.6349473595619202, -0.6411723494529724, -5.029778957366943, -0.9026212096214294, -0.7874591946601868, -0.5415726900100708, -0.4699855446815491, -0.18519297242164612, -0.5602476000785828, -0.3983983099460602, -0.3096924424171448, -0.35793599486351013, -0.1898617148399353, -0.6598471999168396, -5.353477478027344, -0.9586459398269653, -0.8216965198516846, -0.5758100152015686, -0.42018571496009827, -0.152511864900589, -0.5446852445602417, -0.4232982397079468, -0.6069349050521851, -0.4108482599258423, -0.5789225697517395, -0.28634876012802124, -0.33147984743118286, -0.6473972797393799, -0.5851475596427917, -0.6847472190856934, -4.979979038238525, -0.9275211095809937, -0.8154715299606323, -0.5571351647377014, -0.43886062502861023, -0.15951494872570038, -0.5384602546691895, -0.30657994747161865, -0.3672734498977661, -0.5228977799415588, -0.2925737798213959, -0.325254887342453, -0.6473972797393799, -0.3517110049724579, -0.2318802773952484, -0.6971970796585083, -5.004878997802734, -0.9150711297988892, -0.8030215501785278, -0.5540226697921753, -0.43263569474220276, -0.1602930873632431, -0.3330360949039459, -0.5011103749275208, -0.5073353052139282, -0.39528584480285645, -0.36416095495224, -0.6722971796989441, -0.3501547574996948, -0.31436118483543396, -0.5540226697921753, -0.37816718220710754, -0.448198139667511, -0.33614858984947205, -0.5073353052139282, -0.6816346049308777, -0.6287223696708679, -4.955079078674316, -0.9399710893630981, -0.8030215501785278, -0.547797679901123, -0.4730980098247528, -0.19530853629112244, -0.3377048373222351, -0.4637605547904968, -0.4046232998371124, -0.345486044883728, -0.3377048373222351, -0.6287223696708679, -0.3330360949039459, -0.36571723222732544, -0.3330360949039459, -0.3470422923564911, -0.2661176323890686, -0.6878595948219299, -5.129378795623779, -0.9835458993911743, -0.8279215097427368, -0.5571351647377014, -0.3890608847141266, -0.1548462212085724, -0.5322352647781372, -0.4264106750488281, -0.6131598949432373, -0.36416095495224, -0.4948854446411133, -0.5104478597640991, -0.47621050477027893, -0.669184684753418, -4.8554792404174805, -0.9212960600852966, -0.8154715299606323, -0.5633600950241089, -0.4855479598045349, -0.19141794741153717, -0.5197853446006775, -0.40773576498031616, -0.550910234451294, -0.4108482599258423, -0.3268111050128937, -0.37349840998649597, -0.20075538754463196, -0.6536222100257874, -5.253877639770508, -0.9648709893226624, -0.8341464996337891, -0.5726975202560425, -0.4139607548713684, -0.15173372626304626, -0.42018571496009827, -0.5820350646972656, -0.5073353052139282, -0.32214242219924927, -0.4948854446411133, -0.20542412996292114, -0.526010274887085, -0.7345468997955322, -0.6847472190856934, -0.5913724899291992, -4.780779838562012, -0.9275211095809937, -0.8154715299606323, -0.5602476000785828, -0.6442848443984985, -0.16418367624282837, -0.37038594484329224, -0.5228977799415588, -0.4699855446815491, -0.37349840998649597, -0.32214242219924927, -0.345486044883728, -0.08909493684768677, -0.76878422498703, -0.6722971796989441, -5.054678916931152, -0.9586459398269653, -0.8279215097427368, -0.5758100152015686, -0.3921733498573303, -0.1579587161540985, -0.3688296675682068, -0.631834864616394, -0.4513106048107147, -0.7314344644546509, -0.3750546872615814, -0.5446852445602417, -0.3983983099460602, -0.497997909784317, -0.753221869468689, -0.40773576498031616, -0.7376593351364136, -0.6598471999168396, -4.83057975769043, -0.9337460398674011, -0.8216965198516846, -0.5633600950241089, -0.7003095149993896, -0.16807429492473602, -0.37349840998649597, -0.5789225697517395, -0.4357481896877289, -0.6287223696708679, -0.45442306995391846, -0.3719421625137329, -0.37816718220710754, -0.09142930805683136, -0.35637974739074707, 0.03268111124634743, -0.4450856149196625, -0.33147984743118286, -0.690972089767456, -5.228977680206299, -0.9586459398269653, -0.8341464996337891, -0.5695850849151611, -0.3750546872615814, -0.1626274436712265, -0.36571723222732544, -0.5104478597640991, -0.4046232998371124, -0.2879050076007843, -0.48866045475006104, -0.5384602546691895, -0.5758100152015686, -0.315917432308197, -0.5135602951049805, -0.3003549575805664, -0.5415726900100708, -0.2069803774356842, -0.2365490049123764, -0.631834864616394, -4.979979038238525, -0.9337460398674011, -0.8279215097427368, -0.5571351647377014, -0.4730980098247528, -0.19764292240142822, -0.37349840998649597, -0.47932296991348267, -0.3174736797809601, -0.27701133489608765, -0.4730980098247528, -0.526010274887085, -0.5353477597236633, -0.35637974739074707, -0.3205861747264862, -0.35637974739074707, -0.19530853629112244, -0.6785221695899963, -5.154278755187988, -0.9773209095001221, -0.8403714299201965, -0.5695850849151611, -0.3750546872615814, -0.15095561742782593, -0.44197314977645874, -0.497997909784317, -0.3501547574996948, -0.35326725244522095, -0.5384602546691895, -0.40773576498031616, -0.3812796473503113, -0.6567347049713135, -4.930179119110107, -0.9212960600852966, -0.8216965198516846, -0.5633600950241089, -0.43886062502861023, -0.16107121109962463, -0.43263569474220276, -0.47932296991348267, -0.32214242219924927, -0.48866045475006104, -0.33926108479499817, -0.3688296675682068, -0.5446852445602417, -0.9399710893630981, -0.5695850849151611, -0.6473972797393799, -5.004878997802734, -0.9337460398674011, -0.8092465996742249, -0.5571351647377014, -0.4357481896877289, -0.1579587161540985, -0.44197314977645874, -0.47621050477027893, -0.2956862449645996, -0.1058245599269867, -0.3268111050128937, -0.5415726900100708, -0.4264106750488281, -0.07897935807704926, -0.28168004751205444, -0.14317438006401062, -0.6754096746444702, -4.880379676818848, -0.9275211095809937, -0.8216965198516846, -0.5602476000785828, -0.44197314977645874, -0.16340555250644684, -0.44197314977645874, -0.47932296991348267, -0.2692301273345947, -0.08598244935274124, -0.37038594484329224, -0.3081361949443817, -0.3517110049724579, -0.5415726900100708, -0.6287223696708679, -0.5664726495742798, -0.13694941997528076, -0.23499277234077454, -0.6287223696708679, -4.955079078674316, -0.9399710893630981, -0.8154715299606323, -0.5602476000785828, -0.4450856149196625, -0.1602930873632431, -0.384392112493515, -0.47621050477027893, -0.6380597949028015, -0.6162723898887634, -0.6162723898887634, -0.28168004751205444, -0.5135602951049805, -0.4264106750488281, -0.5758100152015686, -0.3081361949443817, -0.6567347049713135, -4.905279159545898, -0.9275211095809937, -0.8154715299606323, -0.5633600950241089, -0.46687301993370056, -0.1991991549730301, -0.3937295973300934, -0.44197314977645874, -0.5633600950241089, -0.5726975202560425, -0.5042228698730469, -0.34859853982925415, -0.3268111050128937, -0.36104846000671387, -0.275455117225647, -0.6878595948219299, -5.154278755187988, -0.9710959196090698, -0.8279215097427368, -0.5789225697517395, -0.4232982397079468, -0.1649617999792099, -0.37349840998649597, -0.4606480300426483, -0.334592342376709, -0.2879050076007843, -0.5197853446006775, -0.4450856149196625, -0.33614858984947205, -0.5571351647377014, -0.4232982397079468, -0.13228070735931396, -0.6349473595619202, -0.325254887342453, -0.6567347049713135, -4.955079078674316, -0.9337460398674011, -0.8154715299606323, -0.5695850849151611, -0.48866045475006104, -0.19842103123664856, -0.3937295973300934, -0.4637605547904968, -0.3128049373626709, -0.25211143493652344, -0.4139607548713684, -0.4139607548713684, -0.448198139667511, -0.354823499917984, -0.354823499917984, -0.27234262228012085, -0.7158719897270203, -5.228977680206299, -0.9835458993911743, -0.8279215097427368, -0.5758100152015686, -0.3890608847141266, -0.15718059241771698, -0.5695850849151611, -0.38283589482307434, -0.497997909784317, -0.3330360949039459, -0.5353477597236633, -0.2661176323890686, -0.27701133489608765, -0.4699855446815491, -0.6785221695899963, -4.780779838562012, -0.9275211095809937, -0.8154715299606323, -0.5695850849151611, -0.42952316999435425, -0.1579587161540985, -0.5104478597640991, -0.44197314977645874, -0.3299235999584198, -0.6442848443984985, -0.4637605547904968, -0.3517110049724579, -0.5633600950241089, -0.497997909784317, -0.5664726495742798, -0.5695850849151611, -0.6722971796989441, -4.979979038238525, -0.9461960196495056, -0.8154715299606323, -0.5726975202560425, -0.48866045475006104, -0.20075538754463196, -0.48866045475006104, -0.4357481896877289, -0.30191123485565186, -0.5820350646972656, -0.4699855446815491, -0.4232982397079468, -0.345486044883728, -0.3750546872615814, -0.2707863450050354, -0.6287223696708679, -1.7429927587509155, -5.154278755187988, -0.9648709893226624, -0.8341464996337891, -0.5789225697517395, -0.4108482599258423, -0.1626274436712265, -0.7843466997146606, -0.4357481896877289, -0.2661176323890686, -0.5664726495742798, -0.4637605547904968, -0.3672734498977661, -0.5726975202560425, -0.4575355648994446, -0.5633600950241089, -0.5664726495742798, -0.40773576498031616, -0.6722971796989441, -1.730542778968811, -5.328577518463135, -0.9710959196090698, -0.8341464996337891, -0.5758100152015686, -0.448198139667511, -0.16885241866111755, -0.709646999835968, -0.43886062502861023, -0.2489989548921585, -0.5820350646972656, -0.4606480300426483, -0.40773576498031616, -0.345486044883728, -0.3859483599662781, -0.5758100152015686, -0.3688296675682068, -0.6224973797798157, -0.47932296991348267, -0.4015107750892639, -0.47932296991348267, -0.5104478597640991, -0.4855479598045349, -0.4450856149196625, -0.4046232998371124, -0.4699855446815491, -0.6722971796989441, -5.154278755187988, -0.9524210095405579, -0.8341464996337891, -0.5695850849151611, -0.4357481896877289, -0.1797461360692978, -0.48866045475006104, -0.4232982397079468, -0.2879050076007843, -0.7718967199325562, -0.44197314977645874, -0.3688296675682068, -0.5540226697921753, -0.4357481896877289, -0.7158719897270203, -0.5353477597236633, -0.6847472190856934, -5.054678916931152, -0.9586459398269653, -0.8279215097427368, -0.5851475596427917, -0.4948854446411133, -0.21009285748004913, -0.49177294969558716, -0.43263569474220276, -0.2785675823688507, -0.753221869468689, -0.4450856149196625, -0.4015107750892639, -0.33614858984947205, -0.3766109347343445, -0.2692301273345947, -0.6193848848342896, -1.78034245967865, -5.079578876495361, -0.9710959196090698, -0.8403714299201965, -0.5789225697517395, -0.4139607548713684, -0.16573992371559143, -0.7034220099449158, -0.4357481896877289, -0.23810525238513947, -0.7407718896865845, -0.448198139667511, -0.36416095495224, -0.547797679901123, -0.4357481896877289, -0.7034220099449158, -0.526010274887085, -0.4108482599258423, -0.6598471999168396, -1.730542778968811, -5.228977680206299, -0.9648709893226624, -0.8465964794158936, -0.5820350646972656, -0.45442306995391846, -0.16573992371559143, -0.7127594947814941, -0.43886062502861023, -0.22721153497695923, -0.7407718896865845, -0.4450856149196625, -0.3983983099460602, -0.334592342376709, -0.37816718220710754, -0.5633600950241089, -0.4264106750488281, -0.690972089767456, -0.526010274887085, -0.45442306995391846, -0.46687301993370056, -0.550910234451294, -0.5042228698730469, -0.2785675823688507, -0.45442306995391846, -0.6878595948219299, -1.9172918796539307, -5.303677558898926, -0.9648709893226624, -0.8465964794158936, -0.5758100152015686, -0.4637605547904968, -0.17896799743175507, -0.6567347049713135, -0.37816718220710754, -0.3890608847141266, -0.3205861747264862, -0.550910234451294, -0.3797234296798706, -0.325254887342453, -0.35326725244522095, -0.6722971796989441, -1.6433930397033691, -5.079578876495361, -0.9461960196495056, -0.8279215097427368, -0.5695850849151611, -0.48866045475006104, -0.20542412996292114, -0.6567347049713135, -0.38750457763671875, -0.3501547574996948, -0.37038594484329224, -0.31436118483543396, -0.3423736095428467, -0.27701133489608765, -0.6256098747253418, -1.7429927587509155, -5.029778957366943, -0.9710959196090698, -0.8465964794158936, -0.5820350646972656, -0.4139607548713684, -0.15873683989048004, -0.8279215097427368, -0.2412177473306656, -0.5975974798202515, -0.34081730246543884, -0.526010274887085, -0.35793599486351013, -0.5882599949836731, -0.6660721898078918, -1.6558430194854736, -5.079578876495361, -0.9461960196495056, -0.8341464996337891, -0.5633600950241089, -0.5011103749275208, -0.20386788249015808, -0.7438843250274658, -0.15562434494495392, -0.5415726900100708, -0.40773576498031616, -0.33926108479499817, -0.35793599486351013, -0.2801238000392914, -0.6847472190856934, -5.179178237915039, -0.9835458993911743, -0.6442848443984985, -0.5540226697921753, -0.6380597949028015, -4.880379676818848, -0.9524210095405579, -0.7843466997146606, -0.42952316999435425, -0.3968420624732971, -0.41707324981689453, -0.6007099151611328, -5.054678916931152, -0.995995819568634, -0.8030215501785278, -0.46687301993370056, -0.4046232998371124, -0.497997909784317, -0.5820350646972656, -5.054678916931152, -0.995995819568634, -0.44197314977645874, -0.40773576498031616, -0.2614488899707794, -0.3330360949039459, -0.21943031251430511, -0.7252094149589539, -5.428177356719971, -0.7967966198921204, -0.18130235373973846, -0.4513106048107147, -0.3968420624732971, -0.3672734498977661, 0.034626416862010956, -0.3268111050128937, -0.384392112493515, -0.43263569474220276, -0.21943031251430511, -0.2707863450050354, -7.818567276000977, -0.2910175323486328, -0.4699855446815491, -0.4108482599258423, -0.4015107750892639, -0.4450856149196625, -0.3766109347343445, -0.6754096746444702, -9.461959838867188, -0.3890608847141266, -0.47932296991348267, -0.4948854446411133, -0.4513106048107147, -0.4513106048107147, -0.43263569474220276, -0.6598471999168396, -5.82657527923584, -0.6598471999168396, -1.6309430599212646, -5.179178237915039, -0.8216965198516846, -0.4606480300426483, -0.36104846000671387, -0.2630051374435425, -0.2287677824497223, -0.497997909784317, -0.1797461360692978, -0.448198139667511, -7.967966556549072, -0.5664726495742798, -0.48866045475006104, -0.36416095495224, -0.5197853446006775, -0.47932296991348267, -0.14317438006401062, -0.21631784737110138, -0.7594468593597412, -6.349472999572754, -0.8216965198516846, -5.677175998687744, -0.9088461399078369, -0.6598471999168396, -0.3081361949443817, -0.1991991549730301, -0.1672961711883545, 0.1011558249592781, -0.3174736797809601, -8.167165756225586, -0.5228977799415588, -0.4575355648994446, -0.38750457763671875, -0.3937295973300934, -0.526010274887085, -0.46687301993370056, -0.6971970796585083, -6.1004743576049805, -0.7065345048904419, -1.730542778968811, -5.278777599334717, -0.9026212096214294, -0.5228977799415588, -0.4264106750488281, -0.25989267230033875, -0.47621050477027893, -0.3672734498977661, -0.42018571496009827, -0.4948854446411133, -7.768767356872559, -0.5726975202560425, -0.5197853446006775, -0.40773576498031616, -0.4513106048107147, -0.47621050477027893, -0.14862124621868134, -0.4264106750488281, -0.7469968199729919, -6.15027379989624, -0.8341464996337891, -5.477977752685547, -0.9337460398674011, -0.4232982397079468, -0.4046232998371124, -0.39528584480285645, 0.07859029620885849, -0.3423736095428467, -8.06756591796875, -0.5758100152015686, -0.44197314977645874, -0.497997909784317, -0.38750457763671875, -0.4730980098247528, -0.45442306995391846, -0.6878595948219299, -6.2000732421875, -0.7314344644546509, -1.6682929992675781, -5.104478359222412, -0.9150711297988892, -0.5446852445602417, -0.4264106750488281, -0.26767387986183167, 0.025288956239819527, -0.49177294969558716, -0.6536222100257874, -0.334592342376709, -0.5073353052139282, -0.3797234296798706, -0.2692301273345947, -0.354823499917984, -7.569568157196045, -0.5944849848747253, -0.526010274887085, -0.4357481896877289, -0.45442306995391846, 0.03890608623623848, -0.384392112493515, -0.3501547574996948, -0.41707324981689453, -0.3594922721385956, -0.14395250380039215, -0.40773576498031616, -0.7936841249465942, -6.07557487487793, -0.7469968199729919, -1.6558430194854736, -4.955079078674316, -0.9088461399078369, -0.6411723494529724, -0.40773576498031616, 0.0739215612411499, -0.3750546872615814, -0.5820350646972656, -0.30657994747161865, 0.08092465996742249, -0.29412999749183655, -7.718967914581299, -0.5664726495742798, -0.4513106048107147, -0.3797234296798706, -0.3983983099460602, -0.46687301993370056, 0.05252321437001228, -0.3517110049724579, -0.31436118483543396, -0.38283589482307434, -0.354823499917984, -0.7625592947006226, -6.175173759460449, -0.7438843250274658, -1.6682929992675781, -4.979979038238525, -0.896396279335022, -0.5571351647377014, -0.43263569474220276, -0.27701133489608765, -0.37349840998649597, -0.6038224697113037, -0.384392112493515, -0.42952316999435425, -0.36571723222732544, -0.25522392988204956, -0.25989267230033875, -0.36416095495224, -7.420168876647949, -0.5882599949836731, -0.5384602546691895, -0.4232982397079468, -0.4575355648994446, -0.34392979741096497, -0.37349840998649597, -0.4015107750892639, -0.4015107750892639, -0.3968420624732971, -0.13850566744804382, -0.2832363247871399, -0.7781217694282532, -6.025774955749512, -0.7314344644546509, -1.680742859840393, -5.029778957366943, -0.9088461399078369, -0.44197314977645874, -0.40773576498031616, -0.334592342376709, -0.5789225697517395, -0.35637974739074707, -0.3719421625137329, 0.07936841994524002, -0.3003549575805664, -7.768767356872559, -0.5820350646972656, -0.4637605547904968, -0.49177294969558716, -0.3766109347343445, -0.4730980098247528, -0.34392979741096497, -0.3672734498977661, -0.384392112493515, -0.3812796473503113, -0.3750546872615814, -0.7501093745231628, -6.1253743171691895, -0.753221869468689, -1.680742859840393, -5.004878997802734, -0.9026212096214294, -0.5540226697921753, -0.42952316999435425, -0.2630051374435425, -0.4699855446815491, -0.31124868988990784, -0.32214242219924927, -0.526010274887085, -7.420168876647949, -0.5975974798202515, -0.5322352647781372, -0.4108482599258423, -0.5415726900100708, -0.5228977799415588, -0.5540226697921753, -0.19842103123664856, -0.275455117225647, -0.8030215501785278, -6.025774955749512, -0.8341464996337891, -5.328577518463135, -0.9586459398269653, -0.5384602546691895, -0.631834864616394, -0.3423736095428467, -0.5228977799415588, 0.07003095000982285, -0.3766109347343445, -7.8683671951293945, -0.6069349050521851, -0.4606480300426483, -0.4015107750892639, -0.4450856149196625, -0.5384602546691895, -0.5073353052139282, -0.5446852445602417, -0.7469968199729919, -5.901274681091309, -0.7314344644546509, -1.6433930397033691, -5.054678916931152, -0.9275211095809937, -0.5571351647377014, -0.43263569474220276, -0.497997909784317, -0.38750457763671875, -0.3812796473503113, -0.3688296675682068, -0.1991991549730301, -0.2489989548921585, -0.21009285748004913, -0.334592342376709, -0.28946128487586975, -0.5042228698730469, -7.270769119262695, -0.6162723898887634, -0.5353477597236633, -0.43263569474220276, -0.76878422498703, -0.36571723222732544, -0.2910175323486328, -0.5135602951049805, -0.4450856149196625, -0.15718059241771698, -0.25211143493652344, -0.8092465996742249, -5.851475715637207, -0.8528213500976562, -5.253877639770508, -0.9461960196495056, -0.5633600950241089, -0.6411723494529724, -0.6722971796989441, -0.43886062502861023, -0.3688296675682068, -0.40773576498031616, -0.23499277234077454, -0.25678014755249023, -0.25522392988204956, 0.0875386893749237, -0.3268111050128937, -7.619368076324463, -0.5944849848747253, -0.4699855446815491, -0.39528584480285645, -0.4575355648994446, -0.7936841249465942, -0.36260470747947693, -0.32214242219924927, -0.5011103749275208, -0.43886062502861023, -0.7345468997955322, -5.926175117492676, -0.7376593351364136, -1.6309430599212646, -4.83057975769043, -0.9150711297988892, -0.5633600950241089, -0.4264106750488281, -0.13150256872177124, -0.547797679901123, -0.44197314977645874, -0.32214242219924927, -0.275455117225647, -0.5104478597640991, -7.370368480682373, -0.610047459602356, -0.5228977799415588, -0.4232982397079468, -0.4357481896877289, -0.5322352647781372, -0.4606480300426483, -0.152511864900589, -0.23810525238513947, -0.7967966198921204, -5.901274681091309, -0.8216965198516846, -5.253877639770508, -0.9461960196495056, -0.5726975202560425, -0.6473972797393799, -0.2318802773952484, -0.5291228294372559, -0.43263569474220276, 0.09959957748651505, -0.3517110049724579, -7.818567276000977, -0.5758100152015686, -0.45442306995391846, -0.3968420624732971, -0.46687301993370056, -0.43886062502861023, -0.5166728496551514, -0.448198139667511, -0.7252094149589539, -6.025774955749512, -0.7252094149589539, -1.6309430599212646, -5.054678916931152, -0.9337460398674011, -0.5664726495742798, -0.3937295973300934, -0.37816718220710754, -0.7594468593597412, -0.3470422923564911, -0.6349473595619202, -0.3377048373222351, -0.26456141471862793, -0.4948854446411133, -7.370368480682373, -0.5882599949836731, -0.5166728496551514, -0.44197314977645874, -0.2785675823688507, -0.4450856149196625, -0.6162723898887634, -0.6722971796989441, -0.38283589482307434, -0.15406809747219086, -0.23966148495674133, -0.7843466997146606, -5.82657527923584, -0.8341464996337891, -5.129378795623779, -0.9524210095405579, -0.5633600950241089, -0.6411723494529724, -0.5011103749275208, -0.3750546872615814, -0.709646999835968, -0.35793599486351013, -0.6193848848342896, 0.08909493684768677, -0.334592342376709, -7.619368076324463, -0.5540226697921753, -0.45442306995391846, -0.3859483599662781, -0.4450856149196625, -0.2536676526069641, -0.4139607548713684, -0.6069349050521851, -0.6598471999168396, -0.37038594484329224, -0.7594468593597412, -5.851475715637207, -0.72832190990448, -1.6060431003570557, -4.755879878997803, -0.9150711297988892, -0.5540226697921753, -0.40773576498031616, -0.19530853629112244, -0.1307244449853897, -0.6069349050521851, -0.2925737798213959, -0.36260470747947693, -0.3890608847141266, -0.2738988399505615, -0.4730980098247528, -7.320569038391113, -0.5882599949836731, -0.5197853446006775, -0.42952316999435425, -0.4264106750488281, -0.29412999749183655, -0.31124868988990784, -0.15406809747219086, -0.33147984743118286, -0.7936841249465942, -6.000874996185303, -0.8341464996337891, -5.228977680206299, -0.9461960196495056, -0.4015107750892639, -0.22721153497695923, -0.21943031251430511, 0.02626160718500614, -0.12449947744607925, -0.5384602546691895, -0.23343650996685028, 0.1307244449853897, -0.305023729801178, -7.818567276000977, -0.7874591946601868, -0.23499277234077454, -0.38750457763671875, -0.4637605547904968, -0.7812341451644897, -0.4450856149196625, -0.4139607548713684, -0.27701133489608765, -0.24277397990226746, -0.7189845442771912, -9.561559677124023, -0.5415726900100708, -0.4606480300426483, -0.30657994747161865, -0.4637605547904968, -0.6847472190856934, -0.27701133489608765, -0.5042228698730469, -0.5664726495742798, -0.18908359110355377, -0.5415726900100708, -9.561559677124023, -0.3906170725822449, -0.325254887342453, -0.7936841249465942, -0.39528584480285645, -0.31124868988990784, -0.05719194561243057, -0.21476158499717712, -0.5446852445602417, -0.4637605547904968, -0.2707863450050354, -0.2318802773952484, -0.6224973797798157, -0.4948854446411133, -0.4575355648994446, -0.6940845847129822, -0.6660721898078918, -9.860358238220215, -0.32369863986968994, -0.384392112493515, -0.7252094149589539, -0.5228977799415588, -0.23499277234077454, -0.5011103749275208, -0.3501547574996948, -0.8279215097427368, -9.810558319091797, -0.8839462995529175, -9.262761116027832, -0.6256098747253418, -0.23810525238513947, -0.6660721898078918, -4.880379676818848, -0.7252094149589539, -1.5935932397842407, -4.681180477142334, -0.9026212096214294, -0.5415726900100708, -0.4015107750892639, -0.36571723222732544, -0.1945304423570633, -0.43263569474220276, -0.2738988399505615, -0.6256098747253418, -0.31902989745140076, -0.30191123485565186, -0.4730980098247528, -7.768767356872559, -0.5913724899291992, -0.5166728496551514, -0.38750457763671875, -0.5633600950241089, -0.43886062502861023, -0.305023729801178, -0.40773576498031616, -0.690972089767456, -0.36571723222732544, -0.16807429492473602, -0.2365490049123764, -0.7905716896057129, -5.751876354217529, -0.8403714299201965, -5.129378795623779, -0.9399710893630981, -0.5415726900100708, -0.6287223696708679, -0.5820350646972656, -0.22721153497695923, -0.3968420624732971, -0.2801238000392914, -0.6069349050521851, 0.10504642874002457, -0.3174736797809601, -7.718967914581299, -0.5415726900100708, -0.4513106048107147, -0.38750457763671875, -0.4357481896877289, -0.5726975202560425, -0.4730980098247528, -0.32214242219924927, -0.384392112493515, -0.6536222100257874, -0.3501547574996948, -0.7563343644142151, -5.9759745597839355, -0.7469968199729919, -1.6558430194854736, -4.83057975769043, -0.9212960600852966, -0.5633600950241089, -0.2287677824497223, -0.3906170725822449, -0.1159401386976242, -0.5135602951049805, -7.469968318939209, -0.690972089767456, -0.6256098747253418, -0.5726975202560425, -0.325254887342453, -0.16807429492473602, -0.4450856149196625, -0.5944849848747253, -0.550910234451294, -8.764762878417969, -0.6473972797393799, -0.3812796473503113, -0.41707324981689453, -0.5322352647781372, -0.7812341451644897, -9.31256103515625, -0.7220969200134277, -1.4255189895629883, -0.8403714299201965, -10.059557914733887, -0.5913724899291992, -0.5384602546691895, -0.4232982397079468, -0.35637974739074707, -0.1797461360692978, -0.14161816239356995, -0.8092465996742249, -9.611358642578125, -0.9212960600852966, -5.104478359222412, -0.8341464996337891, -4.8554792404174805, -0.9524210095405579, -0.4108482599258423, -0.17196489870548248, 0.15095561742782593, -0.33614858984947205, -8.216964721679688, -0.4357481896877289, -0.23499277234077454, -0.325254887342453, -0.43263569474220276, -0.4730980098247528, -0.36416095495224, -0.305023729801178, -0.6816346049308777, -9.461959838867188, -0.8092465996742249, -0.669184684753418, -0.5758100152015686, -0.30191123485565186, -0.1672961711883545, -0.44197314977645874, -0.5726975202560425, -0.30346745252609253, -0.753221869468689, -9.561559677124023, -0.6971970796585083, -0.45442306995391846, -0.3719421625137329, -0.5011103749275208, -0.7750091552734375, -10.856354713439941, -0.5415726900100708, -0.21943031251430511, -0.7625592947006226, -9.212960243225098, -0.7438843250274658, -1.506443738937378, -0.9088461399078369, -10.059557914733887, -0.6722971796989441, -0.7376593351364136, -0.2879050076007843, -0.669184684753418, -0.5228977799415588, -1.1827449798583984, -0.3750546872615814, -0.4606480300426483, -0.33614858984947205, -0.9399710893630981, -0.4015107750892639, -0.3174736797809601, -0.5042228698730469, -0.305023729801178, -0.6007099151611328, -0.4015107750892639, -0.41707324981689453, -0.7750091552734375, -10.059557914733887, -0.896396279335022, -4.905279159545898, -0.7314344644546509, -1.5749183893203735, -4.606480121612549, -0.9275211095809937, -0.5602476000785828, -0.40773576498031616, -0.15718059241771698, -0.4232982397079468, -0.18130235373973846, -0.547797679901123, -8.017765998840332, -0.7625592947006226, -0.669184684753418, -0.5820350646972656, -0.29879873991012573, -0.1945304423570633, -0.448198139667511, -0.5540226697921753, -0.5882599949836731, -9.063562393188477, -0.7781217694282532, -0.47932296991348267, -0.4264106750488281, -0.5384602546691895, -0.7874591946601868, -9.511759757995605, -0.7594468593597412, -1.4628689289093018, -0.8652713894844055, -10.159157752990723, -0.5944849848747253, -0.5446852445602417, -0.3890608847141266, -0.43886062502861023, -0.20853662490844727, -0.24433022737503052, -0.8777212500572205, -9.66115951538086, -0.9586459398269653, -5.004878997802734, -0.8777212500572205, -4.780779838562012, -0.9586459398269653, -0.4232982397079468, -0.30657994747161865, -0.11671825498342514, 0.12605571746826172, -0.36571723222732544, -8.266765594482422, -0.4606480300426483, -0.25989267230033875, -0.3517110049724579, -0.44197314977645874, -0.4699855446815491, -0.3672734498977661, -0.41707324981689453, -0.6816346049308777, -9.511759757995605, -0.8341464996337891, -0.6722971796989441, -0.5695850849151611, -0.2956862449645996, -0.1750773787498474, -0.43886062502861023, -0.5540226697921753, -0.3174736797809601, -0.7594468593597412, -9.710958480834961, -0.7469968199729919, -0.4855479598045349, -0.3750546872615814, -0.497997909784317, -0.7718967199325562, -10.856354713439941, -0.5633600950241089, -0.21631784737110138, -0.7625592947006226, -9.262761116027832, -0.7438843250274658, -1.5188937187194824, -0.9212960600852966, -10.059557914733887, -0.6878595948219299, -0.7376593351364136, -0.2910175323486328, -0.6567347049713135, -0.5322352647781372, -1.1702951192855835, -0.36260470747947693, -0.4357481896877289, -0.32836735248565674, -0.9461960196495056, -0.43263569474220276, -0.31124868988990784, -0.47932296991348267, -0.29879873991012573, -0.6038224697113037, -0.41707324981689453, -0.4108482599258423, -0.7750091552734375, -10.208956718444824, -0.9088461399078369, -4.8056793212890625, -0.7345468997955322, -1.5811433792114258, -4.58158016204834, -0.9337460398674011, -0.547797679901123, -0.2116491198539734, -0.22254280745983124, -0.43886062502861023, -0.5664726495742798, -0.29879873991012573, -0.29412999749183655, -0.4948854446411133, -7.967966556549072, -0.5882599949836731, -0.5166728496551514, -0.3859483599662781, -0.547797679901123, -0.1945304423570633, -0.2583364248275757, -0.7967966198921204, -5.876375198364258, -0.8777212500572205, -5.403277397155762, -0.9835458993911743, -0.5446852445602417, -0.6193848848342896, -0.3377048373222351, -0.18052423000335693, -0.4357481896877289, -0.5913724899291992, 0.1353931725025177, -0.354823499917984, -8.06756591796875, -0.5726975202560425, -0.4513106048107147, -0.3921733498573303, -0.4575355648994446, -0.5726975202560425, -0.7594468593597412, -5.951074600219727, -0.7967966198921204, -1.6184931993484497, -5.029778957366943, -0.8092465996742249, -1.0893704891204834, -0.4232982397079468, -0.4699855446815491, -0.40773576498031616, -0.48866045475006104, -0.547797679901123, -7.669167518615723, -0.5820350646972656, -0.526010274887085, -0.43263569474220276, -0.5602476000785828, -0.4139607548713684, -0.5820350646972656, -0.1991991549730301, -0.5664726495742798, -0.8403714299201965, -6.050674915313721, -0.7750091552734375, -1.680742859840393, -5.129378795623779, -0.9461960196495056, -0.4357481896877289, -0.32836735248565674, -0.35326725244522095, -0.4108482599258423, -7.718967914581299, -0.6007099151611328, -0.448198139667511, -0.5011103749275208, -0.3983983099460602, -0.5633600950241089, -0.42952316999435425, -0.547797679901123, -0.7812341451644897, -6.1253743171691895, -0.7843466997146606, -1.6433930397033691, -5.079578876495361, -0.9648709893226624, -1.1204952001571655, -0.43886062502861023, -0.12683382630348206, -0.20542412996292114, -0.4606480300426483, -0.22254280745983124, -0.5322352647781372, -7.669167518615723, -0.5882599949836731, -0.547797679901123, -0.448198139667511, -0.5540226697921753, -0.3174736797809601, -0.2116491198539734, -0.24433022737503052, -0.8279215097427368, -6.1253743171691895, -0.7843466997146606, -1.7056427001953125, -5.154278755187988, -0.9710959196090698, -0.45442306995391846, -0.3501547574996948, -0.11360576748847961, -0.21943031251430511, -0.35637974739074707, -7.768767356872559, -0.6162723898887634, -0.4513106048107147, -0.5104478597640991, -0.3983983099460602, -0.5758100152015686, -0.33147984743118286, -0.7376593351364136, -6.07557487487793, -0.7812341451644897, -1.680742859840393, -5.054678916931152, -0.9337460398674011, -0.5602476000785828, -0.4357481896877289, -0.12761196494102478, -0.43886062502861023, -0.33926108479499817, -0.4046232998371124, -0.7127594947814941, -0.29412999749183655, -0.275455117225647, -0.47621050477027893, -7.469968318939209, -0.6256098747253418, -0.5384602546691895, -0.4575355648994446, -0.3766109347343445, -0.4855479598045349, -0.4606480300426483, -0.37349840998649597, -0.36260470747947693, -0.6536222100257874, -0.3423736095428467, -0.16651804745197296, -0.22721153497695923, -0.7905716896057129, -5.901274681091309, -0.7718967199325562, -1.730542778968811, -5.004878997802734, -0.9586459398269653, -0.5228977799415588, -0.6162723898887634, -0.305023729801178, -0.42952316999435425, -0.34392979741096497, -0.40773576498031616, -0.6722971796989441, -0.29879873991012573, -7.619368076324463, -0.5726975202560425, -0.46687301993370056, -0.3937295973300934, -0.4637605547904968, -0.3688296675682068, -0.45442306995391846, -0.4015107750892639, -0.34081730246543884, -0.34081730246543884, -0.5882599949836731, -0.325254887342453, -0.7625592947006226, -5.951074600219727, -0.7501093745231628, -1.693192958831787, -4.905279159545898, -0.9461960196495056, -0.5633600950241089, -0.42952316999435425, -0.2707863450050354, -0.47621050477027893, -0.33926108479499817, -0.31124868988990784, -0.526010274887085, -7.469968318939209, -0.6131598949432373, -0.5540226697921753, -0.4450856149196625, -0.5197853446006775, -0.4264106750488281, -0.5789225697517395, -0.15095561742782593, -0.3128049373626709, -0.8092465996742249, -5.876375198364258, -0.76878422498703, -1.693192958831787, -5.079578876495361, -0.9710959196090698, -0.5633600950241089, -0.631834864616394, -0.3766109347343445, -0.4855479598045349, -0.35326725244522095, -7.718967914581299, -0.5758100152015686, -0.45442306995391846, -0.4046232998371124, -0.4575355648994446, -0.5104478597640991, -0.4232982397079468, -0.5540226697921753, -0.709646999835968, -5.82657527923584, -0.753221869468689, -1.6682929992675781, -5.029778957366943, -0.9524210095405579, -0.5726975202560425, -0.4357481896877289, -0.5415726900100708, -0.6224973797798157, -0.49177294969558716, -0.4637605547904968, -0.4637605547904968, -7.519768714904785, -0.5975974798202515, -0.5415726900100708, -0.4575355648994446, -0.36260470747947693, -0.5104478597640991, -0.46687301993370056, -0.10504642874002457, -0.4264106750488281, -0.7501093745231628, -5.951074600219727, -0.7438843250274658, -1.6682929992675781, -5.029778957366943, -0.9586459398269653, -0.6411723494529724, -0.36104846000671387, -0.5104478597640991, -0.3081361949443817, -7.669167518615723, -0.709646999835968, -0.18208047747612, -0.36260470747947693, -0.4730980098247528, -0.3688296675682068, -0.4046232998371124, -0.34392979741096497, -0.5166728496551514, -0.4450856149196625, -0.6878595948219299, -9.063562393188477, -0.7750091552734375, -0.6660721898078918, -0.21787409484386444, -0.35793599486351013, -0.172743022441864, -0.4046232998371124, -0.43886062502861023, -0.3812796473503113, -0.6007099151611328, -0.2879050076007843, -0.19063982367515564, -0.5633600950241089, -0.547797679901123, -0.5291228294372559, -9.063562393188477, -0.5602476000785828, -0.2738988399505615, -0.4357481896877289, -0.7158719897270203, -9.113361358642578, -0.7469968199729919, -1.4877686500549316, -0.8652713894844055, -9.910158157348633, -0.6971970796585083, -0.18052423000335693, -0.7252094149589539, -9.212960243225098, -0.9275211095809937, -4.681180477142334, -0.7625592947006226, -1.6184931993484497, -4.606480121612549, -0.9212960600852966, -0.5664726495742798, -0.41707324981689453, -0.45442306995391846, -0.4139607548713684, -0.6411723494529724, -0.5540226697921753, -0.43263569474220276, -0.4730980098247528, -7.967966556549072, -0.6224973797798157, -0.5322352647781372, -0.4264106750488281, -0.3423736095428467, -0.6131598949432373, -0.4232982397079468, -0.5944849848747253, -0.17896799743175507, -0.3672734498977661, -0.8279215097427368, -5.9759745597839355, -0.7812341451644897, -1.6558430194854736, -4.8554792404174805, -0.9461960196495056, -0.6598471999168396, -0.2318802773952484, -0.35637974739074707, -0.550910234451294, -0.3501547574996948, -7.818567276000977, -0.5758100152015686, -0.4699855446815491, -0.38750457763671875, -0.4232982397079468, -0.3423736095428467, -0.6162723898887634, -0.4264106750488281, -0.5975974798202515, -0.7501093745231628, -5.801675319671631, -0.7625592947006226, -1.6558430194854736, -4.979979038238525, -0.9461960196495056, -0.5664726495742798, -0.43263569474220276, -0.2023116499185562, -0.1875273436307907, -0.5882599949836731, -0.5322352647781372, -0.29879873991012573, -0.30191123485565186, -0.4730980098247528, -7.370368480682373, -0.6131598949432373, -0.5322352647781372, -0.4513106048107147, -0.3766109347343445, -0.448198139667511, -0.29724249243736267, -0.2505551874637604, -0.4730980098247528, -0.5322352647781372, -0.526010274887085, -0.1182745024561882, -0.25522392988204956, -0.7905716896057129, -5.876375198364258, -0.76878422498703, -1.6433930397033691, -4.979979038238525, -0.9275211095809937, -0.5228977799415588, -0.6069349050521851, -0.3096924424171448, -0.2240990698337555, -0.6069349050521851, -0.5104478597640991, -0.3003549575805664, -7.718967914581299, -0.5758100152015686, -0.4575355648994446, -0.3983983099460602, -0.4606480300426483, -0.3470422923564911, -0.43263569474220276, -0.25678014755249023, -0.2489989548921585, -0.4699855446815491, -0.5011103749275208, -0.5135602951049805, -0.7376593351364136, -6.000874996185303, -0.7469968199729919, -1.6682929992675781, -4.955079078674316, -0.9524210095405579, -0.5695850849151611, -0.42952316999435425, -0.275455117225647, -0.35326725244522095, -0.3750546872615814, -0.3672734498977661, -0.172743022441864, -0.28634876012802124, -0.4824354946613312, -7.469968318939209, -0.6131598949432373, -0.5384602546691895, -0.4357481896877289, -0.44197314977645874, -0.47621050477027893, -0.33147984743118286, -0.16573992371559143, -0.23810525238513947, -0.3812796473503113, -0.8279215097427368, -6.000874996185303, -0.76878422498703, -1.6558430194854736, -4.930179119110107, -0.9524210095405579, -0.4046232998371124, -0.334592342376709, -0.21631784737110138, -0.29412999749183655, -0.36571723222732544, -0.325254887342453, -7.669167518615723, -0.5726975202560425, -0.4699855446815491, -0.497997909784317, -0.3921733498573303, -0.4357481896877289, -0.47932296991348267, -0.31436118483543396, -0.7345468997955322, -5.876375198364258, -0.7781217694282532, -1.6682929992675781, -5.004878997802734, -0.9586459398269653, -0.5664726495742798, -0.44197314977645874, -0.2661176323890686, -0.33147984743118286, -0.2738988399505615, -0.10738079249858856, -0.43263569474220276, -0.21787409484386444, -0.33147984743118286, -0.4824354946613312, -7.420168876647949, -0.6162723898887634, -0.5291228294372559, -0.4575355648994446, -0.44197314977645874, -0.47621050477027893, -0.27701133489608765, -0.0750887393951416, -0.18363672494888306, -0.24433022737503052, -0.36416095495224, -0.8216965198516846, -6.025774955749512, -0.7750091552734375, -1.6682929992675781, -4.905279159545898, -0.9524210095405579, -0.43886062502861023, -0.34392979741096497, -0.2318802773952484, -0.29412999749183655, -0.2614488899707794, -0.08559340238571167, -0.3299235999584198, -7.768767356872559, -0.5695850849151611, -0.47621050477027893, -0.5042228698730469, -0.40773576498031616, -0.448198139667511, -0.49177294969558716, -0.2738988399505615, -0.05641382560133934, -0.7501093745231628, -5.9759745597839355, -0.7594468593597412, -1.6682929992675781, -4.930179119110107, -0.9586459398269653, -0.5540226697921753, -0.43886062502861023, -0.12138698995113373, -0.1898617148399353, -0.6567347049713135, -0.4450856149196625, -0.3096924424171448, -0.2879050076007843, -0.4730980098247528, -7.320569038391113, -0.6224973797798157, -0.526010274887085, -0.448198139667511, -0.43263569474220276, -0.4357481896877289, -0.610047459602356, -0.6007099151611328, -0.497997909784317, -0.11671825498342514, -0.23810525238513947, -0.7874591946601868, -5.82657527923584, -0.7438843250274658, -1.6433930397033691, -4.880379676818848, -0.9461960196495056, -0.5353477597236633, -0.6224973797798157, -0.22098657488822937, -0.2583364248275757, -0.6193848848342896, -0.3937295973300934, -0.3205861747264862, -7.619368076324463, -0.5602476000785828, -0.4606480300426483, -0.3968420624732971, -0.4637605547904968, -0.43886062502861023, -0.43263569474220276, -0.5944849848747253, -0.5820350646972656, -0.47932296991348267, -0.7189845442771912, -5.9759745597839355, -0.7469968199729919, -1.6682929992675781, -4.905279159545898, -0.9586459398269653, -0.5633600950241089, -0.43263569474220276, -0.1353931725025177, -0.6193848848342896, -0.38283589482307434, -0.1478431224822998, -0.5726975202560425, -0.34859853982925415, -0.2785675823688507, -0.4699855446815491, -7.320569038391113, -0.6256098747253418, -0.5322352647781372, -0.45442306995391846, -0.43263569474220276, -0.448198139667511, -0.2956862449645996, -0.24744272232055664, -0.4637605547904968, -0.41707324981689453, -0.1649617999792099, -0.2583364248275757, -0.8030215501785278, -5.851475715637207, -0.7594468593597412, -1.6433930397033691, -4.905279159545898, -0.9399710893630981, -0.5602476000785828, -0.6287223696708679, -0.21631784737110138, -0.6193848848342896, -0.3688296675682068, -0.172743022441864, -0.5291228294372559, -0.28479254245758057, -7.718967914581299, -0.5913724899291992, -0.46687301993370056, -0.3983983099460602, -0.4575355648994446, -0.44197314977645874, -0.45442306995391846, -0.2707863450050354, -0.2069803774356842, -0.4513106048107147, -0.4015107750892639, -0.7469968199729919, -6.025774955749512, -0.7438843250274658, -1.6433930397033691, -4.8554792404174805, -0.9524210095405579, -0.5726975202560425, -0.43263569474220276, -0.31124868988990784, -0.2692301273345947, -0.3423736095428467, -0.3890608847141266, -0.3921733498573303, -0.45442306995391846, -0.4606480300426483, -7.420168876647949, -0.6069349050521851, -0.5291228294372559, -0.448198139667511, -0.5042228698730469, -0.3812796473503113, -0.38750457763671875, -0.18208047747612, -0.5695850849151611, -0.7874591946601868, -6.000874996185303, -0.753221869468689, -1.6558430194854736, -4.930179119110107, -0.9461960196495056, -0.4232982397079468, -0.25211143493652344, -0.23499277234077454, -0.08286996185779572, -0.2801238000392914, -0.3205861747264862, -0.29879873991012573, -7.818567276000977, -0.7843466997146606, -0.23343650996685028, -0.3859483599662781, -0.4730980098247528, -0.7750091552734375, -0.45442306995391846, -0.5104478597640991, -0.334592342376709, -0.345486044883728, -0.6971970796585083, -9.362360954284668, -0.547797679901123, -0.448198139667511, -0.315917432308197, -0.46687301993370056, -0.6816346049308777, -0.2738988399505615, -0.5104478597640991, -0.5695850849151611, -0.19608667492866516, -0.5322352647781372, -9.511759757995605, -0.3937295973300934, -0.325254887342453, -0.8092465996742249, -0.39528584480285645, -0.31902989745140076, -0.05524664372205734, -0.21631784737110138, -0.5322352647781372, -0.4606480300426483, -0.2661176323890686, -0.24277397990226746, -0.6224973797798157, -0.48866045475006104, -0.4575355648994446, -0.6878595948219299, -0.6349473595619202, -9.810558319091797, -0.3268111050128937, -0.3921733498573303, -0.7345468997955322, -0.5353477597236633, -0.22565530240535736, -0.497997909784317, -0.35326725244522095, -0.8216965198516846, -9.66115951538086, -0.9026212096214294, -9.262761116027832, -0.6380597949028015, -0.23032401502132416, -0.6722971796989441, -4.8554792404174805, -0.72832190990448, -1.6433930397033691, -4.8056793212890625, -0.9088461399078369, -0.5415726900100708, -0.4046232998371124, -0.24277397990226746, -0.3470422923564911, -0.3205861747264862, -0.5322352647781372, -0.5664726495742798, -0.33614858984947205, -0.32369863986968994, -0.4637605547904968, -7.8683671951293945, -0.6038224697113037, -0.5197853446006775, -0.3983983099460602, -0.4637605547904968, -0.4513106048107147, -0.3096924424171448, -0.6256098747253418, -0.4606480300426483, -0.21943031251430511, -0.2801238000392914, -0.7967966198921204, -5.901274681091309, -0.7501093745231628, -1.6558430194854736, -4.955079078674316, -0.9275211095809937, -0.5446852445602417, -0.631834864616394, -0.4513106048107147, -0.3766109347343445, -0.2785675823688507, -0.547797679901123, -0.5789225697517395, -0.3174736797809601, -7.9181671142578125, -0.5695850849151611, -0.4606480300426483, -0.4015107750892639, -0.4637605547904968, -0.46687301993370056, -0.4357481896877289, -0.31436118483543396, -0.6038224697113037, -0.4575355648994446, -0.7501093745231628, -6.1004743576049805, -0.7563343644142151, -5.527776718139648, -0.9773209095001221, -0.4513106048107147, -0.33926108479499817, -0.19842103123664856, -0.25211143493652344, -0.44197314977645874, -0.5664726495742798, -0.384392112493515, 0.11671825498342514, -0.29724249243736267, -7.8683671951293945, -0.6380597949028015, -0.448198139667511, -0.5011103749275208, -0.4139607548713684, -0.7220969200134277, -0.4730980098247528, -0.26456141471862793, -0.5758100152015686, -0.4513106048107147, -0.7501093745231628, -6.15027379989624, -0.76878422498703, -1.680742859840393, -4.979979038238525, -0.9337460398674011, -0.550910234451294, -0.4264106750488281, -0.23499277234077454, -0.24588647484779358, -0.45442306995391846, -0.5664726495742798, -0.3766109347343445, -0.39528584480285645, -0.34392979741096497, -0.2505551874637604, -0.35637974739074707, -7.420168876647949, -0.5882599949836731, -0.5322352647781372, -0.4730980098247528, -0.7065345048904419, -0.4606480300426483, -0.2536676526069641, -0.6007099151611328, -0.4450856149196625, -0.22565530240535736, -0.49177294969558716, -0.8216965198516846, -5.951074600219727, -0.7750091552734375, -1.6558430194854736, -4.930179119110107, -0.9399710893630981, -0.5726975202560425, -0.43886062502861023, -0.24588647484779358, -0.36416095495224, -0.24433022737503052, -0.753221869468689, -0.5571351647377014, -0.33614858984947205, -0.305023729801178, -0.4855479598045349, -7.469968318939209, -0.631834864616394, -0.5540226697921753, -0.4513106048107147, -0.4637605547904968, -0.44197314977645874, -0.2925737798213959, -0.76878422498703, -0.4357481896877289, -0.1921960562467575, -0.28479254245758057, -0.8216965198516846, -5.901274681091309, -0.7781217694282532, -1.718092679977417, -5.079578876495361, -0.9524210095405579, -0.4450856149196625, -0.35637974739074707, -0.23810525238513947, -0.23499277234077454, -0.6536222100257874, -0.5415726900100708, -0.37349840998649597, 0.1206088736653328, -0.2707863450050354, -7.768767356872559, -0.5633600950241089, -0.4606480300426483, -0.5011103749275208, -0.4015107750892639, -0.6971970796585083, -0.46687301993370056, -0.25678014755249023, -0.7469968199729919, -0.4357481896877289, -0.7407718896865845, -6.000874996185303, -0.7718967199325562, -1.730542778968811, -5.029778957366943, -0.9399710893630981, -0.5633600950241089, -0.43886062502861023, -0.25678014755249023, -0.2287677824497223, -0.6629596948623657, -0.5291228294372559, -0.3766109347343445, -0.39528584480285645, -0.3205861747264862, -0.24277397990226746, -0.36416095495224, -7.370368480682373, -0.6038224697113037, -0.5540226697921753, -0.4699855446815491, -0.709646999835968, -0.4606480300426483, -0.24744272232055664, -0.72832190990448, -0.43263569474220276, -0.1991991549730301, -0.49177294969558716, -0.8341464996337891, -5.926175117492676, -0.7718967199325562, -1.693192958831787, -4.955079078674316, -0.9337460398674011, -0.5291228294372559, -0.6131598949432373, -0.45442306995391846, -0.384392112493515, -0.25522392988204956, -0.7189845442771912, -0.547797679901123, -0.32369863986968994, -7.818567276000977, -0.5820350646972656, -0.4575355648994446, -0.40773576498031616, -0.4699855446815491, -0.4730980098247528, -0.4357481896877289, -0.3003549575805664, -0.7376593351364136, -0.44197314977645874, -0.753221869468689, -6.07557487487793, -0.7501093745231628, -1.7056427001953125, -5.029778957366943, -0.9337460398674011, -0.5602476000785828, -0.43886062502861023, -0.30346745252609253, -0.3096924424171448, -0.315917432308197, -0.33614858984947205, -0.275455117225647, -0.4948854446411133, -7.420168876647949, -0.6193848848342896, -0.5322352647781372, -0.44197314977645874, -0.6069349050521851, -0.4046232998371124, -0.39528584480285645, -0.15173372626304626, -0.25522392988204956, -0.7967966198921204, -5.951074600219727, -0.7594468593597412, -1.7056427001953125, -4.979979038238525, -0.9461960196495056, -0.5446852445602417, -0.631834864616394, -0.43263569474220276, -0.30346745252609253, -0.325254887342453, 0.16184931993484497, -0.32836735248565674, -5.751876354217529, -1.6309430599212646, -0.547797679901123, -0.19297417998313904, -0.5726975202560425, -0.6007099151611328, -0.31436118483543396, -0.6411723494529724, -6.922171115875244, -0.5633600950241089, -0.3921733498573303, -0.7189845442771912, -8.216964721679688, -1.1329452991485596, -0.5726975202560425, -0.5197853446006775, -0.41707324981689453, -0.45442306995391846, -0.6224973797798157, -0.4139607548713684, -0.3937295973300934, -0.7967966198921204, -5.926175117492676, -0.7718967199325562, -1.730542778968811, -4.955079078674316, -0.9337460398674011, -0.5540226697921753, -0.42018571496009827, -0.10738079249858856, -0.3470422923564911, -0.36571723222732544, -0.2879050076007843, -0.25678014755249023, -0.39528584480285645, -5.82657527923584, -0.5664726495742798, -0.5104478597640991, -0.4575355648994446, -0.33147984743118286, -0.34859853982925415, 0.06730753183364868, -0.1875273436307907, -0.325254887342453, -0.7905716896057129, -5.851475715637207, -0.7407718896865845, -1.6682929992675781, -4.955079078674316, -0.9399710893630981, -0.4046232998371124, -0.3299235999584198, -0.05991537123918533, -0.2661176323890686, 0.15173372626304626, -0.3174736797809601, -5.702075958251953, -0.5446852445602417, -0.43263569474220276, -0.497997909784317, -0.41707324981689453, -0.35793599486351013, -0.3128049373626709, 0.07859029620885849, -0.7501093745231628, -5.82657527923584, -0.7594468593597412, -1.6433930397033691, -4.979979038238525, -0.9337460398674011, -0.5633600950241089, -0.42952316999435425, -0.3890608847141266, -0.3937295973300934, -0.3330360949039459, -0.28168004751205444, -0.2707863450050354, -0.4232982397079468, -5.776775360107422, -0.6162723898887634, -0.5353477597236633, -0.46687301993370056, -0.690972089767456, -0.3672734498977661, -0.526010274887085, -0.19375228881835938, -0.2630051374435425, -0.8216965198516846, -5.851475715637207, -0.7594468593597412, -1.693192958831787, -5.004878997802734, -0.9399710893630981, -0.5415726900100708, -0.6287223696708679, -0.4699855446815491, -0.4046232998371124, 0.07314344495534897, -0.37038594484329224, -5.776775360107422, -0.5944849848747253, -0.43263569474220276, -0.3906170725822449, -0.49177294969558716, -0.7003095149993896, -0.37816718220710754, -0.5197853446006775, -0.7750091552734375, -5.776775360107422, -0.7563343644142151, -1.680742859840393, -5.054678916931152, -0.9337460398674011, -0.5602476000785828, -0.42952316999435425, -0.3330360949039459, -0.08792775124311447, -0.34392979741096497, -0.3470422923564911, -0.3750546872615814, -0.28479254245758057, -0.4046232998371124, -5.726975917816162, -0.6038224697113037, -0.5228977799415588, -0.48866045475006104, -0.6816346049308777, -0.36416095495224, -0.2412177473306656, -0.35637974739074707, -0.4513106048107147, -0.19297417998313904, -0.4108482599258423, -0.8341464996337891, -6.07557487487793, -0.76878422498703, -1.6682929992675781, -4.930179119110107, -0.9399710893630981, -0.547797679901123, -0.6380597949028015, -0.4357481896877289, -0.11983074247837067, -0.354823499917984, 0.13617131114006042, -0.3517110049724579, -5.751876354217529, -0.547797679901123, -0.42952316999435425, -0.3937295973300934, -0.47621050477027893, -0.7127594947814941, -0.3968420624732971, -0.23499277234077454, -0.3470422923564911, -0.43263569474220276, -0.76878422498703, -6.000874996185303, -0.76878422498703, -1.693192958831787, -5.004878997802734, -0.9275211095809937, -0.5571351647377014, -0.42018571496009827, -0.2692301273345947, -0.4606480300426483, -0.3423736095428467, -0.28479254245758057, -0.2661176323890686, -0.4264106750488281, -5.776775360107422, -0.610047459602356, -0.5197853446006775, -0.47932296991348267, -0.7594468593597412, -0.1252775937318802, -0.526010274887085, -0.19608667492866516, -0.26456141471862793, -0.8279215097427368, -5.851475715637207, -0.7501093745231628, -1.7056427001953125, -5.029778957366943, -0.9150711297988892, -0.547797679901123, -0.6224973797798157, -0.2489989548921585, -0.4855479598045349, 0.07080908119678497, -0.36571723222732544, -5.726975917816162, -0.5571351647377014, -0.4357481896877289, -0.3921733498573303, -0.47621050477027893, -0.7065345048904419, -0.12994633615016937, -0.5135602951049805, -0.76878422498703, -5.726975917816162, -0.8154715299606323, -5.278777599334717, -0.8216965198516846, -0.7625592947006226, -0.4824354946613312, -0.31124868988990784, -0.4824354946613312, -0.5446852445602417, -0.4575355648994446, -0.24277397990226746, -0.4015107750892639, -7.370368480682373, -0.45442306995391846, -0.15640246868133545, -0.3859483599662781, -0.15562434494495392, -0.7127594947814941, -8.565564155578613, -0.1844148337841034, -0.4108482599258423, -0.4046232998371124, -0.3766109347343445, -0.24744272232055664, -0.31436118483543396, -0.5540226697921753, -0.13461506366729736, -0.15718059241771698, -0.4264106750488281, -0.5042228698730469, -0.09726522117853165, -0.14939936995506287, -0.4108482599258423, -0.4264106750488281, -0.384392112493515, -0.32214242219924927, -0.7750091552734375, -9.511759757995605, -0.26456141471862793, -0.5104478597640991, -0.4637605547904968, -0.40773576498031616, -0.25522392988204956, -0.2956862449645996, -0.5633600950241089, -0.15718059241771698, -0.1649617999792099, -0.2879050076007843, -0.36416095495224, 0.07042001187801361, -0.17429926991462708, -0.16107121109962463, -0.2832363247871399, -0.35326725244522095, 0.09882146120071411, -0.41707324981689453, -0.3096924424171448, -0.7594468593597412, -9.710958480834961, -0.29879873991012573, -0.526010274887085, -0.4730980098247528, -0.4108482599258423, -0.24588647484779358, -0.2925737798213959, -0.550910234451294, -0.15562434494495392, -0.16573992371559143, -0.42018571496009827, -0.4513106048107147, -0.13461506366729736, -0.17196489870548248, -0.42018571496009827, -0.43263569474220276, -0.36416095495224, -0.275455117225647, -0.7563343644142151, -9.910158157348633, -0.2785675823688507, -0.5135602951049805, -0.4824354946613312, -0.40773576498031616, -0.24744272232055664, -0.2879050076007843, -0.547797679901123, -0.152511864900589, -0.17118680477142334, -0.41707324981689453, 0.03832249343395233, -0.3921733498573303, -0.3470422923564911, -0.3859483599662781, -0.3517110049724579, -0.09337460249662399, -0.15718059241771698, -0.4232982397079468, 0.04979978874325752, -0.35637974739074707, -0.3377048373222351, -0.3594922721385956, -0.35637974739074707, -0.41707324981689453, -0.3268111050128937, -0.7407718896865845, -9.66115951538086, -0.2630051374435425, -0.526010274887085, -0.47621050477027893, -0.4046232998371124, -0.24433022737503052, -0.28634876012802124, -0.526010274887085, -0.14628688991069794, -0.17896799743175507, -0.4232982397079468, -0.3470422923564911, -0.3906170725822449, -0.3766109347343445, -0.3937295973300934, -0.4046232998371124, -0.08559340238571167, -0.14939936995506287, -0.4450856149196625, -0.3470422923564911, -0.3859483599662781, -0.37349840998649597, -0.3812796473503113, -0.38283589482307434, -0.4450856149196625, -0.33926108479499817, -0.7438843250274658, -9.810558319091797, -0.305023729801178, -0.5446852445602417, -0.48866045475006104, -0.4046232998371124, -0.2505551874637604, -0.28479254245758057, -0.5415726900100708, -0.15328997373580933, -0.17040865123271942, -0.5166728496551514, -0.5384602546691895, -0.5415726900100708, -0.1579587161540985, -0.1649617999792099, -0.5384602546691895, -0.526010274887085, -0.5228977799415588, -0.41707324981689453, -0.315917432308197, -0.7656717896461487, -10.009757995605469, -0.2956862449645996, -0.5322352647781372, -0.4855479598045349, -0.4015107750892639, -0.25522392988204956, -0.29412999749183655, -0.550910234451294, -0.1579587161540985, -0.1649617999792099, -0.669184684753418, -0.3688296675682068, -0.5322352647781372, -0.1478431224822998, -0.1968647986650467, -0.6847472190856934, -0.37349840998649597, -0.5446852445602417, -0.3937295973300934, -0.32836735248565674, -0.7781217694282532, -10.109357833862305, -0.3003549575805664, -0.5384602546691895, -0.48866045475006104, -0.4046232998371124, -0.2583364248275757, -0.29724249243736267, -0.5540226697921753, -0.15328997373580933, -0.16418367624282837, -0.6567347049713135, -0.3797234296798706, -0.22565530240535736, -0.345486044883728, -0.43886062502861023, -0.13928379118442535, -0.18208047747612, -0.6940845847129822, -0.35326725244522095, -0.23810525238513947, -0.36416095495224, -0.42952316999435425, -0.5011103749275208, -0.34859853982925415, -0.7594468593597412, -9.95995807647705, -0.29879873991012573, -0.5322352647781372, -0.497997909784317, -0.4046232998371124, -0.2536676526069641, -0.28634876012802124, -0.5322352647781372, -0.15873683989048004, -0.17585550248622894, -0.8154715299606323, -0.35637974739074707, -0.2661176323890686, -0.5073353052139282, -0.4264106750488281, -0.13850566744804382, -0.1921960562467575, -0.7812341451644897, -0.3377048373222351, -0.305023729801178, -0.5073353052139282, -0.42018571496009827, -0.384392112493515, -0.31124868988990784, -0.7501093745231628, -10.059557914733887, -0.29412999749183655, -0.5353477597236633, -0.497997909784317, -0.4046232998371124, -0.2505551874637604, -0.28168004751205444, -0.5384602546691895, -0.15951494872570038, -0.16807429492473602, -0.40773576498031616, -0.5197853446006775, -0.45442306995391846, -0.13617131114006042, -0.19375228881835938, -0.3906170725822449, -0.5011103749275208, -0.44197314977645874, -0.3812796473503113, -0.2832363247871399, -0.7718967199325562, -10.208956718444824, -0.30346745252609253, -0.5540226697921753, -0.497997909784317, -0.40773576498031616, -0.25211143493652344, -0.28168004751205444, -0.5540226697921753, -0.15718059241771698, -0.16573992371559143, -0.2630051374435425, -0.43263569474220276, -0.6162723898887634, -0.669184684753418, -0.3672734498977661, -0.12916821241378784, -0.1968647986650467, -0.25211143493652344, -0.42018571496009827, -0.5571351647377014, -0.6349473595619202, -0.35326725244522095, -0.3983983099460602, -0.28634876012802124, -0.7189845442771912, -9.910158157348633, -0.28168004751205444, -0.5166728496551514, -0.47932296991348267, -0.40773576498031616, -0.24744272232055664, -0.2801238000392914, -0.5197853446006775, -0.15173372626304626, -0.16418367624282837, -0.4139607548713684, -0.315917432308197, -0.2956862449645996, -0.1478431224822998, -0.14706499874591827, -0.4108482599258423, -0.3081361949443817, -0.28946128487586975, -0.4513106048107147, -0.3081361949443817, -0.76878422498703, -10.308557510375977, -0.29412999749183655, -0.5633600950241089, -0.497997909784317, -0.40773576498031616, -0.2505551874637604, -0.28479254245758057, -0.5446852445602417, -0.1579587161540985, -0.17429926991462708, -0.49177294969558716, -0.40773576498031616, -0.2832363247871399, -0.38750457763671875, -0.6442848443984985, -0.34392979741096497, -0.13461506366729736, -0.2023116499185562, -0.5571351647377014, -0.448198139667511, -0.30657994747161865, -0.37816718220710754, -0.6380597949028015, -0.3423736095428467, -0.44197314977645874, -0.3517110049724579, -0.7376593351364136, -10.109357833862305, -0.29724249243736267, -0.5540226697921753, -0.49177294969558716, -0.4015107750892639, -0.2614488899707794, -0.28168004751205444, -0.5384602546691895, -0.1579587161540985, -0.16573992371559143, -0.32836735248565674, -0.12605571746826172, -0.4948854446411133, -10.358356475830078, -0.24277397990226746, -0.5415726900100708, -0.4855479598045349, -0.3983983099460602, -0.25522392988204956, -0.2785675823688507, -0.5664726495742798, -0.16184931993484497, -0.17818987369537354, -0.3501547574996948, -0.12683382630348206, -0.5104478597640991, -10.358356475830078, -0.2318802773952484, -0.547797679901123, -0.49177294969558716, -0.3983983099460602, -0.26767387986183167, -0.2801238000392914, -0.5789225697517395, -0.16651804745197296, -0.172743022441864, -0.5197853446006775, -0.16184931993484497, -0.16963054239749908, -0.5353477597236633, -0.4108482599258423, -0.29724249243736267, -0.8154715299606323, -10.457955360412598, -0.26456141471862793, -0.5695850849151611, -0.5073353052139282, -0.40773576498031616, -0.27234262228012085, -0.2832363247871399, -0.5695850849151611, -0.16807429492473602, -0.19297417998313904, -0.5322352647781372, -0.40773576498031616, -0.547797679901123, -0.18519297242164612, -0.547797679901123, -10.457955360412598, -0.2614488899707794, -0.5571351647377014, -0.4948854446411133, -0.4046232998371124, -0.2692301273345947, -0.2832363247871399, -0.5726975202560425, -0.16651804745197296, -0.19141794741153717, -0.5228977799415588, -0.28479254245758057, -0.1921960562467575, -0.5353477597236633, -10.457955360412598, -0.23810525238513947, -0.550910234451294, -0.497997909784317, -0.4015107750892639, -0.2738988399505615, -0.27701133489608765, -0.5851475596427917, -0.1672961711883545, -0.18285861611366272, -0.3205861747264862, -0.46687301993370056, -0.4015107750892639, -0.35793599486351013, -0.3517110049724579, -0.6162723898887634, -0.35326725244522095, -0.15095561742782593, -0.21943031251430511, -0.3688296675682068, -0.4637605547904968, -0.3812796473503113, -0.32836735248565674, -0.34392979741096497, -0.5913724899291992, -0.3517110049724579, -0.3983983099460602, -0.32369863986968994, -0.7750091552734375, -10.457955360412598, -0.27234262228012085, -0.550910234451294, -0.4948854446411133, -0.4046232998371124, -0.2583364248275757, -0.2832363247871399, -0.5602476000785828, -0.17196489870548248, -0.18908359110355377, -0.4824354946613312, -0.384392112493515, -0.5571351647377014, -0.14628688991069794, -0.16340555250644684, -0.5197853446006775, -0.3906170725822449, -0.5197853446006775, -0.42018571496009827, -0.31124868988990784, -0.7967966198921204, -10.358356475830078, -0.2785675823688507, -0.5571351647377014, -0.5073353052139282, -0.4046232998371124, -0.25989267230033875, -0.28634876012802124, -0.5664726495742798, -0.1626274436712265, -0.18285861611366272, -0.3890608847141266, -0.48866045475006104, -0.47621050477027893, -0.09726522117853165, -0.18908359110355377, -0.4046232998371124, -0.47932296991348267, -0.47621050477027893, -0.37816718220710754, -0.33147984743118286, -0.7718967199325562, -10.358356475830078, -0.31124868988990784, -0.5633600950241089, -0.5042228698730469, -0.3983983099460602, -0.2583364248275757, -0.28168004751205444, -0.5633600950241089, -0.15873683989048004, -0.19141794741153717, -0.38750457763671875, -0.5789225697517395, -0.4108482599258423, -0.6380597949028015, -0.14395250380039215, -0.20853662490844727, -0.4108482599258423, -0.5789225697517395, -0.4232982397079468, -0.6038224697113037, -0.44197314977645874, -0.37349840998649597, -0.7874591946601868, -10.258757591247559, -0.2879050076007843, -0.5540226697921753, -0.5073353052139282, -0.4046232998371124, -0.2630051374435425, -0.2879050076007843, -0.550910234451294, -0.1548462212085724, -0.20386788249015808, -0.38750457763671875, -0.42018571496009827, -0.3174736797809601, -0.23810525238513947, -0.4513106048107147, -0.497997909784317, -0.5197853446006775, -0.21476158499717712, -8.963961601257324, -0.2287677824497223, -0.42018571496009827, -0.4855479598045349, -0.2630051374435425, -0.25522392988204956, -0.4699855446815491, -0.5384602546691895, -0.5384602546691895, -0.37816718220710754, -0.325254887342453, -0.8030215501785278, -9.760759353637695, -0.3003549575805664, -0.5540226697921753, -0.5011103749275208, -0.4015107750892639, -0.2489989548921585, -0.2785675823688507, -0.550910234451294, -0.1501774787902832, -0.1921960562467575, -0.3750546872615814, -0.4637605547904968, -0.32369863986968994, -0.13228070735931396, -0.18674920499324799, -0.38283589482307434, -0.45442306995391846, -0.32836735248565674, -0.48866045475006104, -0.3299235999584198, -0.7781217694282532, -10.159157752990723, -0.30657994747161865, -0.5664726495742798, -0.5042228698730469, -0.3968420624732971, -0.24588647484779358, -0.2801238000392914, -0.5633600950241089, -0.16418367624282837, -0.1844148337841034, -0.384392112493515, -0.4575355648994446, -0.28168004751205444, -0.09065117686986923, -0.1548462212085724, -0.20386788249015808, -0.39528584480285645, -0.4637605547904968, -0.27234262228012085, -0.08131372183561325, -0.38283589482307434, -0.315917432308197, -0.76878422498703, -10.208956718444824, -0.28168004751205444, -0.5540226697921753, -0.5042228698730469, -0.4015107750892639, -0.2583364248275757, -0.28479254245758057, -0.5571351647377014, -0.1626274436712265, -0.177411749958992, -0.3937295973300934, -0.4264106750488281, -0.5882599949836731, -0.5789225697517395, -0.4948854446411133, -0.1945304423570633, -9.013761520385742, -0.21943031251430511, -0.4046232998371124, -0.42018571496009827, -0.5913724899291992, -0.550910234451294, -0.4606480300426483, -0.34392979741096497, -0.3205861747264862, -0.8216965198516846, -9.810558319091797, -0.28946128487586975, -0.5384602546691895, -0.5042228698730469, -0.41707324981689453, -0.25678014755249023, -0.2879050076007843, -0.547797679901123, -0.15562434494495392, -0.1945304423570633, -0.3968420624732971, -0.4357481896877289, -0.275455117225647, -0.25211143493652344, -0.46687301993370056, -0.4264106750488281, -0.23499277234077454, -9.461959838867188, -0.25522392988204956, -0.4015107750892639, -0.4513106048107147, -0.29724249243736267, -0.22565530240535736, -0.4575355648994446, -0.4357481896877289, -0.4606480300426483, -0.3517110049724579, -0.8030215501785278, -9.910158157348633, -0.2832363247871399, -0.5758100152015686, -0.5104478597640991, -0.4046232998371124, -0.24588647484779358, -0.2785675823688507, -0.547797679901123, -0.152511864900589, -0.19842103123664856, -0.4699855446815491, -0.34392979741096497, -0.36104846000671387, -0.15328997373580933, -0.448198139667511, -0.6754096746444702, -0.4015107750892639, -10.408156394958496, -0.3081361949443817, -0.5695850849151611, -0.5166728496551514, -0.4046232998371124, -0.24744272232055664, -0.2832363247871399, -0.5695850849151611, -0.17196489870548248, -0.19530853629112244, -0.40773576498031616, -0.43263569474220276, -0.31124868988990784, -0.6287223696708679, -0.43886062502861023, -0.2583364248275757, -9.31256103515625, -0.23343650996685028, -0.4606480300426483, -0.448198139667511, -0.29879873991012573, -0.6131598949432373, -0.45442306995391846, -0.4046232998371124, -0.354823499917984, -0.8279215097427368, -9.95995807647705, -0.31902989745140076, -0.5602476000785828, -0.5104478597640991, -0.3983983099460602, -0.25522392988204956, -0.2801238000392914, -0.550910234451294, -0.1602930873632431, -0.1991991549730301, -0.7003095149993896, -0.44197314977645874, -0.2505551874637604, -0.5882599949836731, -0.4450856149196625, -0.23966148495674133, -9.461959838867188, -0.2365490049123764, -0.7469968199729919, -0.46687301993370056, -0.25522392988204956, -0.6162723898887634, -0.45442306995391846, -0.40773576498031616, -0.35793599486351013, -0.8092465996742249, -9.910158157348633, -0.3003549575805664, -0.5602476000785828, -0.5073353052139282, -0.3937295973300934, -0.25522392988204956, -0.2832363247871399, -0.5415726900100708, -0.16418367624282837, -0.19063982367515564, -0.4357481896877289, -0.43263569474220276, -0.2801238000392914, -0.7874591946601868, -0.43263569474220276, -0.12916821241378784, -0.21787409484386444, -0.4730980098247528, -0.44197314977645874, -0.28479254245758057, -0.7563343644142151, -0.43886062502861023, -0.4108482599258423, -0.34081730246543884, -0.7345468997955322, -10.059557914733887, -0.29879873991012573, -0.5602476000785828, -0.5104478597640991, -0.39528584480285645, -0.25678014755249023, -0.28479254245758057, -0.5415726900100708, -0.1626274436712265, -0.18830546736717224, -0.690972089767456, -0.4513106048107147, -0.24433022737503052, -0.76878422498703, -0.43263569474220276, -0.23499277234077454, -9.063562393188477, -0.23343650996685028, -0.7594468593597412, -0.4699855446815491, -0.2489989548921585, -0.7718967199325562, -0.4450856149196625, -0.4139607548713684, -0.3423736095428467, -0.7905716896057129, -9.810558319091797, -0.305023729801178, -0.5540226697921753, -0.5135602951049805, -0.39528584480285645, -0.25989267230033875, -0.2879050076007843, -0.5446852445602417, -0.16340555250644684, -0.19375228881835938, -0.6442848443984985, -0.3750546872615814, -0.36104846000671387, -0.12839007377624512, -0.1750773787498474, -0.6536222100257874, -0.39528584480285645, -0.3750546872615814, -0.3906170725822449, -0.3081361949443817, -0.7656717896461487, -10.159157752990723, -0.28946128487586975, -0.5571351647377014, -0.5073353052139282, -0.3968420624732971, -0.26456141471862793, -0.28634876012802124, -0.5602476000785828, -0.1579587161540985, -0.1875273436307907, -0.6660721898078918, -0.13383693993091583, -0.550910234451294, -0.16184931993484497, -0.17118680477142334, -0.669184684753418, -0.1058245599269867, -0.526010274887085, -0.40773576498031616, -0.3174736797809601, -0.7874591946601868, -10.308557510375977, -0.5695850849151611, -0.02344091795384884, -0.6660721898078918, -4.20808219909668, -0.8154715299606323, -4.108482360839844, -0.7625592947006226, -0.7563343644142151, -0.43886062502861023, -0.37816718220710754, -0.37038594484329224, -0.22565530240535736, -0.2505551874637604, -0.5166728496551514, -0.4513106048107147, -0.017313208431005478, -0.22565530240535736, -0.015659699216485023, -0.008218910545110703, -0.4232982397079468, -0.22254280745983124, -0.2956862449645996, -0.3268111050128937, -8.216964721679688, -0.7718967199325562, -0.669184684753418, -0.5820350646972656, -0.42018571496009827, -0.42952316999435425, -0.7220969200134277, -0.76878422498703, -9.611358642578125, -0.6131598949432373, -0.5726975202560425, -0.4232982397079468, -0.21787409484386444, -0.27234262228012085, -0.9337460398674011, -10.955955505371094, -0.6629596948623657, -0.4730980098247528, -0.8528213500976562, -9.362360954284668, -0.6940845847129822, -1.5437934398651123, -0.9337460398674011, -10.159157752990723, -0.709646999835968, -0.3330360949039459, -0.8403714299201965, -9.561559677124023, -0.9461960196495056, -4.706079959869385, -0.8590463399887085, -4.755879878997803, -0.9026212096214294, -0.5602476000785828, -0.30657994747161865, 0.14317438006401062, -0.2069803774356842, -0.3937295973300934, -0.4855479598045349, -8.465965270996094, -0.5758100152015686, -0.3797234296798706, -0.33614858984947205, -0.6878595948219299, -0.15718059241771698, -0.3205861747264862, -0.42952316999435425, -0.4855479598045349, -0.2116491198539734, -0.8714963793754578, -0.4637605547904968, -0.4606480300426483, -0.7003095149993896, -9.910158157348633, -0.8403714299201965, -0.7781217694282532, -0.42952316999435425, -0.5633600950241089, -0.40773576498031616, -0.8030215501785278, -9.810558319091797, -0.9648709893226624, -0.5851475596427917, -10.756754875183105, -0.6754096746444702, -1.0022207498550415, -9.710958480834961, -0.9461960196495056, -9.41215991973877, -0.7469968199729919, -0.5011103749275208, -0.36571723222732544, -0.7781217694282532, -0.6785221695899963, -0.3937295973300934, -0.753221869468689, -9.561559677124023, -0.4357481896877289, -0.40773576498031616, -0.5384602546691895, -0.5446852445602417, -9.810558319091797, -0.5944849848747253, -0.76878422498703, -0.7314344644546509, -9.760759353637695, -0.5695850849151611, -0.631834864616394, -0.5104478597640991, -0.7563343644142151, -0.5291228294372559, -0.5166728496551514, -0.8341464996337891, -0.4139607548713684, -0.7967966198921204, -10.258757591247559, -0.5415726900100708, -0.5913724899291992, -0.6380597949028015, -0.42952316999435425, -0.5228977799415588, -0.4606480300426483, -0.47621050477027893, -0.3750546872615814, -0.28479254245758057, -0.5135602951049805, -0.6162723898887634, -10.208956718444824, -0.526010274887085, -0.5228977799415588, -0.6380597949028015, -0.8590463399887085, -9.810558319091797, -0.896396279335022, -9.710958480834961, -0.6069349050521851, -0.5166728496551514, -0.6847472190856934, -9.262761116027832, -0.7812341451644897, -0.6754096746444702, -9.511759757995605, -1.5437934398651123, -0.4450856149196625, -0.3812796473503113, -0.3983983099460602, -0.30346745252609253, -0.35637974739074707, -0.2240990698337555, -0.32369863986968994, -10.557555198669434, -2.527339458465576, -0.7781217694282532, -9.95995807647705, -2.4899895191192627, -0.5633600950241089, -0.46687301993370056, -0.5851475596427917, -0.2692301273345947, -0.4575355648994446, -0.37816718220710754, -0.24433022737503052, -0.4730980098247528, -0.3330360949039459, -0.43263569474220276, -0.12449947744607925, -0.2832363247871399, -0.4824354946613312, -0.4015107750892639, -0.3812796473503113, -9.611358642578125, -2.527339458465576, -0.1206088736653328, -0.8714963793754578, -10.706954956054688, -2.763888359069824, -0.896396279335022, -9.910158157348633, -2.3530399799346924, -0.7003095149993896, -0.6816346049308777, -0.5135602951049805, -0.2630051374435425, -0.18597108125686646, -0.6162723898887634, -0.9648709893226624, -0.38750457763671875, -0.5228977799415588, -0.6785221695899963, -0.8714963793754578, -10.607355117797852, -1.2449947595596313, -8.764762878417969, -0.3128049373626709, -0.7003095149993896, -9.262761116027832, -0.5664726495742798, -0.610047459602356, -0.7220969200134277, -0.6131598949432373, -0.4606480300426483, -0.709646999835968, -11.105353355407715, -0.8216965198516846, -0.6971970796585083, -0.27234262228012085, -0.5135602951049805, -0.5944849848747253, -0.6816346049308777, -0.7718967199325562, -9.95995807647705, -0.890171229839325, -0.5540226697921753, -11.30455207824707, -0.9710959196090698, -9.511759757995605, -0.7127594947814941, -1.4068440198898315, -0.5633600950241089, -0.6754096746444702, -0.3906170725822449, -0.5104478597640991, -0.709646999835968, -10.557555198669434, -0.3859483599662781, -0.004522832576185465, -0.5011103749275208, -0.5042228698730469, -0.033848293125629425, -0.36571723222732544, -0.448198139667511, -0.44197314977645874, -0.43263569474220276, -0.28479254245758057, -0.7718967199325562, -10.457955360412598, -0.9399710893630981, -4.432181358337402, -0.8652713894844055, -4.15828275680542, -0.9150711297988892, -0.5664726495742798, -0.5820350646972656, 0.15328997373580933, -0.23343650996685028, -0.4046232998371124, -0.49177294969558716, -7.9181671142578125, -0.5820350646972656, -0.4015107750892639, -0.41707324981689453, -0.7438843250274658, -0.152511864900589, -0.37038594484329224, -0.3921733498573303, -0.6069349050521851, -9.760759353637695, -0.8092465996742249, -0.76878422498703, -0.36104846000671387, -0.5726975202560425, -0.41707324981689453, -0.7625592947006226, -9.760759353637695, -0.497997909784317, -0.6162723898887634, -0.5820350646972656, -9.95995807647705, -1.0022207498550415, -9.262761116027832, -0.6256098747253418, -0.4046232998371124, -0.47621050477027893, -0.7563343644142151, -0.16651804745197296, -0.3968420624732971, -0.384392112493515, -0.47621050477027893, -0.2287677824497223, -0.8652713894844055, -0.46687301993370056, -0.4450856149196625, -0.6940845847129822, -10.457955360412598, -0.890171229839325, -0.896396279335022, -0.4357481896877289, -0.5571351647377014, -0.41707324981689453, -0.8216965198516846, -10.009757995605469, -0.5197853446006775, -0.5011103749275208, -0.46687301993370056, -0.610047459602356, -10.208956718444824, -0.896396279335022, -0.7376593351364136, -0.5975974798202515, -0.23966148495674133, -0.16418367624282837, -0.47621050477027893, -0.8154715299606323, -9.66115951538086, -0.6038224697113037, -0.6629596948623657, -0.7874591946601868, -0.6256098747253418, -0.4108482599258423, -11.404151916503906, -0.9150711297988892, -11.055553436279297, -0.44197314977645874, -0.5446852445602417, -0.5944849848747253, -0.890171229839325, -9.461959838867188, -0.9337460398674011, -9.262761116027832, -0.8216965198516846, -0.5571351647377014, -0.5228977799415588, -0.7781217694282532, -0.72832190990448, -0.36571723222732544, -0.669184684753418, -10.65715503692627, -0.8528213500976562, -0.9088461399078369, -0.4855479598045349, -0.7781217694282532, -0.8030215501785278, -0.42952316999435425, -0.0579700693488121, -0.1159401386976242, -0.631834864616394, -10.507755279541016, -0.8216965198516846, -0.5135602951049805, -0.5166728496551514, -0.6349473595619202, -0.3812796473503113, -0.2707863450050354, -0.9773209095001221, -10.208956718444824, -0.8341464996337891, -0.5042228698730469, -0.5820350646972656, -10.557555198669434, -0.35793599486351013, -0.49177294969558716, -0.6287223696708679, -10.358356475830078, -0.35326725244522095, -0.5135602951049805, -0.6878595948219299, -9.511759757995605, -0.9710959196090698, -8.764762878417969, -1.3632692098617554, -0.44197314977645874, -0.3719421625137329, -0.42018571496009827, -0.2910175323486328, -0.33614858984947205, -0.20542412996292114, -0.31124868988990784, -10.258757591247559, -2.4650895595550537, -0.7718967199325562, -9.95995807647705, -2.452639579772949, -0.6971970796585083, -0.6785221695899963, -0.6629596948623657, -0.275455117225647, -0.18597108125686646, -0.631834864616394, -0.6224973797798157, -0.5571351647377014, -0.7469968199729919, -0.6473972797393799, -0.325254887342453, -0.7843466997146606, -10.756754875183105, -2.9257378578186035, -0.7812341451644897, -10.258757591247559, -2.6642887592315674, -0.325254887342453, -0.497997909784317, -0.5322352647781372, -0.2925737798213959, -0.5446852445602417, -0.3470422923564911, -0.448198139667511, -0.13850566744804382, -0.32836735248565674, -0.4575355648994446, -0.4046232998371124, -0.5446852445602417, -0.5789225697517395, -0.6380597949028015, -0.5197853446006775, -10.906153678894043, -2.9755373001098633, -0.9026212096214294, -10.358356475830078, -2.6393887996673584, -0.3517110049724579, -0.5197853446006775, -0.3501547574996948, -0.43263569474220276, -0.4232982397079468, -0.6380597949028015, -1.313469409942627, -0.5011103749275208, -0.47621050477027893, -0.5291228294372559, -0.41707324981689453, -0.31436118483543396, -0.4357481896877289, -0.5135602951049805, -0.2738988399505615, 0.005325270351022482, -0.4264106750488281, -10.159157752990723, -2.676738739013672, -0.5664726495742798, -0.690972089767456, -0.3921733498573303, -0.6349473595619202, -0.5633600950241089, -0.33926108479499817, -0.8279215097427368, -0.9275211095809937, -10.607355117797852, -1.3196943998336792, -4.432181358337402, -0.7843466997146606, -0.6598471999168396, -0.42952316999435425, -0.5011103749275208, -0.4139607548713684, -0.1750773787498474, -0.47932296991348267, -0.7656717896461487, -0.3205861747264862, -0.31436118483543396, -0.6473972797393799, -0.690972089767456, -0.24744272232055664, -0.44197314977645874, -0.08598244935274124, -0.3423736095428467, -0.4139607548713684, -0.26456141471862793, -0.5322352647781372, -0.3688296675682068, -0.8279215097427368, -0.4730980098247528, -0.334592342376709, -1.5811433792114258, -0.031902991235256195, -0.1011558249592781, -0.7563343644142151, -0.2412177473306656, -0.6629596948623657, -0.5695850849151611, -0.5664726495742798, -0.5104478597640991, -0.4046232998371124, -0.35793599486351013, -0.46687301993370056, -0.8777212500572205, -0.8341464996337891, -0.15328997373580933, -0.2910175323486328, -0.4948854446411133, -0.5042228698730469, -0.47932296991348267, -1.05202054977417, -0.9337460398674011, -0.8777212500572205, -0.2365490049123764, -0.40773576498031616, -0.5633600950241089, -0.5104478597640991, -1.101820468902588, -0.995995819568634, -0.9150711297988892, -0.5322352647781372, -0.5011103749275208, -0.2116491198539734, -0.2489989548921585, -0.28946128487586975, -0.3517110049724579, -0.5540226697921753, -1.288569688796997, -1.0022207498550415, -0.9150711297988892, -0.4264106750488281, -0.21476158499717712, -0.2536676526069641, -0.09376367181539536, -0.6473972797393799, -1.0706955194473267, -0.9150711297988892, -0.24277397990226746, -0.4046232998371124, 0.2365490049123764, -0.6224973797798157, -1.076920509338379, -0.9150711297988892, -0.3003549575805664, -0.2925737798213959, -0.43263569474220276, -0.5353477597236633, -1.076920509338379, -0.9026212096214294, -0.2661176323890686, -0.2785675823688507, -0.2738988399505615, -0.305023729801178, -0.5011103749275208, -1.1640701293945312, -1.0582456588745117, -0.6754096746444702, -0.33147984743118286, -0.17040865123271942, -0.3423736095428467, -0.2925737798213959, -0.4575355648994446, -0.44197314977645874, 0.08248089998960495, -0.25522392988204956, -0.37038594484329224, -0.5322352647781372, -0.2489989548921585, -0.18674920499324799, -0.3983983099460602, -0.3423736095428467, -4.706079959869385, -0.7563343644142151, -0.6598471999168396, -0.345486044883728, -0.4824354946613312, -0.8030215501785278, -7.718967914581299, -0.4357481896877289, -0.9026212096214294, -6.772771835327148, -3.6104848384857178, -0.8279215097427368, -6.6233720779418945, -0.6785221695899963, -0.345486044883728, -0.8465964794158936, -0.31124868988990784, -0.5011103749275208, -0.49177294969558716, -0.3968420624732971, -0.18597108125686646, -0.5042228698730469, -0.4824354946613312, -0.7034220099449158, -7.171170234680176, -0.9897708892822266, -0.33926108479499817, -0.8092465996742249, -0.23343650996685028, -0.5011103749275208, -0.5789225697517395, -0.4855479598045349, -0.41707324981689453, -0.5633600950241089, -0.7127594947814941, -2.1413910388946533, -6.299673557281494, -0.5695850849151611, -0.30346745252609253, -0.4730980098247528, -0.7034220099449158, -0.354823499917984, -0.4108482599258423, -0.26456141471862793, -2.452639579772949, -6.922171115875244, -0.32214242219924927, -0.20542412996292114, -0.5104478597640991, -0.8154715299606323, -0.2240990698337555, -0.2536676526069641, -0.4606480300426483, -0.2801238000392914, -0.7003095149993896, -0.34859853982925415, -0.25989267230033875, -0.25522392988204956, -0.3968420624732971, -0.3330360949039459, -0.5166728496551514, -0.4855479598045349, -0.5073353052139282, -0.06302785873413086, -0.26456141471862793, 0.11049328744411469, -0.448198139667511, -0.2489989548921585, -0.8030215501785278, -7.420168876647949, -0.3797234296798706, -0.33926108479499817, -0.7407718896865845, -0.2318802773952484, -0.28168004751205444, -0.29879873991012573, -0.2536676526069641, -0.1921960562467575, -0.3921733498573303, -0.47932296991348267, -4.307682037353516, -1.8674920797348022, -0.5353477597236633, -0.890171229839325, -0.34081730246543884, -0.40773576498031616, -0.2614488899707794, -0.5664726495742798, -0.6816346049308777, -6.349472999572754, -2.626938819885254, -0.6162723898887634, -0.37816718220710754, -0.448198139667511, -0.31124868988990784, -0.5789225697517395, -0.7905716896057129, -0.6038224697113037, -6.573572158813477, -2.5148894786834717, -0.6131598949432373, -0.34859853982925415, -0.4699855446815491, -0.5166728496551514, -0.3205861747264862, -0.5758100152015686, -0.6536222100257874, -0.6038224697113037, -6.772771835327148, -2.5397894382476807, -0.7189845442771912, -0.5446852445602417, -0.5664726495742798, -0.22565530240535736, -0.7034220099449158, -0.6193848848342896, -0.3968420624732971, -6.722971439361572, -2.577139377593994, -0.33614858984947205, -0.34081730246543884, -0.23966148495674133, -0.8030215501785278, -6.573572158813477, -0.36104846000671387, -0.2738988399505615, -0.6411723494529724, -0.36260470747947693, -0.3719421625137329, -0.2925737798213959, -0.42018571496009827, -0.6411723494529724, -0.5975974798202515, -0.8154715299606323, -2.440189838409424, -6.722971439361572, -0.6722971796989441, -0.30657994747161865, -0.4046232998371124, -0.4232982397079468, -0.47621050477027893, -0.4139607548713684, -0.43886062502861023, -0.5073353052139282, -0.49177294969558716, -0.37038594484329224, -0.31124868988990784, -0.42018571496009827, -0.40773576498031616, -0.30191123485565186, -0.3766109347343445, -8.41616439819336, -0.550910234451294, -0.4264106750488281, -0.5726975202560425, -0.526010274887085, -0.354823499917984, -0.3906170725822449, -0.4513106048107147, -0.4637605547904968, -0.6131598949432373, -0.17818987369537354, -0.3968420624732971, -0.5135602951049805, -0.14473064243793488, -0.32214242219924927, -0.384392112493515, -0.3937295973300934, -0.3688296675682068, -0.0875386893749237, -0.2614488899707794, -0.3890608847141266, -0.7843466997146606, -0.8465964794158936, -10.009757995605469, -0.5695850849151611, -0.43263569474220276, -0.6473972797393799, -0.5913724899291992, -0.36416095495224, -0.31124868988990784, -0.547797679901123, -0.650509774684906, -0.177411749958992, -0.3937295973300934, -0.2785675823688507, -0.2785675823688507, -0.40773576498031616, -0.4015107750892639, -2.390389919281006, -6.6233720779418945, -0.4575355648994446, -0.325254887342453, -0.24744272232055664, -0.3797234296798706, -7.420168876647949, -0.448198139667511, -0.5571351647377014, -0.2925737798213959, -0.7656717896461487, -2.4650895595550537, -6.523772239685059, -0.34081730246543884, -0.4046232998371124, -0.5602476000785828, -0.2956862449645996, -0.7750091552734375, -0.4513106048107147, -0.7656717896461487, -2.577139377593994, -7.1213698387146, -0.9212960600852966, -0.6878595948219299, -0.26456141471862793, -0.5228977799415588, -0.5011103749275208, -0.35326725244522095, -0.23032401502132416, -0.43886062502861023, -0.76878422498703, -8.515764236450195, -0.35326725244522095, -0.3921733498573303, -0.6411723494529724, -0.4606480300426483, -0.550910234451294, -0.2879050076007843, -0.5291228294372559, -0.5042228698730469, -1.2138698101043701, -0.5291228294372559, -0.5913724899291992, -0.345486044883728, -0.8465964794158936, -7.320569038391113, -4.506880760192871, -0.8590463399887085, -2.4899895191192627, -6.573572158813477, -0.47932296991348267, -0.5415726900100708, -0.47621050477027893, -0.26456141471862793, -0.49177294969558716, -0.3174736797809601, -2.7265384197235107, -6.922171115875244, -0.9524210095405579, -0.7625592947006226, -0.4513106048107147, -0.3797234296798706, -0.24744272232055664, -0.4575355648994446, -0.8465964794158936, -8.465965270996094, -0.36104846000671387, -0.3750546872615814, -0.6380597949028015, -0.09104023873806, -0.3672734498977661, -0.5011103749275208, -0.3299235999584198, -0.8465964794158936, -7.669167518615723, -4.257882118225098, -0.896396279335022, -6.922171115875244, -0.896396279335022, -3.485985517501831, -0.7501093745231628, -0.7469968199729919, -0.43886062502861023, -0.6131598949432373, -0.2505551874637604, -0.6131598949432373, -0.5073353052139282, -0.3766109347343445, -0.2630051374435425, -0.30346745252609253, -0.29412999749183655, -0.35326725244522095, -7.171170234680176, -0.7189845442771912, -0.177411749958992, -0.28479254245758057, -0.25678014755249023, -0.4699855446815491, -0.4357481896877289, -0.27234262228012085, -0.7189845442771912, -9.461959838867188, -0.4948854446411133, 0.05563570186495781, -0.4948854446411133, -0.0727543830871582, -0.08053560554981232, -0.36571723222732544, -0.5011103749275208, -8.814563751220703, -0.39528584480285645, -0.3672734498977661, 0.13617131114006042, -0.21943031251430511, -0.32836735248565674, -0.23032401502132416, -0.2801238000392914, -0.24433022737503052, 0.13150256872177124, -0.17896799743175507, -0.21320533752441406, -0.2614488899707794, -0.24588647484779358, -0.25211143493652344, 0.1182745024561882, -0.2287677824497223, -0.35326725244522095, -0.3812796473503113, -1.8674920797348022, -0.34081730246543884, -0.4699855446815491, -0.5975974798202515, -0.6131598949432373, -10.507755279541016, -0.6754096746444702, -0.48866045475006104, 0.049410730600357056, -0.20853662490844727, -0.3470422923564911, -0.32214242219924927, -0.3299235999584198, -0.2614488899707794, 0.08520432561635971, -0.24433022737503052, -0.2505551874637604, -0.2956862449645996, -0.29879873991012573, -0.2879050076007843, 0.10271206498146057, -0.21320533752441406, -0.34859853982925415, -0.46687301993370056, -2.788788318634033, -0.4948854446411133, -0.448198139667511, -0.5384602546691895, -0.6069349050521851, -10.457955360412598, -0.6940845847129822, -0.5073353052139282, 0.022176468744874, -0.21476158499717712, -0.354823499917984, -0.3268111050128937, -0.33926108479499817, -0.2707863450050354, 0.07664498686790466, -0.18285861611366272, -0.12605571746826172, -0.3096924424171448, -0.325254887342453, -0.30191123485565186, 0.08325902372598648, -0.23343650996685028, -0.2832363247871399, -0.4730980098247528, -2.9506373405456543, -0.5384602546691895, -0.44197314977645874, -0.5322352647781372, -0.6131598949432373, -10.408156394958496, -0.6847472190856934, -0.5135602951049805, 0.016535088419914246, -0.21009285748004913, -0.354823499917984, -0.325254887342453, -0.3501547574996948, -0.27701133489608765, 0.0739215612411499, -0.21943031251430511, -0.18674920499324799, -0.3128049373626709, -0.31902989745140076, -0.31902989745140076, 0.058748193085193634, -0.24744272232055664, -0.5353477597236633, -0.5197853446006775, -2.963087558746338, -0.5664726495742798, -0.4513106048107147, -0.5166728496551514, -0.6131598949432373, -10.457955360412598, -0.6847472190856934, -0.5228977799415588, 0.010747806169092655, -0.21009285748004913, -0.2738988399505615, -0.3377048373222351, -0.36260470747947693, -0.3128049373626709, 0.07353249937295914, -0.1797461360692978, -0.30346745252609253, -0.3081361949443817, -0.3174736797809601, -0.29724249243736267, 0.05641382560133934, -0.2240990698337555, -0.2630051374435425, -0.5104478597640991, -3.037787437438965, -0.5758100152015686, -0.5197853446006775, -0.37038594484329224, -0.6567347049713135, -10.408156394958496, -0.6349473595619202, -0.5384602546691895, 0.03734984248876572, -0.21787409484386444, -0.30346745252609253, -0.3268111050128937, -0.35326725244522095, -0.28946128487586975, 0.09259648621082306, -0.1844148337841034, -0.31124868988990784, -0.3174736797809601, -0.31124868988990784, -0.30346745252609253, 0.07080908119678497, -0.2412177473306656, -0.2614488899707794, -0.5353477597236633, -3.0502371788024902, -0.5820350646972656, -0.526010274887085, -0.384392112493515, -0.6473972797393799, -10.408156394958496, -0.631834864616394, -0.5446852445602417, 0.03559906780719757, -0.21787409484386444, -0.34081730246543884, -0.34081730246543884, -0.35326725244522095, -0.28946128487586975, 0.06691846996545792, -0.1945304423570633, -0.21943031251430511, -0.36571723222732544, -0.3501547574996948, -0.3517110049724579, -0.4046232998371124, -0.33614858984947205, -0.4232982397079468, -0.5166728496551514, -0.5197853446006775, -0.4948854446411133, -0.5291228294372559, -0.3128049373626709, -0.3983983099460602, -0.650509774684906, -10.507755279541016, -0.669184684753418, -0.526010274887085, -0.004255353473126888, -0.21476158499717712, -0.3470422923564911, -0.33926108479499817, -0.36571723222732544, -0.2925737798213959, 0.05018884688615799, -0.26456141471862793, -0.2707863450050354, -0.3501547574996948, -0.33614858984947205, -0.315917432308197, 0.053301334381103516, -0.22098657488822937, -0.4108482599258423, -0.47932296991348267, -1.9172918796539307, -0.5851475596427917, -0.3968420624732971, -0.31436118483543396, -0.6349473595619202, -6.424172401428223, -0.7189845442771912, -7.768767356872559, -0.42952316999435425, -0.3330360949039459, -0.4606480300426483, -0.26767387986183167, 0.09493085741996765, -0.29879873991012573, -0.003477231366559863, -0.4637605547904968, -0.07003095000982285, -0.5975974798202515, -9.66115951538086, -0.7594468593597412, -0.6754096746444702, -0.05602476745843887, -0.3377048373222351, -0.2536676526069641, -0.6785221695899963, -0.22565530240535736, -0.275455117225647, -0.4357481896877289, -0.20386788249015808, -0.6193848848342896, -0.45442306995391846, -0.010358745232224464, -0.43886062502861023, -0.3517110049724579, -0.6940845847129822, -0.23810525238513947, -0.2536676526069641, -0.47621050477027893, -0.38750457763671875, -0.6629596948623657, -0.5353477597236633, 0.0018115646671503782, -0.4606480300426483, -0.35793599486351013, -0.7376593351364136, -0.28634876012802124, -0.26456141471862793, -0.5042228698730469, -0.354823499917984, -0.5446852445602417, -0.4108482599258423, -0.3968420624732971, -0.6536222100257874, -9.461959838867188, -0.995995819568634, -8.864362716674805, -0.5975974798202515, -0.2925737798213959, -0.6567347049713135, -4.083582878112793, -0.7469968199729919, -1.1640701293945312, -0.8216965198516846, -0.8154715299606323, -0.14862124621868134, -0.31902989745140076, -0.41707324981689453, 0.1844148337841034, -0.28946128487586975, -4.656280517578125, -0.25522392988204956, -0.6287223696708679, -6.971971035003662, -2.0168914794921875, -0.5322352647781372, -0.4450856149196625, -0.6660721898078918, -0.49177294969558716, -0.3766109347343445, -0.5166728496551514, -0.2956862449645996, -0.550910234451294, -0.448198139667511, -0.36571723222732544, -0.448198139667511, -0.5104478597640991, -0.44197314977645874, -5.328577518463135, -0.4948854446411133, -0.5384602546691895, -0.5540226697921753, -0.5633600950241089, -0.5664726495742798, -0.2925737798213959, -0.669184684753418, -7.8683671951293945, -0.6971970796585083, -0.5291228294372559, -0.4637605547904968, -0.42952316999435425, -0.3983983099460602, -0.6193848848342896, -0.4730980098247528, -8.714963912963867, -0.5011103749275208, -0.6442848443984985, -0.4824354946613312, -0.43263569474220276, -0.4513106048107147, -0.42952316999435425, -0.44197314977645874, -0.33614858984947205, -0.38750457763671875, -0.0762559324502945, -0.18052423000335693, -0.3812796473503113, -6.349472999572754, -2.838587999343872, -8.216964721679688, -0.4855479598045349, -0.21320533752441406, -0.43886062502861023, -0.4513106048107147, -0.29412999749183655, -0.4824354946613312, -0.3501547574996948, -0.12294323742389679, -0.3906170725822449, -9.212960243225098, -0.76878422498703, -0.6785221695899963, -0.4357481896877289, -0.2412177473306656, -0.15640246868133545, -0.28634876012802124, -0.3688296675682068, -0.6131598949432373, -0.34392979741096497, -0.1330588161945343, -0.305023729801178, -0.42952316999435425, -0.3672734498977661, -0.25678014755249023, -0.5571351647377014, -0.5228977799415588, -0.5384602546691895, -0.690972089767456, -0.72832190990448, -7.270769119262695, -0.6287223696708679, -0.9773209095001221, -8.565564155578613, -0.8403714299201965, -5.951074600219727, -2.5148894786834717, -7.718967914581299, -0.6473972797393799, -0.5913724899291992, -0.29879873991012573, -0.6754096746444702, -0.6131598949432373, -0.3330360949039459, -0.7438843250274658, -7.818567276000977, -0.6785221695899963, -0.40773576498031616, -0.4513106048107147, -0.2738988399505615, -0.6878595948219299, -0.5135602951049805, -8.41616439819336, -0.7314344644546509, -0.7034220099449158, -0.3812796473503113, -0.690972089767456, -0.4575355648994446, -0.4232982397079468, -0.22098657488822937, -0.38283589482307434, -0.8714963793754578, -7.768767356872559, -0.5758100152015686, -0.4855479598045349, -0.42952316999435425, -0.6287223696708679, -0.6131598949432373, -0.384392112493515, -8.366364479064941, -0.35793599486351013, -0.3921733498573303, -0.8154715299606323, -0.4264106750488281, -0.33926108479499817, -0.06691846996545792, -0.20542412996292114, -0.5011103749275208, -0.4824354946613312, -0.2614488899707794, -0.3268111050128937, -0.6069349050521851, -0.526010274887085, -0.4824354946613312, -0.7003095149993896, -0.7501093745231628, -7.1213698387146, -0.384392112493515, -0.6567347049713135, -0.4450856149196625, -0.31124868988990784, -0.36416095495224, -0.3299235999584198, -0.15406809747219086, -0.4513106048107147, -0.3003549575805664, -0.6038224697113037, -0.30346745252609253, -0.35326725244522095, -0.29879873991012573, -0.2661176323890686, -0.3205861747264862, -0.28479254245758057, -0.3174736797809601, -0.6256098747253418, -0.5073353052139282, -0.23032401502132416, -0.4232982397079468, -0.5291228294372559, -0.3983983099460602, -0.4015107750892639, -0.45442306995391846, -0.20542412996292114, -0.9897708892822266, -8.167165756225586, -0.890171229839325, -7.569568157196045, -0.5291228294372559, -0.334592342376709, -0.6131598949432373, -0.5540226697921753, -8.266765594482422, -0.8341464996337891, -7.569568157196045, -0.7625592947006226, -6.6233720779418945, -0.72832190990448, -5.5028767585754395, -3.485985517501831, -0.40773576498031616, -1.2014198303222656, -0.5042228698730469, -0.24588647484779358, -0.34081730246543884, -0.4575355648994446, -0.669184684753418, -8.665163040161133, -0.3174736797809601, -0.4730980098247528, -0.5695850849151611, -9.41215991973877, -0.6660721898078918, -0.3268111050128937, -0.8590463399887085, -0.46687301993370056, -0.10037769377231598, -0.5571351647377014, -0.22721153497695923, -0.1206088736653328, -0.13694941997528076, -0.18830546736717224, -0.28946128487586975, -0.4730980098247528, -0.6256098747253418, -0.45442306995391846, -0.29724249243736267, -0.24744272232055664, -0.43263569474220276, -0.4855479598045349, -0.41707324981689453, -0.33926108479499817, -0.497997909784317, -0.72832190990448, -0.5446852445602417, -0.547797679901123, -0.5602476000785828, -0.7189845442771912, -0.47932296991348267, -0.44197314977645874, -0.43886062502861023, -0.07119813561439514, -0.2023116499185562, -0.28634876012802124, -0.9399710893630981, -9.860358238220215, -0.5197853446006775, -0.49177294969558716, -0.6411723494529724, -0.7563343644142151, -0.6442848443984985, -0.7625592947006226, -0.4824354946613312, -0.42018571496009827, -0.9399710893630981, -6.922171115875244, -4.706079959869385, -0.8403714299201965, -7.2209696769714355, -0.610047459602356, -0.21009285748004913, -0.7252094149589539, -6.872370719909668, -0.7625592947006226, -1.3445943593978882, -1.2325447797775269, -0.610047459602356, -0.3750546872615814, -0.42018571496009827, -0.21787409484386444, -0.13617131114006042, 0.12761196494102478, -0.3205861747264862, -5.677175998687744, -0.7220969200134277, -0.76878422498703, -0.2956862449645996, -0.49177294969558716, -0.6847472190856934, -7.768767356872559, -0.3766109347343445, -0.031708456575870514, -0.5228977799415588, -0.5789225697517395, -0.20386788249015808, -0.8216965198516846, -0.6007099151611328, -0.8279215097427368, -0.6878595948219299, -0.7750091552734375, -0.6007099151611328, -0.42018571496009827, -0.4232982397079468, -0.7656717896461487, -6.971971035003662, -4.755879878997803, -0.8030215501785278, -6.523772239685059, -0.36104846000671387, -0.3205861747264862, -0.25989267230033875, -0.4357481896877289, -7.07157039642334, -0.8092465996742249, -1.4068440198898315, -1.2823446989059448, -0.7438843250274658, -0.46687301993370056, -0.19842103123664856, -0.40773576498031616, -0.2879050076007843, -0.5695850849151611, 0.0875386893749237, -0.18285861611366272, 0.44197314977645874, -0.5944849848747253, -0.23343650996685028, -0.33614858984947205, -5.726975917816162, -0.7718967199325562, -0.8528213500976562, -0.31436118483543396, -0.4948854446411133, -0.7781217694282532, -7.8683671951293945, -0.4232982397079468, -0.06302785873413086, -0.5228977799415588, -0.6069349050521851, -0.21320533752441406, -0.7874591946601868, -0.6193848848342896, -0.8341464996337891, -0.690972089767456, -0.7781217694282532, -0.5851475596427917, -0.4139607548713684, -0.3750546872615814, -0.7625592947006226, -6.971971035003662, -4.681180477142334, -0.8154715299606323, -6.523772239685059, -0.5135602951049805, -0.177411749958992, -0.43263569474220276, -0.42952316999435425, -0.42952316999435425, -0.5135602951049805, -0.7034220099449158, -0.07820123434066772, -0.5228977799415588, -0.6785221695899963, -2.4277396202087402, -6.274773597717285, -3.7598843574523926, 0.04804901406168938, -0.28946128487586975, -0.47932296991348267, -0.6349473595619202, -7.1213698387146, -0.8030215501785278, -0.9586459398269653, -0.35793599486351013, -0.2879050076007843, -0.40773576498031616, -0.753221869468689, -0.35793599486351013, -0.3672734498977661, -0.49177294969558716, -0.14706499874591827, -0.17196489870548248, -0.5540226697921753, -0.4357481896877289, -6.424172401428223, -3.9092836380004883, -0.8092465996742249, -0.31436118483543396, -0.4139607548713684, -0.3517110049724579, -0.610047459602356, -0.36416095495224, -0.3921733498573303, -0.275455117225647, -0.9461960196495056, -0.29412999749183655, -0.9275211095809937, -0.650509774684906, -2.5397894382476807, -6.6233720779418945, -0.890171229839325, -0.8341464996337891, -0.610047459602356, -0.550910234451294, -0.3719421625137329, -0.6816346049308777, -0.7750091552734375, -8.465965270996094, -0.5384602546691895, -0.3128049373626709, -0.4108482599258423, -0.39528584480285645, -0.1058245599269867, -0.3890608847141266, -0.47621050477027893, -0.5446852445602417, -0.2240990698337555, -0.26456141471862793, -0.38283589482307434, -0.995995819568634, -7.420168876647949, -4.880379676818848, -0.8652713894844055, -2.265890598297119, -6.2000732421875, -0.3797234296798706, -0.44197314977645874, -0.4264106750488281, -7.370368480682373, -0.8528213500976562, -1.2263197898864746, -0.6816346049308777, -0.09065117686986923, -0.2661176323890686, -0.4139607548713684, -0.5571351647377014, 0.11516200751066208, -0.3003549575805664, -5.751876354217529, -0.3921733498573303, -0.41707324981689453, -0.6131598949432373, -0.5228977799415588, -6.2000732421875, -0.7936841249465942, -1.2823446989059448, -0.7469968199729919, -0.448198139667511, -0.37816718220710754, -0.4139607548713684, -0.5851475596427917, -0.3268111050128937, -0.3797234296798706, -0.5789225697517395, -0.2801238000392914, -0.35793599486351013, -5.702075958251953, -0.6131598949432373, -0.325254887342453, -0.8403714299201965, -0.2287677824497223, -0.4824354946613312, -0.5851475596427917, -0.34859853982925415, -0.3937295973300934, -0.5789225697517395, -0.6256098747253418, -6.523772239685059, -0.7967966198921204, -1.2449947595596313, -0.7563343644142151, -0.12449947744607925, -0.3205861747264862, -0.12916821241378784, -0.497997909784317, -0.5104478597640991, 0.11671825498342514, -0.2910175323486328, -5.5028767585754395, -0.44197314977645874, -0.28168004751205444, -0.49177294969558716, -0.5166728496551514, -0.5166728496551514, -6.1004743576049805, -0.753221869468689, -1.2574447393417358, -0.7843466997146606, -0.5011103749275208, -0.3859483599662781, -0.152511864900589, -0.49177294969558716, -0.5415726900100708, -0.33926108479499817, -0.3003549575805664, -0.4699855446815491, -0.41707324981689453, -0.24744272232055664, -0.33926108479499817, -5.5028767585754395, -0.7220969200134277, -0.31902989745140076, -0.8154715299606323, -0.305023729801178, -0.5011103749275208, -0.49177294969558716, -0.4046232998371124, -0.18674920499324799, -0.4855479598045349, -0.49177294969558716, -0.6131598949432373, -6.523772239685059, -0.7314344644546509, -1.2076449394226074, -1.220094919204712, -0.753221869468689, -0.48866045475006104, -0.49177294969558716, -0.15328997373580933, -0.2116491198539734, -0.2583364248275757, -0.21476158499717712, -0.1011558249592781, -0.1626274436712265, -0.25678014755249023, -5.4530768394470215, -0.41707324981689453, -0.25211143493652344, -0.5633600950241089, -6.050674915313721, -0.7345468997955322, -1.2512197494506836, -1.238769769668579, -0.7750091552734375, -0.3797234296798706, -0.33926108479499817, -0.23810525238513947, -0.1377275586128235, 0.12761196494102478, -0.13928379118442535, -0.3672734498977661, -0.3983983099460602, -5.303677558898926, -0.38750457763671875, -0.42952316999435425, -0.38283589482307434, -0.29724249243736267, -0.26456141471862793, -0.4948854446411133, -0.35326725244522095, -0.890171229839325, -0.33614858984947205, -0.4606480300426483, -0.610047459602356, -0.3906170725822449, -0.2583364248275757, -0.547797679901123, -0.8154715299606323, -0.5322352647781372, -0.4730980098247528, -0.30657994747161865, -0.7065345048904419, -8.864362716674805, -0.6256098747253418, -0.3983983099460602, -0.4699855446815491, -0.7003095149993896, -0.14939936995506287, -0.354823499917984, -0.690972089767456, -3.1622867584228516, -8.864362716674805, -0.6971970796585083, -0.7563343644142151, -0.36571723222732544, -0.5664726495742798, -0.4015107750892639, -0.6878595948219299, -8.814563751220703, -0.5913724899291992, -0.2707863450050354, -0.8216965198516846, -9.511759757995605, -0.896396279335022, -3.149836778640747, -8.665163040161133, -0.28479254245758057, -0.526010274887085, -0.7563343644142151, -0.4046232998371124, -0.6473972797393799, -0.2116491198539734, -0.25678014755249023, -0.3501547574996948, -3.2867860794067383, -9.113361358642578, -0.8777212500572205, -0.610047459602356, -0.6536222100257874, -9.212960243225098, -0.5011103749275208, -0.5353477597236633, -0.7438843250274658, -9.212960243225098, -0.7469968199729919, -0.3330360949039459, -0.4232982397079468, -0.5073353052139282, -0.1921960562467575, -0.29879873991012573, -0.6878595948219299, -9.611358642578125, -0.5695850849151611, -0.4730980098247528, -0.43886062502861023, -0.3921733498573303, -0.30657994747161865, -0.31436118483543396, -0.36260470747947693, -10.159157752990723, -0.37349840998649597, -0.32369863986968994, -0.4450856149196625, -0.3377048373222351, -0.28946128487586975, -0.37816718220710754, -0.3859483599662781, -0.5166728496551514, -8.963961601257324, -0.5664726495742798, -0.5602476000785828, -0.32369863986968994, -0.4232982397079468, -0.45442306995391846, -9.860358238220215, -0.4357481896877289, -0.4637605547904968, -0.6847472190856934, -0.6162723898887634, -0.4824354946613312, -0.5851475596427917, -0.47932296991348267, -9.611358642578125, -0.9399710893630981, -0.669184684753418, -0.2956862449645996, -0.3719421625137329, -0.3688296675682068, -0.21787409484386444, -0.3470422923564911, -0.5322352647781372, -0.7905716896057129, -6.922171115875244, -0.6722971796989441, -0.650509774684906, -0.5913724899291992, -0.6380597949028015, -0.42952316999435425, -0.31902989745140076, -0.2707863450050354, -0.2785675823688507, -0.34392979741096497, -0.8528213500976562, -9.362360954284668, -2.4899895191192627, -0.8403714299201965, -8.814563751220703, -0.4139607548713684, -0.8092465996742249, -6.573572158813477, -0.6007099151611328, -0.5726975202560425, -0.6193848848342896, -0.7874591946601868, -0.6785221695899963, -0.8030215501785278, -9.511759757995605, -2.763888359069824, -0.5446852445602417, -1.2698947191238403, -0.526010274887085, -0.6567347049713135, -0.37349840998649597, -0.5042228698730469, -0.6442848443984985, -7.2209696769714355, -0.48866045475006104, -0.4139607548713684, -0.5944849848747253, -0.6131598949432373, -0.23966148495674133, -0.8030215501785278, -0.5011103749275208, -0.5664726495742798, -0.7003095149993896, -0.5042228698730469, -0.07586686313152313, -1.039570689201355, -0.3906170725822449, -0.4264106750488281, -0.1252775937318802, -0.9461960196495056, -0.35637974739074707, -0.5975974798202515, -0.1968647986650467, -0.2956862449645996, -0.7501093745231628, -0.24433022737503052, -0.8590463399887085, -0.7905716896057129, -7.9181671142578125, -0.6754096746444702, -0.9275211095809937, -8.665163040161133, -2.888387680053711, -0.8216965198516846, -8.864362716674805, -0.9212960600852966, -8.167165756225586, -0.5011103749275208, -0.7625592947006226, -6.722971439361572, -0.5135602951049805, -0.6162723898887634, -0.47621050477027893, -0.43263569474220276, -0.6536222100257874, -0.631834864616394, -0.3517110049724579, -0.6754096746444702, -7.569568157196045, -0.547797679901123, -0.6038224697113037, -0.4855479598045349, -0.7345468997955322, -0.5384602546691895, -0.5228977799415588, -0.8279215097427368, -0.4513106048107147, -0.8590463399887085, -7.519768714904785, -0.5228977799415588, -0.8092465996742249, -0.7718967199325562, -7.1213698387146, -0.6193848848342896, -0.43263569474220276, -0.5291228294372559, -0.5975974798202515, -7.370368480682373, -0.5664726495742798, -0.5882599949836731, -0.6536222100257874, -0.40773576498031616, -0.5135602951049805, -0.448198139667511, -0.4730980098247528, -0.3594922721385956, -0.2583364248275757, -0.49177294969558716, -0.6660721898078918, -6.722971439361572, -0.5291228294372559, -0.5073353052139282, -0.6380597949028015, -0.8652713894844055, -7.320569038391113, -2.7763383388519287, -0.8465964794158936, -7.021770000457764, -0.6567347049713135, -0.5042228698730469, -0.6069349050521851, -7.320569038391113, -0.497997909784317, -0.5166728496551514, -0.6287223696708679, -9.16316032409668, -0.9586459398269653, -8.167165756225586, -0.6411723494529724, -0.3859483599662781, -0.5322352647781372, -0.39528584480285645, -0.1501774787902832, -0.4264106750488281, -0.8154715299606323, -8.167165756225586, -2.788788318634033, -0.550910234451294, -1.2574447393417358, -0.526010274887085, -0.5975974798202515, -0.3983983099460602, -0.4637605547904968, -0.6536222100257874, -7.171170234680176, -0.35326725244522095, -0.4824354946613312, -0.6007099151611328, -7.420168876647949, -0.5695850849151611, -0.5446852445602417, -0.6411723494529724, -0.6473972797393799, -0.24744272232055664, -0.7967966198921204, -0.5073353052139282, -0.448198139667511, -0.631834864616394, -0.33926108479499817, -0.354823499917984, -0.6287223696708679, -0.3921733498573303, -0.9835458993911743, -0.550910234451294, -0.7034220099449158, -0.631834864616394, -0.5944849848747253, -0.8528213500976562, -7.818567276000977, -0.690972089767456, -0.9648709893226624, -8.017765998840332, -2.813688039779663, -0.8279215097427368, -7.2209696769714355, -0.7967966198921204, -2.863487958908081, -8.167165756225586, -0.547797679901123, -0.43263569474220276, -0.631834864616394, -5.552676677703857, -0.7127594947814941, -1.1640701293945312, -1.238769769668579, -0.6349473595619202, -0.41707324981689453, -0.4108482599258423, -0.10893704742193222, -0.384392112493515, -0.11749638617038727, -0.0875386893749237, -0.25678014755249023, -0.34392979741096497, -5.627376079559326, -0.7376593351364136, -0.7905716896057129, -0.2956862449645996, -0.5011103749275208, -0.7376593351364136, -7.718967914581299, -0.3906170725822449, -0.044547468423843384, -0.526010274887085, -0.6038224697113037, -0.21476158499717712, -0.7594468593597412, -0.610047459602356, -0.8341464996337891, -0.6785221695899963, -0.7750091552734375, -0.6473972797393799, -0.4699855446815491, -0.2116491198539734, -0.7905716896057129, -6.971971035003662, -4.506880760192871, -0.8154715299606323, -6.473972797393799, -0.3688296675682068, -0.7407718896865845, -7.718967914581299, -0.8154715299606323, -0.13617131114006042, -0.4699855446815491, -0.3470422923564911, -0.8092465996742249, -7.1213698387146, -4.183182239532471, -0.5695850849151611, -1.2449947595596313, -0.5011103749275208, -0.5726975202560425, -0.3937295973300934, -0.4450856149196625, -0.6038224697113037, -8.714963912963867, -0.325254887342453, -0.4855479598045349, -0.5571351647377014, -9.461959838867188, -0.48866045475006104, -0.4948854446411133, -0.6473972797393799, -0.6878595948219299, -0.23343650996685028, -0.7594468593597412, -0.5166728496551514, -0.43886062502861023, -1.0084457397460938, -0.2738988399505615, -0.8403714299201965, -7.320569038391113, -4.656280517578125, -0.8590463399887085, -6.473972797393799, -0.7407718896865845, -1.2325447797775269, -1.2076449394226074, -0.7220969200134277, -0.47621050477027893, -0.547797679901123, -0.09959957748651505, -0.3983983099460602, -0.1377275586128235, -0.10815892368555069, -0.25989267230033875, -0.19063982367515564, -0.3890608847141266, -0.354823499917984, -5.652276039123535, -0.7594468593597412, -0.8154715299606323, -0.3096924424171448, -0.5073353052139282, -0.7594468593597412, -7.818567276000977, -0.3983983099460602, -0.05991537123918533, -0.5291228294372559, -0.6069349050521851, -0.20853662490844727, -0.7501093745231628, -0.5944849848747253, -0.8154715299606323, -0.6722971796989441, -0.7718967199325562, -1.2014198303222656, -0.5135602951049805, -0.21476158499717712, -0.76878422498703, -7.021770000457764, -4.58158016204834, -0.8154715299606323, -2.0666913986206055, -5.726975917816162, -0.4575355648994446, -0.550910234451294, -0.40773576498031616, -0.15562434494495392, -0.44197314977645874, -0.23032401502132416, -0.1548462212085724, -0.3330360949039459, -2.4899895191192627, -6.722971439361572, -0.890171229839325, -0.6878595948219299, -0.7065345048904419, -0.19530853629112244, -0.15173372626304626, -0.4513106048107147, -0.8030215501785278, -8.266765594482422, -0.6224973797798157, -0.6162723898887634, -0.345486044883728, -0.4730980098247528, -0.650509774684906, -0.3128049373626709, -0.7812341451644897, -7.07157039642334, -4.108482360839844, -0.8403714299201965, -2.191190719604492, -6.07557487487793, -0.384392112493515, -0.4015107750892639, -0.5758100152015686, -0.2489989548921585, -0.4824354946613312, -0.6473972797393799, -1.313469409942627, -0.5135602951049805, -0.5633600950241089, -0.3812796473503113, -0.7843466997146606, -2.577139377593994, -7.469968318939209, -0.5726975202560425, -0.47621050477027893, -0.5384602546691895, -0.315917432308197, -0.28946128487586975, -0.6380597949028015, -0.345486044883728, -0.9088461399078369, -0.33926108479499817, -0.4730980098247528, -0.6536222100257874, -0.5135602951049805, -0.28479254245758057, -0.5322352647781372, -0.8154715299606323, -0.5851475596427917, -0.4948854446411133, -0.3299235999584198, -0.7469968199729919, -9.461959838867188, -0.6473972797393799, -0.4015107750892639, -0.5415726900100708, -0.690972089767456, -0.1455087661743164, -0.3766109347343445, -0.7034220099449158, -10.109357833862305, -0.4699855446815491, -0.5758100152015686, -0.4824354946613312, -3.485985517501831, -9.31256103515625, -0.6473972797393799, -0.4108482599258423, -0.4575355648994446, -0.7407718896865845, -0.15406809747219086, -0.36260470747947693, -0.4637605547904968, -0.2910175323486328, -0.8154715299606323, -0.13150256872177124, -0.44197314977645874, -0.2287677824497223, -0.042018573731184006, -0.7127594947814941, -0.26767387986183167, -0.2489989548921585, -0.7843466997146606, -10.109357833862305, -0.8154715299606323, -0.5415726900100708, -0.5758100152015686, -0.7843466997146606, -0.7252094149589539, -0.37349840998649597, -0.6816346049308777, -10.208956718444824, -0.8590463399887085, -0.9026212096214294, -0.5011103749275208, -0.7625592947006226, -0.8216965198516846, -0.42952316999435425, -0.04513105750083923, -0.1058245599269867, -0.650509774684906, -10.208956718444824, -0.8341464996337891, -0.5384602546691895, -0.43886062502861023, -0.33147984743118286, -0.6193848848342896, -0.497997909784317, -10.109357833862305, -0.8279215097427368, -0.4575355648994446, -0.6162723898887634, -10.009757995605469, -0.8092465996742249, -0.4824354946613312, -0.5944849848747253, -9.95995807647705, -0.3501547574996948, -0.5011103749275208, -0.5820350646972656, -6.722971439361572, -0.7905716896057129, -0.5913724899291992, -0.41707324981689453, -0.5197853446006775, -0.5571351647377014, -0.4046232998371124, -0.6971970796585083, -0.3174736797809601, -0.2738988399505615, -0.6442848443984985, -0.7065345048904419, -0.25211143493652344, -0.448198139667511, -0.086371511220932, -0.31902989745140076, -0.4264106750488281, -0.4948854446411133, -0.09765426814556122, -0.3812796473503113, -0.5602476000785828, -0.33147984743118286, -1.53756844997406, -0.002930114744231105, -0.43886062502861023, -0.21631784737110138, -0.7189845442771912, -0.890171229839325, -0.4108482599258423, -0.4139607548713684, -0.5166728496551514, -0.2505551874637604, -0.34859853982925415, -0.2661176323890686, -0.04902166873216629, -0.30657994747161865, -0.5322352647781372, -1.1516200304031372, -1.0831453800201416, -0.6349473595619202, -0.6224973797798157, -0.6473972797393799, -0.2489989548921585, -0.8528213500976562, -0.315917432308197, -0.3797234296798706, -0.1921960562467575, -0.25989267230033875, -0.042796701192855835, -0.3174736797809601, -0.5011103749275208, -1.2138698101043701, -1.1204952001571655, -0.6722971796989441, -0.6411723494529724, -0.669184684753418, -0.24744272232055664, -0.46687301993370056, -0.669184684753418, -0.31902989745140076, -0.06419503688812256, -0.35793599486351013, -0.526010274887085, -1.238769769668579, -1.1204952001571655, -0.6785221695899963, -0.6536222100257874, -0.6785221695899963, -0.24588647484779358, -0.29724249243736267, -0.2707863450050354, -0.35326725244522095, -0.3766109347343445, -0.3205861747264862, -0.6349473595619202, -0.31436118483543396, -0.086371511220932, -0.3750546872615814, -0.547797679901123, -1.1827449798583984, -0.7158719897270203, -0.6598471999168396, -0.6660721898078918, -0.24744272232055664, -0.28634876012802124, -0.45442306995391846, -0.3859483599662781, -0.6473972797393799, -0.3205861747264862, -0.07158719003200531, -0.7905716896057129, -0.5415726900100708, -1.1640701293945312, -0.7065345048904419, -0.6660721898078918, -0.5415726900100708, -0.28168004751205444, -0.38750457763671875, -0.40773576498031616, -0.20075538754463196, -0.3906170725822449, -0.2692301273345947, -0.054079461842775345, -0.3096924424171448, -0.5384602546691895, -1.2823446989059448, -0.5322352647781372, -0.4015107750892639, -0.21631784737110138, -0.4357481896877289, -0.4357481896877289, -0.7656717896461487, -0.305023729801178, -0.29724249243736267, -0.6847472190856934, -0.72832190990448, -0.25211143493652344, -0.4606480300426483, -0.09376367181539536, -0.34392979741096497, -0.16963054239749908, -0.04979978874325752, -0.2692301273345947, -0.5228977799415588, -0.24744272232055664, -0.28168004751205444, -0.4357481896877289, -0.5011103749275208, -0.31124868988990784, -1.4939936399459839, -0.04629824310541153, -0.1991991549730301, -0.21476158499717712, -0.42018571496009827, -0.19530853629112244, -0.6069349050521851, -0.6193848848342896, -0.334592342376709, -0.2536676526069641, -0.4575355648994446, -0.4855479598045349, -1.0333456993103027, -0.9275211095809937, -0.7843466997146606, -0.43263569474220276, -0.4637605547904968, -0.5851475596427917, -1.0893704891204834, -3.8345837593078613, -0.6069349050521851, -0.6162723898887634, -0.8154715299606323, -0.5042228698730469, -0.345486044883728, -0.3174736797809601, -0.5540226697921753, -1.4690937995910645, -1.0022207498550415, -0.8590463399887085, -0.497997909784317, -0.7158719897270203, -0.5944849848747253, -1.2449947595596313, -1.0457955598831177, -0.8528213500976562, -0.4948854446411133, -0.44197314977645874, -0.6007099151611328, -1.238769769668579, -1.0208957195281982, -0.8590463399887085, -0.5042228698730469, -0.08014654368162155, -0.5944849848747253, -1.1889699697494507, -1.039570689201355, -0.8652713894844055, -0.49177294969558716, -0.2785675823688507, -0.5602476000785828, -1.2076449394226074, -1.05202054977417, -0.8714963793754578, -0.5042228698730469, -0.47621050477027893, -0.6007099151611328, -1.2263197898864746, -1.101820468902588, -0.8839462995529175, -0.5197853446006775, -0.32836735248565674, -0.4232982397079468, -0.6536222100257874, -0.5571351647377014, -1.238769769668579, -1.0706955194473267, -0.896396279335022, -0.5197853446006775, -0.46687301993370056, -0.5011103749275208, -0.610047459602356, -1.2512197494506836, -1.076920509338379, -0.8839462995529175, -0.7220969200134277, -0.2832363247871399, -0.6349473595619202, -0.5228977799415588, -1.263669729232788, -1.0893704891204834, -0.8839462995529175, -0.76878422498703, -0.37349840998649597, -0.5975974798202515, -0.5353477597236633, -1.288569688796997, -1.101820468902588, -0.8839462995529175, -0.5820350646972656, -0.4824354946613312, -0.5602476000785828, -1.220094919204712, -1.076920509338379, -0.8714963793754578, -0.4575355648994446, -0.18052423000335693, -0.36416095495224, -0.6224973797798157, -0.5446852445602417, -1.0831453800201416, -0.24588647484779358, -0.25211143493652344, -0.43263569474220276, -0.37816718220710754, -0.1968647986650467, -0.4606480300426483, 0.05174509435892105, -0.28479254245758057, -0.46687301993370056, 0.005349587649106979, -0.3081361949443817, -0.631834864616394, -0.01945304311811924, -0.058748193085193634, -0.15562434494495392, 0.2489989548921585, -0.6162723898887634, -0.6069349050521851, -0.18363672494888306, -0.4699855446815491, -0.3688296675682068, -0.3003549575805664, -0.354823499917984, -6.82257080078125, -0.5789225697517395, -0.4046232998371124, -0.22721153497695923, -0.4855479598045349, -0.06769658625125885, -0.1182745024561882, -0.42952316999435425, -0.2536676526069641, -0.07353249937295914, -0.43263569474220276, -0.42018571496009827, -0.10271206498146057, -0.448198139667511, -0.3128049373626709, -0.3594922721385956, -0.6785221695899963, -0.2910175323486328, -9.113361358642578, -0.7034220099449158, -0.44197314977645874, -0.547797679901123, -0.21787409484386444, -0.5944849848747253, -0.2505551874637604, -0.4699855446815491, -0.10971515625715256, -0.5664726495742798, -0.334592342376709, -0.5104478597640991, -0.29724249243736267, -9.212960243225098, -0.4513106048107147, -0.4264106750488281, -0.21631784737110138, -0.3766109347343445, -0.16573992371559143, -0.30346745252609253, -0.6131598949432373, -0.334592342376709, -0.40773576498031616, -5.179178237915039, -0.39528584480285645, -0.4855479598045349, -0.5882599949836731, -0.37816718220710754, -0.21320533752441406, -0.4575355648994446, -0.709646999835968, -6.922171115875244, -0.4948854446411133, -0.5851475596427917, -0.5384602546691895, -0.5882599949836731, -0.7407718896865845, -6.971971035003662, -3.53578519821167, -0.8465964794158936, -0.48866045475006104, -0.5602476000785828, -0.4637605547904968, -0.22254280745983124, -0.497997909784317, -0.3205861747264862, -0.6816346049308777, -7.718967914581299, -0.5913724899291992, -0.6349473595619202, -0.5042228698730469, -0.6754096746444702, -0.7314344644546509, -7.320569038391113, -0.5758100152015686, -0.4264106750488281, -0.46687301993370056, -0.3128049373626709, -0.6722971796989441, -7.1213698387146, -0.5695850849151611, -0.2318802773952484, -0.43263569474220276, -0.0375443696975708, -0.6660721898078918, -7.021770000457764, -0.5571351647377014, -0.4637605547904968, -0.4264106750488281, -0.19141794741153717, -0.6598471999168396, -7.021770000457764, -0.550910234451294, -0.6816346049308777, -0.497997909784317, -0.40773576498031616, -0.6722971796989441, -7.07157039642334, -0.5851475596427917, -0.5415726900100708, -0.3766109347343445, -0.7314344644546509, -0.4264106750488281, -0.25989267230033875, -0.33614858984947205, -0.6567347049713135, -0.6629596948623657, -7.370368480682373, -0.5851475596427917, -0.45442306995391846, -0.5571351647377014, -0.47621050477027893, -0.33614858984947205, -0.48866045475006104, -0.7127594947814941, -7.171170234680176, -0.5789225697517395, -0.4046232998371124, -0.5104478597640991, -0.42952316999435425, -0.20075538754463196, -0.4264106750488281, -0.6847472190856934, -7.320569038391113, -0.5944849848747253, -0.5322352647781372, -0.5415726900100708, -0.4575355648994446, -0.27234262228012085, -0.4450856149196625, -0.6754096746444702, -7.2209696769714355, -0.610047459602356, -0.5944849848747253, -0.4948854446411133, -0.3859483599662781, -0.7127594947814941, -7.171170234680176, -0.5913724899291992, -0.28479254245758057, -0.35326725244522095, -0.650509774684906, -0.37349840998649597, -0.10815892368555069, -0.2412177473306656, -0.5726975202560425, -0.610047459602356, -7.420168876647949, -0.6287223696708679, -1.2138698101043701, -1.0831453800201416, -0.37038594484329224, -0.05991537123918533, -0.34392979741096497, -5.801675319671631, -0.3797234296798706, -0.5602476000785828, -0.5820350646972656, -6.424172401428223, -0.6971970796585083, -1.276119589805603, -5.303677558898926, -0.7065345048904419, -0.2240990698337555, -0.11516200751066208, -0.6785221695899963, -0.4948854446411133, -0.29879873991012573, -0.44197314977645874, -0.5789225697517395, -0.3003549575805664, -0.8154715299606323, -0.6069349050521851, -0.44197314977645874, -0.4139607548713684, -0.5633600950241089, -7.469968318939209, -1.1640701293945312, -1.1329452991485596, -0.4606480300426483, -0.2318802773952484, -0.1921960562467575, -0.37816718220710754, -0.4108482599258423, -0.2692301273345947, -0.29724249243736267, -5.9759745597839355, -0.4824354946613312, -0.3423736095428467, -0.5415726900100708, -6.424172401428223, -0.753221869468689, -6.07557487487793, -0.8777212500572205, -0.9897708892822266, -1.1204952001571655, -0.4637605547904968, -0.3205861747264862, -0.325254887342453, -5.577576637268066, -0.497997909784317, -0.6162723898887634, -0.5820350646972656, -6.15027379989624, -0.6940845847129822, -1.2449947595596313, -1.2076449394226074, -0.4948854446411133, -0.34859853982925415, -0.2832363247871399, 0.15718059241771698, -0.2925737798213959, -5.627376079559326, -0.497997909784317, -0.3128049373626709, -0.5975974798202515, -6.1253743171691895, -0.7407718896865845, -1.2512197494506836, -1.195194959640503, -0.49177294969558716, -0.37038594484329224, 0.034042827785015106, 0.11516200751066208, -0.315917432308197, -5.627376079559326, -0.497997909784317, 0.010018317960202694, -0.5851475596427917, -6.050674915313721, -0.7594468593597412, -1.2076449394226074, -0.5011103749275208, -0.325254887342453, 0.16651804745197296, -0.32214242219924927, -5.577576637268066, -0.5011103749275208, -0.2536676526069641, -0.547797679901123, -6.050674915313721, -0.7563343644142151, -1.2014198303222656, -0.5228977799415588, -0.3672734498977661, -0.33614858984947205, 0.08364808559417725, -0.33926108479499817, -5.602476119995117, -0.526010274887085, -0.34081730246543884, -0.6131598949432373, -6.000874996185303, -0.7594468593597412, -1.2263197898864746, -0.5104478597640991, -0.384392112493515, -0.1478431224822998, -0.29879873991012573, -0.6411723494529724, 0.08364808559417725, -0.32369863986968994, -5.652276039123535, -0.5135602951049805, -0.3330360949039459, -0.32369863986968994, -0.6971970796585083, -0.547797679901123, -6.2000732421875, -0.7625592947006226, -1.2263197898864746, -0.5166728496551514, -0.384392112493515, -0.37038594484329224, -0.4637605547904968, 0.07897935807704926, -0.33926108479499817, -5.652276039123535, -0.5384602546691895, -0.3517110049724579, -0.5602476000785828, -0.5913724899291992, -6.07557487487793, -0.7656717896461487, -1.2698947191238403, -0.650509774684906, -0.3517110049724579, -0.1844148337841034, -0.47932296991348267, 0.06536222249269485, -0.325254887342453, -5.577576637268066, -0.5135602951049805, -0.1898617148399353, -0.48866045475006104, -0.5353477597236633, -6.224974155426025, -0.7625592947006226, -1.2512197494506836, -0.7314344644546509, -0.35326725244522095, -0.2879050076007843, -0.4264106750488281, 0.0739215612411499, -0.32214242219924927, -5.577576637268066, -0.5104478597640991, -0.29879873991012573, -0.49177294969558716, -0.5291228294372559, -6.1253743171691895, -0.7438843250274658, -1.2014198303222656, -1.220094919204712, -0.5664726495742798, -0.32214242219924927, -0.3968420624732971, -0.325254887342453, -5.328577518463135, -0.5135602951049805, -0.41707324981689453, -0.526010274887085, -0.33147984743118286, -0.31124868988990784, -0.5291228294372559, -0.3128049373626709, -0.3890608847141266, -0.315917432308197, -0.5322352647781372, -0.547797679901123, -0.2910175323486328, -0.5011103749275208, -0.4108482599258423, -0.32369863986968994, -0.17196489870548248, -0.32369863986968994, -0.21320533752441406, -0.36260470747947693, -0.5011103749275208, -6.6233720779418945, -0.753221869468689, -1.2014198303222656, -0.669184684753418, -0.3003549575805664, -0.10193394124507904, -0.3688296675682068, 0.03287564218044281, -0.3205861747264862, -5.428177356719971, -0.4948854446411133, -0.39528584480285645, -0.5913724899291992, -5.9759745597839355, -0.7220969200134277, -2.91328763961792, -0.8216965198516846, -0.3968420624732971, -0.354823499917984, 0.025678016245365143, -0.43263569474220276, 0.08598244935274124, -0.3205861747264862, -7.1213698387146, -0.6069349050521851, -0.20386788249015808, -0.48866045475006104, -0.5633600950241089, -5.204078197479248, -0.7220969200134277, -1.195194959640503, -1.2325447797775269, -0.5695850849151611, -0.39528584480285645, -0.4699855446815491, -0.24588647484779358, -0.325254887342453, -0.3672734498977661, -0.08481527119874954, -0.1626274436712265, 0.022565528750419617, -0.2505551874637604, -0.3470422923564911, -0.15562434494495392, -0.2365490049123764, -0.4015107750892639, -5.054678916931152, -0.7127594947814941, -0.6162723898887634, -0.3470422923564911, -0.23032401502132416, -0.2023116499185562, -0.12916821241378784, -0.384392112493515, -0.2505551874637604, -0.275455117225647, -0.22721153497695923, -0.14395250380039215, -0.7563343644142151, -7.768767356872559, -0.5291228294372559, -0.3983983099460602, -0.7843466997146606, -6.424172401428223, -3.3365859985351562, -0.5415726900100708, -1.2449947595596313, -0.7189845442771912, -0.6349473595619202, -0.4108482599258423, -0.2240990698337555, -0.25678014755249023, -0.14317438006401062, -0.2707863450050354, -0.30346745252609253, -0.28479254245758057, -0.24744272232055664, -0.13617131114006042, -0.49177294969558716, -0.6598471999168396, -8.615364074707031, -0.5633600950241089, -0.25989267230033875, -0.7936841249465942, -6.523772239685059, -3.6851842403411865, -0.8777212500572205, -2.029341220855713, -5.776775360107422, -0.8652713894844055, -0.7003095149993896, -0.4139607548713684, -0.2240990698337555, -0.5758100152015686, -0.4699855446815491, -0.21009285748004913, -0.2630051374435425, -0.6069349050521851, -0.7905716896057129, -8.31656551361084, -0.5602476000785828, -0.2505551874637604, -0.8154715299606323, -6.82257080078125, -3.7598843574523926, -0.8777212500572205, -2.191190719604492, -5.876375198364258, -0.497997909784317, -0.44197314977645874, -0.8154715299606323, -0.4046232998371124, -0.25678014755249023, -0.06847470998764038, -0.2023116499185562, -0.49177294969558716, -0.4637605547904968, -0.24744272232055664, -0.2707863450050354, -0.21476158499717712, -0.5789225697517395, -0.5073353052139282, -0.4606480300426483, -0.690972089767456, -8.366364479064941, -0.8341464996337891, -0.8216965198516846, -0.3968420624732971, -0.24433022737503052, -0.31124868988990784, -0.5446852445602417, -0.4015107750892639, -0.43886062502861023, -0.31124868988990784, -0.3470422923564911, -0.6878595948219299, -0.7656717896461487, -8.41616439819336, -0.5135602951049805, -0.2707863450050354, -0.8652713894844055, -9.611358642578125, -3.1124870777130127, -0.9524210095405579, -6.473972797393799, -3.8594839572906494, -0.8652713894844055, -6.424172401428223, -0.631834864616394, -0.45442306995391846, -0.7936841249465942, -6.772771835327148, -0.7905716896057129, -1.313469409942627, -1.1640701293945312, -0.5104478597640991, -0.5042228698730469, -0.23499277234077454, -0.2832363247871399, -0.42018571496009827, -0.5820350646972656, -0.41707324981689453, -5.726975917816162, -0.5415726900100708, -0.4357481896877289, -0.2692301273345947, -0.23499277234077454, -0.39528584480285645, -0.5820350646972656, -0.49177294969558716, -0.27701133489608765, -0.25211143493652344, -0.4357481896877289, -7.320569038391113, -0.35637974739074707, -0.2505551874637604, -0.4699855446815491, -0.1058245599269867, -0.3299235999584198, -0.5602476000785828, -0.4699855446815491, -0.26456141471862793, -0.46687301993370056, -0.11905262619256973, -0.47621050477027893, -8.864362716674805, -0.36104846000671387, -0.17352114617824554, -0.3672734498977661, -0.15095561742782593, -0.3688296675682068, -0.5571351647377014, -0.36260470747947693, -0.345486044883728, -0.1478431224822998, -0.5166728496551514, -8.963961601257324, -0.3750546872615814, -0.004498515743762255, -0.41707324981689453, -0.4730980098247528, -0.6224973797798157, -0.5104478597640991, -0.020328430458903313, -0.3268111050128937, -0.5789225697517395, -9.063562393188477, -2.340590238571167, -0.3859483599662781, -0.4606480300426483, -0.3470422923564911, -0.4730980098247528, -0.3983983099460602, -0.3812796473503113, -0.24744272232055664, -0.1844148337841034, -0.610047459602356, -0.47932296991348267, -0.34859853982925415, -0.4575355648994446, -0.28946128487586975, -0.3377048373222351, -0.6007099151611328, -9.760759353637695, -0.4139607548713684, -0.23343650996685028, -0.3377048373222351, -0.7034220099449158, -0.3750546872615814, -0.5571351647377014, -0.6442848443984985, -0.3890608847141266, -0.2738988399505615, -0.709646999835968, -0.2910175323486328, -0.5820350646972656, -9.41215991973877, -0.4015107750892639, -0.38283589482307434, -0.4139607548713684, -0.5197853446006775, -0.6380597949028015, -0.5135602951049805, -0.35637974739074707, -0.3330360949039459, -0.5882599949836731, -9.31256103515625, -0.4139607548713684, -0.35637974739074707, -0.4606480300426483, -0.13461506366729736, -0.345486044883728, -0.547797679901123, -0.47932296991348267, -0.36571723222732544, -0.4357481896877289, -0.1307244449853897, -0.5415726900100708, -9.31256103515625, -0.4108482599258423, -0.19141794741153717, -0.42018571496009827, -0.5353477597236633, -0.650509774684906, -0.4855479598045349, -0.35326725244522095, -0.6256098747253418, -9.31256103515625, -0.40773576498031616, -0.4046232998371124, -0.1602930873632431, -0.38750457763671875, -0.5384602546691895, -0.47932296991348267, -0.3766109347343445, -0.19530853629112244, -0.5820350646972656, -9.461959838867188, -0.4046232998371124, -0.21009285748004913, -0.3937295973300934, -0.5166728496551514, -0.6473972797393799, -0.4264106750488281, -0.3330360949039459, -0.6069349050521851, -9.41215991973877, -0.3983983099460602, -0.34859853982925415, -0.5197853446006775, -0.4015107750892639, -0.547797679901123, -0.6598471999168396, -0.5073353052139282, -0.3096924424171448, -0.497997909784317, -0.345486044883728, -0.6193848848342896, -9.41215991973877, -0.4015107750892639, -0.3268111050128937, -0.43263569474220276, -0.5664726495742798, -0.6722971796989441, -0.5291228294372559, -0.5446852445602417, -6.224974155426025, -0.8030215501785278, -1.2823446989059448, -0.526010274887085, -0.6349473595619202, -0.18285861611366272, -0.3096924424171448, -0.6038224697113037, 0.10037769377231598, -0.3859483599662781, -5.702075958251953, -0.4637605547904968, -0.1649617999792099, -0.2318802773952484, -0.5913724899291992, -0.526010274887085, -6.224974155426025, -0.7812341451644897, -1.101820468902588, -5.278777599334717, -0.9710959196090698, -3.1871864795684814, -0.8216965198516846, -0.6287223696708679, -0.5011103749275208, -0.38283589482307434, -7.370368480682373, -0.5913724899291992, -0.5726975202560425, -0.5446852445602417, -0.37349840998649597, -0.6785221695899963, -5.851475715637207, -0.7905716896057129, -1.4628689289093018, -4.755879878997803, -0.896396279335022, -0.47621050477027893, -0.6038224697113037, -0.5384602546691895, -0.4730980098247528, -0.2661176323890686, -0.2287677824497223, -0.41707324981689453, -0.5695850849151611, -0.5104478597640991, -0.4015107750892639, -7.669167518615723, -0.7034220099449158, -0.4948854446411133, -0.38283589482307434, -0.6971970796585083, -0.6847472190856934, -0.3501547574996948, -9.362360954284668, -0.5820350646972656, -0.5291228294372559, -0.5758100152015686, -0.12449947744607925, -0.5011103749275208, -0.5789225697517395, -0.5540226697921753, -0.4699855446815491, 0.011769091710448265, -0.4575355648994446, -0.4699855446815491, -9.810558319091797, -0.6380597949028015, -0.6069349050521851, -0.8092465996742249, -0.37038594484329224, -0.6193848848342896, -0.5726975202560425, -0.48866045475006104, -0.3174736797809601, -0.5197853446006775, -10.009757995605469, -0.6660721898078918, -0.6162723898887634, -0.8590463399887085, -0.28479254245758057, -0.43263569474220276, -0.6256098747253418, -0.5758100152015686, -0.4824354946613312, -0.275455117225647, -0.46687301993370056, -0.5135602951049805, -10.009757995605469, -0.6785221695899963, -0.6349473595619202, -0.8777212500572205, -0.3968420624732971, -0.4357481896877289, -0.6411723494529724, -0.5695850849151611, -0.3719421625137329, -0.334592342376709, -0.4948854446411133, -10.208956718444824, -0.6878595948219299, -0.6349473595619202, -0.8777212500572205, -0.17818987369537354, -0.6380597949028015, -0.547797679901123, -0.48866045475006104, -0.03559906780719757, -0.497997909784317, -10.208956718444824, -0.9212960600852966, -0.7189845442771912, -0.6038224697113037, -0.9212960600852966, -0.5882599949836731, -0.6411723494529724, -0.610047459602356, -0.49177294969558716, -0.3921733498573303, -0.4606480300426483, -0.29879873991012573, -0.5011103749275208, -10.457955360412598, -0.709646999835968, -0.6131598949432373, -0.9026212096214294, -0.5602476000785828, -0.4232982397079468, -0.6660721898078918, -0.5944849848747253, -0.5726975202560425, -0.38750457763671875, -0.2801238000392914, -0.690972089767456, -0.4637605547904968, -10.258757591247559, -0.6971970796585083, -0.6162723898887634, -0.9026212096214294, -0.47621050477027893, -0.6256098747253418, -0.5820350646972656, -0.49177294969558716, -0.3968420624732971, -0.5042228698730469, -10.358356475830078, -0.7189845442771912, -0.6224973797798157, -0.9088461399078369, -0.41707324981689453, -0.47932296991348267, -0.5975974798202515, -0.5789225697517395, -0.4824354946613312, -0.3688296675682068, -0.448198139667511, -0.5291228294372559, -10.358356475830078, -0.7189845442771912, -0.610047459602356, -0.9088461399078369, -0.650509774684906, -0.6567347049713135, -0.5789225697517395, -0.4264106750488281, -0.5415726900100708, -10.308557510375977, -0.7034220099449158, -0.6007099151611328, -0.9088461399078369, -0.44197314977645874, -0.669184684753418, -0.5789225697517395, -0.49177294969558716, -0.37349840998649597, -0.5228977799415588, -10.507755279541016, -0.7158719897270203, -0.6038224697113037, -0.9150711297988892, -0.39528584480285645, -0.650509774684906, -0.6007099151611328, -0.4232982397079468, -0.4699855446815491, -10.507755279541016, -0.72832190990448, -0.6069349050521851, -0.9088461399078369, -0.526010274887085, 0.023927243426442146, -0.5664726495742798, -0.5540226697921753, -0.2879050076007843, -0.5353477597236633, -0.03248658403754234, -0.448198139667511, -10.358356475830078, -0.7034220099449158, -0.6038224697113037, -0.9337460398674011, -0.36571723222732544, -0.2630051374435425, -0.5166728496551514, -0.5664726495742798, -0.5384602546691895, -0.48866045475006104, -0.26767387986183167, -0.2069803774356842, -0.48866045475006104, -0.4699855446815491, -10.208956718444824, -0.7034220099449158, -0.6069349050521851, -0.9150711297988892, -0.4824354946613312, -0.22721153497695923, -0.5851475596427917, -0.5726975202560425, -0.5602476000785828, -0.48866045475006104, -0.5913724899291992, -0.2505551874637604, -0.5073353052139282, -0.47932296991348267, -10.308557510375977, -0.72832190990448, -0.610047459602356, -0.9150711297988892, -0.48866045475006104, -0.5975974798202515, -0.5602476000785828, -0.4855479598045349, -0.35637974739074707, -0.5166728496551514, -10.358356475830078, -0.7127594947814941, -0.5975974798202515, -0.9150711297988892, -0.47621050477027893, -0.5789225697517395, -0.5789225697517395, -0.547797679901123, -0.4824354946613312, -0.28479254245758057, -0.4108482599258423, -0.4855479598045349, -10.358356475830078, -0.7252094149589539, -0.5975974798202515, -0.9337460398674011, -0.6256098747253418, -0.5135602951049805, -0.6007099151611328, -0.5695850849151611, -0.4855479598045349, -0.4015107750892639, -0.497997909784317, -0.5104478597640991, -10.258757591247559, -0.7127594947814941, -0.5975974798202515, -0.9337460398674011, -0.4855479598045349, -0.5602476000785828, -0.6256098747253418, -0.547797679901123, -0.497997909784317, -0.36571723222732544, -0.5042228698730469, -0.5415726900100708, -10.408156394958496, -0.7189845442771912, -0.6007099151611328, -0.9212960600852966, -0.6629596948623657, -0.6629596948623657, -0.5820350646972656, -0.5166728496551514, -0.5228977799415588, -10.358356475830078, -0.5695850849151611, -0.4824354946613312, -0.6629596948623657, -4.58158016204834, -0.6754096746444702, -1.3881691694259644, -4.481980800628662, -0.9088461399078369, -0.4637605547904968, -0.22565530240535736, -0.23032401502132416, -0.41707324981689453, -0.6038224697113037, -0.4699855446815491, -0.3937295973300934, -0.5851475596427917, -0.4824354946613312, -0.3937295973300934, -8.216964721679688, -0.6131598949432373, -0.7438843250274658, -0.18908359110355377, -0.2489989548921585, -0.3983983099460602, -0.5882599949836731, -0.42952316999435425, -7.8683671951293945, -0.5104478597640991, -0.4699855446815491, -0.5602476000785828, -0.11983074247837067, -0.5228977799415588, -0.448198139667511, -0.5758100152015686, -0.5291228294372559, -0.5540226697921753, -0.7003095149993896, -0.4575355648994446, -0.5944849848747253, -0.5353477597236633, -0.5789225697517395, -0.6598471999168396, -0.43886062502861023, -10.358356475830078, -0.6038224697113037, -0.5446852445602417, -0.6567347049713135, -0.37816718220710754, -0.4730980098247528, -0.6193848848342896, -0.5446852445602417, -0.6256098747253418, -0.13461506366729736, -0.47932296991348267, -0.6256098747253418, -0.5571351647377014, -0.6193848848342896, -0.36104846000671387, -0.4450856149196625, -10.756754875183105, -0.6069349050521851, -0.5446852445602417, -0.6722971796989441, -0.4637605547904968, -0.4855479598045349, -0.6349473595619202, -0.550910234451294, -0.631834864616394, -0.526010274887085, -0.43263569474220276, -0.6754096746444702, -0.43263569474220276, -0.5944849848747253, -0.550910234451294, -0.6193848848342896, -0.49177294969558716, -0.5540226697921753, -0.4575355648994446, -10.806554794311523, -0.4606480300426483, -0.5384602546691895, -0.4855479598045349, -0.6287223696708679, -0.2956862449645996, -0.6069349050521851, -0.4855479598045349, 0.012255417183041573, -0.42018571496009827, -0.4513106048107147, -0.6007099151611328, -0.45442306995391846, -0.6442848443984985, -0.3096924424171448, -0.6411723494529724, -0.3766109347343445, -0.2489989548921585, -0.47932296991348267, -0.40773576498031616, -0.4730980098247528, -0.6131598949432373, -0.4575355648994446, -0.6411723494529724, -0.305023729801178, -0.6816346049308777, -0.43263569474220276, -0.23032401502132416, -0.5851475596427917, -0.4824354946613312, -10.607355117797852, -0.7034220099449158, -0.6224973797798157, -0.5135602951049805, -0.6380597949028015, -0.3081361949443817, -0.6940845847129822, -0.4637605547904968, -0.47621050477027893, -0.49177294969558716, -0.6193848848342896, -0.4730980098247528, -0.6349473595619202, -0.3096924424171448, -0.6754096746444702, -0.4606480300426483, -0.526010274887085, -0.44197314977645874, -0.6162723898887634, -0.38750457763671875, -0.709646999835968, -0.3205861747264862, -0.4450856149196625, -0.4575355648994446, -10.856354713439941, -0.610047459602356, -0.4046232998371124, -0.7718967199325562, -0.42018571496009827, -0.48866045475006104, -0.448198139667511, -0.49177294969558716, -0.6349473595619202, -0.46687301993370056, -0.6598471999168396, -0.3096924424171448, -0.6878595948219299, -0.3688296675682068, -0.3688296675682068, -0.47621050477027893, -0.5042228698730469, -0.6193848848342896, -0.4730980098247528, -0.650509774684906, -0.3128049373626709, -0.6847472190856934, -0.6069349050521851, -0.4855479598045349, -0.4730980098247528, -10.756754875183105, -0.33147984743118286, -0.9461960196495056, -4.905279159545898, -0.6847472190856934, -4.730979919433594, -0.890171229839325, -0.5726975202560425, -0.4108482599258423, -0.5104478597640991, -0.5758100152015686, -0.40773576498031616, -0.7127594947814941, -0.32214242219924927, -0.30191123485565186, -0.6598471999168396, -0.7158719897270203, -0.2536676526069641, -0.4513106048107147, -0.09065117686986923, -0.36104846000671387, -0.4232982397079468, -0.5042228698730469, -0.13617131114006042, -0.5571351647377014, -0.3003549575805664, -0.547797679901123, -0.33147984743118286, -1.53756844997406, -0.017313208431005478, -0.3719421625137329, -0.2925737798213959, -0.5073353052139282, -0.005592749919742346, 0.20542412996292114, -0.7158719897270203, -0.2240990698337555, -3.2369863986968994, -0.8279215097427368, -4.83057975769043, -1.263669729232788, -0.4450856149196625, -6.274773597717285, -0.9026212096214294, -0.7967966198921204, -0.7376593351364136, -0.43263569474220276, -0.8839462995529175, -0.7407718896865845, -0.29724249243736267, -0.1602930873632431, -0.25211143493652344, -0.345486044883728, -0.42952316999435425, -0.23032401502132416, -0.5197853446006775, -0.29412999749183655, -0.1548462212085724, -0.14862124621868134, -0.24433022737503052, -0.3672734498977661, -0.2489989548921585, -0.3423736095428467, -0.4232982397079468, -0.25989267230033875, -0.2879050076007843, -0.2785675823688507, -0.3688296675682068, -0.325254887342453, -0.33147984743118286, -0.35637974739074707, -0.5820350646972656, -1.027120590209961, -0.45442306995391846, -0.3594922721385956, -0.5944849848747253, -1.2512197494506836, -0.9835458993911743, -0.28479254245758057, -0.12683382630348206, -0.10504642874002457, -0.5789225697517395, -1.2449947595596313, -1.0706955194473267, -0.3921733498573303, -0.34392979741096497, -0.49177294969558716, -0.2910175323486328, -0.2287677824497223, -0.31436118483543396, -4.8056793212890625, -0.3983983099460602, -0.448198139667511, -0.03209751844406128, -0.03131939843297005, -0.7252094149589539, -6.82257080078125, -0.7469968199729919, -1.3632692098617554, -1.1516200304031372, -0.42018571496009827, -0.33926108479499817, -0.4948854446411133, -0.305023729801178, 0.09609802812337875, -0.2692301273345947, -0.14317438006401062, -0.12216511368751526, -0.28479254245758057, -0.325254887342453, -5.776775360107422, -0.4450856149196625, -0.47621050477027893, -0.4108482599258423, -0.3688296675682068, -0.6411723494529724, -6.374372959136963, -0.5042228698730469, -0.24744272232055664, -0.40773576498031616, -0.1672961711883545, -0.6940845847129822, -6.523772239685059, -0.72832190990448, -1.2698947191238403, -1.2014198303222656, -0.42952316999435425, -0.3268111050128937, 0.13694941997528076, -0.325254887342453, -5.652276039123535, -0.4232982397079468, -0.3766109347343445, -0.5695850849151611, -6.07557487487793, -0.72832190990448, -1.2947945594787598, -1.2138698101043701, -0.2707863450050354, -0.1307244449853897, -0.23499277234077454, -0.0015805597649887204, 0.10193394124507904, -0.31902989745140076, -5.677175998687744, -0.5011103749275208, -0.13928379118442535, -0.5726975202560425, -5.926175117492676, -0.7594468593597412, -1.288569688796997, -0.6629596948623657, -0.4015107750892639, -0.5042228698730469, -0.42018571496009827, -0.21320533752441406, -0.48866045475006104, -0.7469968199729919, -0.31902989745140076, -0.29412999749183655, -0.6598471999168396, -0.6971970796585083, -0.24277397990226746, -0.45442306995391846, -0.08520432561635971, -0.36416095495224, -0.40773576498031616, -0.275455117225647, -0.23343650996685028, -0.3517110049724579, -0.20075538754463196, -0.35326725244522095, -0.5322352647781372, -0.33926108479499817, -1.5251185894012451, -0.052134156227111816, -0.21320533752441406, -0.19141794741153717, -0.305023729801178, -0.3470422923564911, 0.06380598247051239, -0.34081730246543884, -0.8030215501785278, -3.983983278274536, -0.8279215097427368, -4.905279159545898, -1.3508193492889404, -0.4513106048107147, -6.2000732421875, -0.9212960600852966, -0.7781217694282532, -0.7220969200134277, -0.43263569474220276, -0.9150711297988892, -0.7469968199729919, -0.32214242219924927, -0.19375228881835938, -0.6224973797798157, -0.22721153497695923, -0.547797679901123, -0.1548462212085724, -0.1400619000196457, -0.3672734498977661, -0.315917432308197, -0.15095561742782593, -0.25678014755249023, -0.2365490049123764, -0.384392112493515, -0.33926108479499817, -0.2707863450050354, -0.16807429492473602, -0.3983983099460602, -0.3812796473503113, -0.32836735248565674, -0.5695850849151611, -0.3766109347343445, -0.3937295973300934, -0.5540226697921753, -1.027120590209961, -0.7967966198921204, -0.23343650996685028, -0.14628688991069794, -0.10037769377231598, -0.5633600950241089, -1.238769769668579, -1.0582456588745117, -0.2630051374435425, -0.1875273436307907, -0.3501547574996948, -0.3377048373222351, -0.3174736797809601, -0.37349840998649597, 0.03734984248876572, -0.3003549575805664, -0.6380597949028015, -0.8714963793754578, -0.0187721848487854, -0.36571723222732544, -0.12916821241378784, -0.9337460398674011, -0.026650667190551758, -0.3968420624732971, -0.6411723494529724, -0.8403714299201965, -0.0363771915435791, -0.4015107750892639, -0.6069349050521851, -0.004522832576185465, -0.3268111050128937, -0.7625592947006226, -0.4108482599258423, -0.3688296675682068, -0.26456141471862793, -0.2925737798213959, -5.353477478027344, -0.497997909784317, -0.3423736095428467, -0.44197314977645874, -0.7625592947006226, -0.22098657488822937, -0.13850566744804382, -0.40773576498031616, -0.6878595948219299, -0.42952316999435425, 0.03734984248876572, -0.5602476000785828, -0.9088461399078369, -0.0017142993165180087, -0.0750887393951416, -0.9586459398269653, -0.005009158980101347, -0.5913724899291992, -0.8777212500572205, -0.010747806169092655, -0.5104478597640991, 0.0013313175877556205, -0.690972089767456, -0.4108482599258423, -0.3890608847141266, -0.002796374959871173, -0.09687614440917969, -0.6598471999168396, -7.1213698387146, -0.7158719897270203, -1.1329452991485596, -0.30346745252609253, -0.17818987369537354, -0.35793599486351013, -0.3921733498573303, -0.32369863986968994, -0.42018571496009827, 0.023051854223012924, -0.32369863986968994, -0.5789225697517395, -0.8528213500976562, -0.018577655777335167, -0.3937295973300934, -0.1649617999792099, -0.9399710893630981, -0.03345923498272896, -0.42018571496009827, -0.6162723898887634, -0.8403714299201965, -0.043380286544561386, -0.41707324981689453, -0.5291228294372559, -0.012644478119909763, -0.3470422923564911, -0.7905716896057129, -0.4450856149196625, -0.3812796473503113, -0.01955030858516693, -0.4450856149196625, -0.1548462212085724, -0.19063982367515564, -0.3470422923564911, -0.3268111050128937, -5.477977752685547, -0.4139607548713684, -0.4108482599258423, -0.24277397990226746, -0.8030215501785278, -7.1213698387146, -0.6536222100257874, -0.31902989745140076, -0.5571351647377014, -0.7750091552734375, -0.21009285748004913, -0.12916821241378784, -0.4015107750892639, -0.6598471999168396, -0.41707324981689453, 0.04221310466527939, -0.5664726495742798, -0.890171229839325, -0.0005866307765245438, -0.088705874979496, -0.9648709893226624, -0.008510706946253777, -0.5944849848747253, -0.8590463399887085, -0.014978842809796333, -0.5228977799415588, -0.004109455272555351, -0.690972089767456, -0.3797234296798706, -0.3859483599662781, -0.010212847031652927, -0.10738079249858856, -0.6536222100257874, -7.370368480682373, -0.7469968199729919, -1.1765199899673462, -0.30191123485565186, -0.17896799743175507, -0.34392979741096497, -0.3937295973300934, -0.3174736797809601, -0.41707324981689453, 0.031708456575870514, -0.3205861747264862, -0.5726975202560425, -0.8528213500976562, -0.011574560776352882, -0.38750457763671875, -0.15951494872570038, -0.9337460398674011, -0.02684519812464714, -0.4232982397079468, -0.6131598949432373, -0.8465964794158936, -0.038517024368047714, -0.41707324981689453, -0.5415726900100708, -0.00802437961101532, -0.34392979741096497, -0.7750091552734375, -0.42018571496009827, -0.3750546872615814, -0.01886945217847824, -0.3719421625137329, -0.2661176323890686, -0.2116491198539734, -0.345486044883728, -0.3299235999584198, -5.577576637268066, -0.448198139667511, -0.43886062502861023, -0.2318802773952484, -0.8030215501785278, -6.872370719909668, -0.6816346049308777, -0.3174736797809601, -0.5726975202560425, -0.7594468593597412, -0.21476158499717712, -0.1252775937318802, -0.4015107750892639, -0.6442848443984985, -0.4108482599258423, 0.042602162808179855, -0.5571351647377014, -0.890171229839325, 0.0008449915912933648, -0.08442620933055878, -0.9461960196495056, -0.0057386476546525955, -0.5882599949836731, -0.8528213500976562, -0.013908925466239452, -0.5228977799415588, -0.004887577146291733, -0.76878422498703, -0.384392112493515, -0.3968420624732971, -0.014200720936059952, -0.1058245599269867, -0.6536222100257874, -7.420168876647949, -0.753221869468689, -1.195194959640503, -0.29879873991012573, -0.1750773787498474, -0.35326725244522095, -0.37349840998649597, -0.31902989745140076, -0.4139607548713684, 0.0375443696975708, -0.32214242219924927, -0.5633600950241089, -0.8590463399887085, -0.007343524135649204, -0.384392112493515, -0.16340555250644684, -0.9337460398674011, -0.02762332186102867, -0.4139607548713684, -0.6131598949432373, -0.8341464996337891, -0.031902991235256195, -0.4139607548713684, -0.5384602546691895, -0.007683952338993549, -0.34392979741096497, -0.7594468593597412, -0.41707324981689453, -0.37349840998649597, -0.019161246716976166, -0.4357481896877289, -0.17352114617824554, -0.18285861611366272, -0.10971515625715256, -0.3470422923564911, -0.3299235999584198, -0.2879050076007843, -0.37038594484329224, -0.3268111050128937, -5.602476119995117, -0.43886062502861023, -0.47621050477027893, -0.2287677824497223, -0.1478431224822998, -0.2287677824497223, -0.22721153497695923, -0.7905716896057129, -7.07157039642334, -0.7407718896865845, -0.3174736797809601, -0.6069349050521851, -0.7781217694282532, -0.21476158499717712, -0.1330588161945343, -0.3968420624732971, -0.6629596948623657, -0.4108482599258423, 0.03832249343395233, -0.5633600950241089, -0.9026212096214294, -0.002662635175511241, -0.08131372183561325, -0.9524210095405579, -0.010456010699272156, -0.5851475596427917, -0.8590463399887085, -0.018577655777335167, -0.5135602951049805, -0.01142866350710392, -0.6785221695899963, -0.3797234296798706, -0.3906170725822449, -0.014297986403107643, -0.10893704742193222, -0.6536222100257874, -7.370368480682373, -0.7750091552734375, -1.1765199899673462, -0.3003549575805664, -0.17429926991462708, -0.3501547574996948, -0.3750546872615814, -0.31902989745140076, -0.4139607548713684, 0.03268111124634743, -0.32836735248565674, -0.5664726495742798, -0.8590463399887085, -0.011525927111506462, -0.3812796473503113, -0.15873683989048004, -0.9337460398674011, -0.027039730921387672, -0.42018571496009827, -0.6069349050521851, -0.8341464996337891, -0.03696078062057495, -0.42018571496009827, -0.5322352647781372, -0.005325270351022482, -0.33926108479499817, -0.7625592947006226, -0.4232982397079468, -0.3750546872615814, -0.01955030858516693, -0.43263569474220276, -0.1991991549730301, -0.1797461360692978, -0.11049328744411469, -0.35793599486351013, -0.32836735248565674, -0.2925737798213959, -0.1182745024561882, -0.3750546872615814, -0.3096924424171448, -0.16340555250644684, -0.13928379118442535, -0.384392112493515, -0.24744272232055664, -0.22565530240535736, -0.4015107750892639, -0.33926108479499817, -5.552676677703857, -0.448198139667511, -0.448198139667511, -0.23499277234077454, -0.1626274436712265, -0.2365490049123764, -0.24588647484779358, -0.1501774787902832, -0.23499277234077454, -0.13928379118442535, -0.17118680477142334, -0.2536676526069641, -0.2069803774356842, -0.8216965198516846, -7.1213698387146, -0.690972089767456, -0.3299235999584198, -0.6038224697113037, -0.7750091552734375, -0.2116491198539734, -0.13150256872177124, -0.3921733498573303, -0.6598471999168396, -0.4108482599258423, 0.03501547500491142, -0.5571351647377014, -0.890171229839325, -0.009240195155143738, -0.06964189559221268, -0.9461960196495056, -0.014589781872928143, -0.5789225697517395, -0.8528213500976562, -0.02149561233818531, -0.5197853446006775, -0.014200720936059952, -0.6598471999168396, -0.3812796473503113, -0.38283589482307434, -0.03209751844406128, -0.11049328744411469, -0.6660721898078918, -7.370368480682373, -0.6940845847129822, -1.301019549369812, -1.1827449798583984, -0.2583364248275757, -0.13694941997528076, -0.20853662490844727, -0.017215944826602936, -0.3205861747264862, -5.627376079559326, -0.3983983099460602, -0.12683382630348206, -0.5415726900100708, -6.025774955749512, -0.7314344644546509, -0.631834864616394, -0.40773576498031616, -0.22254280745983124, -0.4699855446815491, -0.4108482599258423, -0.7625592947006226, -0.3003549575805664, -0.2910175323486328, -0.6598471999168396, -0.7034220099449158, -0.2505551874637604, -0.4450856149196625, -0.08909493684768677, -0.3330360949039459, -0.16184931993484497, -0.25678014755249023, -0.3921733498573303, -0.3688296675682068, -0.5135602951049805, -0.28946128487586975, -1.4379690885543823, -0.7750091552734375, 0.16963054239749908, -0.14473064243793488, -0.4015107750892639, -0.42952316999435425, -0.2116491198539734, -0.7874591946601868, -0.8777212500572205, -0.3594922721385956, -0.4575355648994446, -0.23032401502132416, -0.1844148337841034, -0.4232982397079468, -0.5571351647377014, -0.21320533752441406, -0.42018571496009827, -0.7501093745231628, -0.6598471999168396, -1.2263197898864746, -1.095595359802246, -0.6038224697113037, -0.610047459602356, -0.354823499917984, -0.25522392988204956, -0.41707324981689453, -0.32214242219924927, -0.8777212500572205, -0.2925737798213959, -0.45442306995391846, -0.5384602546691895, -0.8341464996337891, -0.6442848443984985, -1.1702951192855835, -1.0893704891204834, -0.6193848848342896, -0.6007099151611328, -0.3719421625137329, -0.2692301273345947, -0.41707324981689453, -0.526010274887085, -0.3081361949443817, -0.4824354946613312, -0.5042228698730469, -0.6442848443984985, -1.1889699697494507, -1.1204952001571655, -0.6349473595619202, -0.6287223696708679, -0.3890608847141266, -0.2801238000392914, -0.4139607548713684, -0.33926108479499817, -0.9275211095809937, -0.2956862449645996, -0.43886062502861023, -0.21943031251430511, -0.631834864616394, -1.263669729232788, -1.1391701698303223, -0.6349473595619202, -0.6349473595619202, -0.39528584480285645, -0.28634876012802124, -0.4139607548713684, -0.3859483599662781, -0.8403714299201965, -0.31124868988990784, -0.47621050477027893, -0.5384602546691895, -0.8216965198516846, -0.6038224697113037, -2.7265384197235107, -0.7625592947006226, -0.5104478597640991, -0.6349473595619202, -0.5664726495742798, -0.7034220099449158, -0.3890608847141266, -0.11282765120267868, -0.36260470747947693, -0.6131598949432373, -4.656280517578125, -0.7781217694282532, -0.5291228294372559, -0.6722971796989441, -0.6380597949028015, -0.37038594484329224, -0.46687301993370056, -0.3797234296798706, -0.9586459398269653, -0.3890608847141266, -0.305023729801178, -0.060693494975566864, -0.3330360949039459, -0.5820350646972656, -4.681180477142334, -0.8092465996742249, -0.550910234451294, -0.6754096746444702, -0.650509774684906, -0.007829849608242512, -0.3797234296798706, -0.24277397990226746, -0.325254887342453, -0.275455117225647, -0.32836735248565674, -0.5758100152015686, -4.955079078674316, -0.7781217694282532, -0.5353477597236633, -0.6722971796989441, -0.6567347049713135, -0.43886062502861023, -0.39528584480285645, -0.2832363247871399, -0.3003549575805664, -0.6131598949432373, -5.054678916931152, -0.7003095149993896, -0.7594468593597412, -0.3921733498573303, -0.8528213500976562, -0.3594922721385956, -0.5197853446006775, -0.5228977799415588, -1.5935932397842407, -5.004878997802734, -0.7905716896057129, -0.2785675823688507, -0.4264106750488281, -0.4575355648994446, 0.18830546736717224, -0.28946128487586975, -5.627376079559326, -0.37816718220710754, -0.5633600950241089, -0.6162723898887634, -0.35637974739074707, -0.6598471999168396, -0.28634876012802124, -0.7781217694282532, -0.2956862449645996, -5.851475715637207, -0.6162723898887634, -1.5686933994293213, -5.079578876495361, -0.8279215097427368, -0.6971970796585083, -0.31124868988990784, -0.7656717896461487, -0.25989267230033875, -0.13850566744804382, -0.5104478597640991, 0.09376367181539536, -0.275455117225647, -5.926175117492676, -0.4513106048107147, -0.354823499917984, -0.5011103749275208, -0.5695850849151611, -5.627376079559326, -0.7003095149993896, -1.6184931993484497, -4.8554792404174805, -0.8714963793754578, -0.709646999835968, -0.3517110049724579, -0.4264106750488281, -0.3470422923564911, -0.3423736095428467, -0.610047459602356, -0.5197853446006775, -0.32369863986968994, -0.36571723222732544, -7.519768714904785, -0.6442848443984985, -0.6038224697113037, -0.4264106750488281, -0.5664726495742798, -0.4450856149196625, -0.25522392988204956, -0.35637974739074707, -0.3174736797809601, -0.34859853982925415, -0.31902989745140076, -0.34859853982925415, -0.43886062502861023, -0.1579587161540985, -0.47621050477027893, -0.1875273436307907, -0.30657994747161865, -0.45442306995391846, -0.6193848848342896, -9.41215991973877, -0.5882599949836731, -0.5415726900100708, -0.7220969200134277, -0.19297417998313904, -0.47621050477027893, -0.34859853982925415, -0.5944849848747253, -0.15173372626304626, -0.6131598949432373, -0.28946128487586975, -0.7189845442771912, -0.35326725244522095, -0.3921733498573303, -0.753221869468689, -0.6287223696708679, -0.5322352647781372, -11.603350639343262, -2.2783403396606445, -0.36260470747947693, -0.5913724899291992, -0.6629596948623657, -0.8777212500572205, -0.5851475596427917, -0.6349473595619202, -11.204952239990234, -0.690972089767456, -0.3128049373626709, 0.0898730680346489, -0.4108482599258423, -0.4513106048107147, -0.5571351647377014, -0.5571351647377014, -0.4139607548713684, -0.4513106048107147, -0.4108482599258423, -0.550910234451294, -0.4575355648994446, -0.2910175323486328, -0.32836735248565674, -0.2630051374435425, -0.34859853982925415, -0.3128049373626709, -0.5851475596427917, -8.06756591796875, -0.8528213500976562, -5.552676677703857, -0.6536222100257874, -1.730542778968811, -5.104478359222412, -0.8839462995529175, -0.6971970796585083, -0.4046232998371124, -0.36104846000671387, -0.3672734498977661, -0.6380597949028015, -0.7750091552734375, -0.23810525238513947, -0.4139607548713684, -0.9026212096214294, -0.27234262228012085, -0.3750546872615814, -0.08520432561635971, -0.23032401502132416, -0.37816718220710754, -5.876375198364258, -0.5104478597640991, -0.9275211095809937, -0.5322352647781372, -0.5944849848747253, -0.315917432308197, -0.4046232998371124, -0.650509774684906, -0.7563343644142151, -0.9150711297988892, -0.35793599486351013, -8.615364074707031, -0.4232982397079468, -1.0208957195281982, -0.5882599949836731, 0.045909181237220764, -0.42018571496009827, -0.2879050076007843, -0.15562434494495392, -0.4730980098247528, -0.31902989745140076, -0.5571351647377014, -0.41707324981689453, -10.258757591247559, -0.5042228698730469, -0.5166728496551514, -0.2365490049123764, -0.6473972797393799, -0.37038594484329224, -0.669184684753418, -9.063562393188477, -0.5571351647377014, -0.1844148337841034, -0.48866045475006104, 0.10660266876220703, -0.650509774684906, -0.4575355648994446, -10.308557510375977, -0.8216965198516846, -0.6722971796989441, -0.2879050076007843, -0.37038594484329224, -0.24588647484779358, -0.3859483599662781, -0.21787409484386444, -0.5851475596427917, -0.34081730246543884, -0.44197314977645874, -0.4450856149196625, -0.4513106048107147, -0.3812796473503113, -0.6442848443984985, -0.7563343644142151, -9.41215991973877, -1.730542778968811, -0.7034220099449158, -0.384392112493515, -0.8590463399887085, -0.345486044883728, -0.1968647986650467, -0.4699855446815491, -0.30191123485565186, -1.05202054977417, -10.65715503692627, -0.9337460398674011, -8.864362716674805, -0.8839462995529175, -8.266765594482422, -0.8777212500572205, -0.7158719897270203, -0.5322352647781372, -0.37038594484329224, -0.4232982397079468, -0.13850566744804382, -0.47621050477027893, -0.1968647986650467, -0.3299235999584198, -0.526010274887085, -0.7625592947006226, -10.109357833862305, -0.4046232998371124, -0.41707324981689453, -0.47621050477027893, -0.4015107750892639, -0.3423736095428467, -0.5104478597640991, -0.2956862449645996, -0.3983983099460602, -0.6131598949432373, -9.66115951538086, -1.78034245967865, -0.5944849848747253, -0.5882599949836731, -0.4637605547904968, -0.3003549575805664, -0.34081730246543884, -0.3688296675682068, -0.5758100152015686, -0.1501774787902832, -0.25678014755249023, -0.4357481896877289, -0.4015107750892639, -0.3921733498573303, -0.5789225697517395, -0.5322352647781372, -0.37349840998649597, -0.27701133489608765, -0.1921960562467575, -1.0457955598831177, -11.005753517150879, -0.9461960196495056, -8.714963912963867, -0.8714963793754578, -4.332581520080566, -0.709646999835968, -1.5251185894012451, -4.257882118225098, -0.8403714299201965, -0.6754096746444702, -0.6193848848342896, -0.39528584480285645, -0.4139607548713684, -0.3719421625137329, -0.28168004751205444, -0.3268111050128937, -0.25678014755249023, -0.30657994747161865, -0.1991991549730301, -0.4264106750488281, -0.4046232998371124, -6.1004743576049805, -0.448198139667511, -0.6411723494529724, -0.5664726495742798, -0.3859483599662781, -0.3594922721385956, -0.5011103749275208, -0.669184684753418, -0.41707324981689453, -0.28479254245758057, -0.7065345048904419, -0.4824354946613312, -8.465965270996094, -0.48866045475006104, -0.39528584480285645, -0.6162723898887634, -0.8341464996337891, -8.963961601257324, -0.6380597949028015, -0.5851475596427917, -0.31124868988990784, -0.20853662490844727, -0.3859483599662781, -0.16963054239749908, -0.7376593351364136, -10.358356475830078, -0.669184684753418, -0.6038224697113037, -0.18363672494888306, -0.4139607548713684, -0.20853662490844727, -0.7905716896057129, -10.358356475830078, -0.6722971796989441, -0.5975974798202515, -0.2023116499185562, -0.4730980098247528, -0.32369863986968994, -0.8030215501785278, -10.457955360412598, -0.6754096746444702, -0.6069349050521851, -0.24588647484779358, -0.4264106750488281, -0.48866045475006104, -0.24277397990226746, -0.7718967199325562, -10.507755279541016, -0.6785221695899963, -0.6007099151611328, -0.2910175323486328, -0.4108482599258423, -0.42018571496009827, -0.39528584480285645, -0.2116491198539734, -0.7750091552734375, -10.607355117797852, -0.6878595948219299, -0.31436118483543396, -0.4575355648994446, -0.5011103749275208, -0.14395250380039215, -0.7843466997146606, -9.41215991973877, -0.547797679901123, -0.3205861747264862, -0.3937295973300934, -0.5882599949836731, -0.7127594947814941, -3.585585117340088, -9.362360954284668, -0.5291228294372559, -0.5104478597640991, -0.550910234451294, -4.183182239532471, -0.6629596948623657, -1.5002187490463257, -4.432181358337402, -0.8465964794158936, -0.6660721898078918, -0.6380597949028015, -0.3750546872615814, -0.448198139667511, -0.3890608847141266, -0.8590463399887085, -0.37038594484329224, -0.26767387986183167, -0.29724249243736267, -0.17663362622261047, -0.4139607548713684, -0.33147984743118286, -6.025774955749512, -0.4606480300426483, -0.6567347049713135, -0.5695850849151611, -0.3968420624732971, -0.354823499917984, -0.5042228698730469, -0.6816346049308777, -0.42018571496009827, -0.29412999749183655, -0.72832190990448, -0.45442306995391846, -8.714963912963867, -0.5042228698730469, -0.37816718220710754, -0.6224973797798157, -0.7967966198921204, -8.963961601257324, -0.650509774684906, -0.5944849848747253, -0.3128049373626709, -0.2240990698337555, -0.35793599486351013, -0.17896799743175507, -0.7220969200134277, -10.457955360412598, -0.6847472190856934, -0.6162723898887634, -0.20853662490844727, -0.4108482599258423, -0.3330360949039459, -0.7967966198921204, -10.557555198669434, -0.6878595948219299, -0.6131598949432373, -0.25522392988204956, -0.4232982397079468, -0.4606480300426483, -0.23810525238513947, -0.7718967199325562, -10.65715503692627, -0.6847472190856934, -0.6069349050521851, -0.28634876012802124, -0.4232982397079468, -0.4108482599258423, -0.3859483599662781, -0.2116491198539734, -0.7843466997146606, -10.607355117797852, -0.7003095149993896, -0.32836735248565674, -0.4606480300426483, -0.5415726900100708, -0.547797679901123, -0.8652713894844055, -3.7100844383239746, -9.760759353637695, -0.5011103749275208, -0.2956862449645996, -0.3517110049724579, -0.5851475596427917, -0.7065345048904419, -3.510885000228882, -9.511759757995605, -0.5446852445602417, -0.5166728496551514, -0.5664726495742798, -4.432181358337402, -0.6660721898078918, -1.5562435388565063, -4.506880760192871, -0.8652713894844055, -0.669184684753418, -0.6380597949028015, -0.4575355648994446, -0.29412999749183655, -0.28946128487586975, -0.334592342376709, -0.6411723494529724, -0.497997909784317, -0.3268111050128937, -0.325254887342453, -8.117364883422852, -0.4948854446411133, -0.7065345048904419, -0.5571351647377014, -0.650509774684906, -0.4855479598045349, -0.6224973797798157, -9.810558319091797, -0.6380597949028015, -0.34859853982925415, 0.1034901887178421, -0.44197314977645874, -0.5166728496551514, -0.5291228294372559, -0.25678014755249023, -0.3128049373626709, -0.43886062502861023, -0.029374096542596817, -0.8403714299201965, -10.308557510375977, -0.7034220099449158, -0.3859483599662781, 0.06808565557003021, -0.5975974798202515, -0.354823499917984, -0.76878422498703, -0.547797679901123, -0.35637974739074707, -0.8030215501785278, -0.7625592947006226, -0.3968420624732971, -0.4606480300426483, -0.8092465996742249, -10.457955360412598, -0.7220969200134277, -0.4015107750892639, 0.06614035367965698, -0.6131598949432373, -0.3937295973300934, -0.5913724899291992, -0.35793599486351013, -0.3921733498573303, -0.4264106750488281, -0.1968647986650467, -0.19141794741153717, -0.2832363247871399, -0.2505551874637604, -0.2956862449645996, -0.8279215097427368, -10.607355117797852, -0.7376593351364136, -0.40773576498031616, 0.06886377930641174, -0.6131598949432373, -0.47621050477027893, -0.6193848848342896, -0.3797234296798706, -0.4824354946613312, -0.41707324981689453, -0.497997909784317, -0.40773576498031616, -0.43263569474220276, -0.8465964794158936, -10.607355117797852, -0.7469968199729919, -0.4046232998371124, 0.06302785873413086, -0.6287223696708679, -0.3672734498977661, -0.8465964794158936, -0.547797679901123, -9.41215991973877, -0.5944849848747253, -0.6847472190856934, -0.631834864616394, -0.34859853982925415, -0.4108482599258423, -0.28634876012802124, -0.36571723222732544, -0.448198139667511, -0.5291228294372559, -0.2956862449645996, -0.547797679901123, -0.22254280745983124, -0.2583364248275757, -0.3330360949039459, -0.5104478597640991, -0.5726975202560425, -0.3812796473503113, -0.8403714299201965, -0.6038224697113037, -0.5197853446006775, -0.4450856149196625, -0.1206088736653328, -0.2583364248275757, -0.15873683989048004, -0.2707863450050354, -0.4015107750892639, -0.25989267230033875, -0.3330360949039459, -0.2023116499185562, -0.36416095495224, -0.3128049373626709, -0.6629596948623657, -0.5104478597640991, -0.5415726900100708, -0.5197853446006775, -0.22565530240535736, -0.5135602951049805, -0.25522392988204956, -0.28946128487586975, -0.25678014755249023, -0.4513106048107147, -0.3330360949039459, -0.5758100152015686, -0.4450856149196625, -0.19297417998313904, -0.35637974739074707, -0.45442306995391846, -0.5446852445602417, -0.35793599486351013, -0.2956862449645996, -0.39528584480285645, -0.3937295973300934, -0.2287677824497223, -0.4699855446815491, -0.36260470747947693, -0.753221869468689, -10.457955360412598, -0.7407718896865845, -0.37816718220710754, 0.08948399871587753, -0.6007099151611328, -0.23810525238513947, -0.5166728496551514, -9.362360954284668, -0.44197314977645874, -0.3377048373222351, -0.45442306995391846, -0.5415726900100708, -0.38283589482307434, -0.5353477597236633, -0.5758100152015686, -0.5197853446006775, -0.16107121109962463, -0.4855479598045349, -0.33147984743118286, -0.07664498686790466, -0.5228977799415588, -0.41707324981689453, -0.19608667492866516, -0.2365490049123764, -0.11438389122486115, -0.38283589482307434, -0.305023729801178, -0.29879873991012573, -0.4855479598045349, -0.2692301273345947, -0.08909493684768677, -0.4637605547904968, -0.8403714299201965, -10.65715503692627, -0.7812341451644897, -0.3968420624732971, 0.08403714746236801, -0.6162723898887634, -0.5789225697517395, -0.48866045475006104, -0.5664726495742798, -0.34392979741096497, -0.4108482599258423, -0.9088461399078369, -10.955955505371094, -0.7718967199325562, -0.4046232998371124, 0.06964189559221268, -0.6598471999168396, -0.30191123485565186, -0.5633600950241089, -0.5758100152015686, -0.4108482599258423, -0.46687301993370056, -0.8528213500976562, -0.650509774684906, -0.4264106750488281, -0.48866045475006104, -0.49177294969558716, -0.7003095149993896, -10.308557510375977, -0.7438843250274658, -0.4108482599258423, 0.06964189559221268, -0.6007099151611328, -0.31124868988990784, -0.5446852445602417, -0.5353477597236633, -0.4046232998371124, -0.3299235999584198, -0.5353477597236633, -0.16107121109962463, -0.2116491198539734, -0.33147984743118286, -0.15951494872570038, -0.5633600950241089, -0.334592342376709, -0.1353931725025177, -0.4513106048107147, -0.2692301273345947, -0.07897935807704926, -0.5446852445602417, -0.32369863986968994, -0.09570897370576859, -0.3906170725822449, -0.8465964794158936, -4.930179119110107, -0.6878595948219299, -1.550018310546875, -4.506880760192871, -0.8777212500572205, -0.6629596948623657, -0.3797234296798706, -0.30657994747161865, -0.3719421625137329, -0.27701133489608765, -0.5228977799415588, -0.4108482599258423, -0.2489989548921585, -0.20075538754463196, -0.4264106750488281, -0.35793599486351013, -5.951074600219727, -0.497997909784317, -0.4139607548713684, -0.4264106750488281, -0.5540226697921753, -8.515764236450195, -0.6256098747253418, -0.7750091552734375, -0.72832190990448, -3.1871864795684814, -8.714963912963867, -0.6442848443984985, -0.6038224697113037, -0.4637605547904968, -0.7034220099449158, -0.6567347049713135, -0.5197853446006775, -0.8839462995529175, -0.41707324981689453, -0.11438389122486115, -0.34392979741096497, -0.5228977799415588, -0.526010274887085, -0.3937295973300934, -0.7158719897270203, -8.615364074707031, -0.5166728496551514, -0.5789225697517395, -0.650509774684906, -0.3968420624732971, -0.5197853446006775, -0.42952316999435425, -0.47621050477027893, -0.3672734498977661, -0.25989267230033875, -0.47621050477027893, -0.5851475596427917, -9.860358238220215, -0.5166728496551514, -0.5042228698730469, -0.6380597949028015, -0.8403714299201965, -9.760759353637695, -0.8714963793754578, -3.2618861198425293, -9.063562393188477, -0.6007099151611328, -0.4824354946613312, -0.5228977799415588, -3.510885000228882, -9.561559677124023, -0.5540226697921753, -0.41707324981689453, -0.6162723898887634, -4.631380558013916, -0.7065345048904419, -1.5811433792114258, -4.506880760192871, -0.8528213500976562, -0.669184684753418, -0.41707324981689453, -0.2536676526069641, -0.3096924424171448, -0.23499277234077454, -0.6069349050521851, -0.4855479598045349, -0.3299235999584198, -0.29879873991012573, -0.26456141471862793, -0.20386788249015808, -0.4357481896877289, -0.3594922721385956, -6.07557487487793, -0.3594922721385956, -0.28168004751205444, -0.4108482599258423, -0.72832190990448, -0.21787409484386444, -0.4606480300426483, -0.7220969200134277, -8.465965270996094, -0.72832190990448, -0.497997909784317, -0.49177294969558716, -0.3766109347343445, -0.45442306995391846, -0.4015107750892639, -0.2505551874637604, -0.4015107750892639, -0.6816346049308777, -3.411285400390625, -9.511759757995605, -0.6224973797798157, -0.4606480300426483, -0.3906170725822449, -0.38283589482307434, -0.5415726900100708, -0.5913724899291992, -0.669184684753418, -10.358356475830078, -0.5197853446006775, -0.42018571496009827, -0.5664726495742798, -0.4108482599258423, -0.3968420624732971, -0.3299235999584198, -0.4046232998371124, -0.72832190990448, -3.461085557937622, -9.611358642578125, -0.7750091552734375, -1.0333456993103027, -0.3423736095428467, -0.47621050477027893, -0.9337460398674011, -0.4015107750892639, -0.39528584480285645, -0.08714963495731354, -0.35793599486351013, -0.4855479598045349, -0.30346745252609253, -0.06886377930641174, -0.3859483599662781, -9.511759757995605, -0.3377048373222351, -0.42018571496009827, -0.32836735248565674, -0.14239627122879028, -0.6785221695899963, -3.411285400390625, -9.860358238220215, -0.5602476000785828, -0.4046232998371124, -0.5695850849151611, -4.58158016204834, -0.6629596948623657, -1.6184931993484497, -4.755879878997803, -0.9088461399078369, -0.6847472190856934, -0.5291228294372559, -0.3719421625137329, -0.5011103749275208, -0.37038594484329224, -0.6411723494529724, -0.49177294969558716, -0.3205861747264862, -0.17896799743175507, -0.41707324981689453, -0.34081730246543884, -6.1253743171691895, -0.5135602951049805, -0.4046232998371124, -0.4232982397079468, -0.4948854446411133, -0.29879873991012573, -0.019063983112573624, -0.3906170725822449, -0.6038224697113037, -0.547797679901123, -0.7469968199729919, -9.262761116027832, -0.610047459602356, -0.45442306995391846, -0.7501093745231628, -9.362360954284668, -0.8030215501785278, -0.6816346049308777, -0.42952316999435425, -0.3750546872615814, -0.23499277234077454, -0.3750546872615814, -0.28946128487586975, -0.34859853982925415, -0.4948854446411133, -0.4824354946613312, -0.7812341451644897, -9.362360954284668, -0.5042228698730469, -0.44197314977645874, -0.7127594947814941, -0.19063982367515564, -0.16807429492473602, -0.6411723494529724, -0.5664726495742798, -0.6754096746444702, -0.3983983099460602, -10.258757591247559, -0.7874591946601868, -1.4939936399459839, -0.8279215097427368, -10.308557510375977, -0.4730980098247528, -0.5166728496551514, -0.526010274887085, -0.7158719897270203, -0.4730980098247528, -10.358356475830078, -0.9275211095809937, -9.760759353637695, -0.5913724899291992, -0.49177294969558716, -0.6567347049713135, -5.154278755187988, -0.8528213500976562, -4.83057975769043, -0.76878422498703, -0.7220969200134277, -0.3937295973300934, -0.2536676526069641, -0.4855479598045349, -0.3299235999584198, -0.4824354946613312, 0.002407314023002982, -0.3766109347343445, -0.38750457763671875, -0.4730980098247528, -0.3594922721385956, -0.2614488899707794, -0.18597108125686646, -0.25211143493652344, -0.30346745252609253, -8.31656551361084, -0.5197853446006775, -0.32369863986968994, -0.42952316999435425, -0.6224973797798157, -8.41616439819336, -0.5415726900100708, -0.3517110049724579, -0.7438843250274658, -9.561559677124023, -0.34859853982925415, -0.3812796473503113, -0.8216965198516846, -0.3921733498573303, -0.315917432308197, -0.05096697062253952, -0.2240990698337555, -0.5291228294372559, -0.4575355648994446, -0.26456141471862793, -0.21943031251430511, -0.40773576498031616, -0.37349840998649597, -0.44197314977645874, -0.6629596948623657, -0.6411723494529724, -10.009757995605469, -0.40773576498031616, -0.5446852445602417, -0.22721153497695923, -0.4357481896877289, -0.22721153497695923, -0.6162723898887634, -0.5446852445602417, -0.6224973797798157, -10.358356475830078, -0.29412999749183655, -0.4357481896877289, -0.354823499917984, -0.5944849848747253, -0.5322352647781372, -0.7936841249465942, -10.258757591247559, -0.8030215501785278, -0.6629596948623657, -0.3423736095428467, -0.31902989745140076, -0.21320533752441406, -0.42018571496009827, -0.17663362622261047, -0.4513106048107147, -0.1991991549730301, -0.3688296675682068, -0.5322352647781372, -0.6940845847129822, -9.66115951538086, -0.315917432308197, -0.5166728496551514, -0.669184684753418, -0.6224973797798157, -10.65715503692627, -0.8714963793754578, -8.615364074707031, -0.8714963793754578, -8.465965270996094, -0.5820350646972656, -0.22254280745983124, -0.6007099151611328, -4.481980800628662, -0.6971970796585083, -1.4255189895629883, -4.531781196594238, -0.8528213500976562, -0.6131598949432373, -0.6256098747253418, -0.5384602546691895, -0.26767387986183167, -0.40773576498031616, -0.3906170725822449, -0.7469968199729919, -0.30346745252609253, -0.28946128487586975, -0.2630051374435425, -0.18597108125686646, -0.30346745252609253, -0.23032401502132416, -0.34859853982925415, -0.29879873991012573, -5.82657527923584, -0.6193848848342896, -0.49177294969558716, -0.3268111050128937, -0.43263569474220276, -0.4139607548713684, -0.6256098747253418, -0.3377048373222351, -0.3081361949443817, 0.022760059684515, -0.031708456575870514, -0.04571465402841568, -0.042602162808179855, -0.2785675823688507, -0.6785221695899963, -5.901274681091309, -0.6754096746444702, -1.5935932397842407, -5.154278755187988, -0.9461960196495056, -0.72832190990448, -0.5758100152015686, -0.46687301993370056, -0.27701133489608765, -0.4232982397079468, -0.38750457763671875, -0.5758100152015686, -0.334592342376709, -0.2738988399505615, 0.04979978874325752, -0.5664726495742798, -0.5197853446006775, -0.35326725244522095, -0.5571351647377014, -0.24433022737503052, -0.21631784737110138, -0.3299235999584198, -0.2023116499185562, -0.3470422923564911, -0.3128049373626709, -5.926175117492676, -0.6224973797798157, -0.448198139667511, -0.3268111050128937, -0.43886062502861023, -0.40773576498031616, -0.5602476000785828, -0.34081730246543884, -0.28479254245758057, 0.0070517282001674175, -0.5446852445602417, 0.03832249343395233, -0.010601908899843693, -0.2614488899707794, -0.6722971796989441, -5.851475715637207, -0.6598471999168396, -1.6060431003570557, -5.129378795623779, -0.896396279335022, -0.72832190990448, -0.5851475596427917, -0.4606480300426483, -0.28168004751205444, -0.4264106750488281, -0.3921733498573303, -0.5758100152015686, -0.32836735248565674, -0.26767387986183167, 0.043185755610466, -0.5228977799415588, -0.5166728496551514, -0.3688296675682068, -0.45442306995391846, 0.05563570186495781, -0.5011103749275208, -0.14395250380039215, -0.2489989548921585, -0.22721153497695923, -0.334592342376709, -0.1921960562467575, -0.345486044883728, -0.3128049373626709, -5.801675319671631, -0.6193848848342896, -0.18130235373973846, -0.669184684753418, -5.4530768394470215, -0.7252094149589539, -1.680742859840393, -4.930179119110107, -0.9212960600852966, -0.5789225697517395, -0.4637605547904968, -0.3812796473503113, -0.5633600950241089, -0.3377048373222351, -0.24433022737503052, -0.24433022737503052, -0.2023116499185562, -0.3081361949443817, -0.20075538754463196, -0.34859853982925415, -0.33147984743118286, -5.951074600219727, -0.6660721898078918, -0.4699855446815491, -0.37038594484329224, -0.5104478597640991, -0.3672734498977661, -0.31436118483543396, 0.008316176012158394, -0.037933431565761566, -0.05057791247963905, -0.05719194561243057, -0.28479254245758057, -0.6940845847129822, -5.851475715637207, -0.6754096746444702, -1.6433930397033691, -4.905279159545898, -0.9026212096214294, -0.5913724899291992, -0.46687301993370056, -0.334592342376709, -0.47932296991348267, -0.34392979741096497, -0.23966148495674133, 0.059526313096284866, -0.5166728496551514, -0.5011103749275208, -0.3501547574996948, -0.4699855446815491, -0.23499277234077454, -0.21631784737110138, -0.32214242219924927, -0.19842103123664856, -0.3501547574996948, -0.315917432308197, -5.951074600219727, -0.6629596948623657, -0.4450856149196625, -0.3377048373222351, -0.4948854446411133, -0.34081730246543884, -0.2956862449645996, 0.006322239059954882, -0.5042228698730469, 0.03968420997262001, -0.015756964683532715, -0.25989267230033875, -0.6878595948219299, -5.901274681091309, -0.6660721898078918, -1.6682929992675781, -5.079578876495361, -0.9088461399078369, -0.7189845442771912, -0.3859483599662781, -0.5820350646972656, -0.25678014755249023, -0.25678014755249023, -0.5166728496551514, -0.5446852445602417, -0.6193848848342896, -0.4824354946613312, -0.37038594484329224, -0.14473064243793488, -0.5291228294372559, -1.8799421787261963, -5.328577518463135, -0.9275211095809937, -0.7781217694282532, -0.5540226697921753, -0.4606480300426483, -0.32214242219924927, -0.4699855446815491, -0.3719421625137329, -0.24433022737503052, 0.054079461842775345, -0.5042228698730469, -0.5011103749275208, -0.36416095495224, -0.43263569474220276, 0.053301334381103516, -0.5042228698730469, -0.0762559324502945, -0.23499277234077454, -0.19608667492866516, -0.33926108479499817, -0.2069803774356842, -0.354823499917984, -0.4606480300426483, -1.8550422191619873, -5.179178237915039, -0.896396279335022, -0.8092465996742249, -0.5415726900100708, -0.3501547574996948, -0.3812796473503113, -0.2412177473306656, 0.03248658403754234, -0.2692301273345947, -0.25522392988204956, -0.177411749958992, -0.1945304423570633, -0.31902989745140076, -0.2069803774356842, -0.3423736095428467, -0.4948854446411133, -1.767892599105835, -5.154278755187988, -0.8777212500572205, -0.8092465996742249, -0.4046232998371124, -0.5011103749275208, 0.14473064243793488, -0.18363672494888306, -0.3096924424171448, -0.1898617148399353, -0.3377048373222351, -0.4855479598045349, -1.8176922798156738, -5.278777599334717, -0.890171229839325, -0.8216965198516846, -0.43886062502861023, -0.47932296991348267, -0.26767387986183167, -1.8176922798156738, -5.228977680206299, -0.890171229839325, -0.8154715299606323, -0.4450856149196625, -0.2956862449645996, -0.5758100152015686, 0.08442620933055878, -0.16107121109962463, -0.384392112493515, -0.4855479598045349, -1.8052424192428589, -5.278777599334717, -0.9026212096214294, -0.8154715299606323, -0.2069803774356842, -0.2287677824497223, -0.45442306995391846, -0.1945304423570633, -0.3423736095428467, -0.23966148495674133, -0.28946128487586975, -0.3003549575805664, -0.2365490049123764, -0.22254280745983124, -0.3003549575805664, -0.20386788249015808, -0.33926108479499817, -0.4606480300426483, -1.8052424192428589, -5.104478359222412, -0.890171229839325, -0.8279215097427368, -0.19530853629112244, -0.2412177473306656, -0.4015107750892639, -0.631834864616394, -0.2412177473306656, -0.27234262228012085, -0.526010274887085, -0.2801238000392914, -0.34081730246543884, -0.2661176323890686, -0.2287677824497223, -0.24277397990226746, -0.3205861747264862, -0.1991991549730301, -0.3470422923564911, -0.4730980098247528, -1.5188937187194824, -1.2823446989059448, -0.8714963793754578, -0.5104478597640991, -0.2801238000392914, -0.31902989745140076, -0.2707863450050354, -0.41707324981689453, -0.4015107750892639, -0.33147984743118286, 0.05369039624929428, -0.5664726495742798, -0.2023116499185562, -0.23499277234077454, -0.2536676526069641, -0.3205861747264862, -0.20386788249015808, -0.3423736095428467, -0.47621050477027893, -1.506443738937378, -1.2698947191238403, -0.8839462995529175, -0.18052423000335693, -0.2318802773952484, -0.4513106048107147, -0.2738988399505615, -0.34859853982925415, -0.3766109347343445, -0.1921960562467575, -0.43886062502861023, 0.03248658403754234, -0.550910234451294, -0.21476158499717712, -0.2365490049123764, -0.25989267230033875, -0.3174736797809601, -0.2116491198539734, -0.34392979741096497, -0.47621050477027893, -1.7056427001953125, -0.6038224697113037, -0.4046232998371124, -0.2240990698337555, -0.4513106048107147, -0.4513106048107147, -0.7656717896461487, -0.305023729801178, -0.29412999749183655, -0.5695850849151611, -0.7252094149589539, -0.2583364248275757, -0.4357481896877289, -0.08831681311130524, -0.34859853982925415, -0.17118680477142334, -0.05758100375533104, -0.2614488899707794, -0.5228977799415588, -0.2661176323890686, -0.2801238000392914, -0.3812796473503113, -0.5602476000785828, -0.5384602546691895, -0.3205861747264862, -1.6184931993484497, -0.014200720936059952, -0.19141794741153717, -0.22098657488822937, -0.32214242219924927, -0.5602476000785828, -0.38750457763671875, -0.2318802773952484, -0.22565530240535736, -0.4046232998371124, -0.3081361949443817, -0.6287223696708679, -0.6473972797393799, -0.6349473595619202, -0.5291228294372559, -0.5197853446006775, 0.014881578274071217, -0.4948854446411133, -1.1702951192855835, -2.8510379791259766, -0.8341464996337891, -0.7718967199325562, -0.6411723494529724, -0.4606480300426483, -0.46687301993370056, -0.550910234451294, -1.5251185894012451, -4.706079959869385, -0.8714963793754578, -0.7812341451644897, -0.669184684753418, -0.5820350646972656, -0.2505551874637604, -0.5322352647781372, -0.49177294969558716, -1.5313435792922974, -4.880379676818848, -0.9026212096214294, -0.7967966198921204, -0.6722971796989441, -0.448198139667511, -0.526010274887085, -1.2263197898864746, -0.9773209095001221, -0.8341464996337891, -0.690972089767456, -0.4357481896877289, -0.3983983099460602, -0.5073353052139282, -1.2014198303222656, -1.0208957195281982, -0.8403714299201965, -0.6971970796585083, -0.6411723494529724, -0.44197314977645874, -0.6038224697113037, -1.1329452991485596, -0.2412177473306656, -0.25989267230033875, -0.36416095495224, -0.5944849848747253, -0.3906170725822449, -0.19141794741153717, -0.45442306995391846, 0.04552011936903, -0.2801238000392914, -0.45442306995391846, -0.004474199377000332, -0.315917432308197, -0.6722971796989441, -0.16184931993484497, -6.000874996185303, -0.4264106750488281, -0.4015107750892639, -0.1400619000196457, -0.4264106750488281, -0.03773890435695648, -0.09843239933252335, -0.4046232998371124, -0.21943031251430511, -0.05602476745843887, -0.4015107750892639, -0.38283589482307434, -0.09026211500167847, -0.42952316999435425, -0.305023729801178, -0.3594922721385956, -0.6847472190856934, -0.2489989548921585, -8.31656551361084, -0.5882599949836731, -0.4450856149196625, -0.5664726495742798, -0.19063982367515564, -0.5851475596427917, -0.2412177473306656, -0.4450856149196625, -0.09959957748651505, -0.5602476000785828, -0.3299235999584198, -0.48866045475006104, -0.2785675823688507, -8.714963912963867, -0.4637605547904968, -0.46687301993370056, -0.2069803774356842, -0.47621050477027893, -0.40773576498031616, -0.006808565463870764, -0.09026211500167847, -0.4699855446815491, -0.41707324981689453, -0.4450856149196625, -0.0750887393951416, -0.47621050477027893, -0.4948854446411133, -0.24744272232055664, -0.5384602546691895, -0.32836735248565674, -8.914162635803223, -0.5758100152015686, -0.3594922721385956, -0.3470422923564911, -0.2879050076007843, -0.16807429492473602, -0.5291228294372559, -0.3750546872615814, -0.3719421625137329, -0.08286996185779572, -0.5104478597640991, -0.6971970796585083, -0.4606480300426483, -0.11282765120267868, -0.37816718220710754, -0.14628688991069794, -0.3205861747264862, -0.5758100152015686, -0.3205861747264862, -0.36104846000671387, -4.8554792404174805, -0.41707324981689453, -0.2412177473306656, -0.5228977799415588, -0.07042001187801361, -0.6131598949432373, -0.0727543830871582, -0.6193848848342896, -0.08948399871587753, -0.30657994747161865, -0.08131372183561325, 0.015854228287935257, -0.07586686313152313, -0.17663362622261047, -0.04182404279708862, -0.3937295973300934, -0.07469968497753143, -0.2879050076007843, -0.36260470747947693, -0.6878595948219299, -0.059526313096284866, -0.36260470747947693, -0.49177294969558716, -0.09181836247444153, -0.19608667492866516, -0.42018571496009827, -0.06536222249269485, -0.29412999749183655, -0.448198139667511, -0.06652940809726715, -0.3377048373222351, -0.15095561742782593, -0.18130235373973846, -0.26456141471862793, -0.5726975202560425, -0.6878595948219299, -7.171170234680176, -0.48866045475006104, -0.5944849848747253, -0.06652940809726715, -0.42018571496009827, -0.43886062502861023, -0.015270639210939407, -0.6971970796585083, -7.021770000457764, -0.5851475596427917, -0.9212960600852966, -0.42952316999435425, -0.44197314977645874, -0.4357481896877289, -0.33147984743118286, -0.42018571496009827, -0.690972089767456, -6.971971035003662, -0.5820350646972656, -0.7594468593597412, -0.2365490049123764, -0.5073353052139282, -0.4699855446815491, -0.44197314977645874, -0.23966148495674133, -0.497997909784317, -0.6785221695899963, -7.07157039642334, -0.5882599949836731, -0.5664726495742798, -0.497997909784317, -0.2630051374435425, -0.305023729801178, -0.2614488899707794, -0.6878595948219299, -6.922171115875244, -0.5913724899291992, -0.4855479598045349, -0.3890608847141266, -0.48866045475006104, -0.3921733498573303, -0.4015107750892639, -0.6567347049713135, -7.021770000457764, -0.5820350646972656, -0.8279215097427368, -0.5571351647377014, -0.550910234451294, -0.6131598949432373, -0.46687301993370056, -0.7127594947814941, -7.021770000457764, -0.7376593351364136, -1.1516200304031372, -0.5571351647377014, -0.21631784737110138, -0.28634876012802124, -0.3750546872615814, 0.05680288374423981, -0.2879050076007843, -5.627376079559326, -0.384392112493515, -0.3859483599662781, -0.38750457763671875, -0.5291228294372559, -6.175173759460449, -0.7189845442771912, -1.2512197494506836, -0.6660721898078918, -0.2707863450050354, -0.2738988399505615, -0.43886062502861023, 0.07431062310934067, -0.3128049373626709, -5.552676677703857, -0.4948854446411133, -0.5758100152015686, -0.4264106750488281, -0.5758100152015686, -6.1004743576049805, -0.7407718896865845, -3.10003662109375, -0.8465964794158936, -0.631834864616394, -0.27701133489608765, -0.37038594484329224, 0.03832249343395233, 0.06497316807508469, -0.31124868988990784, -7.1213698387146, -0.5820350646972656, -0.4357481896877289, -0.028595972806215286, -0.5322352647781372, -5.228977680206299, -0.7656717896461487, -4.58158016204834, -0.896396279335022, -0.631834864616394, -0.2707863450050354, -0.19297417998313904, -0.1579587161540985, -0.43886062502861023, 0.07703404873609543, -0.30346745252609253, -7.569568157196045, -0.5789225697517395, -0.3719421625137329, -0.4450856149196625, -0.5571351647377014, -5.428177356719971, -0.7501093745231628, -4.780779838562012, -0.8652713894844055, -0.6442848443984985, -0.2738988399505615, -0.5571351647377014, -0.24744272232055664, -0.5073353052139282, 0.07820123434066772, -0.3081361949443817, -7.619368076324463, -0.5820350646972656, -0.4139607548713684, -0.2801238000392914, -0.4824354946613312, -0.550910234451294, -5.353477478027344, -0.7501093745231628, -4.780779838562012, -0.8652713894844055, -0.6473972797393799, -0.2707863450050354, -0.30657994747161865, 0.04785448685288429, -0.3205861747264862, -7.469968318939209, -0.5820350646972656, -0.3890608847141266, -0.5789225697517395, -5.527776718139648, -0.6660721898078918, -1.1765199899673462, -1.2947945594787598, -0.5789225697517395, -0.3968420624732971, -0.47932296991348267, -0.24744272232055664, -0.29412999749183655, -0.37038594484329224, -0.07897935807704926, -0.1649617999792099, 0.014881578274071217, -0.2505551874637604, -0.34859853982925415, -0.16651804745197296, -0.2583364248275757, -0.42018571496009827, -4.556680679321289, -0.7501093745231628, -0.6287223696708679, -0.3688296675682068, -0.2287677824497223, -0.2023116499185562, -0.1353931725025177, -0.38283589482307434, -0.2536676526069641, -0.2801238000392914, -0.22721153497695923, -0.14939936995506287, -0.76878422498703, -7.619368076324463, -0.5291228294372559, -0.4015107750892639, -0.7967966198921204, -6.299673557281494, -3.3116860389709473, -0.547797679901123, -1.263669729232788, -0.7438843250274658, -0.6349473595619202, -0.4108482599258423, -0.22098657488822937, -0.2583364248275757, -0.14395250380039215, -0.27234262228012085, -0.29724249243736267, -0.28634876012802124, -0.2536676526069641, -0.13383693993091583, -0.49177294969558716, -0.669184684753418, -8.465965270996094, -0.5726975202560425, -0.2583364248275757, -0.8154715299606323, -6.424172401428223, -3.7349841594696045, -0.8590463399887085, -2.0417914390563965, -5.801675319671631, -0.8839462995529175, -0.7034220099449158, -0.42018571496009827, -0.2240990698337555, -0.5602476000785828, -0.47621050477027893, -0.22254280745983124, -0.26456141471862793, -0.5944849848747253, -0.7843466997146606, -8.216964721679688, -0.5695850849151611, -0.24744272232055664, -0.8216965198516846, -6.772771835327148, -3.8096840381622314, -0.8777212500572205, -2.365489959716797, -5.851475715637207, -0.526010274887085, -0.44197314977645874, -0.8341464996337891, -0.4139607548713684, -0.2692301273345947, -0.07353249937295914, -0.19141794741153717, -0.5042228698730469, -0.48866045475006104, -0.2630051374435425, -0.2879050076007843, -0.21943031251430511, -0.5758100152015686, -0.5228977799415588, -0.4824354946613312, -0.6878595948219299, -8.31656551361084, -0.8403714299201965, -0.8279215097427368, -0.3983983099460602, -0.24433022737503052, -0.325254887342453, -0.550910234451294, -0.4108482599258423, -0.4264106750488281, -0.31436118483543396, -0.34859853982925415, -0.6847472190856934, -0.76878422498703, -8.266765594482422, -0.5228977799415588, -0.27234262228012085, -0.8839462995529175, -9.561559677124023, -3.174736499786377, -0.9461960196495056, -6.424172401428223, -3.9590835571289062, -0.8714963793754578, -6.523772239685059, -0.6473972797393799, -0.45442306995391846, -0.8092465996742249, -6.722971439361572, -0.8092465996742249, -1.4130690097808838, -1.2076449394226074, -0.5135602951049805, -0.5042228698730469, -0.23499277234077454, -0.2692301273345947, -0.41707324981689453, -0.610047459602356, -0.6007099151611328, -0.4232982397079468, -5.702075958251953, -0.5602476000785828, -0.42018571496009827, -0.275455117225647, -0.2287677824497223, -0.42952316999435425, -0.5633600950241089, -0.4824354946613312, -0.2801238000392914, -0.2536676526069641, -0.4264106750488281, -7.420168876647949, -0.35326725244522095, -0.2505551874637604, -0.4637605547904968, -0.09337460249662399, -0.3377048373222351, -0.5384602546691895, -0.46687301993370056, -0.2614488899707794, -0.45442306995391846, -0.11127140372991562, -0.47621050477027893, -8.814563751220703, -0.36416095495224, -0.17352114617824554, -0.3750546872615814, -0.14862124621868134, -0.3766109347343445, -0.5446852445602417, -0.36104846000671387, -0.35326725244522095, -0.14161816239356995, -0.5197853446006775, -8.914162635803223, -0.37349840998649597, -0.0070517282001674175, -0.4139607548713684, -0.49177294969558716, -0.631834864616394, -0.5135602951049805, -0.025872547179460526, -0.32836735248565674, -0.5851475596427917, -9.063562393188477, -2.390389919281006, -0.3797234296798706, -0.48866045475006104, -0.3501547574996948, -0.4730980098247528, -0.3968420624732971, -0.3890608847141266, -0.25522392988204956, -0.18363672494888306, -0.5851475596427917, -0.4824354946613312, -0.354823499917984, -0.4637605547904968, -0.30657994747161865, -0.34859853982925415, -0.6038224697113037, -9.66115951538086, -0.41707324981689453, -0.23032401502132416, -0.33614858984947205, -0.7034220099449158, -0.3672734498977661, -0.5726975202560425, -0.650509774684906, -0.384392112493515, -0.2832363247871399, -0.7034220099449158, -0.2925737798213959, -0.5820350646972656, -9.31256103515625, -0.4108482599258423, -0.38750457763671875, -0.4139607548713684, -0.5322352647781372, -0.6536222100257874, -0.5135602951049805, -0.3594922721385956, -0.33147984743118286, -0.5851475596427917, -9.262761116027832, -0.41707324981689453, -0.36260470747947693, -0.4575355648994446, -0.1400619000196457, -0.3517110049724579, -0.5415726900100708, -0.47932296991348267, -0.3594922721385956, -0.4264106750488281, -0.1330588161945343, -0.547797679901123, -9.212960243225098, -0.40773576498031616, -0.1991991549730301, -0.41707324981689453, -0.5540226697921753, -0.6598471999168396, -0.46687301993370056, -0.354823499917984, -0.631834864616394, -9.262761116027832, -0.4139607548713684, -0.40773576498031616, -0.16885241866111755, -0.3968420624732971, -0.5446852445602417, -0.4824354946613312, -0.3766109347343445, -0.2023116499185562, -0.5851475596427917, -9.41215991973877, -0.4108482599258423, -0.22254280745983124, -0.3968420624732971, -0.5291228294372559, -0.650509774684906, -0.4232982397079468, -0.33614858984947205, -0.610047459602356, -9.41215991973877, -0.4046232998371124, -0.3797234296798706, 0.03540454059839249, -0.18674920499324799, -0.41707324981689453, -0.5353477597236633, -0.3096924424171448, -0.5322352647781372, -0.027234261855483055, -0.13150256872177124, -0.5726975202560425, -9.362360954284668, -0.3983983099460602, -0.2738988399505615, -0.21943031251430511, -0.5042228698730469, -0.13928379118442535, -0.4046232998371124, -0.5353477597236633, -0.4824354946613312, -0.275455117225647, -0.18597108125686646, -0.48866045475006104, -0.12138698995113373, -0.5975974798202515, -9.511759757995605, -0.41707324981689453, -0.5944849848747253, -0.25522392988204956, -0.5197853446006775, -0.1626274436712265, -0.4264106750488281, -0.550910234451294, -0.4855479598045349, -0.5789225697517395, -0.2630051374435425, -0.4948854446411133, -0.1307244449853897, -0.6069349050521851, -9.461959838867188, -0.4264106750488281, -0.3812796473503113, -0.1921960562467575, -0.4139607548713684, -0.5291228294372559, -0.47932296991348267, -0.34392979741096497, -0.22565530240535736, -0.6007099151611328, -9.362360954284668, -0.4232982397079468, -0.3517110049724579, -0.4046232998371124, -0.1968647986650467, -0.4046232998371124, -0.5384602546691895, -0.47621050477027893, -0.28946128487586975, -0.4139607548713684, -0.1991991549730301, -0.5882599949836731, -9.66115951538086, -0.42018571496009827, -0.37038594484329224, -0.49177294969558716, -0.1501774787902832, -0.4108482599258423, -0.5322352647781372, -0.47932296991348267, -0.3766109347343445, -0.497997909784317, -0.15951494872570038, -0.6038224697113037, -9.561559677124023, -0.42018571496009827, -0.3983983099460602, -0.526010274887085, -0.4015107750892639, -0.5197853446006775, -0.6536222100257874, -0.5073353052139282, -0.3096924424171448, -0.4855479598045349, -0.36104846000671387, -0.6442848443984985, -9.611358642578125, -0.4232982397079468, -0.33147984743118286, -0.43886062502861023, -0.5664726495742798, -0.6660721898078918, -0.5197853446006775, -0.5384602546691895, -6.050674915313721, -0.7656717896461487, -1.301019549369812, -5.278777599334717, -1.0706955194473267, -3.585585117340088, -0.8465964794158936, -0.6193848848342896, -0.5042228698730469, -0.3890608847141266, -7.519768714904785, -0.5104478597640991, -0.5571351647377014, -0.5353477597236633, -0.3890608847141266, -0.6847472190856934, -5.876375198364258, -0.7750091552734375, -1.550018310546875, -4.930179119110107, -0.9088461399078369, -0.497997909784317, -0.6007099151611328, -0.5166728496551514, -0.4699855446815491, -0.2614488899707794, -0.22565530240535736, -0.39528584480285645, -0.5820350646972656, -0.4948854446411133, -0.4108482599258423, -7.818567276000977, -0.690972089767456, -0.5042228698730469, -0.3890608847141266, -0.709646999835968, -0.6785221695899963, -0.35793599486351013, -9.362360954284668, -0.5975974798202515, -0.5384602546691895, -0.6442848443984985, -0.1579587161540985, -0.5104478597640991, -0.5695850849151611, -0.547797679901123, -0.4730980098247528, 0.003987873904407024, -0.45442306995391846, -0.46687301993370056, -10.009757995605469, -0.6536222100257874, -0.6162723898887634, -0.8341464996337891, -0.38283589482307434, -0.6162723898887634, -0.5664726495742798, -0.4824354946613312, -0.3205861747264862, -0.4730980098247528, -10.109357833862305, -0.6847472190856934, -0.6287223696708679, -0.8652713894844055, -0.3174736797809601, -0.43886062502861023, -0.6162723898887634, -0.5820350646972656, -0.47621050477027893, -0.27701133489608765, -0.46687301993370056, -0.4824354946613312, -10.109357833862305, -0.690972089767456, -0.6256098747253418, -0.8839462995529175, -0.4108482599258423, -0.4264106750488281, -0.6442848443984985, -0.5695850849151611, -0.36104846000671387, -0.32836735248565674, -0.46687301993370056, -10.358356475830078, -0.7003095149993896, -0.6349473595619202, -0.890171229839325, -0.17196489870548248, -0.6380597949028015, -0.550910234451294, -0.49177294969558716, -0.03559906780719757, -0.49177294969558716, -10.358356475830078, -0.9337460398674011, -0.7314344644546509, -0.5851475596427917, -0.9275211095809937, -0.5944849848747253, -0.6442848443984985, -0.610047459602356, -0.49177294969558716, -0.38283589482307434, -0.4513106048107147, -0.29879873991012573, -0.4730980098247528, -10.607355117797852, -0.709646999835968, -0.610047459602356, -0.9088461399078369, -0.5789225697517395, -0.42952316999435425, -0.6785221695899963, -0.6038224697113037, -0.5633600950241089, -0.3812796473503113, -0.28634876012802124, -0.690972089767456, -0.4513106048107147, -10.358356475830078, -0.6816346049308777, -0.6038224697113037, -0.9088461399078369, -0.4730980098247528, -0.6287223696708679, -0.5664726495742798, -0.48866045475006104, -0.38750457763671875, -0.47932296991348267, -10.457955360412598, -0.7065345048904419, -0.6131598949432373, -0.9212960600852966, -0.42018571496009827, -0.4730980098247528, -0.6007099151611328, -0.5758100152015686, -0.48866045475006104, -0.3594922721385956, -0.448198139667511, -0.4730980098247528, -10.457955360412598, -0.7127594947814941, -0.5975974798202515, -0.9212960600852966, -0.6598471999168396, -0.6536222100257874, -0.5851475596427917, -0.43263569474220276, -0.5042228698730469, -10.408156394958496, -0.690972089767456, -0.6038224697113037, -0.9026212096214294, -0.47621050477027893, -0.669184684753418, -0.5882599949836731, -0.49177294969558716, -0.3719421625137329, -0.5073353052139282, -10.557555198669434, -0.7065345048904419, -0.5882599949836731, -0.9150711297988892, -0.39528584480285645, -0.6473972797393799, -0.6131598949432373, -0.4232982397079468, -0.448198139667511, -10.557555198669434, -0.7252094149589539, -0.5882599949836731, -0.9026212096214294, -0.497997909784317, 0.022954590618610382, -0.5726975202560425, -0.5820350646972656, -0.2910175323486328, -0.5197853446006775, -0.015756964683532715, -0.42952316999435425, -10.408156394958496, -0.7065345048904419, -0.5913724899291992, -0.9275211095809937, -0.36571723222732544, -0.25522392988204956, -0.497997909784317, -0.5664726495742798, -0.550910234451294, -0.49177294969558716, -0.275455117225647, -0.19608667492866516, -0.4730980098247528, -0.45442306995391846, -10.258757591247559, -0.7065345048904419, -0.5851475596427917, -0.9150711297988892, -0.4637605547904968, -0.24744272232055664, -0.5540226697921753, -0.5726975202560425, -0.5726975202560425, -0.49177294969558716, -0.6007099151611328, -0.2583364248275757, -0.49177294969558716, -0.4606480300426483, -10.358356475830078, -0.7252094149589539, -0.5882599949836731, -0.9150711297988892, -0.4699855446815491, -0.5944849848747253, -0.5820350646972656, -0.4948854446411133, -0.36260470747947693, -0.49177294969558716, -10.457955360412598, -0.7003095149993896, -0.5882599949836731, -0.9150711297988892, -0.47932296991348267, -0.5726975202560425, -0.5758100152015686, -0.5726975202560425, -0.4855479598045349, -0.29724249243736267, -0.3983983099460602, -0.46687301993370056, -10.557555198669434, -0.7189845442771912, -0.5882599949836731, -0.9337460398674011, -0.6380597949028015, -0.4948854446411133, -0.5975974798202515, -0.5851475596427917, -0.49177294969558716, -0.4015107750892639, -0.49177294969558716, -0.4855479598045349, -10.408156394958496, -0.7220969200134277, -0.5913724899291992, -0.9337460398674011, -0.526010274887085, -0.5695850849151611, -0.6349473595619202, -0.5851475596427917, -0.49177294969558716, -0.3672734498977661, -0.5042228698730469, -0.5042228698730469, -10.557555198669434, -0.709646999835968, -0.5944849848747253, -0.9337460398674011, -0.6567347049713135, -0.6567347049713135, -0.5975974798202515, -0.5104478597640991, -0.4948854446411133, -10.457955360412598, -0.5540226697921753, -0.4699855446815491, -0.669184684753418, -4.531781196594238, -0.6754096746444702, -1.3943941593170166, -4.357481956481934, -0.8777212500572205, -0.4606480300426483, -0.20542412996292114, -0.2287677824497223, -0.3766109347343445, -0.6007099151611328, -0.4730980098247528, -0.41707324981689453, -0.5602476000785828, -0.4637605547904968, -0.3890608847141266, -8.31656551361084, -0.6069349050521851, -0.7469968199729919, -0.19297417998313904, -0.2489989548921585, -0.35637974739074707, -0.5882599949836731, -0.43886062502861023, -7.768767356872559, -0.5011103749275208, -0.4730980098247528, -0.5540226697921753, -0.12839007377624512, -0.5384602546691895, -0.4575355648994446, -0.5602476000785828, -0.5322352647781372, -0.5446852445602417, -0.6940845847129822, -0.47621050477027893, -0.5851475596427917, -0.5384602546691895, -0.5789225697517395, -0.6598471999168396, -0.4450856149196625, -10.457955360412598, -0.6007099151611328, -0.5446852445602417, -0.6567347049713135, -0.3890608847141266, -0.48866045475006104, -0.610047459602356, -0.550910234451294, -0.6193848848342896, -0.13850566744804382, -0.4948854446411133, -0.6131598949432373, -0.5571351647377014, -0.6162723898887634, -0.35637974739074707, -0.4575355648994446, -10.856354713439941, -0.6069349050521851, -0.550910234451294, -0.669184684753418, -0.46687301993370056, -0.4948854446411133, -0.6256098747253418, -0.550910234451294, -0.6256098747253418, -0.5384602546691895, -0.42952316999435425, -0.6785221695899963, -0.43886062502861023, -0.5851475596427917, -0.550910234451294, -0.6069349050521851, -0.497997909784317, -0.550910234451294, -0.4730980098247528, -10.955955505371094, -0.4637605547904968, -0.5602476000785828, -0.4855479598045349, -0.6287223696708679, -0.3003549575805664, -0.6193848848342896, -0.47621050477027893, 0.011088234372437, -0.4264106750488281, -0.45442306995391846, -0.6193848848342896, -0.4575355648994446, -0.6349473595619202, -0.3128049373626709, -0.6380597949028015, -0.38283589482307434, -0.23032401502132416, -0.4699855446815491, -0.4139607548713684, -0.47621050477027893, -0.6162723898887634, -0.4575355648994446, -0.6256098747253418, -0.3081361949443817, -0.6629596948623657, -0.43263569474220276, -0.25522392988204956, -0.5758100152015686, -0.4824354946613312, -10.756754875183105, -0.6940845847129822, -0.6256098747253418, -0.5135602951049805, -0.6256098747253418, -0.3096924424171448, -0.6878595948219299, -0.4606480300426483, -0.4730980098247528, -0.4855479598045349, -0.6193848848342896, -0.4699855446815491, -0.6162723898887634, -0.3096924424171448, -0.6629596948623657, -0.44197314977645874, -0.5228977799415588, -0.44197314977645874, -0.5913724899291992, -0.3797234296798706, -0.7127594947814941, -0.334592342376709, -0.448198139667511, -0.4606480300426483, -10.856354713439941, -0.6007099151611328, -0.4046232998371124, -0.7781217694282532, -0.4232982397079468, -0.47932296991348267, -0.4606480300426483, -0.49177294969558716, -0.6349473595619202, -0.46687301993370056, -0.6473972797393799, -0.3081361949443817, -0.6754096746444702, -0.3719421625137329, -0.36571723222732544, -0.4730980098247528, -0.4948854446411133, -0.6224973797798157, -0.4730980098247528, -0.6411723494529724, -0.3096924424171448, -0.669184684753418, -0.6007099151611328, -0.47621050477027893, -0.47932296991348267, -10.756754875183105, -0.32836735248565674, -0.9399710893630981, -4.955079078674316, -0.6847472190856934, -4.730979919433594, -0.896396279335022, -0.18519297242164612, -0.37816718220710754, -0.5913724899291992], "bench": "repobench", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v16-v16a_coverage-sha142fa930-mlpgate-repobench-iso-coadapt11l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step6000.pt@1", "task": "longbench_repobench_p", "row_idx": 0, "row_id": "a068e6a14ddfde1054c23b08986dab3cec23b13c86a8cc0b", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Output", " only", " the", " single", " next", " line", " of", " code", " that", " continues", " the", " file", " below", ".", " Do", " not", " explain", " or", " use", " markdown", ";", " output", " exactly", " one", " line", ".\n\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/", "exceptions", "/", "NoSuch", "Build", "Number", "Exception", ".java", "\n", "public", " class", " NoSuch", "Build", "Number", "Exception", " extends", " With", "Dump", "Exception", " {\r\n\r\n", "   ", " /**\r\n", "    ", " *", " \r\n", "    ", " */\r\n", "   ", " private", " static", " final", " long", " serialVersionUID", " =", " ", "4", "5", "0", "8", "5", "8", "9", "0", "2", "8", "0", "3", "9", "1", "0", "7", "8", "6", "7", "L", ";\r\n", "   ", " private", " static", " final", " String", " MSG", " =", " \"", "No", " such", " build", " number", "/index", " defined", " in", " the", " versions", "'", " JSON", "\";\r\n\r\n", "   ", " public", " NoSuch", "Build", "Number", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " int", " build", "num", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " build", "num", ",", " false", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Build", "Number", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " int", " build", "num", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " build", "num", ",", " false", ",", " arg", "0", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Build", "Number", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " Throwable", " arg", "0", ",\r\n", "           ", " int", " build", "num", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " build", "num", ",", " false", ",", " arg", "0", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Build", "Number", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " Throwable", " arg", "1", ",", " int", " build", "num", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " build", "num", ",", " false", ",", " arg", "0", ",", " arg", "1", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Build", "Number", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " Throwable", " arg", "1", ",", " boolean", " arg", "2", ",", " boolean", " arg", "3", ",", " int", " build", "num", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " build", "num", ",", " false", ",", " arg", "0", ",", " arg", "1", ",", " arg", "2", ",", " arg", "3", ");\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/r", "mi", "/", "ID", "a", "emon", ".java", "\n", "public", " interface", " ID", "a", "emon", " extends", " Remote", "{\r\n", "\t\r\n", "\tpublic", " void", " test", "()", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " Method", "Result", "<Integer", ">", " add", "Queue", "(String", " url", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " Method", "Result", "<Integer", ">", " add", "Queue", "(String", " url", ",", " int", " download", "Action", ",", " String", " target", "File", "Or", "Folder", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " boolean", " remove", "Queue", "(String", " name", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " Queue", "Status", "[]", " get", "Que", "ues", "()", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " void", " register", "Ui", "(I", "UI", " ui", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " void", " unregister", "Ui", "(I", "UI", " ui", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " void", " set", "Overlay", "Ag", "reement", "(boolean", " agreed", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " boolean", " is", "Overlay", "Ag", "reement", "()", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " void", " start", "O", "su", "With", "Overlay", "()", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " void", " tray", "Icon", "Display", "Message", "(String", " caption", ",", " String", " text", ",", " MessageType", " msg", "Type", ")", " throws", " RemoteException", ";\r\n", "    \r\n", "   ", " public", " void", " reload", "Configuration", "()", " throws", " RemoteException", ",", " IOException", ";\r\n", "    \r\n", "   ", " public", " void", " shutdown", "()", " throws", " RemoteException", ";\r\n", "    \r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/", "exceptions", "/", "NoSuch", "Version", "Exception", ".java", "\n", "public", " class", " NoSuch", "Version", "Exception", " extends", " With", "Dump", "Exception", " {\r\n\r\n", "   ", " /**\r\n", "    ", " *", " \r\n", "    ", " */\r\n", "   ", " private", " static", " final", " long", " serialVersionUID", " =", " ", "4", "5", "0", "8", "5", "8", "9", "0", "2", "8", "0", "3", "9", "1", "0", "7", "8", "6", "7", "L", ";\r\n", "   ", " private", " static", " final", " String", " MSG", " =", " \"", "No", " such", " version", " are", " defined", " in", " the", " source", " JSON", "\";\r\n\r\n", "   ", " public", " NoSuch", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " source", ",\r\n", "           ", " String", " version", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " source", " +", " \"/\"", " +", " version", ",", " false", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " String", " source", ",", " String", " version", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " source", " +", " \"/\"", " +", " version", ",", " false", ",", " arg", "0", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " Throwable", " arg", "0", ",\r\n", "           ", " String", " source", ",", " String", " version", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " source", " +", " \"/\"", " +", " version", ",", " false", ",", " arg", "0", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " Throwable", " arg", "1", ",", " String", " source", ",", " String", " version", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " source", " +", " \"/\"", " +", " version", ",", " false", ",", " arg", "0", ",", " arg", "1", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " NoSuch", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " Throwable", " arg", "1", ",", " boolean", " arg", "2", ",", " boolean", " arg", "3", ",", " String", " source", ",", " String", " version", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", " +", " \":", " \"", " +", " source", " +", " \"/\"", " +", " version", ",", " false", ",", " arg", "0", ",", " arg", "1", ",", " arg", "2", ",", " arg", "3", ");\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/", "queue", "/", "Queue", "Status", ".java", "\n", "public", " class", " Queue", "Status", " implements", " Serializable", "{\r\n\r\n", "   ", " private", " String", " title", ";\r\n", "    \r\n", "   ", " private", " String", " fileName", ";\r\n", "    \r\n", "   ", " private", " String", " thumb", "Url", ";\r\n", "    \r\n", "   ", " private", " int", " progress", ";\r\n", "    \r\n", "   ", " private", " long", " eta", ";\r\n", "    \r\n", "   ", " private", " long", " elapsed", ";\r\n", "    \r\n", "   ", " private", " int", " status", ";\r\n\r\n", "   ", " public", " Queue", "Status", "(String", " title", ",", " String", " fileName", ",", " String", " thumb", "Url", ",", " int", " progress", ",", " long", " eta", ",", " long", " elapsed", ",", " int", " status", ")", " {\r\n", "       ", " super", "();\r\n", "       ", " this", ".title", " =", " title", ";\r\n", "       ", " this", ".fileName", " =", " fileName", ";\r\n", "       ", " this", ".thumb", "Url", " =", " thumb", "Url", ";\r\n", "       ", " this", ".progress", " =", " progress", ";\r\n", "       ", " this", ".", "eta", " =", " eta", ";\r\n", "       ", " this", ".elapsed", " =", " elapsed", ";\r\n", "       ", " this", ".status", " =", " status", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "FileName", "()", " {\r\n", "       ", " return", " fileName", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " set", "FileName", "(String", " fileName", ")", " {\r\n", "       ", " this", ".fileName", " =", " fileName", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Thumb", "Url", "()", " {\r\n", "       ", " return", " thumb", "Url", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " set", "Thumb", "Url", "(String", " thumb", "Url", ")", " {\r\n", "       ", " this", ".thumb", "Url", " =", " thumb", "Url", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " get", "Progress", "()", " {\r\n", "       ", " return", " progress", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " set", "Progress", "(int", " progress", ")", " {\r\n", "       ", " this", ".progress", " =", " progress", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " long", " get", "Eta", "()", " {\r\n", "       ", " return", " eta", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " set", "Eta", "(int", " eta", ")", " {\r\n", "       ", " this", ".", "eta", " =", " eta", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " long", " get", "Elapsed", "()", " {\r\n", "       ", " return", " elapsed", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " set", "Elapsed", "(int", " elapsed", ")", " {\r\n", "       ", " this", ".elapsed", " =", " elapsed", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " getStatus", "()", " {\r\n", "       ", " return", " status", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " setStatus", "(int", " status", ")", " {\r\n", "       ", " this", ".status", " =", " status", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", " getTitle", "()", " {\r\n", "       ", " return", " title", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " setTitle", "(String", " title", ")", " {\r\n", "       ", " this", ".title", " =", " title", ";\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/io", "/", "URL", "Downloader", ".java", "\n", "public", " class", " URL", "Downloader", " extends", " Down", "loader", " {\r\n\r\n", "   ", " private", " static", " final", " int", " MAX", "_BUFFER", "_SIZE", " =", " ", "1", "0", "2", "4", ";\r\n\r\n", "   ", " private", " final", " URL", " url", ";\r\n\r\n", "   ", " private", " final", " String", " folder", ";\r\n\r\n", "   ", " private", " final", " String", " fileName", ";\r\n\r\n", "   ", " private", " int", " size", " =", " -", "1", ";\r\n\r\n", "   ", " private", " int", " downloaded", " =", " ", "0", ";\r\n\r\n", "   ", " private", " int", " status", " =", " -", "1", ";\r\n\r\n", "\tprivate", " Debug", "Dump", " dump", ";\r\n\r\n", "   ", " public", " URL", "Downloader", "(String", " download", "Folder", ",", " String", " fileName", ",", " URL", " download", "Url", ")", " {\r\n", "       ", " this", ".url", " =", " download", "Url", ";\r\n", "       ", " this", ".folder", " =", " download", "Folder", ";\r\n", "       ", " this", ".fileName", " =", " fileName", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Download", "Folder", "()", " {\r\n", "       ", " return", " folder", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "FileName", "()", " {\r\n", "       ", " return", " fileName", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " getUrl", "()", " {\r\n", "       ", " return", " url", ".toString", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " get", "Download", "ed", "()", " {\r\n", "       ", " return", " downloaded", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " getSize", "()", " {\r\n", "       ", " return", " size", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " float", " get", "Progress", "()", " {\r\n", "       ", " return", " ((", "float", ")", " downloaded", " /", " size", ")", " *", " ", "1", "0", "0", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " getStatus", "()", " {\r\n", "       ", " return", " status", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " pause", "()", " {\r\n", "       ", " status", " =", " PA", "USED", ";\r\n", "       ", " report", "State", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " resume", "()", " {\r\n", "       ", " status", " =", " DOWNLOAD", "ING", ";\r\n", "       ", " report", "State", "();\r\n", "       ", " download", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " cancel", "()", " {\r\n", "       ", " status", " =", " C", "ANCEL", "LED", ";\r\n", "       ", " report", "State", "();\r\n\r\n", "       ", " File", " file", " =", " new", " File", "(folder", " +", " \"\\\\\"", " +", " fileName", " +", " \".", "os", "z", "\");\r\n", "       ", " file", ".delete", "();\r\n\r\n", "       ", " downloaded", " =", " ", "0", ";\r\n", "   ", " }\r\n\r\n", "   ", " private", " void", " error", "()", " {\r\n", "       ", " status", " =", " ERROR", ";\r\n", "       ", " report", "State", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " download", "()", " {\r\n", "       ", " if", " (", "status", " !=", " DOWNLOAD", "ING", " &&", " status", " !=", " COM", "PLETED", ")", " {\r\n", "           ", " status", " =", " DOWNLOAD", "ING", ";\r\n", "           ", " Thread", " thread", " =", " new", " Thread", "(this", ");\r\n", "           ", " thread", ".start", "();\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " @", "Override", "\r\n", "   ", " public", " void", " run", "()", " {\r\n", "       ", " Random", "Access", "File", " file", " =", " null", ";\r\n", "       ", " InputStream", " in", " =", " null", ";\r\n\r\n", "       ", " try", " {\r\n", "           ", " HttpURLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n\r\n", "           ", " conn", ".setRequest", "Property", "(\"", "Range", "\",", " \"", "bytes", "=\"", " +", " downloaded", " +", " \"-", "\");\r\n\r\n", "           ", " conn", ".connect", "();\r\n\r\n", "           ", " if", " (", "conn", ".getResponse", "Code", "()", " /", " ", "1", "0", "0", " !=", " ", "2", ")", " {\r\n", "               ", " error", "();\r\n", "           ", " }\r\n\r\n", "           ", " int", " len", " =", " conn", ".getContent", "Length", "();\r\n\r\n", "           ", " if", " (", "len", " <", " ", "1", ")", " {\r\n", "               ", " error", "();\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "size", " ==", " -", "1", ")", " {\r\n", "               ", " size", " =", " len", ";\r\n", "               ", " report", "State", "();\r\n", "           ", " }\r\n\r\n", "           ", " file", " =", " new", " Random", "Access", "File", "(folder", " +", " \"\\\\\"", " +", " fileName", ",", " \"", "rw", "\");\r\n", "           ", " file", ".seek", "(down", "loaded", ");\r\n\r\n", "           ", " in", " =", " conn", ".getInputStream", "();\r\n\r\n", "           ", " while", " (", "status", " ==", " DOWNLOAD", "ING", ")", " {\r\n", "               ", " if", " (", "size", " ==", " downloaded", ")", " {\r\n", "                   ", " break", ";\r\n", "               ", " }\r\n\r\n", "               ", " byte", "[]", " buffer", " =", " size", " -", " downloaded", " >", " MAX", "_BUFFER", "_SIZE", " ?", " new", " byte", "[MAX", "_BUFFER", "_SIZE", "]\r\n", "                       ", " :", " new", " byte", "[size", " -", " downloaded", "];\r\n", "               ", " int", " read", " =", " in", ".read", "(buffer", ");\r\n", "               ", " if", " (", "read", " ==", " -", "1", ")", " {\r\n", "                   ", " break", ";\r\n", "               ", " }\r\n\r\n", "               ", " file", ".write", "(buffer", ",", " ", "0", ",", " read", ");\r\n", "               ", " downloaded", " +=", " read", ";\r\n", "               ", " report", "State", "();\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "status", " ==", " DOWNLOAD", "ING", ")", " {\r\n", "               ", " if", " (", "file", " !=", " null", ")", " {\r\n", "                   ", " try", " {\r\n", "                       ", " file", ".close", "();\r\n", "                   ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "                       ", " e", ".printStackTrace", "();\r\n", "                   ", " }\r\n", "               ", " }\r\n\r\n", "               ", " if", " (", "in", " !=", " null", ")", " {\r\n", "                   ", " try", " {\r\n", "                       ", " in", ".close", "();\r\n", "                   ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "                       ", " e", ".printStackTrace", "();\r\n", "                   ", " }\r\n", "               ", " }\r\n", "                \r\n", "               ", " status", " =", " COM", "PLETED", ";\r\n", "                \r\n", "               ", " report", "State", "();\r\n", "           ", " }\r\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "           ", " Dump", "Manager", ".add", "Dump", "(d", "ump", " =", " new", " Debug", "Dump", "(null", ",", " \"(", "Try", "&", "catch", " try", ")\",", " \"", "Error", " reporting", " and", " debug", " dump", "\",\r\n", "                   ", " \"(", "Try", "&", "catch", " finally", ")\",", " \"", "Error", " when", " downloading", "\",", " false", ",", " e", "));\r\n", "           ", " error", "();\r\n", "       ", " }", " finally", " {\r\n", "           ", " if", " (", "file", " !=", " null", ")", " {\r\n", "               ", " try", " {\r\n", "                   ", " file", ".close", "();\r\n", "               ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "                   ", " e", ".printStackTrace", "();\r\n", "               ", " }\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "in", " !=", " null", ")", " {\r\n", "               ", " try", " {\r\n", "                   ", " in", ".close", "();\r\n", "               ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "                   ", " e", ".printStackTrace", "();\r\n", "               ", " }\r\n", "           ", " }\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " private", " void", " report", "State", "()", " {\r\n", "       ", " set", "Changed", "();\r\n", "       ", " notify", "Observers", "();\r\n", "   ", " }\r\n\r\n", "\t", "@Override", "\r\n", "\tpublic", " Debug", "Dump", " get", "Error", "Dump", "()", " {\r\n", "\t", "\treturn", " dump", ";\r\n", "\t", "}\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/io", "/O", "su", "Downloader", ".java", "\n", "public", " class", " Os", "u", "Downloader", " extends", " Down", "loader", " {\r\n\r\n", "   ", " private", " static", " final", " int", " MAX", "_BUFFER", "_SIZE", " =", " ", "1", "0", "2", "4", ";\r\n\r\n", "   ", " private", " final", " URL", " url", ";\r\n\r\n", "   ", " private", " final", " O", "sum", "s", " os", "u", ";\r\n\r\n", "   ", " private", " final", " String", " folder", ";\r\n\r\n", "   ", " private", " final", " String", " fileName", ";\r\n\r\n", "   ", " private", " int", " size", " =", " -", "1", ";\r\n\r\n", "   ", " private", " int", " downloaded", " =", " ", "0", ";\r\n\r\n", "   ", " private", " int", " status", " =", " -", "1", ";\r\n\r\n", "\tprivate", " Debug", "Dump", " dump", ";\r\n\r\n", "   ", " public", " Os", "u", "Downloader", "(String", " download", "Folder", ",", " String", " fileName", ",", " O", "sum", "s", " os", "u", ",", " URL", " download", "Url", ")", " {\r\n", "       ", " this", ".url", " =", " download", "Url", ";\r\n", "       ", " this", ".os", "u", " =", " os", "u", ";\r\n", "       ", " this", ".folder", " =", " download", "Folder", ";\r\n", "       ", " this", ".fileName", " =", " fileName", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Download", "Folder", "()", " {\r\n", "       ", " return", " folder", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "FileName", "()", " {\r\n", "       ", " return", " fileName", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " getUrl", "()", " {\r\n", "       ", " return", " url", ".toString", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " get", "Download", "ed", "()", " {\r\n", "       ", " return", " downloaded", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " getSize", "()", " {\r\n", "       ", " return", " size", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " float", " get", "Progress", "()", " {\r\n", "       ", " return", " ((", "float", ")", " downloaded", " /", " size", ")", " *", " ", "1", "0", "0", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " getStatus", "()", " {\r\n", "       ", " return", " status", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " pause", "()", " {\r\n", "       ", " status", " =", " PA", "USED", ";\r\n", "       ", " report", "State", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " resume", "()", " {\r\n", "       ", " status", " =", " DOWNLOAD", "ING", ";\r\n", "       ", " report", "State", "();\r\n", "       ", " download", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " cancel", "()", " {\r\n", "       ", " status", " =", " C", "ANCEL", "LED", ";\r\n", "       ", " report", "State", "();\r\n\r\n", "       ", " File", " file", " =", " new", " File", "(folder", " +", " \"\\\\\"", " +", " fileName", " +", " \".", "os", "z", "\");\r\n", "       ", " file", ".delete", "();\r\n\r\n", "       ", " downloaded", " =", " ", "0", ";\r\n", "   ", " }\r\n\r\n", "   ", " private", " void", " error", "()", " {\r\n", "    ", "\tSystem", ".out", ".println", "(\"", "Erro", "red", "!!", "\");\r\n", "       ", " status", " =", " ERROR", ";\r\n", "       ", " report", "State", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " download", "()", " {\r\n", "       ", " if", " (", "status", " !=", " DOWNLOAD", "ING", " &&", " status", " !=", " COM", "PLETED", ")", " {\r\n", "           ", " status", " =", " DOWNLOAD", "ING", ";\r\n", "           ", " Thread", " thread", " =", " new", " Thread", "(this", ");\r\n", "           ", " thread", ".start", "();\r\n", "           ", " report", "State", "();\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " @", "Override", "\r\n", "   ", " public", " void", " run", "()", " {\r\n", "       ", " Random", "Access", "File", " file", " =", " null", ";\r\n", "       ", " InputStream", " in", " =", " null", ";\r\n\r\n", "       ", " try", " {\r\n", "           ", " HttpURLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n\r\n", "           ", " conn", ".setRequest", "Property", "(\"", "Range", "\",", " \"", "bytes", "=\"", " +", " downloaded", " +", " \"-", "\");\r\n\r\n", "           ", " os", "u", ".set", "Cookies", "(conn", ");\r\n\r\n", "           ", " conn", ".connect", "();\r\n", "            \r\n", "           ", " int", " code", " =", " conn", ".getResponse", "Code", "()", " /", " ", "1", "0", "0", ";\r\n", "           ", " if", " (", "code", " <", " ", "2", " &&", " code", " >", " ", "3", ")", " {\r\n", "               ", " error", "();\r\n", "           ", " }\r\n\r\n", "           ", " int", " len", " =", " conn", ".getContent", "Length", "();\r\n\r\n", "           ", " if", " (", "len", " <", " ", "1", ")", " {\r\n", "               ", " error", "();\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "size", " ==", " -", "1", ")", " {\r\n", "               ", " size", " =", " len", ";\r\n", "               ", " report", "State", "();\r\n", "           ", " }\r\n\r\n", "           ", " file", " =", " new", " Random", "Access", "File", "(folder", " +", " \"\\\\\"", " +", " fileName", " +", " \".", "os", "z", "\",", " \"", "rw", "\");\r\n", "           ", " file", ".seek", "(down", "loaded", ");\r\n\r\n", "           ", " in", " =", " conn", ".getInputStream", "();\r\n\r\n", "           ", " while", " (", "status", " ==", " DOWNLOAD", "ING", ")", " {\r\n", "               ", " byte", "[]", " buffer", " =", " size", " -", " downloaded", " >", " MAX", "_BUFFER", "_SIZE", " ?", " new", " byte", "[MAX", "_BUFFER", "_SIZE", "]\r\n", "                       ", " :", " new", " byte", "[size", " -", " downloaded", "];\r\n", "               ", " int", " read", " =", " in", ".read", "(buffer", ");\r\n", "               ", " if", " (", "read", " ==", " -", "1", ")", " {\r\n", "                   ", " break", ";\r\n", "               ", " }\r\n\r\n", "               ", " file", ".write", "(buffer", ",", " ", "0", ",", " read", ");\r\n", "               ", " downloaded", " +=", " read", ";\r\n", "               ", " report", "State", "();\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "status", " ==", " DOWNLOAD", "ING", ")", " {\r\n", "               ", " status", " =", " COM", "PLETED", ";\r\n", "               ", " report", "State", "();\r\n", "           ", " }\r\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "        ", "\te", ".printStackTrace", "();\r\n", "           ", " Dump", "Manager", ".add", "Dump", "(d", "ump", " =", " new", " Debug", "Dump", "(null", ",", " \"(", "Try", "&", "catch", " try", ")\",", " \"", "Error", " reporting", " and", " debug", " dump", "\",\r\n", "                   ", " \"(", "Try", "&", "catch", " finally", ")\",", " \"", "Error", " when", " downloading", "\",", " false", ",", " e", "));\r\n", "           ", " error", "();\r\n", "       ", " }", " finally", " {\r\n", "           ", " if", " (", "file", " !=", " null", ")", " {\r\n", "               ", " try", " {\r\n", "                   ", " file", ".close", "();\r\n", "               ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "                   ", " e", ".printStackTrace", "();\r\n", "               ", " }\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "in", " !=", " null", ")", " {\r\n", "               ", " try", " {\r\n", "                   ", " in", ".close", "();\r\n", "               ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "                   ", " e", ".printStackTrace", "();\r\n", "               ", " }\r\n", "           ", " }\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " private", " void", " report", "State", "()", " {\r\n", "       ", " set", "Changed", "();\r\n", "       ", " notify", "Observers", "();\r\n", "   ", " }\r\n\r\n", "   ", " private", " static", " String", " join", "(String", " separator", ",", " List", "<", "Http", "Cookie", ">", " objs", ")", " {\r\n", "       ", " String", " out", " =", " \"\";\r\n\r\n", "       ", " String", " str", ";\r\n", "       ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <", " objs", ".size", "();", " i", "++)", " {\r\n", "           ", " str", " =", " objs", ".get", "(i", ").", "toString", "();\r\n\r\n", "           ", " out", " +=", " str", " +", " separator", ";\r\n\r\n", "           ", " if", " (", "i", " !=", " objs", ".size", "()", " -", " ", "1", ")", " {\r\n", "               ", " out", " +=", " \"", " \";\r\n", "           ", " }\r\n", "       ", " }\r\n\r\n", "       ", " return", " out", ";\r\n", "   ", " }\r\n\r\n", "\t", "@Override", "\r\n", "\tpublic", " Debug", "Dump", " get", "Error", "Dump", "()", " {\r\n", "\t", "\treturn", " dump", ";\r\n", "\t", "}\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/", "exceptions", "/", "No", "Build", "s", "For", "Version", "Exception", ".java", "\n", "public", " class", " No", "Build", "s", "For", "Version", "Exception", " extends", " With", "Dump", "Exception", " {\r\n\r\n", "   ", " /**\r\n", "    ", " *", " \r\n", "    ", " */\r\n", "   ", " private", " static", " final", " long", " serialVersionUID", " =", " ", "4", "5", "0", "8", "5", "8", "9", "0", "2", "8", "0", "3", "9", "1", "0", "7", "8", "6", "7", "L", ";\r\n", "   ", " private", " static", " final", " String", " MSG", " =", " \"", "No", " builds", " are", " defined", " in", " the", " version", " JSON", ".\"", ";\r\n\r\n", "   ", " public", " No", "Build", "s", "For", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", ",", " false", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " No", "Build", "s", "For", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", ",", " false", ",", " arg", "0", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " No", "Build", "s", "For", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " Throwable", " arg", "0", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", ",", " false", ",", " arg", "0", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " No", "Build", "s", "For", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " Throwable", " arg", "1", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", ",", " false", ",", " arg", "0", ",", " arg", "1", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " No", "Build", "s", "For", "Version", "Exception", "(String", " json", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " arg", "0", ",\r\n", "           ", " Throwable", " arg", "1", ",", " boolean", " arg", "2", ",", " boolean", " arg", "3", ")", " {\r\n", "       ", " super", "(json", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " MSG", ",", " false", ",", " arg", "0", ",", " arg", "1", ",", " arg", "2", ",", " arg", "3", ");\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/O", "sumer", ".java", "\n", "public", " class", " O", "sumer", " {\r\n\r\n", "   ", " //", " TODO", ":", " Hard", "-code", " version", "?", "\r\n\r\n", "   ", " public", " static", " final", " String", " OS", "UM", "ER", "_VERSION", " =", " \"", "2", ".", "0", ".", "0", "\";\r\n\r\n", "   ", " public", " static", " final", " String", " OS", "UM", "ER", "_BRANCH", " =", " \"", "snapshot", "\";\r\n\r\n", "   ", " public", " static", " final", " int", " OS", "UM", "ER", "_BUILD", "_NUM", " =", " ", "1", "0", ";\r\n", "    \r\n", "   ", " public", " static", " String", " getVersion", "String", "()", " {\r\n", "    ", "\treturn", " OS", "UM", "ER", "_VERSION", " +", " \"-\"", " +", " OS", "UM", "ER", "_BRANCH", " +", " \"-", "b", "\"", " +", " OS", "UM", "ER", "_BUILD", "_NUM", ";\r\n", "   ", " }\r\n\r\n", "   ", " private", " O", "sumer", "()", " {\r\n", "    \r\n", "   ", " }\r\n\r\n", "   ", " public", " static", " boolean", " is", "Windows", "()", " {\r\n", "       ", " return", " System", ".getProperty", "(\"", "os", ".name", "\").", "contains", "(\"", "Windows", "\");\r\n", "   ", " }\r\n\r\n", "   ", " public", " static", " boolean", " is", "Windows", "E", "lev", "ated", "()", " {\r\n", "       ", " if", " (!", "is", "Windows", "())", " {\r\n", "           ", " return", " false", ";\r\n", "       ", " }\r\n\r\n", "       ", " final", " String", " program", "files", " =", " System", ".getenv", "(\"", "PROGRAM", "FILES", "\");\r\n\r\n", "       ", " if", " (", "program", "files", " ==", " null", " ||", " program", "files", ".length", "()", " <", " ", "1", ")", " {\r\n", "           ", " throw", " new", " IllegalStateException", "(\"", "OS", " mismatch", ".", " Program", " Files", " directory", " not", " detected", "\");\r\n", "       ", " }\r\n\r\n", "       ", " File", " test", "Priv", " =", " new", " File", "(program", "files", ");\r\n", "       ", " if", " (!", "test", "Priv", ".can", "Write", "())", " {\r\n", "           ", " return", " false", ";\r\n", "       ", " }\r\n", "       ", " File", " file", "Test", " =", " null", ";\r\n\r\n", "       ", " try", " {\r\n", "           ", " file", "Test", " =", " File", ".create", "Temp", "File", "(\"", "tests", "u", "\",", " \".", "dll", "\",", " test", "Priv", ");\r\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "           ", " return", " false", ";\r\n", "       ", " }", " finally", " {\r\n", "           ", " if", " (", "file", "Test", " !=", " null", ")", " {\r\n", "               ", " file", "Test", ".delete", "();\r\n", "           ", " }\r\n", "       ", " }\r\n", "       ", " return", " true", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " static", " int", " update", "Source", "Str", "ToInt", "(String", " branch", "Str", ")", " {\r\n", "       ", " if", " (", "branch", "Str", ".equals", "(\"", "snapshot", "\"))", " {\r\n", "           ", " return", " ", "2", ";\r\n", "       ", " }", " else", " if", " (", "branch", "Str", ".equals", "(\"", "beta", "\"))", " {\r\n", "           ", " return", " ", "1", ";\r\n", "       ", " }", " else", " if", " (", "branch", "Str", ".equals", "(\"", "stable", "\"))", " {\r\n", "           ", " return", " ", "0", ";\r\n", "       ", " }\r\n", "       ", " return", " -", "1", ";\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/up", "dater", "/", "Ann", "ouncement", ".java", "\n", "public", " class", " Announcement", " {\r\n", "\t\r\n", "\tprivate", " final", " Calendar", " time", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " text", ";\r\n", "\t\r\n", "\tpublic", " Announcement", "(Calendar", " time", ",", " String", " text", ")", " {\r\n", "\t", "\tthis", ".time", " =", " time", ";\r\n", "\t", "\tthis", ".text", " =", " text", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " Calendar", " getTime", "()", " {\r\n", "\t", "\treturn", " time", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " getText", "()", " {\r\n", "\t", "\treturn", " text", ";\r\n", "\t", "}\r\n\r\n", "}\r\n", "os", "umer", "-debug", "dump", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/debug", "/", "Debug", "Dump", ".java", "\n", "public", " class", " Debug", "Dump", " {\r\n", "\t\r\n", "\tprivate", " final", " String", " os", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " o", "sumer", "Version", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " debugger", "Version", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " message", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " uid", ";\r\n", "\t\r\n", "\tprivate", " final", " long", " generated", ";\r\n", "\t\r\n", "\tprivate", " final", " boolean", " contains", "Private", "Data", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " generated", "_human", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " stack", "trace", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " specified", "_data", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " exception", "Class", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " last", "operation", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " this", "operation", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " next", "operation", ";\r\n", "\t\r\n", "\tpublic", " Debug", "Dump", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " boolean", " contains", "Private", "Data", ",", " String", " message", "){\r\n", "\t", "\tthis", "(spec", "ified", "_data", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " message", ",", " contains", "Private", "Data", ",", " null", ");\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " Debug", "Dump", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " message", ",", " boolean", " contains", "Private", "Data", ",", " Throwable", " e", ")", " {\r\n", "\t", "\tos", " =", " System", ".getProperty", "(\"", "os", ".name", "\");\r\n", "\t", "\tos", "umer", "Version", " =", " Dump", "Manager", ".get", "O", "sumer", "Version", "();\r\n", "\t", "\tdebug", "ger", "Version", " =", " Dump", "Manager", ".get", "Debugger", "Version", "();\r\n", "\t\t\r\n", "\t", "\tC", "alendar", " cal", " =", " Calendar", ".getInstance", "();\r\n", "\t\t\r\n", "\t", "\tbyte", "[]", " rand", "uid", " =", " new", " byte", "[", "1", "2", "8", "/", "8", "];\r\n", "\t", "\tnew", " Secure", "Random", "().", "next", "Bytes", "(rand", "uid", ");\r\n", "\t", "\t", "uid", " =", " Hex", ".encode", "HexString", "(rand", "uid", ");\r\n", "\t\t\r\n", "\t", "\tg", "enerated", " =", " cal", ".getTime", "InMillis", "();\r\n", "\t", "\tg", "enerated", "_human", " =", " cal", ".getTime", "().", "toString", "();\r\n", "\t\t\r\n", "\t", "\tif", " (", "e", " !=", " null", "){\r\n", "\t\t", "\tString", "Writer", " sw", " =", " new", " StringWriter", "();\r\n", "\t\t", "\tPrint", "Writer", " pw", " =", " new", " PrintWriter", "(sw", ");\r\n", "\t\t", "\te", ".printStackTrace", "(p", "w", ");\r\n", "\t\t", "\tpw", ".close", "();\r\n", "\t\t\t\r\n", "\t\t", "\tstack", "trace", " =", " sw", ".toString", "();", "\t\r\n", "\t\t", "\t", "exception", "Class", " =", " e", ".getClass", "().", "get", "Canonical", "Name", "();\r\n", "\t", "\t", "}", " else", " {\r\n", "\t\t", "\tstack", "trace", " =", " null", ";\r\n", "\t\t", "\t", "exception", "Class", " =", " null", ";\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tthis", ".message", " =", " message", ";\r\n", "\t\t\r\n", "\t", "\tthis", ".contains", "Private", "Data", " =", " contains", "Private", "Data", ";\r\n", "\t", "\tthis", ".spec", "ified", "_data", " =", " specified", "_data", ";\r\n", "\t", "\tthis", ".last", "operation", " =", " last", "_op", ";\r\n", "\t", "\tthis", ".this", "operation", " =", " this", "_op", ";\r\n", "\t", "\tthis", ".next", "operation", " =", " next", "_op", ";\r\n", "\t\t\r\n", "\t", "\ttry", " {\r\n", "\t\t", "\tD", "ump", "Manager", ".write", "Dump", "(this", ");\r\n", "\t", "\t", "}", " catch", " (", "IOException", " e", "1", ")", " {\r\n", "\t\t", "\te", "1", ".printStackTrace", "();\r\n", "\t\t", "\tSystem", ".err", ".println", "(\"", "Dump", "Manager", ":", " Error", " writing", " dump", "\");\r\n", "\t", "\t", "}\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " String", " get", "Os", "(){\r\n", "\t", "\treturn", " os", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " long", " get", "Generated", "(){\r\n", "\t", "\treturn", " generated", ";\r\n", "\t", "}\r\n", "\t\r\n", "\t", "@Override", "\r\n", "\tpublic", " String", " toString", "(){\r\n", "\t", "\treturn", " ", "\t", "\"", "===", "!", "===", "!", "===", "!", "===", "!", "-", "os", "umer", "-debug", "ger", "-d", "ump", "-", "!", "===", "!", "===", "!", "===", "!", "===", "\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Debug", " information", " generated", " on", " \"", " +", " generated", "_human", " +", " \"", " (\"", " +", " generated", " +", " \"", " ms", ")\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"os", "umer", "Debugger", " v", ".\"", " +", " debugger", "Version", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"os", "umer", " v", ".\"", " +", " o", "sumer", "Version", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "O", "/S", " Name", ":", " \"", " +", " os", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Current", " operation", ":", " \"", " +", " this", "operation", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Returned", " message", ":", " \"", " +", " message", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Last", " operation", ":", " \"", " +", " last", "operation", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Next", " operation", ":", " \"", " +", " next", "operation", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Data", " specified", ":", " \"", " +", " (", "contains", "Private", "Data", " ?", " \"(", "Contains", " private", " data", ")\"", " :", " specified", "_data", ")", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "Exception", " stack", "trace", ":", " \"", " +", " (", "stack", "trace", " ==", " null", " ?", " \"(", "Does", " not", " contain", " exception", ")\"", " :", " \"\\", "n", "\"", " +", " stack", "trace", ")", " +", " \"\\", "n", "\"", " +\r\n", "\t\t\t", "\t", "\"", "===", "!", "===", "!", "===", "!", "===", "!", "-", "dump", "-end", "-", "!", "===", "!", "===", "!", "===", "!", "===", "\\", "n", "\";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "O", "sumer", "Version", "()", " {\r\n", "\t", "\treturn", " o", "sumer", "Version", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Debugger", "Version", "()", " {\r\n", "\t", "\treturn", " debugger", "Version", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " getMessage", "()", " {\r\n", "\t", "\treturn", " message", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Uid", "()", " {\r\n", "\t", "\treturn", " uid", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " boolean", " is", "Contains", "Private", "Data", "()", " {\r\n", "\t", "\treturn", " contains", "Private", "Data", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Generated", "Human", "()", " {\r\n", "\t", "\treturn", " generated", "_human", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Stack", "trace", "()", " {\r\n", "\t", "\treturn", " stack", "trace", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Spec", "ified", "Data", "()", " {\r\n", "\t", "\treturn", " specified", "_data", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " getLast", "Operation", "()", " {\r\n", "\t", "\treturn", " last", "operation", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "This", "Operation", "()", " {\r\n", "\t", "\treturn", " this", "operation", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " getNext", "Operation", "()", " {\r\n", "\t", "\treturn", " next", "operation", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Exception", "Class", "()", " {\r\n", "\t", "\treturn", " exception", "Class", ";\r\n", "\t", "}\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/up", "dater", "/", "Ann", "ouncement", "Checker", ".java", "\n", "public", " class", " Announcement", "Checker", " {\r\n", "\t\r\n", "   ", " private", " static", " final", " String", " ANN", "OUNCE", "MENT", "_LIST", " =", " \"", "https", "://", "mob", "4", "1", ".github", ".io", "/os", "umer", "-up", "dater", "/", "ann", "ouncements", ".json", "\";\r\n", "    \r\n", "   ", " public", " Announcement", "[]", " get", "Ann", "ouncements", "()", " throws", " With", "Dump", "Exception", "{\r\n", "       ", " URL", " url", " =", " null", ";\r\n", "        \r\n", "       ", " try", " {\r\n", "           ", " url", " =", " new", " URL", "(", "ANN", "OUNCE", "MENT", "_LIST", " +", " \"?", "update", "=\"", " +", " Calendar", ".getInstance", "().", "getTime", "InMillis", "());\r\n", "       ", " }", " catch", " (", "Mal", "formedURLException", " e", "){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "            \t", "\t", "ANN", "OUNCE", "MENT", "_LIST", ",\r\n", "                   ", " \"", "URL", " url", " =", " null", ";", "\",\r\n", "                   ", " \"", "new", " URL", "(", "VERSION", "_LIST", ");", "\",\r\n", "                   ", " \"", "URLConnection", " conn", " =", " url", ".openConnection", "();", "\",\r\n", "                   ", " \"\",\r\n", "                   ", " false", ",", " e", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " String", " data", " =", " \"\";\r\n", "       ", " try", " {\r\n", "           ", " HttpURLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n", "            \r\n", "           ", " conn", ".setRequest", "Method", "(\"", "GET", "\");\r\n", "           ", " conn", ".setRequest", "Property", "(\"", "Connection", "\",", " \"", "close", "\");\r\n", "           ", " conn", ".set", "Use", "C", "aches", "(false", ");\r\n", "           ", " conn", ".set", "Connect", "Timeout", "(", "1", "0", "0", "0", "0", ");\r\n", "           ", " conn", ".set", "Read", "Timeout", "(", "1", "0", "0", "0", "0", ");\r\n", "            \r\n", "           ", " InputStream", " in", " =", " conn", ".getInputStream", "();\r\n", "           ", " BufferedReader", " reader", " =", " new", " BufferedReader", "(new", " InputStreamReader", "(in", "));\r\n", "            \r\n", "           ", " String", " line", ";\r\n", "           ", " while", " ((", "line", " =", " reader", ".readLine", "())", " !=", " null", "){\r\n", "               ", " data", " +=", " line", ";\r\n", "           ", " }\r\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "            \t", "\t", "ANN", "OUNCE", "MENT", "_LIST", ",\r\n", "                   ", " \"", "URL", " url", " =", " new", " URL", "(", "VERSION", "_LIST", ");", "\",\r\n", "                   ", " \"(", "lots", " of", " code", ")", " --", " Connecting", " and", " fetch", " data", "\",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",\r\n", "                   ", " \"\",\r\n", "                   ", " false", ",", " e", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " if", " (", "data", " ==", " null", " ||", " data", ".isEmpty", "()){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "            \t", "\t", "ANN", "OUNCE", "MENT", "_LIST", ",\r\n", "                   ", " \"(", "lots", " of", " code", ")", " --", " Connecting", " and", " fetch", " data", "\",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",\r\n", "                   ", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "No", " data", " fetched", ".", " \\\"", "data", "\\\"", " is", " null", "/", "isEmpty", "\",\r\n", "                   ", " false", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " JSONObject", " json", " =", " null", ";\r\n", "       ", " try", " {\r\n", "           ", " json", " =", " new", " JSONObject", "(data", ");\r\n", "       ", " }", " catch", " (", "JSONException", " e", "){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "            \t", "\t", "ANN", "OUNCE", "MENT", "_LIST", ",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",\r\n", "                   ", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "JSONObject", " validating", " \\\"", "ann", "ouncements", "\\\"", " parameter", "\",\r\n", "                   ", " \"", "Structure", " invalid", "\",\r\n", "                   ", " false", ",", " e", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " if", " (", "json", ".isNull", "(\"", "ann", "ouncements", "\")){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "            \t", "\t", "ANN", "OUNCE", "MENT", "_LIST", ",\r\n", "                   ", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                   ", " \"", "Parsing", " announcement", " json", " to", " objects", "\",\r\n", "                   ", " \"", "Structure", " invalid", ",", " missing", " \\\"", "ann", "ouncements", "\\\"", " parameter", "\",\r\n", "                   ", " false", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " JSONArray", " arr", " =", " json", ".getJSONArray", "(\"", "ann", "ouncements", "\");\r\n", "        \r\n", "       ", " Calendar", " cal", ";\r\n", "       ", " JSONObject", " obj", ";\r\n", "       ", " Announcement", "[]", " out", " =", " new", " Announcement", "[arr", ".length", "()", "];\r\n", "       ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <", " out", ".length", ";", " i", "++)", " {\r\n", "        ", "\tobj", " =", " arr", ".getJSONObject", "(i", ");\r\n", "        ", "\tif", " (", "obj", ".isNull", "(\"", "time", "\")", " ||", " obj", ".isNull", "(\"", "text", "\"))", " {\r\n", "               ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "                \t", "\tdata", ",\r\n", "                       ", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                       ", " \"", "Parsing", " announcement", " json", " to", " objects", "\",\r\n", "                       ", " \"", "Output", " array", "\",\r\n", "                       ", " \"", "Structure", " invalid", ",", " announcement", " json", " missing", " some", " parameters", "\",\r\n", "                       ", " false", ");\r\n", "        ", "\t", "}\r\n", "        ", "\tcal", " =", " Calendar", ".getInstance", "();\r\n", "        ", "\tcal", ".setTime", "InMillis", "(obj", ".getLong", "(\"", "time", "\"));\r\n", "        ", "\tout", "[i", "]", " =", " new", " Announcement", "(cal", ",", " obj", ".getString", "(\"", "text", "\"));\r\n", "       ", " }\r\n", "        \r\n", "       ", " return", " out", ";\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/up", "dater", "/", "Update", "Info", ".java", "\n", "public", " class", " Update", "Info", " {\r\n\r\n", "   ", " private", " final", " String", " version", ";\r\n\r\n", "   ", " private", " final", " String", " web", "Link", ";\r\n\r\n", "   ", " private", " final", " String", " exe", "Link", ";\r\n\r\n", "   ", " private", " final", " String", " jar", "Link", ";\r\n\r\n", "   ", " private", " final", " String", " description", ";\r\n\r\n", "   ", " private", " final", " int", " branch", ";\r\n\r\n", "   ", " private", " final", " int", " build", "Num", ";\r\n\r\n", "   ", " private", " final", " boolean", " is", "This", "Version", ";\r\n\r\n", "   ", " private", " final", " boolean", " upgraded", "Version", ";\r\n\r\n", "   ", " public", " Update", "Info", "(String", " description", ",", " String", " version", ",", " int", " branch", ",", " int", " build", "Num", ",", " String", " web", "Link", ",", " String", " exe", "Link", ",\r\n", "           ", " String", " jar", "Link", ",", " boolean", " is", "This", "Version", ",", " boolean", " upgraded", "Version", ")", " {\r\n", "       ", " this", ".description", " =", " description", ";\r\n", "       ", " this", ".version", " =", " version", ";\r\n", "       ", " this", ".web", "Link", " =", " web", "Link", ";\r\n", "       ", " this", ".exe", "Link", " =", " exe", "Link", ";\r\n", "       ", " this", ".jar", "Link", " =", " jar", "Link", ";\r\n", "       ", " this", ".branch", " =", " branch", ";\r\n", "       ", " this", ".build", "Num", " =", " build", "Num", ";\r\n", "       ", " this", ".is", "This", "Version", " =", " is", "This", "Version", ";\r\n", "       ", " this", ".up", "graded", "Version", " =", " upgraded", "Version", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " getVersion", "()", " {\r\n", "       ", " return", " version", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " get", "Branch", "()", " {\r\n", "       ", " return", " branch", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " get", "Build", "Num", "()", " {\r\n", "       ", " return", " build", "Num", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " getDescription", "()", " {\r\n", "       ", " return", " description", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "This", "Version", "()", " {\r\n", "       ", " return", " is", "This", "Version", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "Up", "graded", "Version", "()", " {\r\n", "       ", " return", " upgraded", "Version", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Ex", "e", "Link", "()", " {\r\n", "       ", " return", " exe", "Link", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Jar", "Link", "()", " {\r\n", "       ", " return", " jar", "Link", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Web", "Link", "()", " {\r\n", "       ", " return", " web", "Link", ";\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/up", "dater", "/", "Updater", ".java", "\n", "public", " class", " Up", "dater", " {\r\n\r\n", "   ", " public", " static", " final", " int", " UPDATE", "_SOURCE", "_ST", "ABLE", " =", " ", "0", ";\r\n\r\n", "   ", " public", " static", " final", " int", " UPDATE", "_SOURCE", "_B", "ETA", " =", " ", "1", ";\r\n\r\n", "   ", " public", " static", " final", " int", " UPDATE", "_SOURCE", "_SN", "APSHOT", " =", " ", "2", ";\r\n\r\n", "   ", " public", " static", " final", " int", " DEFAULT", "_UPDATE", "_SOURCE", " =", " UPDATE", "_SOURCE", "_SN", "APSHOT", ";", " //", " Only", "\r\n", "                                                                           ", " //", " applies", "\r\n", "                                                                           ", " //", " on", "\r\n", "                                                                           ", " //", " snapshot", "\r\n", "                                                                           ", " //", " branch", "\r\n\r\n", "   ", " //", " This", " checksum", " is", " to", " prevent", " if", " my", " account", " is", " hacked", " and", " the", " updater", "\r\n", "   ", " //", " executable", " is", " changed", ",", " the", " updater", " won", "'t", " run", ".\r\n", "   ", " //", " private", " static", " final", " String", " LEG", "ACY", "_UP", "D", "ATER", "_MD", "5", "_CHECK", "SUM", " =", " \"\";\r\n\r\n", "   ", " private", " static", " final", " String", " VERSION", "_LIST", " =", " \"", "https", "://", "mob", "4", "1", ".github", ".io", "/os", "umer", "-up", "dater", "/", "versions", ".json", "\";\r\n\r\n", "   ", " public", " static", " final", " String", " LEG", "ACY", "_UP", "D", "ATER", "_J", "AR", " =", " \"", "https", "://", "github", ".com", "/m", "ob", "4", "1", "/os", "umer", "-up", "dater", "/releases", "/download", "/", "legacy", "/os", "umer", "-up", "dater", ".exe", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " SOURCE", "_SN", "APSHOT", " =", " \"", "snapshot", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " SOURCE", "_B", "ETA", " =", " \"", "beta", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " SOURCE", "_ST", "ABLE", " =", " \"", "stable", "\";\r\n\r\n", "   ", " public", " static", " final", " int", " CHECK", "SUM", "_FAILED", " =", " -", "3", ";\r\n\r\n", "   ", " public", " static", " final", " int", " NO", "_DATA", " =", " -", "2", ";\r\n\r\n", "   ", " public", " static", " final", " int", " CON", "N", "_FAILED", " =", " -", "1", ";\r\n\r\n", "   ", " public", " static", " final", " int", " NO", "_UPDATE", " =", " ", "0", ";\r\n\r\n", "   ", " public", " static", " final", " int", " UPDATE", "_N", "EEDED", " =", " ", "1", ";\r\n\r\n", "   ", " public", " static", " final", " int", " TOO", "_OLD", " =", " ", "2", ";\r\n\r\n", "   ", " //", " private", " Os", "u", "Downloader", " d", "wn", " =", " null", ";\r\n\r\n", "   ", " private", " Configuration", " config", ";\r\n\r\n", "   ", " public", " Up", "dater", "(Configuration", " config", ")", " {\r\n", "       ", " this", ".config", " =", " config", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "This", "Version", "()", " {\r\n", "       ", " return", " O", "sumer", ".OS", "UM", "ER", "_VERSION", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " JSONObject", " get", "Versions", "()", " throws", " With", "Dump", "Exception", "{\r\n", "       ", " URL", " url", " =", " null", ";\r\n", "        \r\n", "       ", " try", " {\r\n", "           ", " url", " =", " new", " URL", "(", "VERSION", "_LIST", " +", " \"?", "update", "=\"", " +", " Calendar", ".getInstance", "().", "getTime", "InMillis", "());\r\n", "       ", " }", " catch", " (", "Mal", "formedURLException", " e", "){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "                   ", " VERSION", "_LIST", ",\r\n", "                   ", " \"", "URL", " url", " =", " null", ";", "\",\r\n", "                   ", " \"", "new", " URL", "(", "VERSION", "_LIST", ");", "\",\r\n", "                   ", " \"", "URLConnection", " conn", " =", " url", ".openConnection", "();", "\",\r\n", "                   ", " \"\",\r\n", "                   ", " false", ",", " e", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " String", " data", " =", " \"\";\r\n", "       ", " try", " {\r\n", "           ", " HttpURLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n", "            \r\n", "           ", " conn", ".setRequest", "Method", "(\"", "GET", "\");\r\n", "           ", " conn", ".setRequest", "Property", "(\"", "Connection", "\",", " \"", "close", "\");\r\n", "           ", " conn", ".set", "Use", "C", "aches", "(false", ");\r\n", "           ", " conn", ".set", "Connect", "Timeout", "(", "1", "0", "0", "0", "0", ");\r\n", "           ", " conn", ".set", "Read", "Timeout", "(", "1", "0", "0", "0", "0", ");\r\n", "            \r\n", "           ", " InputStream", " in", " =", " conn", ".getInputStream", "();\r\n", "           ", " BufferedReader", " reader", " =", " new", " BufferedReader", "(new", " InputStreamReader", "(in", "));\r\n", "            \r\n", "           ", " String", " line", ";\r\n", "           ", " while", " ((", "line", " =", " reader", ".readLine", "())", " !=", " null", "){\r\n", "               ", " data", " +=", " line", ";\r\n", "           ", " }\r\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "                   ", " VERSION", "_LIST", ",\r\n", "                   ", " \"", "URL", " url", " =", " new", " URL", "(", "VERSION", "_LIST", ");", "\",\r\n", "                   ", " \"(", "lots", " of", " code", ")", " --", " Connecting", " and", " fetch", " data", "\",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",\r\n", "                   ", " \"\",\r\n", "                   ", " false", ",", " e", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " if", " (", "data", " ==", " null", " ||", " data", ".isEmpty", "()){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "                   ", " VERSION", "_LIST", ",\r\n", "                   ", " \"(", "lots", " of", " code", ")", " --", " Connecting", " and", " fetch", " data", "\",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",\r\n", "                   ", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "No", " data", " fetched", ".", " \\\"", "data", "\\\"", " is", " null", "/", "isEmpty", "\",\r\n", "                   ", " false", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " JSONObject", " json", " =", " null", ";\r\n", "       ", " try", " {\r\n", "           ", " json", " =", " new", " JSONObject", "(data", ");\r\n", "       ", " }", " catch", " (", "JSONException", " e", "){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "                   ", " VERSION", "_LIST", ",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",\r\n", "                   ", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                   ", " \"", "Structure", " invalid", "\",\r\n", "                   ", " false", ",", " e", ");\r\n", "       ", " }\r\n", "       ", " return", " json", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " Update", "Info", " get", "Latest", "Version", "()", " throws", " With", "Dump", "Exception", "{\r\n", "       ", " final", " int", " update", "Source", " =", " config", ".get", "Update", "Source", "();\r\n", "       ", " JSONObject", " json", " =", " get", "Versions", "();\r\n", "        \r\n", "       ", " if", " (", "json", ".isNull", "(\"", "sources", "\")){\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(\r\n", "                   ", " VERSION", "_LIST", ",\r\n", "                   ", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                   ", " \"", "Convert", " source", " integer", " to", " string", "\",\r\n", "                   ", " \"", "Structure", " invalid", ",", " missing", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                   ", " false", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " //", " sources", " ->", " snapshot", " (", "update", "Source", ")", " ->", " ", "1", ".", "0", ".", "0", " (", "version", ")", " ->", " (", "array", ":", " index", "0", ")", " ", "1", " (", "build", "-number", ")\r\n", "       ", " JSONObject", " sources", "Json", " =", " json", ".getJSONObject", "(\"", "sources", "\");\r\n", "       ", " JSONArray", " builds", "Arr", ";\r\n", "        \r\n", "       ", " String", " source", "Key", " =", " null", ";\r\n", "       ", " switch", " (", "update", "Source", "){\r\n", "       ", " case", " UPDATE", "_SOURCE", "_SN", "APSHOT", ":\r\n", "           ", " source", "Key", " =", " SOURCE", "_SN", "APSHOT", ";\r\n", "           ", " break", ";\r\n", "       ", " case", " UPDATE", "_SOURCE", "_B", "ETA", ":\r\n", "           ", " source", "Key", " =", " SOURCE", "_B", "ETA", ";\r\n", "           ", " break", ";\r\n", "       ", " case", " UPDATE", "_SOURCE", "_ST", "ABLE", ":\r\n", "           ", " source", "Key", " =", " SOURCE", "_ST", "ABLE", ";\r\n", "           ", " break", ";\r\n", "       ", " default", ":\r\n", "           ", " throw", " new", " Invalid", "Source", "Integer", "Exception", "(\r\n", "                   ", " json", ".toString", "(", "5", "),\r\n", "                   ", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                   ", " \"", "Convert", " source", " integer", " to", " string", "\",\r\n", "                   ", " \"", "Validate", " sources", "'", " JSONObject", " and", " set", " variable", "\",\r\n", "                   ", " update", "Source", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " if", " (", "sources", "Json", ".isNull", "(source", "Key", ")){\r\n", "           ", " throw", " new", " NoSuch", "Source", "Exception", "(\r\n", "                   ", " json", ".toString", "(", "5", "),\r\n", "                   ", " \"", "Convert", " source", " integer", " to", " string", "\",\r\n", "                   ", " \"", "Validate", " sources", "'", " JSONObject", " and", " set", " variable", "\",\r\n", "                   ", " \"", "Validate", " versions", "'", " JSONObject", " and", " set", " variable", "\",\r\n", "                   ", " source", "Key", ");\r\n", "       ", " }\r\n", "        \r\n", "       ", " JSONObject", " versions", "Json", " =", " sources", "Json", ".getJSONObject", "(source", "Key", ");\r\n", "        \r\n", "       ", " Version", "Info", " this", "Info", " =", " new", " Version", "Info", "(O", "sumer", ".OS", "UM", "ER", "_VERSION", ",", " O", "sumer", ".OS", "UM", "ER", "_BRANCH", ",", " O", "sumer", ".OS", "UM", "ER", "_BUILD", "_NUM", ");\r\n", "        \r\n", "       ", " Iterator", "<String", ">", " it", " =", " versions", "Json", ".keys", "();\r\n", "       ", " String", " last", " =", " null", ";\r\n", "       ", " String", " key", ";\r\n", "       ", " while", " (", "it", ".hasNext", "()){\r\n", "           ", " key", " =", " it", ".next", "();\r\n", "            \r\n", "           ", " if", " (", "last", " !=", " null", " &&", " compare", "Version", "(key", ",", " last", ")", " !=", " ", "1", "){\r\n", "               ", " continue", ";\r\n", "           ", " }", " else", " {\r\n", "               ", " last", " =", " key", ";\r\n", "           ", " }\r\n", "       ", " }\r\n", "        \r\n", "       ", " if", " (", "last", " ==", " null", "){\r\n", "           ", " return", " null", ";\r\n", "       ", " }\r\n", "        \r\n", "       ", " builds", "Arr", " =", " versions", "Json", ".getJSONArray", "(last", ");\r\n", "        \r\n", "       ", " int", " latest", " =", " builds", "Arr", ".length", "();\r\n", "        \r\n", "       ", " JSONObject", " ver", "Json", " =", " builds", "Arr", ".getJSONObject", "(l", "atest", " -", " ", "1", ");\r\n", "        \r\n", "       ", " String", " web", "Link", " =", " ver", "Json", ".isNull", "(\"", "web", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "web", "_link", "\");\r\n", "       ", " String", " exe", "Link", " =", " ver", "Json", ".isNull", "(\"", "exe", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "exe", "_link", "\");\r\n", "       ", " String", " jar", "Link", " =", " ver", "Json", ".isNull", "(\"", "jar", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "jar", "_link", "\");\r\n\r\n", "       ", " String", " desc", " =", " ver", "Json", ".isNull", "(\"", "desc", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "desc", "\");\r\n", "        \r\n", "       ", " boolean", " is", "This", "Version", " =", " this", "Info", " !=", " null", " &&", " last", ".equals", "(this", "Info", ".getVersion", "())", " &&\r\n", "               ", " latest", " ==", " this", "Info", ".get", "Build", "Num", "()", " &&", " get", "Branch", "Str", "(update", "Source", ").", "equals", "(this", "Info", ".get", "Branch", "());\r\n", "       ", " if", " (", "this", "Info", " !=", " null", ")", " {\r\n", "           ", " System", ".out", ".println", "(last", " +", " \"", " to", " \"", " +", " this", "Info", ".getVersion", "());\r\n", "           ", " System", ".out", ".println", "(l", "atest", " +", " \"", " to", " \"", " +", " this", "Info", ".get", "Build", "Num", "());\r\n", "           ", " System", ".out", ".println", "(get", "Branch", "Str", "(update", "Source", ")", " +", " \"", " to", " \"", " +", " this", "Info", ".get", "Branch", "());\r\n", "       ", " }", " else", " {\r\n", "           ", " System", ".out", ".println", "(\"", "This", "Info", "Null", "\");\r\n", "       ", " }\r\n", "       ", " System", ".out", ".println", "(\"", "Is", "This", "Ver", ":", " \"", " +", " is", "This", "Version", ");\r\n", "       ", " return", " new", " Update", "Info", "(desc", ",", " last", ",", " update", "Source", ",", " latest", ",", " web", "Link", ",", " exe", "Link", ",", " jar", "Link", ",", " is", "This", "Version", ",", " !", "is", "This", "Version", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " Update", "Info", " get", "Per", "Version", "Per", "Branch", "Latest", "Version", "()", " throws", " With", "Dump", "Exception", " {\r\n", "       ", " final", " String", " this", "Version", " =", " O", "sumer", ".OS", "UM", "ER", "_VERSION", ";\r\n", "       ", " final", " String", " build", "Branch", " =", " O", "sumer", ".OS", "UM", "ER", "_BRANCH", ";\r\n", "       ", " final", " int", " build", "Num", " =", " O", "sumer", ".OS", "UM", "ER", "_BUILD", "_NUM", ";\r\n", "       ", " final", " int", " update", "Source", " =", " config", ".get", "Update", "Source", "();\r\n", "        \r\n", "       ", " JSONObject", " json", " =", " get", "Versions", "();\r\n\r\n", "       ", " if", " (", "json", ".isNull", "(\"", "sources", "\"))", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(", "VERSION", "_LIST", ",", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",", " \"", "Convert", " source", " integer", " to", " string", "\",\r\n", "                   ", " \"", "Structure", " invalid", ",", " missing", " \\\"", "sources", "\\\"", " parameter", "\",", " false", ");\r\n", "       ", " }\r\n\r\n", "       ", " //", " sources", " ->", " snapshot", " (", "update", "Source", ")", " ->", " ", "1", ".", "0", ".", "0", " (", "version", ")", " ->", " (", "array", ":\r\n", "       ", " //", " index", "0", ")", " ", "1", " (", "build", "-number", ")\r\n", "       ", " JSONObject", " sources", "Json", " =", " json", ".getJSONObject", "(\"", "sources", "\");\r\n", "       ", " JSONArray", " builds", "Arr", ";\r\n\r\n", "       ", " String", " source", "Key", " =", " null", ";\r\n", "       ", " switch", " (", "update", "Source", ")", " {\r\n", "       ", " case", " UPDATE", "_SOURCE", "_SN", "APSHOT", ":\r\n", "           ", " source", "Key", " =", " SOURCE", "_SN", "APSHOT", ";\r\n", "           ", " break", ";\r\n", "       ", " case", " UPDATE", "_SOURCE", "_B", "ETA", ":\r\n", "           ", " source", "Key", " =", " SOURCE", "_B", "ETA", ";\r\n", "           ", " break", ";\r\n", "       ", " case", " UPDATE", "_SOURCE", "_ST", "ABLE", ":\r\n", "           ", " source", "Key", " =", " SOURCE", "_ST", "ABLE", ";\r\n", "           ", " break", ";\r\n", "       ", " default", ":\r\n", "           ", " throw", " new", " Invalid", "Source", "Integer", "Exception", "(json", ".toString", "(", "5", "),", " \"", "JSONObject", " validating", " \\\"", "sources", "\\\"", " parameter", "\",\r\n", "                   ", " \"", "Convert", " source", " integer", " to", " string", "\",", " \"", "Validate", " sources", "'", " JSONObject", " and", " set", " variable", "\",", " update", "Source", ");\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "sources", "Json", ".isNull", "(source", "Key", "))", " {\r\n", "           ", " throw", " new", " NoSuch", "Source", "Exception", "(json", ".toString", "(", "5", "),", " \"", "Convert", " source", " integer", " to", " string", "\",\r\n", "                   ", " \"", "Validate", " sources", "'", " JSONObject", " and", " set", " variable", "\",", " \"", "Validate", " versions", "'", " JSONObject", " and", " set", " variable", "\",\r\n", "                   ", " source", "Key", ");\r\n", "       ", " }\r\n\r\n", "       ", " JSONObject", " versions", "Json", " =", " sources", "Json", ".getJSONObject", "(source", "Key", ");\r\n\r\n", "       ", " if", " (", "versions", "Json", ".isNull", "(this", "Version", "))", " {\r\n", "           ", " throw", " new", " NoSuch", "Version", "Exception", "(json", ".toString", "(", "5", "),", " \"", "Validate", " sources", "'", " JSONObject", " and", " set", " variable", "\",\r\n", "                   ", " \"", "Validate", " versions", "'", " JSONObject", " and", " set", " variable", "\",", " \"", "Validate", " builds", " JSONArray", " and", " set", " variable", "\",\r\n", "                   ", " source", "Key", ",", " this", "Version", ");\r\n", "       ", " }\r\n\r\n", "       ", " builds", "Arr", " =", " versions", "Json", ".getJSONArray", "(this", "Version", ");\r\n\r\n", "       ", " if", " (", "build", "s", "Arr", ".length", "()", " <", " build", "Num", ")", " {\r\n", "           ", " throw", " new", " NoSuch", "Build", "Number", "Exception", "(json", ".toString", "(", "5", "),", " \"", "Validate", " versions", "'", " JSONObject", " and", " set", " variable", "\",\r\n", "                   ", " \"", "Validate", " builds", " JSONArray", " and", " set", " variable", "\",", " \"", "Get", " latest", " build", " number", " from", " JSONArray", "\",", " build", "Num", ");\r\n", "       ", " }\r\n\r\n", "       ", " int", " latest", " =", " builds", "Arr", ".length", "();\r\n\r\n", "       ", " JSONObject", " ver", "Json", " =", " builds", "Arr", ".getJSONObject", "(l", "atest", " -", " ", "1", ");\r\n\r\n", "       ", " if", " ((", "ver", "Json", ".isNull", "(\"", "ended", "\")", " ||", " !", "ver", "Json", ".getBoolean", "(\"", "ended", "\"))\r\n", "               ", " &&", " (!", "build", "Branch", ".equals", "(source", "Key", ")", " ||", " latest", " !=", " build", "Num", "))", " {\r\n", "           ", " String", " web", "Link", " =", " ver", "Json", ".isNull", "(\"", "web", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "web", "_link", "\");\r\n", "           ", " String", " exe", "Link", " =", " ver", "Json", ".isNull", "(\"", "exe", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "exe", "_link", "\");\r\n", "           ", " String", " jar", "Link", " =", " ver", "Json", ".isNull", "(\"", "jar", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "jar", "_link", "\");\r\n", "           ", " String", " desc", " =", " ver", "Json", ".isNull", "(\"", "desc", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "desc", "\");\r\n", "           ", " return", " new", " Update", "Info", "(desc", ",", " this", "Version", ",", " update", "Source", ",", " latest", ",", " web", "Link", ",", " exe", "Link", ",", " jar", "Link", ",", " false", ",", " false", ");\r\n", "       ", " }\r\n\r\n", "       ", " //", " As", " the", " version", " is", " ended", ",", " we", " are", " finding", " a", " new", " version", " here", "\r\n", "       ", " Iterator", "<String", ">", " it", " =", " versions", "Json", ".keys", "();\r\n", "       ", " String", " key", ";\r\n", "       ", " String", " upgrade", "Node", " =", " null", ";\r\n", "       ", " while", " (", "it", ".hasNext", "())", " {\r\n", "           ", " key", " =", " it", ".next", "();\r\n", "           ", " switch", " (", "compare", "Version", "(this", "Version", ",", " key", "))", " {\r\n", "           ", " case", " -", "2", ":\r\n", "               ", " break", ";\r\n", "           ", " case", " -", "1", ":\r\n", "               ", " if", " ((", "upgrade", "Node", " !=", " null", " &&", " compare", "Version", "(up", "grade", "Node", ",", " key", ")", " ==", " -", "1", ")", " ||", " upgrade", "Node", " ==", " null", ")", " {\r\n", "                   ", " upgrade", "Node", " =", " key", ";\r\n", "               ", " }\r\n", "               ", " break", ";\r\n", "           ", " case", " ", "0", ":\r\n", "               ", " break", ";\r\n", "           ", " case", " ", "1", ":\r\n", "               ", " break", ";\r\n", "           ", " }\r\n", "       ", " }\r\n\r\n", "       ", " JSONArray", " upgrade", "Node", "Arr", " =", " null", ";\r\n", "       ", " int", " upgraded", "Build", "Num", " =", " -", "1", ";\r\n\r\n", "       ", " if", " (", "upgrade", "Node", " !=", " null", ")", " {\r\n", "           ", " upgrade", "Node", "Arr", " =", " versions", "Json", ".getJSONArray", "(up", "grade", "Node", ");\r\n", "           ", " upgraded", "Build", "Num", " =", " upgrade", "Node", "Arr", ".length", "();\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "up", "graded", "Build", "Num", " ==", " ", "0", ")", " {\r\n", "           ", " throw", " new", " No", "Build", "s", "For", "Version", "Exception", "(json", ".toString", "(", "5", "),", " \"", "Get", " Upgrade", " Node", "\",", " \"", "Validate", " build", " info", " JSON", "\",\r\n", "                   ", " \"", "Return", " Version", "Info", "\");\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "upgrade", "Node", " !=", " null", " &&", " upgraded", "Build", "Num", " !=", " -", "1", ")", " {\r\n", "           ", " JSONObject", " upgraded", "Ver", "Json", " =", " upgrade", "Node", "Arr", ".getJSONObject", "(up", "graded", "Build", "Num", " -", " ", "1", ");\r\n\r\n", "           ", " String", " web", "Link", " =", " upgraded", "Ver", "Json", ".isNull", "(\"", "web", "_link", "\")", " ?", " null", " :", " upgraded", "Ver", "Json", ".getString", "(\"", "web", "_link", "\");\r\n", "           ", " String", " exe", "Link", " =", " upgraded", "Ver", "Json", ".isNull", "(\"", "exe", "_link", "\")", " ?", " null", " :", " upgraded", "Ver", "Json", ".getString", "(\"", "exe", "_link", "\");\r\n", "           ", " String", " jar", "Link", " =", " upgraded", "Ver", "Json", ".isNull", "(\"", "jar", "_link", "\")", " ?", " null", " :", " upgraded", "Ver", "Json", ".getString", "(\"", "jar", "_link", "\");\r\n\r\n", "           ", " String", " desc", " =", " upgraded", "Ver", "Json", ".isNull", "(\"", "desc", "\")", " ?", " null", " :", " upgraded", "Ver", "Json", ".getString", "(\"", "desc", "\");\r\n", "           ", " return", " new", " Update", "Info", "(desc", ",", " upgrade", "Node", ",", " update", "Source", ",", " upgraded", "Build", "Num", ",", " web", "Link", ",", " exe", "Link", ",", " jar", "Link", ",", " false", ",\r\n", "                   ", " true", ");\r\n", "       ", " }", " else", " {\r\n", "           ", " String", " web", "Link", " =", " ver", "Json", ".isNull", "(\"", "web", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "web", "_link", "\");\r\n", "           ", " String", " exe", "Link", " =", " ver", "Json", ".isNull", "(\"", "exe", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "exe", "_link", "\");\r\n", "           ", " String", " jar", "Link", " =", " ver", "Json", ".isNull", "(\"", "jar", "_link", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "jar", "_link", "\");\r\n\r\n", "           ", " String", " desc", " =", " ver", "Json", ".isNull", "(\"", "desc", "\")", " ?", " null", " :", " ver", "Json", ".getString", "(\"", "desc", "\");\r\n", "           ", " return", " new", " Update", "Info", "(desc", ",", " this", "Version", ",", " update", "Source", ",", " build", "Num", ",", " web", "Link", ",", " exe", "Link", ",", " jar", "Link", ",", " true", ",", " false", ");\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "Update", "Available", "()", " throws", " With", "Dump", "Exception", " {\r\n", "       ", " Update", "Info", " latest", "Ver", " =", " get", "Latest", "Version", "();\r\n", "       ", " return", " latest", "Ver", " !=", " null", " &&", " !", "latest", "Ver", ".is", "This", "Version", "();\r\n", "   ", " }\r\n\r\n", "   ", " public", " static", " String", " get", "Updater", "Link", "()", " throws", " With", "Dump", "Exception", " {\r\n", "       ", " URL", " url", " =", " null", ";\r\n\r\n", "       ", " try", " {\r\n", "           ", " url", " =", " new", " URL", "(", "VERSION", "_LIST", " +", " \"?", "update", "=\"", " +", " Calendar", ".getInstance", "().", "getTime", "InMillis", "());\r\n", "       ", " }", " catch", " (", "Mal", "formedURLException", " e", ")", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(", "VERSION", "_LIST", ",", " \"", "URL", " url", " =", " null", ";\",", " \"", "new", " URL", "(", "VERSION", "_LIST", ");", "\",\r\n", "                   ", " \"", "URLConnection", " conn", " =", " url", ".openConnection", "();", "\",", " \"\",", " false", ",", " e", ");\r\n", "       ", " }\r\n\r\n", "       ", " String", " data", " =", " \"\";\r\n", "       ", " try", " {\r\n", "           ", " HttpURLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n\r\n", "           ", " conn", ".setRequest", "Method", "(\"", "GET", "\");\r\n", "           ", " conn", ".setRequest", "Property", "(\"", "Connection", "\",", " \"", "close", "\");\r\n", "           ", " conn", ".set", "Use", "C", "aches", "(false", ");\r\n", "           ", " conn", ".set", "Connect", "Timeout", "(", "1", "0", "0", "0", "0", ");\r\n", "           ", " conn", ".set", "Read", "Timeout", "(", "1", "0", "0", "0", "0", ");\r\n\r\n", "           ", " InputStream", " in", " =", " conn", ".getInputStream", "();\r\n", "           ", " BufferedReader", " reader", " =", " new", " BufferedReader", "(new", " InputStreamReader", "(in", "));\r\n\r\n", "           ", " String", " line", ";\r\n", "           ", " while", " ((", "line", " =", " reader", ".readLine", "())", " !=", " null", ")", " {\r\n", "               ", " data", " +=", " line", ";\r\n", "           ", " }\r\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(", "VERSION", "_LIST", ",", " \"", "URL", " url", " =", " new", " URL", "(", "VERSION", "_LIST", ");", "\",\r\n", "                   ", " \"(", "lots", " of", " code", ")", " --", " Connecting", " and", " fetch", " data", "\",", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",", " \"\",", " false", ",", " e", ");\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "data", " ==", " null", " ||", " data", ".isEmpty", "())", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(", "VERSION", "_LIST", ",", " \"(", "lots", " of", " code", ")", " --", " Connecting", " and", " fetch", " data", "\",\r\n", "                   ", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "No", " data", " fetched", ".", " \\\"", "data", "\\\"", " is", " null", "/", "isEmpty", "\",", " false", ");\r\n", "       ", " }\r\n\r\n", "       ", " JSONObject", " json", " =", " null", ";\r\n", "       ", " try", " {\r\n", "           ", " json", " =", " new", " JSONObject", "(data", ");\r\n", "       ", " }", " catch", " (", "JSONException", " e", ")", " {\r\n", "           ", " throw", " new", " With", "Dump", "Exception", "(", "VERSION", "_LIST", ",", " \"", "Data", " validating", " (", "isEmpty", " /", " null", ")\",", " \"", "Create", " JSONObject", "\",\r\n", "                   ", " \"", "JSON", " stuff", "\",", " \"", "Structure", " invalid", "\",", " false", ",", " e", ");\r\n", "       ", " }\r\n\r\n", "       ", " return", " json", ".isNull", "(\"", "up", "dater", "_exe", "_link", "\")", " ?", " null", " :", " json", ".getString", "(\"", "up", "dater", "_exe", "_link", "\");\r\n", "   ", " }\r\n\r\n", "   ", " //", " TODO", ":", " Implement", " updater", "\r\n", "   ", " public", " int", " get", "Update", "(", "Update", "Info", " ver", "Info", ")", " {\r\n", "       ", " return", " NO", "_DATA", ";\r\n", "   ", " }\r\n\r\n", "   ", " /**\r\n", "    ", " *", " Returns", " ", "1", " if", " ver", "0", " newer", " than", " ver", "1", "<br", ">\r\n", "    ", " *", " Returns", " -", "1", " if", " ver", "0", " older", " than", " ver", "1", "<br", ">\r\n", "    ", " *", " Returns", " -", "2", " if", " ver", "0", " or", " ver", "1", " are", " not", " a", " version", "Node", "<br", ">\r\n", "    ", " *", " Returns", " ", "0", " if", " they", " are", " the", " same", "<br", ">\r\n", "    ", " */\r\n", "   ", " public", " static", " int", " compare", "Version", "(String", " ver", "0", ",", " String", " ver", "1", ")", " {\r\n", "       ", " int", "[]", " ver", "0", "sub", " =", " separate", "Version", "(ver", "0", ");\r\n", "       ", " int", "[]", " ver", "1", "sub", " =", " separate", "Version", "(ver", "1", ");\r\n\r\n", "       ", " if", " (", "ver", "0", "sub", " ==", " null", " ||", " ver", "1", "sub", " ==", " null", ")", " {\r\n", "           ", " return", " -", "2", ";\r\n", "       ", " }\r\n\r\n", "       ", " return", " compare", "Version", "(ver", "0", "sub", "[", "0", "],", " ver", "0", "sub", "[", "1", "],", " ver", "0", "sub", "[", "2", "],", " ver", "1", "sub", "[", "0", "],", " ver", "1", "sub", "[", "1", "],", " ver", "1", "sub", "[", "2", "]);\r\n", "   ", " }\r\n\r\n", "   ", " public", " static", " String", " get", "Branch", "Str", "(int", " update", "Source", ")", " {\r\n", "       ", " switch", " (", "update", "Source", ")", " {\r\n", "       ", " case", " UPDATE", "_SOURCE", "_SN", "APSHOT", ":\r\n", "           ", " return", " SOURCE", "_SN", "APSHOT", ";\r\n", "       ", " case", " UPDATE", "_SOURCE", "_B", "ETA", ":\r\n", "           ", " return", " SOURCE", "_B", "ETA", ";\r\n", "       ", " case", " UPDATE", "_SOURCE", "_ST", "ABLE", ":\r\n", "           ", " return", " SOURCE", "_ST", "ABLE", ";\r\n", "       ", " default", ":\r\n", "           ", " return", " null", ";\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " /**\r\n", "    ", " *", " Returns", " ", "1", " if", " ver", "0", " newer", " than", " ver", "1", "<br", ">\r\n", "    ", " *", " Returns", " -", "1", " if", " ver", "0", " older", " than", " ver", "1", "<br", ">\r\n", "    ", " *", " Returns", " ", "0", " if", " they", " are", " the", " same", "<br", ">\r\n", "    ", " */\r\n", "   ", " public", " static", " int", " compare", "Version", "(int", " ver", "0", "sub", "0", ",", " int", " ver", "0", "sub", "1", ",", " int", " ver", "0", "sub", "2", ",", " int", " ver", "1", "sub", "0", ",", " int", " ver", "1", "sub", "1", ",\r\n", "           ", " int", " ver", "1", "sub", "2", ")", " {\r\n", "       ", " if", " (", "ver", "0", "sub", "0", " >", " ver", "1", "sub", "0", ")", " {\r\n", "           ", " return", " ", "1", ";\r\n", "       ", " }", " else", " if", " (", "ver", "0", "sub", "0", " <", " ver", "1", "sub", "0", ")", " {\r\n", "           ", " return", " -", "1", ";\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "ver", "0", "sub", "1", " >", " ver", "1", "sub", "1", ")", " {\r\n", "           ", " return", " ", "1", ";\r\n", "       ", " }", " else", " if", " (", "ver", "0", "sub", "1", " <", " ver", "1", "sub", "1", ")", " {\r\n", "           ", " return", " -", "1", ";\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "ver", "0", "sub", "2", " >", " ver", "1", "sub", "2", ")", " {\r\n", "           ", " return", " ", "1", ";\r\n", "       ", " }", " else", " if", " (", "ver", "0", "sub", "2", " <", " ver", "1", "sub", "2", ")", " {\r\n", "           ", " return", " -", "1", ";\r\n", "       ", " }\r\n\r\n", "       ", " return", " ", "0", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " static", " int", "[]", " separate", "Version", "(String", " version", "Node", ")", " {\r\n", "       ", " int", "[]", " out", " =", " new", " int", "[", "3", "];\r\n\r\n", "       ", " String", " str", ";\r\n", "       ", " int", " out", "Index", " =", " ", "0", ";\r\n", "       ", " int", " tmp", " =", " ", "0", ";\r\n", "       ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <=", " version", "Node", ".length", "();", " i", "++)", " {\r\n", "           ", " if", " (", "out", "Index", " >=", " ", "3", ")", " {\r\n", "               ", " return", " null", ";\r\n", "           ", " }\r\n\r\n", "           ", " if", " (", "version", "Node", ".length", "()", " ==", " i", " ||", " version", "Node", ".charAt", "(i", ")", " ==", " '.')", " {\r\n", "               ", " str", " =", " version", "Node", ".substring", "(tmp", ",", " i", ");\r\n", "               ", " tmp", " =", " i", " +", " ", "1", ";\r\n\r\n", "               ", " try", " {\r\n", "                   ", " out", "[out", "Index", "]", " =", " Integer", ".parseInt", "(str", ");\r\n", "               ", " }", " catch", " (", "NumberFormatException", " e", ")", " {\r\n", "                   ", " return", " null", ";\r\n", "               ", " }\r\n\r\n", "               ", " out", "Index", "++;\r\n", "           ", " }\r\n", "       ", " }\r\n", "       ", " return", " out", ";\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/", "Configuration", ".java", "\n", "public", " class", " Configuration", " {\r\n", "    \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_FREQ", "_E", "VERY", "_START", "UP", " =", " \"", "every", "Startup", "\";\r\n", "    \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_FREQ", "_E", "VERY", "_ACT", " =", " \"", "every", "Act", "\";\r\n", "    \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_FREQ", "_NE", "VER", " =", " \"", "never", "\";\r\n", "    \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_AL", "GO", "_PER", "_VER", "_PER", "_BRANCH", " =", " \"", "per", "Ver", "Per", "Branch", "\";\r\n", "            \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_AL", "GO", "_L", "ATEST", "_VER", "_PER", "_BRANCH", " =", " \"", "latest", "Ver", "Per", "Branch", "\";\r\n", "    \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_AL", "GO", "_L", "ATEST", "_VER", "_OVER", "ALL", " =", " \"", "latest", "Ver", "Overall", "\";\r\n", "    \r\n", "   ", " public", " static", " final", " String", " CHECK", "_UPDATE", "_AL", "GO", "_ST", "ABL", "ITY", " =", " \"", "st", "abl", "ity", "\";\r\n\r\n", "   ", " public", " static", " final", " String", " DEFAULT", "_DATA", "_FILE", "_NAME", " =", " \"", "os", "umer", "_configuration", ".json", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_UPDATE", "_SOURCE", " =", " \"", "update", "Source", "\";\r\n\r\n", "   ", " private", " static", " final", " int", " KEY", "_UPDATE", "_SOURCE", "_DEFAULT", "_VALUE", " =", " O", "sumer", ".update", "Source", "Str", "ToInt", "(O", "sumer", ".OS", "UM", "ER", "_BRANCH", ");\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_UI", "_SK", "IN", " =", " \"", "ui", "Skin", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_UI", "_SK", "IN", "_DEFAULT", "_VALUE", " =", " \"", "dark", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_DEFAULT", "_BROWSER", " =", " \"", "default", "Browser", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_DEFAULT", "_BROWSER", "_DEFAULT", "_VALUE", " =", " \"", "I", "EXP", "LO", "RE", ".EX", "E", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_USE", "_CUSTOM", "_BROWSER", " =", " \"", "use", "Custom", "Browser", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_USE", "_CUSTOM", "_BROWSER", "_DEFAULT", "_VALUE", " =", " false", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_CUSTOM", "_BROWSER", " =", " \"", "custom", "Browser", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_CUSTOM", "_BROWSER", "_DEFAULT", "_VALUE", " =", " \"\";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_DEFAULT", "_OPEN", "_BE", "AT", "MAP", "_ACTION", " =", " \"", "default", "Open", "Beat", "map", "Action", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " int", " KEY", "_DEFAULT", "_OPEN", "_BE", "AT", "MAP", "_ACTION", "_DEFAULT", "_VALUE", " =", " ", "0", ";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_DEFAULT", "_BE", "AT", "MAP", "_SAVE", "_LOCATION", " =", " \"", "default", "Beat", "map", "Save", "Location", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_DEFAULT", "_BE", "AT", "MAP", "_SAVE", "_LOCATION", "_DEFAULT", "_VALUE", " =", " System", ".getenv", "(\"", "USER", "PROFILE", "\")", " +", " \"\\\\", "os", "umer", "Downloads", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_O", "E", "_ENABLED", " =", " \"", "oe", "enabled", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_O", "E", "_ENABLED", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_NO", "_UI", "_ARG", "_SWITCH", "_BROWSER", " =", " \"", "switch", "To", "Browser", "If", "Without", "Ui", "Arg", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_NO", "_UI", "_ARG", "_SWITCH", "_BROWSER", "_DEFAULT", "_VALUE", " =", " false", ";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_OVER", "LAY", "_ENABLED", " =", " \"", "overlay", "Enabled", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " boolean", " KEY", "_OVER", "LAY", "_ENABLED", "_DEFAULT", "_VALUE", " =", " true", ";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_OVER", "LAY", "_AG", "RE", "EMENT", " =", " \"", "overlay", "Ag", "reement", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " boolean", " KEY", "_OVER", "LAY", "_AG", "RE", "EMENT", "_DEFAULT", "_VALUE", " =", " false", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_AUTO", "_SWITCH", "_BROWSER", " =", " \"", "auto", "Switch", "Browser", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_AUTO", "_SWITCH", "_BROWSER", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_GET", "TING", "_STARTED", "_START", "UP", " =", " \"", "getting", "Started", "On", "Startup", "_Version", "\"", " +", " O", "sumer", ".OS", "UM", "ER", "_VERSION", "\r\n", "           ", " +", " \"-\"", " +", " O", "sumer", ".OS", "UM", "ER", "_BRANCH", " +", " \"-\"", " +", " O", "sumer", ".OS", "UM", "ER", "_BUILD", "_NUM", ";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_GET", "TING", "_STARTED", "_START", "UP", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_SERVER", "_PR", "ORITY", " =", " \"", "server", "Pr", "or", "ity", "\";\r\n\r\n", "   ", " private", " static", " final", " String", "[]", " KEY", "_SERVER", "_PR", "ORITY", "_DEFAULT", "_VALUE", " =", " {", " \"", "os", "u", "!", " forum", "\"", " };", " //", " blood", "cat", "\r\n", "                                                                ", "                      ", " //", " not", "\r\n", "                                                                ", "                      ", " //", " available", "\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_ENC", "_A", "SK", "_ON", "_START", "UP", " =", " \"", "usr", "Pwd", "Enc", "Ask", "On", "Startup", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_ENC", "_A", "SK", "_ON", "_START", "UP", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_USER", " =", " \"", "user", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_PASS", " =", " \"", "pass", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_ENC", " =", " \"", "usr", "Pwd", "Enc", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_ENC", "_DEFAULT", "_VALUE", " =", " false", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_ENC", "_S", "ALT", " =", " \"", "usr", "Pwd", "Enc", "Salt", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_ENC", "_IV", " =", " \"", "usr", "Pwd", "Enc", "I", "v", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_RUN", "_DA", "EMON", "_ON", "_WIN", "_START", "UP", " =", " \"", "run", "Daemon", "On", "Win", "Startup", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_RUN", "_DA", "EMON", "_ON", "_WIN", "_START", "UP", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_DA", "EMON", "_DISABLED", " =", " \"", "daemon", "Disabled", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_DA", "EMON", "_DISABLED", "_DEFAULT", "_VALUE", " =", " false", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_QUEUE", "_MAX", "_THREADS", " =", " \"", "que", "uing", "Max", "Threads", "\";\r\n\r\n", "   ", " private", " static", " final", " int", " KEY", "_QUEUE", "_MAX", "_THREADS", "_DEFAULT", "_VALUE", " =", " ", "4", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_QUEUE", "_NEXT", "_CHECK", "_DELAY", " =", " \"", "queue", "ing", "Next", "Check", "Delay", "\";\r\n\r\n", "   ", " private", " static", " final", " int", " KEY", "_QUEUE", "_NEXT", "_CHECK", "_DELAY", "_DEFAULT", "_VALUE", " =", " ", "2", "0", "0", "0", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_QUEUE", "_M", "ASS", "IVE", "_DOWNLOAD", "ING", "_THREADS", " =", " \"", "que", "uing", "Remove", "Limit", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_QUEUE", "_M", "ASS", "IVE", "_DOWNLOAD", "ING", "_THREADS", "_DEFAULT", "_VALUE", " =", " false", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_CHECK", "_UPDATE", "_FREQ", " =", " \"", "update", "Freq", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_CHECK", "_UPDATE", "_FREQ", "_DEFAULT", "_VALUE", " =", " \"", "every", "Act", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_CHECK", "_UPDATE", "_AL", "GO", " =", " \"", "update", "Compare", "Al", "go", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_CHECK", "_UPDATE", "_AL", "GO", "_DEFAULT", "_VALUE", " =", " \"", "latest", "Ver", "Per", "Branch", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_AUTO", "_ACCEPT", "_CRITICAL", "_UP", "DATES", " =", " \"", "update", "Critical", "Auto", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_AUTO", "_ACCEPT", "_CRITICAL", "_UP", "DATES", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_AUTO", "_DOWNLOAD", "_AP", "PLY", "_PATCH", "ES", " =", " \"", "update", "P", "atches", "Auto", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_AUTO", "_DOWNLOAD", "_AP", "PLY", "_PATCH", "ES", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_PLUGIN", "_SUM", "S", " =", " \"", "plug", "S", "ums", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_ENABLE", "_T", "ONE", "_BEFORE", "_DOWNLOAD", " =", " \"", "tone", "Before", "Download", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_ENABLE", "_T", "ONE", "_BEFORE", "_DOWNLOAD", "_DEFAULT", "_VALUE", " =", " true", ";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_SELECTED", "_T", "ONE", "_BEFORE", "_DOWNLOAD", " =", " \"", "tone", "Before", "Download", "Path", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_SELECTED", "_T", "ONE", "_BEFORE", "_DOWNLOAD", "_DEFAULT", "_VALUE", " =", " \"", "C", ":\\\\", "Windows", "\\\\", "Media", "\\\\", "Windows", " Log", "on", ".wav", "\";\r\n\r\n", "   ", " private", " static", " final", " String", " KEY", "_ENABLE", "_T", "ONE", "_AFTER", "_DOWNLOAD", " =", " \"", "tone", "After", "Download", "\";\r\n\r\n", "   ", " private", " static", " final", " boolean", " KEY", "_ENABLE", "_T", "ONE", "_AFTER", "_DOWNLOAD", "_DEFAULT", "_VALUE", " =", " true", ";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_SELECTED", "_T", "ONE", "_AFTER", "_DOWNLOAD", " =", " \"", "tone", "After", "Download", "Path", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_SELECTED", "_T", "ONE", "_AFTER", "_DOWNLOAD", "_DEFAULT", "_VALUE", " =", " \"", "C", ":\\\\", "Windows", "\\\\", "Media", "\\\\", "Windows", " Background", ".wav", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_USE", "_OLD", "_PARSER", " =", " \"", "use", "Old", "Parser", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " boolean", " KEY", "_USE", "_OLD", "_PARSER", "_DEFAULT", "_VALUE", " =", " true", ";\r\n", "    \r\n", "   ", " private", " static", " final", " String", " KEY", "_MET", "RICS", "_ENABLED", " =", " \"", "metrics", "Enabled", "\";\r\n", "    \r\n", "   ", " private", " static", " final", " boolean", " KEY", "_MET", "RICS", "_ENABLED", "_DEFAULT", "_VALUE", " =", " true", ";\r\n\r\n", "   ", " private", " JSONObject", " json", ";\r\n\r\n", "   ", " private", " final", " String", " data", "FilePath", ";\r\n\r\n", "   ", " private", " final", " String", " data", "FileName", ";\r\n\r\n", "   ", " private", " String", " unlock", "Key", " =", " null", ";\r\n\r\n", "   ", " public", " Configuration", "(String", " data", "FilePath", ",", " String", " data", "FileName", ")", " {\r\n", "       ", " this", ".data", "FilePath", " =", " data", "FilePath", ";\r\n", "       ", " this", ".data", "FileName", " =", " data", "FileName", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Update", "Source", "(int", " source", "){\r\n", "       ", " json", ".put", "(KEY", "_UPDATE", "_SOURCE", ",", " source", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " int", " get", "Update", "Source", "()", " {\r\n", "       ", " return", " json", ".getInt", "(KEY", "_UPDATE", "_SOURCE", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Default", "Browser", "(String", " browser", "){\r\n", "       ", " json", ".put", "(KEY", "_DEFAULT", "_BROWSER", ",", " browser", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " getDefault", "Browser", "()", " {\r\n", "       ", " return", " json", ".getString", "(KEY", "_DEFAULT", "_BROWSER", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Default", "Open", "Beat", "map", "Action", "(int", " action", ")", " {\r\n", "       ", " json", ".put", "(KEY", "_DEFAULT", "_OPEN", "_BE", "AT", "MAP", "_ACTION", ",", " action", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " int", " getDefault", "Open", "Beat", "map", "Action", "()", " {\r\n", "       ", " return", " json", ".getInt", "(KEY", "_DEFAULT", "_OPEN", "_BE", "AT", "MAP", "_ACTION", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Default", "Beat", "map", "Save", "Location", "(String", " location", ")", " {\r\n", "       ", " json", ".put", "(KEY", "_DEFAULT", "_BE", "AT", "MAP", "_SAVE", "_LOCATION", ",", " location", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", " getDefault", "Beat", "map", "Save", "Location", "()", " {\r\n", "       ", " return", " json", ".getString", "(KEY", "_DEFAULT", "_BE", "AT", "MAP", "_SAVE", "_LOCATION", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "OE", "Enabled", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_O", "E", "_ENABLED", ",", " enabled", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "OE", "Enabled", "()", " {\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_O", "E", "_ENABLED", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Switch", "To", "Browser", "If", "Without", "Ui", "Arg", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_NO", "_UI", "_ARG", "_SWITCH", "_BROWSER", ",", " enabled", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "Switch", "To", "Browser", "If", "Without", "Ui", "Arg", "()", " {\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_NO", "_UI", "_ARG", "_SWITCH", "_BROWSER", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Auto", "Switch", "Browser", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_AUTO", "_SWITCH", "_BROWSER", ",", " enabled", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "Auto", "Switch", "Browser", "()", " {\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_AUTO", "_SWITCH", "_BROWSER", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " setShow", "Getting", "Started", "On", "Startup", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_GET", "TING", "_STARTED", "_START", "UP", ",", " enabled", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "Show", "Getting", "Started", "On", "Startup", "()", " {\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_GET", "TING", "_STARTED", "_START", "UP", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Server", "Pr", "or", "ity", "(String", "[]", " strs", "){\r\n", "       ", " json", ".put", "(KEY", "_SERVER", "_PR", "ORITY", ",", " strs", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", "[]", " get", "Server", "Pr", "or", "ity", "()", " {\r\n", "       ", " JSONArray", " arr", " =", " json", ".getJSONArray", "(KEY", "_SERVER", "_PR", "ORITY", ");\r\n", "       ", " String", "[]", " out", " =", " new", " String", "[arr", ".length", "()", "];\r\n", "       ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <", " arr", ".length", "();", " i", "++)", " {\r\n", "           ", " out", "[i", "]", " =", " arr", ".getString", "(i", ");\r\n", "       ", " }\r\n", "       ", " return", " out", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Enc", "Pass", "Ask", "On", "Startup", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_ENC", "_A", "SK", "_ON", "_START", "UP", ",", " enabled", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "Enc", "Pass", "Ask", "On", "Startup", "()", " {\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_ENC", "_A", "SK", "_ON", "_START", "UP", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " setUser", "(String", " user", "){\r\n", "       ", " if", " (", "is", "User", "Pass", "Enc", "rypted", "()){\r\n", "           ", " //", "Do", " enc", " stuff", "\r\n", "       ", " }", " else", " {\r\n", "           ", " json", ".put", "(KEY", "_USER", ",", " user", ");\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " getUser", "()", " {\r\n", "       ", " String", " raw", " =", " json", ".getString", "(KEY", "_USER", ");\r\n", "       ", " if", " (", "is", "User", "Pass", "Enc", "rypted", "())", " {\r\n", "           ", " //", " do", " enc", " stuff", "\r\n", "           ", " return", " null", ";\r\n", "       ", " }", " else", " {\r\n", "           ", " return", " new", " String", "(Base", "6", "4", ".decode", "Base", "6", "4", "(raw", "),", " Standard", "Charsets", ".UTF", "_", "8", ");\r\n", "       ", " }\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Pass", "(String", " pass", "){\r\n", "       ", " if", " (", "is", "User", "Pass", "Enc", "rypted", "()){\r\n", "           ", " //", "Do", " enc", " stuff", "\r\n", "       ", " }", " else", " {\r\n", "           ", " json", ".put", "(KEY", "_PASS", ",", " pass", ");\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " public", " String", " get", "Pass", "()", " {\r\n", "       ", " String", " raw", " =", " json", ".getString", "(KEY", "_PASS", ");\r\n", "       ", " if", " (", "is", "User", "Pass", "Enc", "rypted", "())", " {\r\n", "           ", " //", " do", " enc", " stuff", "\r\n", "           ", " return", " null", ";\r\n", "       ", " }", " else", " {\r\n", "           ", " return", " new", " String", "(Base", "6", "4", ".decode", "Base", "6", "4", "(raw", "),", " Standard", "Charsets", ".UTF", "_", "8", ");\r\n", "       ", " }\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " setUser", "Pass", "Enc", "rypted", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_ENC", ",", " enabled", ");\r\n", "   ", " }\r\n\r\n", "   ", " public", " boolean", " is", "User", "Pass", "Enc", "rypted", "()", " {\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_ENC", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " private", " void", " set", "Salt", "(String", " salt", "){\r\n", "       ", " json", ".put", "(KEY", "_ENC", "_S", "ALT", ",", " salt", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " private", " String", " get", "Salt", "(){\r\n", "       ", " return", " json", ".getString", "(KEY", "_ENC", "_S", "ALT", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " private", " void", " set", "I", "v", "(String", " iv", "){\r\n", "       ", " json", ".put", "(KEY", "_ENC", "_IV", ",", " iv", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " private", " String", " get", "I", "v", "(){\r\n", "       ", " return", " json", ".getString", "(KEY", "_ENC", "_IV", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Run", "Daemon", "On", "Win", "Startup", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_RUN", "_DA", "EMON", "_ON", "_WIN", "_START", "UP", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Run", "Daemon", "On", "Win", "Startup", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_RUN", "_DA", "EMON", "_ON", "_WIN", "_START", "UP", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Daemon", "Disabled", "(boolean", " disabled", "){\r\n", "       ", " json", ".put", "(KEY", "_DA", "EMON", "_DISABLED", ",", " disabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Daemon", "Disabled", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_DA", "EMON", "_DISABLED", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Max", "Threads", "(int", " threads", "){\r\n", "       ", " json", ".put", "(KEY", "_QUEUE", "_MAX", "_THREADS", ",", " threads", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " int", " getMax", "Threads", "(){\r\n", "       ", " int", " x", " =", " json", ".getInt", "(KEY", "_QUEUE", "_MAX", "_THREADS", ");\r\n", "       ", " if", " (", "x", " >", " ", "8", " &&", " !", "is", "Mass", "ive", "Downloading", "Threads", "()){\r\n", "           ", " return", " ", "8", ";\r\n", "       ", " }", " else", " {\r\n", "           ", " return", " x", ";\r\n", "       ", " }\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Next", "Check", "Delay", "(int", " ms", "){\r\n", "       ", " json", ".put", "(KEY", "_QUEUE", "_NEXT", "_CHECK", "_DELAY", ",", " ms", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " int", " getNext", "Check", "Delay", "(){\r\n", "       ", " return", " json", ".getInt", "(KEY", "_QUEUE", "_NEXT", "_CHECK", "_DELAY", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Mass", "ive", "Downloading", "Threads", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_QUEUE", "_M", "ASS", "IVE", "_DOWNLOAD", "ING", "_THREADS", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Mass", "ive", "Downloading", "Threads", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_QUEUE", "_M", "ASS", "IVE", "_DOWNLOAD", "ING", "_THREADS", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Check", "Update", "Freq", "(String", " freq", "Str", "){\r\n", "       ", " json", ".put", "(KEY", "_CHECK", "_UPDATE", "_FREQ", ",", " freq", "Str", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", " get", "Check", "Update", "Freq", "(){\r\n", "       ", " return", " json", ".getString", "(KEY", "_CHECK", "_UPDATE", "_FREQ", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Check", "Update", "Al", "go", "(String", " algo", "Str", "){\r\n", "       ", " json", ".put", "(KEY", "_CHECK", "_UPDATE", "_AL", "GO", ",", " algo", "Str", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", " get", "Check", "Update", "Al", "go", "(){\r\n", "       ", " return", " json", ".getString", "(KEY", "_CHECK", "_UPDATE", "_AL", "GO", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Auto", "Accept", "Critical", "Updates", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_AUTO", "_ACCEPT", "_CRITICAL", "_UP", "DATES", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Auto", "Accept", "Critical", "Updates", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_AUTO", "_ACCEPT", "_CRITICAL", "_UP", "DATES", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Auto", "Download", "Apply", "P", "atches", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_AUTO", "_DOWNLOAD", "_AP", "PLY", "_PATCH", "ES", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Auto", "Download", "Apply", "P", "atches", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_AUTO", "_DOWNLOAD", "_AP", "PLY", "_PATCH", "ES", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Plugin", "S", "ums", "(String", "[]", " sums", "){\r\n", "       ", " json", ".put", "(KEY", "_PLUGIN", "_SUM", "S", ",", " sums", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", "[]", " get", "Plugin", "S", "ums", "(){\r\n", "       ", " JSONArray", " arr", " =", " json", ".getJSONArray", "(KEY", "_PLUGIN", "_SUM", "S", ");\r\n", "       ", " String", "[]", " out", " =", " new", " String", "[arr", ".length", "()", "];\r\n", "       ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <", " arr", ".length", "();", " i", "++)", " {\r\n", "           ", " out", "[i", "]", " =", " arr", ".getString", "(i", ");\r\n", "       ", " }\r\n", "       ", " return", " out", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Enable", "T", "one", "Before", "Download", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_ENABLE", "_T", "ONE", "_BEFORE", "_DOWNLOAD", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Enable", "T", "one", "Before", "Download", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_ENABLE", "_T", "ONE", "_BEFORE", "_DOWNLOAD", ");\r\n", "   ", " }\r\n", "   ", " public", " String", " get", "T", "one", "Before", "Download", "Path", "()", " {\r\n", "       ", " return", " json", ".getString", "(KEY", "_SELECTED", "_T", "ONE", "_BEFORE", "_DOWNLOAD", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "T", "one", "Before", "Download", "Path", "(String", " path", ")", " {\r\n", "       ", " json", ".put", "(KEY", "_SELECTED", "_T", "ONE", "_BEFORE", "_DOWNLOAD", ",", " path", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Enable", "T", "one", "After", "Download", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_ENABLE", "_T", "ONE", "_AFTER", "_DOWNLOAD", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", " get", "T", "one", "After", "Download", "Path", "()", " {\r\n", "       ", " return", " json", ".getString", "(KEY", "_SELECTED", "_T", "ONE", "_AFTER", "_DOWNLOAD", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "T", "one", "After", "Download", "Path", "(String", " path", ")", " {\r\n", "       ", " json", ".put", "(KEY", "_SELECTED", "_T", "ONE", "_AFTER", "_DOWNLOAD", ",", " path", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Enable", "T", "one", "After", "Download", "(){\r\n", "       ", " return", " json", ".getBoolean", "(KEY", "_ENABLE", "_T", "ONE", "_AFTER", "_DOWNLOAD", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Use", "Old", "Parser", "(boolean", " enabled", "){\r\n", "       ", " json", ".put", "(KEY", "_USE", "_OLD", "_PARSER", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Use", "Old", "Parser", "()", " {\r\n", "    ", "\t", "//", "TODO", " Force", " use", " old", "\r\n", "    ", "\treturn", " true", ";\r\n", "       ", " //", "return", " json", ".getBoolean", "(KEY", "_USE", "_OLD", "_PARSER", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Ui", "Skin", "(String", " skin", ")", " {\r\n", "    ", "\tjson", ".put", "(KEY", "_UI", "_SK", "IN", ",", " skin", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " String", " get", "Ui", "Skin", "()", " {\r\n", "    ", "\treturn", " json", ".getString", "(KEY", "_UI", "_SK", "IN", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Overlay", "Enabled", "(boolean", " enabled", ")", " {\r\n", "    ", "\tjson", ".put", "(KEY", "_OVER", "LAY", "_ENABLED", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Overlay", "Enabled", "()", " {\r\n", "    ", "\treturn", " json", ".getBoolean", "(KEY", "_OVER", "LAY", "_ENABLED", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Overlay", "Ag", "reement", "(boolean", " agreed", ")", " {\r\n", "    ", "\tjson", ".put", "(KEY", "_OVER", "LAY", "_AG", "RE", "EMENT", ",", " agreed", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Overlay", "Ag", "reement", "()", " {\r\n", "    ", "\treturn", " json", ".getBoolean", "(KEY", "_OVER", "LAY", "_AG", "RE", "EMENT", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " void", " set", "Metrics", "Enabled", "(boolean", " enabled", ")", " {\r\n", "    ", "\tjson", ".put", "(KEY", "_MET", "RICS", "_ENABLED", ",", " enabled", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " boolean", " is", "Metrics", "Enabled", "()", " {\r\n", "    ", "\treturn", " json", ".getBoolean", "(KEY", "_MET", "RICS", "_ENABLED", ");\r\n", "   ", " }\r\n\r\n", "   ", " private", " static", " boolean", " fill", "Json", "(JSONObject", " json", ")", " {\r\n", "       ", " boolean", " modified", " =", " false", ";\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_UPDATE", "_SOURCE", ",", " KEY", "_UPDATE", "_SOURCE", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_UI", "_SK", "IN", ",", " KEY", "_UI", "_SK", "IN", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_DEFAULT", "_BROWSER", ",", " KEY", "_DEFAULT", "_BROWSER", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_DEFAULT", "_OPEN", "_BE", "AT", "MAP", "_ACTION", ",", " KEY", "_DEFAULT", "_OPEN", "_BE", "AT", "MAP", "_ACTION", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_DEFAULT", "_BE", "AT", "MAP", "_SAVE", "_LOCATION", ",", " KEY", "_DEFAULT", "_BE", "AT", "MAP", "_SAVE", "_LOCATION", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_O", "E", "_ENABLED", ",", " KEY", "_O", "E", "_ENABLED", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_OVER", "LAY", "_ENABLED", ",", " KEY", "_OVER", "LAY", "_ENABLED", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_OVER", "LAY", "_AG", "RE", "EMENT", ",", " KEY", "_OVER", "LAY", "_AG", "RE", "EMENT", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_NO", "_UI", "_ARG", "_SWITCH", "_BROWSER", ",", " KEY", "_NO", "_UI", "_ARG", "_SWITCH", "_BROWSER", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_AUTO", "_SWITCH", "_BROWSER", ",", " KEY", "_AUTO", "_SWITCH", "_BROWSER", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_GET", "TING", "_STARTED", "_START", "UP", ",", " KEY", "_GET", "TING", "_STARTED", "_START", "UP", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_SERVER", "_PR", "ORITY", ",", " KEY", "_SERVER", "_PR", "ORITY", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_ENC", "_A", "SK", "_ON", "_START", "UP", ",", " KEY", "_ENC", "_A", "SK", "_ON", "_START", "UP", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_USER", ",", " \"\");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_PASS", ",", " \"\");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_ENC", ",", " KEY", "_ENC", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_ENC", "_S", "ALT", ",", " \"\");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_ENC", "_IV", ",", " \"\");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_RUN", "_DA", "EMON", "_ON", "_WIN", "_START", "UP", ",", " KEY", "_RUN", "_DA", "EMON", "_ON", "_WIN", "_START", "UP", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_DA", "EMON", "_DISABLED", ",", " KEY", "_DA", "EMON", "_DISABLED", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_QUEUE", "_MAX", "_THREADS", ",", " KEY", "_QUEUE", "_MAX", "_THREADS", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_QUEUE", "_NEXT", "_CHECK", "_DELAY", ",", " KEY", "_QUEUE", "_NEXT", "_CHECK", "_DELAY", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_QUEUE", "_M", "ASS", "IVE", "_DOWNLOAD", "ING", "_THREADS", ",\r\n", "               ", " KEY", "_QUEUE", "_M", "ASS", "IVE", "_DOWNLOAD", "ING", "_THREADS", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_CHECK", "_UPDATE", "_FREQ", ",", " KEY", "_CHECK", "_UPDATE", "_FREQ", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_CHECK", "_UPDATE", "_AL", "GO", ",", " KEY", "_CHECK", "_UPDATE", "_AL", "GO", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_AUTO", "_ACCEPT", "_CRITICAL", "_UP", "DATES", ",\r\n", "               ", " KEY", "_AUTO", "_ACCEPT", "_CRITICAL", "_UP", "DATES", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_AUTO", "_DOWNLOAD", "_AP", "PLY", "_PATCH", "ES", ",\r\n", "               ", " KEY", "_AUTO", "_DOWNLOAD", "_AP", "PLY", "_PATCH", "ES", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_PLUGIN", "_SUM", "S", ",", " new", " JSONArray", "());\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_ENABLE", "_T", "ONE", "_BEFORE", "_DOWNLOAD", ",\r\n", "               ", " KEY", "_ENABLE", "_T", "ONE", "_BEFORE", "_DOWNLOAD", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_SELECTED", "_T", "ONE", "_BEFORE", "_DOWNLOAD", ",\r\n", "               ", " KEY", "_SELECTED", "_T", "ONE", "_BEFORE", "_DOWNLOAD", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_ENABLE", "_T", "ONE", "_AFTER", "_DOWNLOAD", ",", " KEY", "_ENABLE", "_T", "ONE", "_AFTER", "_DOWNLOAD", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_SELECTED", "_T", "ONE", "_AFTER", "_DOWNLOAD", ",\r\n", "               ", " KEY", "_SELECTED", "_T", "ONE", "_AFTER", "_DOWNLOAD", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_USE", "_OLD", "_PARSER", ",", " KEY", "_USE", "_OLD", "_PARSER", "_DEFAULT", "_VALUE", ");\r\n", "       ", " modified", " |=", " if", "Null", "Put", "Value", "(json", ",", " KEY", "_MET", "RICS", "_ENABLED", ",", " KEY", "_MET", "RICS", "_ENABLED", "_DEFAULT", "_VALUE", ");\r\n", "       ", " return", " modified", ";\r\n", "   ", " }\r\n\r\n", "   ", " private", " static", " boolean", " if", "Null", "Put", "Value", "(JSONObject", " json", ",", " String", " key", ",", " Object", " val", ")", " {\r\n", "       ", " if", " (", "json", ".isNull", "(key", "))", " {\r\n", "           ", " json", ".put", "(key", ",", " val", ");\r\n", "           ", " return", " true", ";\r\n", "       ", " }", " else", " {\r\n", "           ", " return", " false", ";\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " load", "()", " throws", " IOException", " {\r\n", "       ", " File", " file", " =", " new", " File", "(data", "FilePath", " +", " \"/\"", " +", " data", "FileName", ");\r\n", "       ", " if", " (!", "file", ".exists", "())", " {\r\n", "           ", " write", "();\r\n", "           ", " return", ";\r\n", "       ", " }\r\n", "       ", " FileInputStream", " in", " =", " new", " FileInputStream", "(file", ");\r\n\r\n", "       ", " String", " data", " =", " \"\";\r\n", "       ", " String", " line", ";\r\n", "       ", " BufferedReader", " reader", " =", " new", " BufferedReader", "(new", " InputStreamReader", "(in", "));\r\n", "       ", " while", " ((", "line", " =", " reader", ".readLine", "())", " !=", " null", ")", " {\r\n", "           ", " data", " +=", " line", ";\r\n", "       ", " }\r\n", "       ", " reader", ".close", "();\r\n\r\n", "       ", " /*", " \r\n", "        ", " *", " Preferences", " prefs", " =", " Preferences", ".user", "Root", "();\r\n", "        ", " *", " \r\n", "        ", " *", " String", " data", " =", " prefs", ".get", "(\"", "com", ".github", ".mob", "4", "1", ".os", "umer", ".configuration", "\",\r\n", "        ", " *", " null", ");\r\n", "        ", " *", " \r\n", "        ", " *", " if", " (", "data", " ==", " null", "){", " write", "();", " return", ";", " }\r\n", "        ", " */\r\n\r\n", "       ", " try", " {\r\n", "           ", " json", " =", " new", " JSONObject", "(data", ");\r\n", "           ", " if", " (", "fill", "Json", "(json", "))", " {\r\n", "               ", " write", "();\r\n", "           ", " }\r\n", "       ", " }", " catch", " (", "JSONException", " e", ")", " {\r\n", "           ", " throw", " new", " IOException", "(\"", "Invalid", " configuration", " data", " structure", "\",", " e", ");\r\n", "       ", " }\r\n", "   ", " }\r\n\r\n", "   ", " public", " void", " write", "()", " throws", " IOException", " {\r\n\r\n", "       ", " File", " folder", " =", " new", " File", "(data", "FilePath", ");\r\n", "       ", " if", " (!", "folder", ".exists", "())", " {\r\n", "           ", " folder", ".mkdirs", "();\r\n", "       ", " }\r\n\r\n", "       ", " File", " file", " =", " new", " File", "(data", "FilePath", " +", " \"/\"", " +", " data", "FileName", ");\r\n", "       ", " if", " (!", "file", ".exists", "())", " {\r\n", "           ", " file", ".createNew", "File", "();\r\n\r\n", "           ", " if", " (", "json", " ==", " null", ")", " {\r\n", "               ", " json", " =", " new", " JSONObject", "();\r\n", "           ", " }\r\n", "           ", " fill", "Json", "(json", ");\r\n", "       ", " }\r\n", "       ", " FileOutputStream", " out", " =", " new", " FileOutputStream", "(file", ");\r\n", "       ", " PrintWriter", " writer", " =", " new", " PrintWriter", "(out", ",", " true", ");\r\n", "       ", " writer", ".println", "(json", ".toString", "(", "5", "));\r\n", "       ", " writer", ".close", "();\r\n", "       ", " out", ".flush", "();\r\n", "       ", " out", ".close", "();\r\n\r\n", "       ", " /*\r\n", "        ", " *", " Preferences", " prefs", " =", " Preferences", ".user", "Root", "();\r\n", "        ", " *", " \r\n", "        ", " *", " if", " (", "json", " ==", " null", "){", " json", " =", " new", " JSONObject", "();", " }\r\n", "        ", " *", " \r\n", "        ", " *", " prefs", ".put", "(\"", "com", ".github", ".mob", "4", "1", ".os", "umer", ".configuration", "\",", " json", ".toString", "());\r\n", "        ", " *", " \r\n", "        ", " *", " try", " {", " prefs", ".flush", "();", " }", " catch", " (", "Backing", "Store", "Exception", " e", ")", " {", " throw", " new", "\r\n", "        ", " *", " IOException", "(\"", "Error", " occurred", "\",", " e", ");", " }\r\n", "        ", " */\r\n", "   ", " }\r\n\r\n", "}\r\n", "os", "umer", "-debug", "dump", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/debug", "/D", "ump", "Manager", ".java", "\n", "public", " class", " Dump", "Manager", " {\r\n", "\t\r\n", "\tprivate", " static", " Metric", "Registry", " metrics", ";\r\n\r\n", "\tprivate", " static", " String", " o", "sumer", "Version", ";\r\n", "\t\r\n", "\tprivate", " static", " String", " debugger", "Version", ";\r\n", "\t\r\n", "\tprivate", " static", " Map", "<Long", ",", " String", ">", " dumps", ";\r\n", "\t\r\n", "\tprivate", " static", " boolean", " init", " =", " false", ";\r\n\r\n", "\tprivate", " static", " String", " mac", "Addr", ";\r\n\r\n", "\tprivate", " static", " Graph", "ite", " graphite", ";\r\n\r\n", "\tprivate", " static", " Graph", "ite", "Reporter", " reporter", ";\r\n", "\t\r\n", "\tpublic", " static", " void", " init", "(String", " o", "sumer", "Version", ",", " String", " debugger", "Version", ")", " throws", " IOException", " {\r\n", "\t", "\tif", " (", "init", ")", " {\r\n", "\t\t", "\treturn", ";\r\n", "\t", "\t", "}\r\n", "\t", "\tD", "ump", "Manager", ".os", "umer", "Version", " =", " o", "sumer", "Version", ";\r\n", "\t", "\tD", "ump", "Manager", ".debug", "ger", "Version", " =", " debugger", "Version", ";\r\n", "\t\t\r\n", "\t", "\tm", "etrics", " =", " new", " Metric", "Registry", "();\r\n", "\t\t\r\n", "\t", "\tgraph", "ite", " =", " new", " Graph", "ite", "(new", " In", "etSocketAddress", "(\"", "graph", "ite", "1", ".os", "umer", ".tk", "\",", " ", "2", "0", "0", "3", "));\r\n", "\t", "\treport", "er", " =", " Graph", "ite", "Reporter", ".for", "Registry", "(metrics", ")\r\n", "\t\t\t\t\t\t\t", "\t", ".pref", "ixed", "With", "(\"", "os", "umer", "\")\r\n", "\t\t\t\t\t\t\t", "\t", ".convert", "Rates", "To", "(Time", "Unit", ".SECONDS", ")\r\n", "\t\t\t\t\t\t\t", "\t", ".convert", "D", "urations", "To", "(Time", "Unit", ".MILLISECONDS", ")\r\n", "\t\t\t\t\t\t\t", "\t", ".filter", "(new", " Not", "Report", "ed", "Filter", "())\r\n", "\t\t\t\t\t\t\t", "\t", ".build", "(graph", "ite", ");\r\n", "\t", "\treport", "er", ".start", "(", "1", ",", " TimeUnit", ".MIN", "UTES", ");\r\n", "\t\t\r\n", "\t", "\tm", "etrics", ".register", "(\"", "j", "vm", ".gc", "\",", " new", " Gar", "bage", "Collector", "Metric", "Set", "());\r\n", "       ", " metrics", ".register", "(\"", "j", "vm", ".", "threads", "\",", " new", " Cached", "Thread", "States", "G", "auge", "Set", "(", "1", "0", ",", " TimeUnit", ".SECONDS", "));\r\n", "       ", " metrics", ".register", "(\"", "j", "vm", ".memory", "\",", " new", " Memory", "Usage", "G", "auge", "Set", "());\r\n", "\t\t\r\n", "\t", "\tread", "D", "umps", "();\r\n", "\t", "\tinit", " =", " true", ";\r\n", "\t\t\r\n", "\t", "\treport", "Event", "(\"", "debug", "Manager", "Init", "\");\r\n", "\t\t\r\n", "\t", "\tif", " (", "os", "umer", "Version", " !=", " null", ")", " {\r\n", "\t\t", "\treport", "Event", "(\"", "version", "\",", " o", "sumer", "Version", ".replaceAll", "(\"\\\\", ".\",", " \"-", "\"));\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tString", " mac", " =", " obtain", "Mac", "();\r\n", "\t\t\r\n", "\t", "\tif", " (", "mac", " !=", " null", ")", " {\r\n", "\t\t", "\treport", "Event", "(\"", "active", "Users", "\",", " mac", ");\r\n", "\t", "\t", "}\r\n", "\t", "}\r\n\r\n", "   ", " private", " static", " boolean", " is", "V", "MM", "ac", "(byte", "[]", " mac", ")", " {\r\n", "       ", " if", "(null", " ==", " mac", ")", " return", " false", ";\r\n", "       ", " byte", " invalid", "M", "acs", "[][]", " =", " {\r\n", "               ", " {", "0", "x", "0", "0", ",", " ", "0", "x", "0", "5", ",", " ", "0", "x", "6", "9", "},", "            ", " //", "VM", "Ware", "\r\n", "               ", " {", "0", "x", "0", "0", ",", " ", "0", "x", "1", "C", ",", " ", "0", "x", "1", "4", "},", "            ", " //", "VM", "Ware", "\r\n", "               ", " {", "0", "x", "0", "0", ",", " ", "0", "x", "0", "C", ",", " ", "0", "x", "2", "9", "},", "            ", " //", "VM", "Ware", "\r\n", "               ", " {", "0", "x", "0", "0", ",", " ", "0", "x", "5", "0", ",", " ", "0", "x", "5", "6", "},", "            ", " //", "VM", "Ware", "\r\n", "               ", " {", "0", "x", "0", "8", ",", " ", "0", "x", "0", "0", ",", " ", "0", "x", "2", "7", "},", "            ", " //", "Virtual", "box", "\r\n", "               ", " {", "0", "x", "0", "A", ",", " ", "0", "x", "0", "0", ",", " ", "0", "x", "2", "7", "},", "            ", " //", "Virtual", "box", "\r\n", "               ", " {", "0", "x", "0", "0", ",", " ", "0", "x", "0", "3", ",", " (", "byte", ")", "0", "xFF", "},", "      ", " //", "Virtual", "-", "PC", "\r\n", "               ", " {", "0", "x", "0", "0", ",", " ", "0", "x", "1", "5", ",", " ", "0", "x", "5", "D", "}", "             ", " //", "Hyper", "-V", "\r\n", "       ", " };\r\n\r\n", "       ", " for", " (", "byte", "[]", " invalid", ":", " invalid", "M", "acs", "){\r\n", "           ", " if", " (", "invalid", "[", "0", "]", " ==", " mac", "[", "0", "]", " &&", " invalid", "[", "1", "]", " ==", " mac", "[", "1", "]", " &&", " invalid", "[", "2", "]", " ==", " mac", "[", "2", "])", " return", " true", ";\r\n", "       ", " }\r\n\r\n", "       ", " return", " false", ";\r\n", "   ", " }\r\n", "\t\r\n", "\tprivate", " static", " String", " obtain", "Mac", "()", " {\r\n", "\t", "\ttry", " {\r\n", "\t\t", "\t", "Enumeration", "<", "Network", "Interface", ">", " net", " =", " Network", "Interface", ".get", "Network", "Interfaces", "();\r\n\r\n", "\t       ", " while", " (", "net", ".hasMore", "Elements", "())", " {\r\n", "\t           ", " Network", "Interface", " element", " =", " net", ".nextElement", "();\r\n", "\t           ", " Enumeration", "<", "In", "etAddress", ">", " addresses", " =", " element", ".getIn", "et", "Addresses", "();\r\n", "\t", "            \r\n", "\t           ", " byte", "[]", " mac", " =", " element", ".get", "Hardware", "Address", "();\r\n", "\t           ", " if", " (", "mac", " ==", " null", " ||", " mac", ".length", " ==", " ", "0", " ||", " is", "V", "MM", "ac", "(mac", "))", " {\r\n", "\t            ", "\tcontinue", ";\r\n", "\t           ", " }\r\n", "\t", "            \r\n", "\t           ", " while", " (", "addresses", ".hasMore", "Elements", "())", " {\r\n", "\t               ", " InetAddress", " ip", " =", " addresses", ".nextElement", "();\r\n", "\t               ", " if", " (", "ip", ".is", "Site", "Local", "Address", "())", " {\r\n", "\t                ", "\tStringBuilder", " sb", " =", " new", " StringBuilder", "();\r\n", "\t                   ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <", " mac", ".length", ";", " i", "++)", " {\r\n", "\t                       ", " sb", ".append", "(String", ".format", "(\"%", "0", "2", "X", "%s", "\",", " mac", "[i", "],", " (", "i", " <", " mac", ".length", " -", " ", "1", ")", " ?", " \"-\"", " :", " \"\"", "));\r\n", "\t                   ", " }\r\n", "\t                   ", " return", " sb", ".toString", "();\r\n", "\t               ", " }\r\n", "\t           ", " }\r\n", "\t       ", " }\r\n", "\t", "\t", "}", " catch", " (", "Exception", " e", ")", " {\r\n", "\t\t", "\te", ".printStackTrace", "();\r\n", "\t\t", "\tD", "ump", "Manager", ".add", "Dump", "(new", " Debug", "Dump", "(null", ",", " \"(", "Method", " Start", ")\",", " \"", "Ob", "tain", " MAC", "\",", " \"(", "Method", " End", ")\",", " \"", "Could", " not", " obtain", " MAC", "\",", " false", ",", " e", "));\r\n", "\t\t", "\tSystem", ".err", ".println", "(\"", "Could", " not", " obtain", " MAC", "\");\r\n", "\t", "\t", "}\r\n", "       ", " return", " null", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " static", " void", " force", "Metrics", "Report", "()", " {\r\n", "\t", "\tif", " (!", "init", ")", " {\r\n", "\t\t", "\tthrow", " new", " IllegalStateException", "(\"", "Dump", "Manager", " was", " not", " initialized", " before", " getting", " metrics", " registry", "!\");\r\n", "\t", "\t", "}\r\n", "\t", "\treport", "er", ".report", "();\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " static", " void", " report", "Event", "(String", " name", ",", " String", "...", " names", ")", " {\r\n", "\t", "\tif", " (!", "init", ")", " {\r\n", "\t\t", "\tthrow", " new", " IllegalStateException", "(\"", "Dump", "Manager", " was", " not", " initialized", " before", " getting", " metrics", " registry", "!\");\r\n", "\t", "\t", "}\r\n", "\t", "\tString", " key", " =", " Metric", "Registry", ".name", "(name", ",", " names", ");\r\n", "\t\t\r\n", "\t", "\t", "@SuppressWarnings", "(\"", "rawtypes", "\")\r\n", "\t", "\tMap", "<String", ",", " Gauge", ">", " map", " =", " metrics", ".get", "G", "aug", "es", "();\r\n\r\n", "\t", "\t", "Counter", " c", " =", " metrics", ".counter", "(key", " +", " \"_", "not", "_report", "ed", "\");\r\n", "\t\t\r\n", "\t", "\tif", " (!", "map", ".containsKey", "(key", "))", " {\r\n", "\t\t", "\tm", "etrics", ".register", "(key", ",", " new", " Reset", "table", "G", "auge", "(c", "));\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tc", ".inc", "();\r\n", "\t", "}\r\n\r\n", "\tpublic", " static", " String", " get", "Debugger", "Version", "()", " {\r\n", "\t", "\treturn", " debugger", "Version", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " static", " void", " set", "Debugger", "Version", "(String", " debugger", "Version", ")", " {\r\n", "\t", "\tD", "ump", "Manager", ".debug", "ger", "Version", " =", " debugger", "Version", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " static", " String", " get", "O", "sumer", "Version", "()", " {\r\n", "\t", "\treturn", " o", "sumer", "Version", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " static", " void", " set", "O", "sumer", "Version", "(String", " o", "sumer", "Version", ")", " {\r\n", "\t", "\tD", "ump", "Manager", ".os", "umer", "Version", " =", " o", "sumer", "Version", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " static", " Map", "<Long", ",", " String", ">", " get", "D", "umps", "(){\r\n", "\t", "\treturn", " dumps", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " static", " boolean", " read", "D", "umps", "()", " throws", " IOException", "{\r\n", "       ", " String", " path", " =", " System", ".getenv", "(\"", "local", "app", "data", "\")", " +", " \"\\\\", "os", "umer", "Express", "\\\\", "d", "umps", "\";\r\n", "       ", " File", " folder", " =", " new", " File", "(path", ");\r\n", "        \r\n", "       ", " if", " (!", "folder", ".exists", "())", " {\r\n", "        ", "\treturn", " false", ";\r\n", "       ", " }\r\n", "        \r\n", "       ", " dumps", " =", " new", " HashMap", "<Long", ",", " String", ">();\r\n", "        \r\n", "       ", " long", " time", ";\r\n", "       ", " String", " name", ";\r\n", "       ", " int", " ext", "Dot", " =", " -", "1", ";\r\n", "       ", " File", "[]", " files", " =", " folder", ".listFiles", "();\r\n", "       ", " for", " (", "File", " file", " :", " files", ")", " {\r\n", "        ", "\tname", " =", " file", ".getName", "();\r\n", "        ", "\text", "Dot", " =", " name", ".lastIndexOf", "('", ".');\r\n", "        ", "\tif", " (", "ext", "Dot", " !=", " -", "1", ")", " {\r\n", "        \t", "\tname", " =", " name", ".substring", "(", "0", ",", " ext", "Dot", ");\r\n", "        ", "\t", "}\r\n", "        ", "\ttry", " {\r\n", "        \t", "\ttime", " =", " Long", ".parseLong", "(name", ");\r\n", "        ", "\t", "}", " catch", " (", "NumberFormatException", " e", ")", " {\r\n", "        \t", "\tSystem", ".err", ".println", "(\"", "Dump", "Manager", ":", " Could", " not", " load", " \\\"\"", " +", " file", ".getName", "()", " +", " \"\\\"", " as", " dump", ".", " Not", " a", " timestamp", ".\");\r\n", "        \t", "\tcontinue", ";\r\n", "        ", "\t", "}\r\n", "        ", "\t\r\n", "        ", "\ttry", " {\r\n", "        \t", "\tFile", "InputStream", " out", " =", " new", " FileInputStream", "(file", ");\r\n", "        \t", "\tBufferedReader", " reader", " =", " new", " BufferedReader", "(new", " InputStreamReader", "(out", "));\r\n", "        \t", "\tString", " line", ";\r\n", "        \t", "\tString", " data", " =", " \"\";\r\n", "        \t", "\twhile", " ((", "line", " =", " reader", ".readLine", "())", " !=", " null", ")", " {\r\n", "        \t\t", "\tdata", " +=", " line", ";\r\n", "        \t", "\t", "}\r\n", "        \t", "\treader", ".close", "();\r\n", "        \t", "\tout", ".close", "();\r\n", "            ", "\t\r\n", "            ", "\td", "umps", ".put", "(time", ",", " data", ");\r\n", "        ", "\t", "}", " catch", " (", "IOException", " e", ")", " {\r\n", "        \t", "\te", ".printStackTrace", "();\r\n", "        \t", "\tSystem", ".err", ".println", "(\"", "Dump", "Manager", ":", " Error", " reading", " old", " dumps", " at", " \"", " +", " time", " +", " \"", " ms", "\");\r\n", "        \t", "\tcontinue", ";\r\n", "        ", "\t", "}\r\n", "       ", " }\r\n", "        \r\n", "       ", " return", " true", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " static", " void", " add", "Dump", "(Debug", "Dump", " dump", ")", " {\r\n", "\t", "\tif", " (!", "init", ")", " {\r\n", "\t\t", "\tthrow", " new", " IllegalStateException", "(\"", "Dump", "Manager", " was", " not", " initialized", " before", " adding", " this", " dump", "!\");\r\n", "\t", "\t", "}\r\n", "\t", "\ttry", " {\r\n", "\t\t", "\twrite", "Dump", "(d", "ump", ");\r\n", "\t", "\t", "}", " catch", " (", "IOException", " e", ")", " {\r\n", "\t\t", "\te", ".printStackTrace", "();\r\n", "\t\t", "\tSystem", ".err", ".println", "(\"", "Dump", "Manager", ":", " Error", " writing", " dump", "\");\r\n", "\t", "\t", "}\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " static", " void", " write", "Dump", "(Debug", "Dump", " dump", ")", " throws", " IOException", " {\r\n", "\t", "\tif", " (!", "init", ")", " {\r\n", "\t\t", "\tthrow", " new", " IllegalStateException", "(\"", "Dump", "Manager", " was", " not", " initialized", " before", " writing", " this", " dump", "!\");\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tString", " name", " =", " dump", ".get", "Exception", "Class", "();\r\n", "\t\t\r\n", "\t", "\tif", " (", "name", " ==", " null", ")", " {\r\n", "\t\t", "\tname", " =", " \"", "Typed", "-D", "ump", "\";\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\treport", "Event", "(\"", "exceptions", "\",", " name", ".replaceAll", "(\"\\\\", ".\",", " \"-", "\"));\r\n", "\t\t\r\n", "       ", " String", " path", " =", " System", ".getenv", "(\"", "local", "app", "data", "\")", " +", " \"\\\\", "os", "umer", "Express", "\\\\", "d", "umps", "\";\r\n", "       ", " File", " folder", " =", " new", " File", "(path", ");\r\n", "       ", " folder", ".mkdirs", "();\r\n", "        \r\n", "       ", " File", " file", " =", " new", " File", "(path", " +", " \"\\\\\"", " +", " dump", ".get", "Generated", "()", " +", " \".", "txt", "\");\r\n", "       ", " FileOutputStream", " out", " =", " new", " FileOutputStream", "(file", ");\r\n", "       ", " PrintWriter", " writer", " =", " new", " PrintWriter", "(out", ",", " true", ");\r\n", "       ", " writer", ".println", "(d", "ump", ".toString", "());\r\n", "       ", " writer", ".flush", "();\r\n", "       ", " writer", ".close", "();\r\n", "       ", " out", ".close", "();\r\n", "\t", "}\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/method", "/", "ErrorCode", ".java", "\n", "public", " class", " ErrorCode", " {\r\n", "\t\r\n", "\tpublic", " static", " final", " int", " RESULT", "_OK", " =", " ", "0", ";\r\n", "\t\r\n", "\tpublic", " static", " final", " int", " RESULT", "_NO", "_C", "REDENTIAL", "S", " =", " ", "1", ";\r\n", "\t\r\n", "\tpublic", " static", " final", " int", " RESULT", "_LOGIN", "_FAILED", " =", " ", "2", ";\r\n", "\t\r\n", "\tpublic", " static", " final", " int", " RESULT", "_GET", "_BE", "AT", "MAP", "_INFO", "_FAILED", " =", " ", "3", ";\r\n\r\n", "\tpublic", " static", " final", " int", " RESULT", "_VALIDATE", "_DOWNLOAD", "_URL", "_FAILED", " =", " ", "4", ";\r\n\r\n", "\tpublic", " static", " final", " Integer", " RESULT", "_DOWNLOAD", "_URL", "_TOO", "_SHORT", " =", " ", "5", ";\r\n", "\t\r\n", "}\r\n", "os", "ums", "-api", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "ums", "/", "beat", "map", "/O", "su", "Song", ".java", "\n", "public", " class", " Os", "u", "Song", " {\r\n\r\n", "\tprivate", " final", " String", " original", "Url", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " name", ";\r\n", "\t\r\n", "\t", "//", "private", " final", " String", "[]", " difficulties", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " title", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " artist", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " creator", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " source", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " genre", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " d", "wn", "Url", ";\r\n", "\t\r\n", "\tprivate", " final", " String", " thumb", "Url", ";\r\n", "\t\r\n", "\tprivate", " final", " int", " bad", "_rating", ";\r\n", "\t\r\n", "\tprivate", " final", " int", " good", "_rating", ";\r\n", "\t\r\n", "\tprivate", " final", " float", " bpm", ";\r\n", "\t\r\n", "\tprivate", " final", " boolean", " page", "Beat", "map", ";\r\n\r\n", "\tpublic", " Os", "u", "Song", "(String", " original", "Url", ",", " String", " name", ",", " String", " title", ",", " ", " //", "...", " String", " name", ",", " String", "[]", " difficulties", " ...\r\n", "\t\t", "\tString", " artist", ",", " String", " creator", ",", " String", " source", ",", " String", " genre", ",", " String", " d", "wn", "Url", ",\r\n", "\t\t", "\tString", " thumb", "Url", ",", " int", " bad", "Rating", ",", " int", " good", "Rating", ",\r\n", "\t\t", "\tfloat", " bpm", ",", " boolean", " page", "Beat", "map", ")", " {\r\n", "\t", "\tthis", ".original", "Url", " =", " original", "Url", ";\r\n", "\t", "\tthis", ".name", " =", " name", ";\r\n", "\t", "\t", "//", "this", ".diff", "icult", "ies", " =", " difficulties", ";\r\n", "\t", "\tthis", ".title", " =", " title", ";\r\n", "\t", "\tthis", ".artist", " =", " artist", ";\r\n", "\t", "\tthis", ".creator", " =", " creator", ";\r\n", "\t", "\tthis", ".source", " =", " source", ";\r\n", "\t", "\tthis", ".genre", " =", " genre", ";\r\n", "\t", "\tthis", ".d", "wn", "Url", " =", " d", "wn", "Url", ";\r\n", "\t", "\tthis", ".thumb", "Url", " =", " thumb", "Url", ";\r\n", "\t", "\tthis", ".bad", "_rating", " =", " bad", "Rating", ";\r\n", "\t", "\tthis", ".good", "_rating", " =", " good", "Rating", ";\r\n", "\t", "\tthis", ".bpm", " =", " bpm", ";\r\n", "\t", "\tthis", ".page", "Beat", "map", " =", " page", "Beat", "map", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " String", " getName", "(){\r\n", "\t", "\treturn", " name", ";\r\n", "\t", "}\r\n", "\t\r\n", "\t", "//", "TODO", " Un", "necessary", " for", " a", " beat", "map", " URL", " instead", " of", " song", " URL", "\r\n", "\t", "/*\r\n", "\tpublic", " String", "[]", " get", "Diff", "icult", "ies", "(){\r\n", "\t", "\treturn", " difficulties", ";\r\n", "\t", "}\r\n", "\t", "*/\r\n", "\t\r\n", "\tpublic", " String", " getTitle", "(){\r\n", "\t", "\treturn", " title", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " String", " get", "Artist", "()", " {\r\n", "\t", "\treturn", " artist", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " String", " get", "Creator", "()", " {\r\n", "\t", "\treturn", " creator", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " getSource", "()", " {\r\n", "\t", "\treturn", " source", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Genre", "()", " {\r\n", "\t", "\treturn", " genre", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "D", "wn", "Url", "()", " {\r\n", "\t", "\treturn", " d", "wn", "Url", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " String", " get", "Thumb", "Url", "()", " {\r\n", "\t", "\treturn", " thumb", "Url", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " int", " get", "Bad", "Rating", "()", " {\r\n", "\t", "\treturn", " bad", "_rating", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " int", " get", "Good", "Rating", "()", " {\r\n", "\t", "\treturn", " good", "_rating", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " float", " get", "Rating", "(){\r\n", "\t", "\treturn", " (", "float", ")", " good", "_rating", " /", " (", "bad", "_rating", " +", " good", "_rating", ")", " *", " ", "1", "0", "0", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " float", " get", "B", "pm", "()", " {\r\n", "\t", "\treturn", " bpm", ";\r\n", "\t", "}\r\n\r\n", "   ", " public", " String", " get", "Original", "Url", "()", " {\r\n", "       ", " return", " original", "Url", ";\r\n", "   ", " }\r\n", "\t\r\n", "\tpublic", " static", " boolean", " equals", "Arr", "(String", "[]", " arg", "0", ",", " String", "[]", " arg", "1", "){\r\n", "\t", "\tif", " (", "arg", "0", " ==", " null", " &&", " arg", "1", " ==", " null", "){\r\n", "\t\t", "\treturn", " true", ";\r\n", "\t", "\t", "}", " else", " if", " (", "arg", "0", " ==", " null", " ||", " arg", "1", " ==", " null", ")", " {\r\n", "\t\t", "\treturn", " false", ";\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tif", " (", "arg", "0", ".length", " !=", " arg", "1", ".length", "){\r\n", "\t\t", "\treturn", " false", ";\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tfor", " (", "int", " i", " =", " ", "0", ";", " i", " <", " arg", "0", ".length", ";", " i", "++){\r\n", "\t\t", "\tif", " (!", "arg", "0", "[i", "].", "equals", "(arg", "1", "[i", "]))", "{\r\n", "\t\t\t", "\treturn", " false", ";\r\n", "\t\t", "\t", "}\r\n", "\t", "\t", "}\r\n", "\t", "\treturn", " true", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " boolean", " equals", "(O", "su", "Song", " map", "){\r\n", "\t", "\treturn", " get", "Artist", "().", "equals", "(map", ".get", "Artist", "())", " &&\r\n", "\t\t\t", "\tget", "Bad", "Rating", "()", " ==", " map", ".get", "Bad", "Rating", "()", " &&\r\n", "\t\t\t", "\tget", "B", "pm", "()", " ==", " map", ".getB", "pm", "()", " &&\r\n", "\t\t\t", "\tget", "Creator", "().", "equals", "(map", ".get", "Creator", "())", " &&\r\n", "\t\t\t", "\t", "//", "equals", "Arr", "(get", "Diff", "icult", "ies", "(),", " map", ".get", "Diff", "icult", "ies", "())", " &&\r\n", "\t\t\t", "\tget", "D", "wn", "Url", "().", "equals", "(map", ".getD", "wn", "Url", "())", " &&\r\n", "\t\t\t", "\tget", "Genre", "().", "equals", "(map", ".get", "Genre", "())", " &&\r\n", "\t\t\t", "\tget", "Good", "Rating", "()", " ==", " map", ".get", "Good", "Rating", "()", " &&\r\n", "\t\t\t", "\tget", "Name", "().", "equals", "(map", ".getName", "())", " &&\r\n", "\t\t\t", "\tget", "Rating", "()", " ==", " map", ".get", "Rating", "()", " &&\r\n", "\t\t\t", "\tget", "Source", "().", "equals", "(map", ".getSource", "())", " &&\r\n", "\t\t\t", "\tget", "Thumb", "Url", "().", "equals", "(map", ".get", "Thumb", "Url", "())", " &&\r\n", "\t\t\t", "\tget", "Title", "().", "equals", "(map", ".getTitle", "());\r\n", "\t", "}\r\n\r\n", "\tpublic", " boolean", " is", "Page", "Beat", "map", "()", " {\r\n", "\t", "\treturn", " page", "Beat", "map", ";\r\n", "\t", "}\r\n", "    \r\n", "\t", "/*\r\n", "   ", " public", " JSONObject", " toJson", "(){\r\n", "       ", " return", " map", "ToJson", "(this", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " static", " JSONObject", " map", "ToJson", "(O", "su", "Beat", "map", " map", "){\r\n", "       ", " JSONObject", " json", " =", " new", " JSONObject", "();\r\n", "       ", " json", ".put", "(\"", "org", "Url", "\",", " map", ".get", "Original", "Url", "());\r\n", "       ", " json", ".put", "(\"", "artist", "\",", " map", ".get", "Artist", "());\r\n", "       ", " json", ".put", "(\"", "bad", "Rating", "\",", " map", ".get", "Bad", "Rating", "());\r\n", "       ", " json", ".put", "(\"", "b", "pm", "\",", " map", ".getB", "pm", "());\r\n", "       ", " json", ".put", "(\"", "creator", "\",", " map", ".get", "Creator", "());\r\n", "       ", " //", "json", ".put", "(\"", "diff", "\",", " map", ".get", "Diff", "icult", "ies", "());\r\n", "       ", " json", ".put", "(\"", "d", "wn", "Url", "\",", " map", ".getD", "wn", "Url", "());\r\n", "       ", " json", ".put", "(\"", "genre", "\",", " map", ".get", "Genre", "());\r\n", "       ", " json", ".put", "(\"", "good", "Rating", "\",", " map", ".get", "Good", "Rating", "());\r\n", "       ", " json", ".put", "(\"", "name", "\",", " map", ".getName", "());\r\n", "       ", " json", ".put", "(\"", "rating", "\",", " map", ".get", "Rating", "());\r\n", "       ", " json", ".put", "(\"", "source", "\",", " map", ".getSource", "());\r\n", "       ", " json", ".put", "(\"", "circle", "Size", "\",", " map", ".getC", "ircle", "Size", "());\r\n", "       ", " json", ".put", "(\"", "appro", "ach", "Rate", "\",", " map", ".get", "Appro", "ach", "Rate", "());\r\n", "       ", " json", ".put", "(\"", "hp", "Dr", "ain", "\",", " map", ".get", "Hp", "Dr", "ain", "());\r\n", "       ", " json", ".put", "(\"", "accuracy", "\",", " map", ".get", "Accuracy", "());\r\n", "       ", " json", ".put", "(\"", "star", "Diff", "\",", " map", ".get", "Star", "Difficulty", "());\r\n", "       ", " json", ".put", "(\"", "success", "Rate", "\",", " map", ".get", "Success", "Rate", "());\r\n", "       ", " json", ".put", "(\"", "thumb", "Url", "\",", " map", ".get", "Thumb", "Url", "());\r\n", "       ", " json", ".put", "(\"", "title", "\",", " map", ".getTitle", "());\r\n", "       ", " return", " json", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " static", " Os", "u", "Beat", "map", " from", "Json", "(JSONObject", " json", "){\r\n", "       ", " return", " new", " Os", "u", "Beat", "map", "(\r\n", "               ", " json", ".getString", "(\"", "org", "Url", "\"),", " json", ".getString", "(\"", "name", "\"),", " json", ".getString", "(\"", "title", "\"),\r\n", "               ", " json", ".getString", "(\"", "artist", "\"),", " json", ".getString", "(\"", "creator", "\"),", " json", ".getString", "(\"", "source", "\"),\r\n", "               ", " json", ".getString", "(\"", "genre", "\"),", " json", ".getString", "(\"", "d", "wn", "Url", "\"),", " json", ".getString", "(\"", "thumb", "Url", "\"),\r\n", "               ", " (", "float", ")", " json", ".getDouble", "(\"", "circle", "Size", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "appro", "ach", "Rate", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "hp", "Dr", "ain", "\"),\r\n", "               ", " (", "float", ")", " json", ".getDouble", "(\"", "accuracy", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "star", "Diff", "\"),", " json", ".getInt", "(\"", "bad", "Rating", "\"),\r\n", "               ", " json", ".getInt", "(\"", "good", "Rating", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "b", "pm", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "success", "Rate", "\"),\r\n", "               ", " true", ");\r\n", "   ", " }\r\n", "   ", " */\r\n\r\n", "}\r\n", "os", "umer", "-lib", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/method", "/", "Method", "Result", ".java", "\n", "public", " class", " Method", "Result", "<T", ">", " implements", " Serializable", " {\r\n\r\n", "\t", "/**\r\n", "\t", " *", " \r\n", "\t", " */\r\n", "\tprivate", " static", " final", " long", " serialVersionUID", " =", " -", "5", "8", "2", "8", "4", "7", "0", "3", "8", "3", "7", "4", "4", "1", "8", "7", "5", "3", "9", "L", ";\r\n\r\n", "\tprivate", " T", " result", ";\r\n", "\t\r\n", "\tprivate", " Debug", "Dump", " dump", ";\r\n", "\t\r\n", "\tpublic", " Method", "Result", "(T", " result", ")", " {\r\n", "\t", "\tthis", "(result", ",", " null", ");\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " Method", "Result", "(T", " result", ",", " Debug", "Dump", " dump", ")", " {\r\n", "\t", "\tthis", ".result", " =", " result", ";\r\n", "\t", "\tthis", ".dump", " =", " dump", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " T", " getResult", "()", " {\r\n", "\t", "\treturn", " result", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " Debug", "Dump", " get", "Dump", "()", " {\r\n", "\t", "\treturn", " dump", ";\r\n", "\t", "}\r\n", "\t\r\n", "}\r\n", "os", "umer", "-debug", "dump", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "umer", "/debug", "/", "With", "Dump", "Exception", ".java", "\n", "public", " class", " With", "Dump", "Exception", " extends", " Exception", " {\r\n", "\t\r\n", "\t", "/**\r\n", "\t", " *", " \r\n", "\t", " */\r\n", "\tprivate", " static", " final", " long", " serialVersionUID", " =", " -", "4", "3", "5", "0", "2", "2", "9", "0", "4", "7", "5", "7", "6", "7", "5", "4", "6", "4", "5", "L", ";\r\n", "\tprivate", " final", " Debug", "Dump", " dump", ";\r\n", "\t\r\n", "\tpublic", " With", "Dump", "Exception", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " message", ",", " boolean", " contains", "Private", "Data", ")", " {\r\n", "\t", "\td", "ump", " =", " new", " Debug", "Dump", "(spec", "ified", "_data", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " message", ",", " contains", "Private", "Data", ",", " this", ");\r\n", "\t", "}\r\n\r\n", "\tpublic", " With", "Dump", "Exception", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " message", ",", " boolean", " contains", "Private", "Data", ",", " String", " arg", "0", ")", " {\r\n", "\t", "\tsuper", "(arg", "0", ");\r\n", "\t", "\td", "ump", " =", " new", " Debug", "Dump", "(spec", "ified", "_data", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " message", ",", " contains", "Private", "Data", ",", " this", ");\r\n", "\t", "}\r\n\r\n", "\tpublic", " With", "Dump", "Exception", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " message", ",", " boolean", " contains", "Private", "Data", ",", " Throwable", " arg", "0", ")", " {\r\n", "\t", "\tsuper", "(arg", "0", ");\r\n", "\t", "\td", "ump", " =", " new", " Debug", "Dump", "(spec", "ified", "_data", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " message", ",", " contains", "Private", "Data", ",", " this", ");\r\n", "\t", "}\r\n\r\n", "\tpublic", " With", "Dump", "Exception", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " message", ",", " boolean", " contains", "Private", "Data", ",", " String", " arg", "0", ",", " Throwable", " arg", "1", ")", " {\r\n", "\t", "\tsuper", "(arg", "0", ",", " arg", "1", ");\r\n", "\t", "\td", "ump", " =", " new", " Debug", "Dump", "(spec", "ified", "_data", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " message", ",", " contains", "Private", "Data", ",", " this", ");\r\n", "\t", "}\r\n\r\n", "\tpublic", " With", "Dump", "Exception", "(String", " specified", "_data", ",", " String", " last", "_op", ",", " String", " this", "_op", ",", " String", " next", "_op", ",", " String", " message", ",", " boolean", " contains", "Private", "Data", ",", " String", " arg", "0", ",", " Throwable", " arg", "1", ",", " boolean", " arg", "2", ",", " boolean", " arg", "3", ")", " {\r\n", "\t", "\tsuper", "(arg", "0", ",", " arg", "1", ",", " arg", "2", ",", " arg", "3", ");\r\n", "\t", "\td", "ump", " =", " new", " Debug", "Dump", "(spec", "ified", "_data", ",", " last", "_op", ",", " this", "_op", ",", " next", "_op", ",", " message", ",", " contains", "Private", "Data", ",", " this", ");\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " Debug", "Dump", " get", "Dump", "(){\r\n", "\t", "\treturn", " dump", ";\r\n", "\t", "}\r\n\r\n", "}\r\n", "os", "ums", "-api", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "ums", "/O", "sum", "s", ".java", "\n", "public", " abstract", " class", " O", "sum", "s", " {\r\n", "\t\r\n", "\tpublic", " static", " final", " String", " R", "ANK", "_ANY", " =", " \"", "any", "\";\r\n", "\t\r\n", "\tpublic", " static", " final", " String", " R", "ANK", "_RANK", "ED", " =", " \"", "rank", "ed", "\";\r\n", "\t\r\n", "\tpublic", " static", " final", " String", " R", "ANK", "_PENDING", " =", " \"", "pending", "\";\r\n", "\t\r\n", "\tpublic", " static", " final", " String", " R", "ANK", "_QUAL", "IFIED", " =", " \"", "qualified", "\";\r\n", "\t\r\n", "\tpublic", " static", " final", " String", " R", "ANK", "_LO", "VED", " =", " \"", "lo", "ved", "\";\r\n\r\n", "   ", " public", " static", " final", " int", " SUCCESS", " =", " ", "0", ";\r\n\r\n", "   ", " public", " static", " final", " int", " AL", "READY", "_LOG", "GED", "_IN", " =", " ", "1", ";\r\n\r\n", "   ", " public", " static", " final", " int", " INVALID", "_USERNAME", "_PASSWORD", " =", " -", "1", ";\r\n\r\n", "   ", " public", " static", " final", " int", " ERROR", " =", " -", "2", ";\r\n\r\n", "   ", " private", " final", " Cookie", "Manager", " cookie", "Mgr", ";\r\n", "    \r\n", "   ", " public", " O", "sum", "s", "()", " {\r\n", "    ", "\tthis", ".cookie", "Mgr", " =", " new", " Cookie", "Manager", "();\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " final", " Cookie", "Manager", " get", "Cookie", "Manager", "()", " {\r\n", "    ", "\treturn", " cookie", "Mgr", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " final", " void", " set", "Cookies", "(", "URLConnection", " conn", ")", " {\r\n", "       ", " if", " (", "cookie", "Mgr", ".get", "Cookie", "Store", "().", "get", "Cookies", "().", "size", "()", " >", " ", "0", ")", " {\r\n", "           ", " //", " While", " joining", " the", " Cookies", ",", " use", " ','", " or", " ';'", " as", " needed", ".", " Most", " of", "\r\n", "           ", " //", " the", " servers", " are", " using", " ';", "'\r\n", "           ", " conn", ".setRequest", "Property", "(\"", "Cookie", "\",", " join", "(\"", ";\",", " cookie", "Mgr", ".get", "Cookie", "Store", "().", "get", "Cookies", "()));\r\n", "       ", " }\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " final", " void", " retrieve", "Cookies", "(Map", "<String", ",", " List", "<String", ">>", " header", "Fields", ")", " {\r\n", "    ", "\tList", "<String", ">", " cookies", "Header", " =", " new", " ArrayList", "<String", ">();\r\n", "       ", " Iterator", "<String", ">", " it", " =", " header", "Fields", ".keySet", "().", "iterator", "();\r\n", "       ", " while", " (", "it", ".hasNext", "())", " {\r\n", "        ", "\tString", " key", " =", " it", ".next", "();\r\n", "           ", " if", " (", "key", " !=", " null", " &&", " key", ".toLowerCase", "().", "equals", "(\"", "set", "-cookie", "\"))", " {\r\n", "            ", "\t", "cookies", "Header", ".addAll", "(header", "Fields", ".get", "(key", "));\r\n", "           ", " }\r\n", "       ", " }\r\n\r\n", "       ", " if", " (", "cookies", "Header", ".size", "()", " >", " ", "0", ")", " {\r\n", "           ", " for", " (", "String", " cookie", " :", " cookies", "Header", ")", " {\r\n", "            ", "\t", "cookie", "Mgr", ".get", "Cookie", "Store", "().", "add", "(null", ",", " Http", "Cookie", ".parse", "(cookie", ").", "get", "(", "0", "));\r\n", "           ", " }\r\n", "       ", " }\r\n", "   ", " }\r\n", "    \r\n", "   ", " protected", " final", " HttpURLConnection", " prepare", "Url", "Connection", "Get", "(URL", " url", ")", " throws", " IOException", " {\r\n", "    ", "\tHttp", "URLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n\r\n", "       ", " set", "Cookies", "(conn", ");\r\n\r\n", "       ", " conn", ".set", "Use", "C", "aches", "(false", ");\r\n", "       ", " conn", ".set", "Do", "Output", "(false", ");\r\n", "       ", " conn", ".set", "Do", "Input", "(true", ");\r\n", "       ", " conn", ".set", "Allow", "User", "Interaction", "(false", ");\r\n", "       ", " conn", ".set", "Instance", "Follow", "Redirect", "s", "(false", ");\r\n", "       ", " conn", ".setRequest", "Method", "(\"", "GET", "\");\r\n\r\n", "       ", " fake", "Env", "Headers", "(conn", ");\r\n", "        \r\n", "       ", " return", " conn", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " protected", " final", " HttpURLConnection", " prepare", "Url", "Connection", "Post", "(URL", " url", ")", " throws", " IOException", " {\r\n", "    ", "\tHttp", "URLConnection", " conn", " =", " (", "Http", "URLConnection", ")", " url", ".openConnection", "();\r\n\r\n", "       ", " set", "Cookies", "(conn", ");\r\n\r\n", "       ", " conn", ".set", "Use", "C", "aches", "(false", ");\r\n", "       ", " conn", ".set", "Do", "Output", "(true", ");\r\n", "       ", " conn", ".set", "Allow", "User", "Interaction", "(false", ");\r\n", "       ", " conn", ".set", "Instance", "Follow", "Redirect", "s", "(false", ");\r\n", "       ", " conn", ".setRequest", "Method", "(\"", "POST", "\");\r\n", "        \r\n", "       ", " fake", "Env", "Headers", "(conn", ");\r\n", "        \r\n", "       ", " return", " conn", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " protected", " final", " void", " fake", "Env", "Headers", "(", "URLConnection", " conn", ")", " {\r\n", "       ", " //", " Fake", " environment", " from", " Chrome", "\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Connection", "\",", " \"", "Keep", "-al", "ive", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Cache", "-Control", "\",", " \"", "max", "-age", "=", "0", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Origin", "\",", " \"", "https", "://", "os", "u", ".p", "py", ".sh", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Upgrade", "-In", "secure", "-", "Requests", "\",", " \"", "0", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "User", "-Agent", "\",\r\n", "               ", " \"", "Mozilla", "/", "5", ".", "0", " (", "Windows", " NT", " ", "1", "0", ".", "0", ";", " WOW", "6", "4", ")", " AppleWebKit", "/", "5", "3", "7", ".", "3", "6", " (", "KHTML", ",", " like", " Gecko", ")", " Chrome", "/", "5", "5", ".", "0", ".", "2", "8", "8", "3", ".", "8", "7", " Safari", "/", "5", "3", "7", ".", "3", "6", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Accept", "\",\r\n", "               ", " \"", "text", "/html", ",application", "/xhtml", "+xml", ",application", "/xml", ";q", "=", "0", ".", "9", ",image", "/web", "p", ",*", "/*", ";", "q", "=", "0", ".", "8", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "D", "NT", "\",", " \"", "1", "\");\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Accept", "-Encoding", "\",", " \"", "gzip", "\");", " //", "Accept", " gzip", " encoding", "\r\n", "       ", " conn", ".setRequest", "Property", "(\"", "Accept", "-Language", "\",", " \"", "zh", "-T", "W", ",z", "h", ";q", "=", "0", ".", "8", ",en", ";q", "=", "0", ".", "6", "\");\r\n", "   ", " }\r\n", "    \r\n", "   ", " protected", " final", " String", " read", "All", "Data", "(InputStream", " in", ")", " throws", " IOException", " {\r\n", "    ", "\tString", " data", " =", " \"\";\r\n", "       ", " String", " line", ";\r\n", "        \r\n", "       ", " BufferedReader", " reader", " =", " new", " BufferedReader", "(new", " InputStreamReader", "(in", ",", " \"", "UTF", "-", "8", "\"));\r\n\r\n", "       ", " while", " ((", "line", " =", " reader", ".readLine", "())", " !=", " null", ")", " {\r\n", "           ", " data", " +=", " line", ";\r\n", "       ", " }\r\n", "        \r\n", "       ", " reader", ".close", "();\r\n", "        \r\n", "       ", " return", " data", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " protected", " final", " String", " get", "Http", "Cook", "ied", "Content", "(String", " link", ")", " throws", " IOException", " {\r\n", "    ", "\tURL", " url", " =", " new", " URL", "(link", ");\r\n\r\n", "       ", " HttpURLConnection", " conn", " =", " prepare", "Url", "Connection", "Get", "(url", ");\r\n", "        \r\n", "       ", " InputStream", " in", " =", " prepare", "InputStream", "(conn", ");\r\n", "       ", " String", " data", " =", " read", "All", "Data", "(in", ");\r\n", "        \r\n", "       ", " Map", "<String", ",", " List", "<String", ">>", " header", "Fields", " =", " conn", ".getHeader", "Fields", "();\r\n\r\n", "       ", " retrieve", "Cookies", "(header", "Fields", ");\r\n", "        \r\n", "       ", " return", " data", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " protected", " final", " InputStream", " prepare", "InputStream", "(", "URLConnection", " conn", ")", " throws", " IOException", " {\r\n", "    ", "\tString", " encoding", " =", " conn", ".getHeader", "Field", "(\"", "Content", "-Encoding", "\");\r\n", "       ", " InputStream", " in", ";\r\n", "       ", " if", " (", "encoding", " !=", " null", " &&", " encoding", ".equals", "(\"", "gzip", "\")){\r\n", "           ", " in", " =", " new", " G", "ZIP", "InputStream", "(conn", ".getInputStream", "());\r\n", "       ", " }", " else", " {\r\n", "           ", " in", " =", " conn", ".getInputStream", "();\r\n", "       ", " }\r\n", "       ", " return", " in", ";\r\n", "   ", " }\r\n\r\n", "   ", " private", " final", " static", " String", " join", "(String", " separator", ",", " List", "<", "Http", "Cookie", ">", " objs", ")", " {\r\n", "       ", " String", " out", " =", " \"\";\r\n\r\n", "       ", " String", " str", ";\r\n", "       ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <", " objs", ".size", "();", " i", "++)", " {\r\n", "           ", " str", " =", " objs", ".get", "(i", ").", "toString", "();\r\n\r\n", "           ", " out", " +=", " str", " +", " separator", ";\r\n\r\n", "           ", " if", " (", "i", " !=", " objs", ".size", "()", " -", " ", "1", ")", " {\r\n", "               ", " out", " +=", " \"", " \";\r\n", "           ", " }\r\n", "       ", " }\r\n\r\n", "       ", " return", " out", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " final", " SearchResult", " search", "O", "sum", "s", "Maps", "(String", " keywords", ")", " throws", " With", "Dump", "Exception", " {\r\n", "    ", "\treturn", " search", "O", "sum", "s", "Maps", "(key", "words", ",", " null", ",", " ", "1", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " final", " SearchResult", " search", "O", "sum", "s", "Maps", "(String", " keywords", ",", " Search", "Filter", "[]", " filters", ")", " throws", " With", "Dump", "Exception", " {\r\n", "    ", "\treturn", " search", "O", "sum", "s", "Maps", "(key", "words", ",", " filters", ",", " ", "1", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " final", " SearchResult", " search", "O", "sum", "s", "Maps", "(String", " keywords", ",", " Search", "Filter", "[]", " filters", ",", " int", " page", ")", " throws", " With", "Dump", "Exception", " {\r\n", "    ", "\treturn", " null", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " SearchResult", " search", "Online", "Maps", "(String", " keywords", ")", " throws", " With", "Dump", "Exception", " {\r\n", "    ", "\treturn", " search", "Online", "Maps", "(key", "words", ",", " null", ",", " ", "1", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " SearchResult", " search", "Online", "Maps", "(String", " keywords", ",", " Search", "Filter", "[]", " filters", ")", " throws", " With", "Dump", "Exception", " {\r\n", "    ", "\treturn", " search", "Online", "Maps", "(key", "words", ",", " filters", ",", " ", "1", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " abstract", " boolean", " is", "V", "ail", "d", "Beat", "map", "Url", "(String", " url", ");\r\n", "    \r\n", "   ", " public", " abstract", " SearchResult", " search", "Online", "Maps", "(String", " keywords", ",", " Search", "Filter", "[]", " filters", ",", " int", " page", ")", " throws", " With", "Dump", "Exception", ";\r\n", "    \r\n", "   ", " public", " abstract", " int", " login", "(String", " username", ",", " String", " password", ")", " throws", " With", "Dump", "Exception", ";\r\n", "    \r\n", "   ", " public", " abstract", " boolean", " logout", "()", " throws", " With", "Dump", "Exception", ";\r\n", "    \r\n", "   ", " public", " abstract", " boolean", " isLoggedIn", "();\r\n", "    \r\n", "   ", " public", " abstract", " boolean", " check", "LoggedIn", "()", " throws", " IOException", ";\r\n", "    \r\n", "   ", " public", " abstract", " Os", "u", "Song", " get", "Song", "Info", "(String", " link", ")", " throws", " With", "Dump", "Exception", ";\r\n", "    \r\n", "   ", " public", " abstract", " Os", "u", "Beat", "map", " get", "Beat", "map", "Info", "(String", " link", ")", " throws", " With", "Dump", "Exception", ";\r\n", "\t\r\n", "\tpublic", " abstract", " Song", "Result", "[]", " parse", "Search", "(String", " category", ",", " Document", " doc", ")", " throws", " With", "Dump", "Exception", ";\r\n", "\t\r\n", "\tpublic", " abstract", " Os", "u", "Song", " parse", "Song", "(String", " original", "Url", ",", " Document", " doc", ")", " throws", " With", "Dump", "Exception", ";\r\n", "    \r\n", "}\r\n", "os", "ums", "-api", "/src", "/main", "/java", "/com", "/github", "/m", "ob", "4", "1", "/os", "ums", "/", "beat", "map", "/O", "su", "Beat", "map", ".java", "\n", "public", " class", " Os", "u", "Beat", "map", " extends", " Os", "u", "Song", "{\r\n", "\t\r\n", "\tprivate", " final", " float", " circle", "Size", ";\r\n", "\t\r\n", "   ", " private", " final", " float", " approach", "Rate", ";\r\n", "    \r\n", "   ", " private", " final", " float", " hp", "Dr", "ain", ";\r\n", "    \r\n", "   ", " private", " final", " float", " accuracy", ";\r\n", "\t\r\n", "\tprivate", " final", " float", " star", "Difficulty", ";\r\n", "\t\r\n", "\tprivate", " final", " float", " success", "_rate", ";\r\n\r\n", "\tpublic", " Os", "u", "Beat", "map", "(String", " original", "Url", ",", " String", " name", ",", " String", " title", ",\r\n", "\t\t", "\tString", " artist", ",", " String", " creator", ",", " String", " source", ",", " String", " genre", ",", " String", " d", "wn", "Url", ",\r\n", "\t\t", "\tString", " thumb", "Url", ",", " int", " bad", "Rating", ",", " int", " good", "Rating", ",\r\n", "\t\t", "\tfloat", " bpm", ",", " float", " circle", "Size", ",", " float", " approach", "Rate", ",", " float", " hp", "Dr", "ain", ",\r\n", "\t\t", "\tfloat", " ac", "urr", "acy", ",", " float", " star", "Difficulty", ",", " float", " success", "Rate", ",", " boolean", " page", "Beat", "map", ")", " {\r\n", "\t", "\tsuper", "(original", "Url", ",", " name", ",", " title", ",", " artist", ",", " creator", ",", " source", ",", " genre", ",", " d", "wn", "Url", ",", " thumb", "Url", ",", " bad", "Rating", ",", " good", "Rating", ",", " bpm", ",", " page", "Beat", "map", ");\r\n", "\t", "\tthis", ".circle", "Size", " =", " circle", "Size", ";\r\n", "\t", "\tthis", ".app", "roach", "Rate", " =", " approach", "Rate", ";\r\n", "\t", "\tthis", ".hp", "Dr", "ain", " =", " hp", "Dr", "ain", ";\r\n", "\t", "\tthis", ".accuracy", " =", " ac", "urr", "acy", ";\r\n", "\t", "\tthis", ".star", "Difficulty", " =", " star", "Difficulty", ";\r\n", "\t", "\tthis", ".success", "_rate", " =", " success", "Rate", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " float", " get", "Star", "Difficulty", "()", " {\r\n", "\t", "\treturn", " star", "Difficulty", ";\r\n", "\t", "}\r\n\r\n", "\tpublic", " float", " get", "Success", "Rate", "()", " {\r\n", "\t", "\treturn", " success", "_rate", ";\r\n", "\t", "}\r\n\r\n", "   ", " public", " float", " get", "Circle", "Size", "()", " {\r\n", "       ", " return", " circle", "Size", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " float", " get", "Appro", "ach", "Rate", "()", " {\r\n", "       ", " return", " approach", "Rate", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " float", " get", "Hp", "Dr", "ain", "()", " {\r\n", "       ", " return", " hp", "Dr", "ain", ";\r\n", "   ", " }\r\n\r\n", "   ", " public", " float", " get", "Accuracy", "()", " {\r\n", "       ", " return", " accuracy", ";\r\n", "   ", " }\r\n", "\t\r\n", "\tpublic", " static", " boolean", " equals", "Arr", "(String", "[]", " arg", "0", ",", " String", "[]", " arg", "1", "){\r\n", "\t", "\tif", " (", "arg", "0", " ==", " null", " &&", " arg", "1", " ==", " null", "){\r\n", "\t\t", "\treturn", " true", ";\r\n", "\t", "\t", "}", " else", " if", " (", "arg", "0", " ==", " null", " ||", " arg", "1", " ==", " null", ")", " {\r\n", "\t\t", "\treturn", " false", ";\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tif", " (", "arg", "0", ".length", " !=", " arg", "1", ".length", "){\r\n", "\t\t", "\treturn", " false", ";\r\n", "\t", "\t", "}\r\n", "\t\t\r\n", "\t", "\tfor", " (", "int", " i", " =", " ", "0", ";", " i", " <", " arg", "0", ".length", ";", " i", "++){\r\n", "\t\t", "\tif", " (!", "arg", "0", "[i", "].", "equals", "(arg", "1", "[i", "]))", "{\r\n", "\t\t\t", "\treturn", " false", ";\r\n", "\t\t", "\t", "}\r\n", "\t", "\t", "}\r\n", "\t", "\treturn", " true", ";\r\n", "\t", "}\r\n", "\t\r\n", "\tpublic", " boolean", " equals", "(O", "su", "Beat", "map", " map", "){\r\n", "\t", "\treturn", " get", "Artist", "().", "equals", "(map", ".get", "Artist", "())", " &&\r\n", "\t\t\t", "\tget", "Bad", "Rating", "()", " ==", " map", ".get", "Bad", "Rating", "()", " &&\r\n", "\t\t\t", "\tget", "B", "pm", "()", " ==", " map", ".getB", "pm", "()", " &&\r\n", "\t\t\t", "\tget", "Creator", "().", "equals", "(map", ".get", "Creator", "())", " &&\r\n", "\t\t\t", "\t", "//", "equals", "Arr", "(get", "Diff", "icult", "ies", "(),", " map", ".get", "Diff", "icult", "ies", "())", " &&\r\n", "\t\t\t", "\tget", "D", "wn", "Url", "().", "equals", "(map", ".getD", "wn", "Url", "())", " &&\r\n", "\t\t\t", "\tget", "Genre", "().", "equals", "(map", ".get", "Genre", "())", " &&\r\n", "\t\t\t", "\tget", "Good", "Rating", "()", " ==", " map", ".get", "Good", "Rating", "()", " &&\r\n", "\t\t\t", "\tget", "Name", "().", "equals", "(map", ".getName", "())", " &&\r\n", "\t\t\t", "\tget", "Rating", "()", " ==", " map", ".get", "Rating", "()", " &&\r\n", "\t\t\t", "\tget", "Source", "().", "equals", "(map", ".getSource", "())", " &&\r\n", "\t\t\t", "\tget", "Circle", "Size", "()", " ==", " map", ".getC", "ircle", "Size", "()", " &&\r\n", "\t\t\t", "\tget", "Appro", "ach", "Rate", "()", " ==", " map", ".get", "Appro", "ach", "Rate", "()", " &&\r\n", "\t\t\t", "\tget", "Hp", "Dr", "ain", "()", " ==", " map", ".get", "Hp", "Dr", "ain", "()", " &&\r\n", "\t\t\t", "\tget", "Accuracy", "()", " ==", " map", ".get", "Accuracy", "()", " &&\r\n", "\t\t\t", "\tget", "Star", "Difficulty", "()", " ==", " map", ".get", "Star", "Difficulty", "()", " &&\r\n", "\t\t\t", "\tget", "Success", "Rate", "()", " ==", " map", ".get", "Success", "Rate", "()", " &&\r\n", "\t\t\t", "\tget", "Thumb", "Url", "().", "equals", "(map", ".get", "Thumb", "Url", "())", " &&\r\n", "\t\t\t", "\tget", "Title", "().", "equals", "(map", ".getTitle", "());\r\n", "\t", "}\r\n", "    \r\n", "\t", "/*\r\n", "   ", " public", " JSONObject", " toJson", "(){\r\n", "       ", " return", " map", "ToJson", "(this", ");\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " static", " JSONObject", " map", "ToJson", "(O", "su", "Beat", "map", " map", "){\r\n", "       ", " JSONObject", " json", " =", " new", " JSONObject", "();\r\n", "       ", " json", ".put", "(\"", "org", "Url", "\",", " map", ".get", "Original", "Url", "());\r\n", "       ", " json", ".put", "(\"", "artist", "\",", " map", ".get", "Artist", "());\r\n", "       ", " json", ".put", "(\"", "bad", "Rating", "\",", " map", ".get", "Bad", "Rating", "());\r\n", "       ", " json", ".put", "(\"", "b", "pm", "\",", " map", ".getB", "pm", "());\r\n", "       ", " json", ".put", "(\"", "creator", "\",", " map", ".get", "Creator", "());\r\n", "       ", " //", "json", ".put", "(\"", "diff", "\",", " map", ".get", "Diff", "icult", "ies", "());\r\n", "       ", " json", ".put", "(\"", "d", "wn", "Url", "\",", " map", ".getD", "wn", "Url", "());\r\n", "       ", " json", ".put", "(\"", "genre", "\",", " map", ".get", "Genre", "());\r\n", "       ", " json", ".put", "(\"", "good", "Rating", "\",", " map", ".get", "Good", "Rating", "());\r\n", "       ", " json", ".put", "(\"", "name", "\",", " map", ".getName", "());\r\n", "       ", " json", ".put", "(\"", "rating", "\",", " map", ".get", "Rating", "());\r\n", "       ", " json", ".put", "(\"", "source", "\",", " map", ".getSource", "());\r\n", "       ", " json", ".put", "(\"", "circle", "Size", "\",", " map", ".getC", "ircle", "Size", "());\r\n", "       ", " json", ".put", "(\"", "appro", "ach", "Rate", "\",", " map", ".get", "Appro", "ach", "Rate", "());\r\n", "       ", " json", ".put", "(\"", "hp", "Dr", "ain", "\",", " map", ".get", "Hp", "Dr", "ain", "());\r\n", "       ", " json", ".put", "(\"", "accuracy", "\",", " map", ".get", "Accuracy", "());\r\n", "       ", " json", ".put", "(\"", "star", "Diff", "\",", " map", ".get", "Star", "Difficulty", "());\r\n", "       ", " json", ".put", "(\"", "success", "Rate", "\",", " map", ".get", "Success", "Rate", "());\r\n", "       ", " json", ".put", "(\"", "thumb", "Url", "\",", " map", ".get", "Thumb", "Url", "());\r\n", "       ", " json", ".put", "(\"", "title", "\",", " map", ".getTitle", "());\r\n", "       ", " return", " json", ";\r\n", "   ", " }\r\n", "    \r\n", "   ", " public", " static", " Os", "u", "Beat", "map", " from", "Json", "(JSONObject", " json", "){\r\n", "       ", " return", " new", " Os", "u", "Beat", "map", "(\r\n", "               ", " json", ".getString", "(\"", "org", "Url", "\"),", " json", ".getString", "(\"", "name", "\"),", " json", ".getString", "(\"", "title", "\"),\r\n", "               ", " json", ".getString", "(\"", "artist", "\"),", " json", ".getString", "(\"", "creator", "\"),", " json", ".getString", "(\"", "source", "\"),\r\n", "               ", " json", ".getString", "(\"", "genre", "\"),", " json", ".getString", "(\"", "d", "wn", "Url", "\"),", " json", ".getString", "(\"", "thumb", "Url", "\"),\r\n", "               ", " (", "float", ")", " json", ".getDouble", "(\"", "circle", "Size", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "appro", "ach", "Rate", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "hp", "Dr", "ain", "\"),\r\n", "               ", " (", "float", ")", " json", ".getDouble", "(\"", "accuracy", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "star", "Diff", "\"),", " json", ".getInt", "(\"", "bad", "Rating", "\"),\r\n", "               ", " json", ".getInt", "(\"", "good", "Rating", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "b", "pm", "\"),", " (", "float", ")", " json", ".getDouble", "(\"", "success", "Rate", "\"),\r\n", "               ", " true", ");\r\n", "   ", " }\r\n", "   ", " */\r\n\r\n", "}", "\r", "\n\n\n", "Question", ":", " import", " java", ".awt", ".Des", "ktop", ";\r\n", "import", " java", ".io", ".File", ";\r\n", "import", " java", ".io", ".IOException", ";\r\n", "import", " java", ".net", ".M", "al", "formedURLException", ";\r\n", "import", " java", ".net", ".URI", ";\r\n", "import", " java", ".net", ".URL", ";\r\n", "import", " java", ".rmi", ".Remote", "Exception", ";\r\n", "import", " java", ".text", ".SimpleDateFormat", ";\r\n", "import", " java", ".util", ".ArrayList", ";\r\n", "import", " java", ".util", ".Calendar", ";\r\n", "import", " java", ".util", ".List", ";\r\n", "import", " java", ".util", ".Resource", "Bundle", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".Configuration", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".O", "sumer", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".debug", ".Debug", "Dump", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".debug", ".D", "ump", "Manager", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".debug", ".With", "Dump", "Exception", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".exceptions", ".No", "Build", "s", "For", "Version", "Exception", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".exceptions", ".NoSuch", "Build", "Number", "Exception", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".exceptions", ".NoSuch", "Version", "Exception", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".io", ".O", "su", "Downloader", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".io", ".URL", "Downloader", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".method", ".ErrorCode", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".method", ".Method", "Result", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".queue", ".Queue", "Status", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".rmi", ".ID", "a", "emon", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".up", "dater", ".A", "nn", "ouncement", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".up", "dater", ".A", "nn", "ouncement", "Checker", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".up", "dater", ".Update", "Info", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "umer", ".up", "dater", ".Up", "dater", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "ums", ".O", "sum", "s", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "ums", ".be", "at", "map", ".O", "su", "Beat", "map", ";\r\n", "import", " com", ".github", ".mob", "4", "1", ".os", "ums", ".be", "at", "map", ".O", "su", "Song", ";\r\n", "import", " javafx", ".animation", ".Key", "Frame", ";\r\n", "import", " javafx", ".animation", ".T", "imeline", ";\r\n", "import", " javafx", ".application", ".Platform", ";\r\n", "import", " javafx", ".event", ".ActionEvent", ";\r\n", "import", " javafx", ".event", ".EventHandler", ";\r\n", "import", " javafx", ".fxml", ".F", "XML", ";\r\n", "import", " javafx", ".fxml", ".F", "XMLLoader", ";\r\n", "import", " javafx", ".fxml", ".Initial", "izable", ";\r\n", "import", " javafx", ".scene", ".Node", ";\r\n", "import", " javafx", ".scene", ".Scene", ";\r\n", "import", " javafx", ".scene", ".control", ".Alert", ";\r\n", "import", " javafx", ".scene", ".control", ".Alert", ".Alert", "Type", ";\r\n", "import", " javafx", ".scene", ".control", ".Button", ";\r\n", "import", " javafx", ".scene", ".control", ".Button", "Type", ";\r\n", "import", " javafx", ".scene", ".control", ".CheckBox", ";\r\n", "import", " javafx", ".scene", ".control", ".Dialog", "Pane", ";\r\n", "import", " javafx", ".scene", ".control", ".Label", ";\r\n", "import", " javafx", ".scene", ".control", ".MenuItem", ";\r\n", "import", " javafx", ".scene", ".control", ".RadioButton", ";\r\n", "import", " javafx", ".scene", ".control", ".Single", "Selection", "Model", ";\r\n", "import", " javafx", ".scene", ".control", ".Tab", ";\r\n", "import", " javafx", ".scene", ".control", ".Tab", "Pane", ";\r\n", "import", " javafx", ".scene", ".control", ".TextField", ";\r\n", "import", " javafx", ".scene", ".control", ".Toggle", "Group", ";\r\n", "import", " javafx", ".scene", ".layout", ".Border", "Pane", ";\r\n", "import", " javafx", ".scene", ".layout", ".Flow", "Pane", ";\r\n", "import", " javafx", ".scene", ".layout", ".V", "Box", ";\r\n", "import", " javafx", ".stage", ".Mod", "ality", ";\r\n", "import", " javafx", ".stage", ".Stage", ";\r\n", "import", " javafx", ".stage", ".Stage", "Style", ";\r\n", "import", " javafx", ".util", ".Duration", ";\r\n", "import", " j", "fx", "tras", ".styles", ".j", "metro", "8", ".J", "Metro", ";\r\n", "                   ", " Os", "u", "Song", " map", " =", " null", ";\r\n", "            \t", "\t", "Platform", ".run", "Later", "(new", " Runnable", "()", " {\r\n", "\t\t\t\t\t", "\t", "@Override", "\r\n", "\t\t\t\t\t", "\tpublic", " void", " run", "()", " {\r\n", "\t\t                   ", " progress", "Controller", ".getStatus", "Text", "().", "setText", "(\"", "Status", ":", " Obt", "aining", " song", "/", "beat", "map", " information", "...\");\r\n", "\t\t\t\t\t", "\t", "}\r\n", "\t\t\t\t", "\t", "});\r\n", "                   ", " try", " {\r\n", "                    ", "\tif", " (_", "is", "Beat", "map", ")", " {\r\n", "                           ", " map", " =", " o", "sum", "s", ".get", "Beat", "map", "Info", "(_", "url", ");\r\n", "                    ", "\t", "}", " else", " {\r\n", "                    \t", "\tmap", " =", " o", "sum", "s", ".get", "Song", "Info", "(_", "url", ");\r\n", "                    ", "\t", "}\r\n", "                   ", " }", " catch", " (", "With", "Dump", "Exception", " e", ")", " {\r\n", "                       ", " e", ".printStackTrace", "();\r\n", "                       ", " Platform", ".run", "Later", "(new", " Runnable", "()", " {\r\n", "\t\t\t\t\t\t", "\t", "@Override", "\r\n", "\t\t\t\t\t\t", "\tpublic", " void", " run", "()", " {\r\n", "\t\t", "                \t", "\t", "Alert", " alert", " =", " new", " Alert", "(", "Alert", "Type", ".IN", "FORMATION", ",", " \"", "Error", " getting", " song", "/", "beat", "map", " info", ":\\", "n", "\"", " +", " e", ".get", "Dump", "().", "get", "Stack", "trace", "(),", " Button", "Type", ".OK", ");\r\n", "\t\t", "                \t", "\talert", ".show", "AndWait", "();\r\n", "\t\t", "                    ", "\tprogress", "Dialog", ".close", "();\r\n", "\t\t\t\t\t\t", "\t", "}\r\n", "\t\t\t\t\t", "\t", "});\r\n", "                       ", " return", ";\r\n", "                   ", " }\r\n", "                    \r\n", "                   ", " final", " Os", "u", "Song", " _", "map", " =", " map", ";\r\n", "                   ", " Platform", ".run", "Later", "(new", " Runnable", "()", " {\r\n", "            \t\t", "\t", "@Override", "\r\n", "            \t\t", "\tpublic", " void", " run", "()", " {\r\n", "            ", "\t\t\t", "\tprogress", "Dialog", ".hide", "();\r\n", "            ", "\t\t\t\t\r\n", "            ", "\t\t\t", "\tF", "XMLLoader", " loader", " =", " new", " FXMLLoader", "();\r\n", "                           ", " loader", ".setLocation", "(App", "Main", ".class", ".getResource", "(\"/", "view", "/", "Beat", "map", "Preview", "Dialog", "Layout", ".fxml", "\"));\r\n", "                           ", " Dialog", "Pane", " dialog", "Pane", " =", " null", ";", ";\r\n", "                           ", " try", " {\r\n", "                    ", "\t\t", "\tdialog", "Pane", " =", " (", "Dialog", "Pane", ")", " loader", ".load", "();\r\n", "                    \t", "\t", "}", " catch", " (", "IOException", " e", ")", " {\r\n", "                    ", "\t\t", "\te", ".printStackTrace", "();\r\n", "                    \t", "\t", "}\r\n", "                            ", "\r\n", "                           ", " Beat", "map", "Preview", "Dialog", "Controller", " controller", " =", " loader", ".get", "Controller", "();\r\n", "                           ", " controller", ".preview", "(_", "map", ");\r\n", "                            ", "\r\n", "            ", "\t\t\t", "\t", "Alert", " preview", "Dialog", " =", " new", " Alert", "(", "Alert", "Type", ".NONE", ");\r\n", "                           ", " preview", "Dialog", ".init", "Style", "(", "Stage", "Style", ".", "UTILITY", ");\r\n", "                           ", " preview", "Dialog", ".init", "Mod", "ality", "(Mod", "ality", ".APPLICATION", "_MODAL", ");\r\n", "                           ", " preview", "Dialog", ".setTitle", "(\"", "Beat", "map", " Preview", "\");\r\n", "                           ", " preview", "Dialog", ".set", "Dialog", "Pane", "(dialog", "Pane", ");\r\n", "                            ", "\r\n", "                           ", " List", "<Button", "Type", ">", " btn", "Types", " =", " preview", "Dialog", ".get", "Button", "Types", "();\r\n", "                           ", " btn", "Types", ".add", "(Button", "Type", ".YES", ");\r\n", "                           ", " btn", "Types", ".add", "(Button", "Type", ".NO", ");\r\n", "                           ", " preview", "Dialog", ".show", "AndWait", "();\r\n", "                            ", "\r\n", "                           ", " Button", "Type", " result", " =", " preview", "Dialog", ".getResult", "();\r\n", "                            ", "\r\n", "                           ", " if", " (", "result", " !=", " Button", "Type", ".YES", ")", " {\r\n", "                            ", "\tprogress", "Dialog", ".close", "();\r\n", "                            ", "\treturn", ";\r\n", "                           ", " }\r\n", "                            ", "\r\n", "                           ", " progressDialog", ".show", "();\r\n", "                        ", "\tui", "Request", "Queue", "(progress", "Dialog", ",", " progress", "Controller", ",", " _", "url", ",", " change", "Tab", ");\r\n", "            \t\t", "\t", "}\r\n", "            \t", "\t", "});\r\n", "            ", "\t", "}\r\n", "           ", " };\r\n", "           ", " thread", ".start", "();\r\n", "       ", " }", " else", " {\r\n", "        ", "\tui", "Request", "Queue", "(progress", "Dialog", ",", " progress", "Controller", ",", " url", ",", " change", "Tab", ");\r\n", "       ", " }", "        \r\n", "\t", "}\r\n", "\t\r\n", "\tprivate", " void", " ui", "Request", "Queue", "(", "Alert", " progressDialog", ",", " ProgressDialog", "Controller", " progress", "Controller", ",", " final", " String", " url", ",", " boolean", " change", "Tab", ")", " {\r\n", "\t", "\tprogress", "Controller", ".getStatus", "Text", "().", "setText", "(\"", "Status", ":", " Request", "ing", " daemon", "...\");\r\n", "       ", " new", " Thread", "()", " {\r\n", "        ", "\tpublic", " void", " run", "()", " {\r\n", "        \t", "\trequest", "Queue", "(url", ");\r\n", "        \t", "\t", "Platform", ".run", "Later", "(new", " Runnable", "()", " {\r\n", "\t\t\t\t\t\r\n", "\t\t\t\t", "\t", "@Override", "\r\n", "\t\t\t\t", "\tpublic", " void", " run", "()", " {\r\n", "\t                   ", " progressDialog", ".close", "();\r\n", "\t", "                    \r\n", "\t                   ", " if", " (", "change", "Tab", ")", " {\r\n", "\t", "                    ", "\tS", "ingle", "Selection", "Model", "<T", "ab", ">", " selection", "Model", " =", " tab", "Pane", ".getSelectionModel", "();\r\n", "\t                       ", " selection", "Model", ".clear", "And", "Select", "(", "1", ");\r\n", "\t                   ", " }\r\n", "\t\t\t\t", "\t", "}\r\n", "\t\t\t", "\t", "});\r\n", "        ", "\t", "}\r\n", "       ", " }.", "start", "();\r\n", "\t", "}\r\n", "\t\r\n", "\tprivate", " boolean", " request", "Queue", "(String", " url", ")", " {\r\n", "\t", "\tint", " download", "Action", " =", " -", "1", ";\r\n", "       ", " String", " target", "File", "Or", "Folder", " =", " null", ";\r\n", "        \r\n", "       ", " if", " (", "rd", "Btn", "Use", "Default", ".isSelected", "())", " {\r\n", "           ", " download", "Action", " =", " -", "1", ";\r\n", "       ", " }", " else", " if", " (", "rd", "Btn", "D", "wn", "Import", ".isSelected", "())", " {\r\n", "           ", " download", "Action", " =", " ", "0", ";\r\n", "       ", " }", " else", " if", " (", "rd", "Btn", "D", "wn", "O", "su", "Song", ".isSelected", "())", " {\r\n", "           ", " download", "Action", " =", " ", "1", ";\r\n", "       ", " }", " else", " if", " (", "rd", "Btn", "D", "wn", "File", ".isSelected", "())", " {\r\n", "           ", " download", "Action", " =", " ", "2", ";\r\n", "           ", " target", "File", "Or", "Folder", " =", " \"\";\r\n", "       ", " }", " else", " if", " (", "rd", "Btn", "D", "wn", "Folder", ".isSelected", "())", " {\r\n", "           ", " download", "Action", " =", " ", "3", ";\r\n", "           ", " target", "File", "Or", "Folder", " =", " \"\";\r\n", "       ", " }\r\n\r\n\r\n", "\t", "\tMethod", "Result", "<Integer", ">", " result", " =", " null", ";\r\n", "       ", " try", " {\r\n", "           ", " result", " =", " d", ".add", "Queue", "(url", ",", " download", "Action", ",", " target", "File", "Or", "Folder", ");\r\n", "       ", " }", " catch", " (", "Remote", "Exception", " e", ")", " {\r\n", "           ", " e", ".printStackTrace", "();\n", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 29, "article_end": 20398, "kept": [24, 85, 137, 193, 252, 315, 389, 440, 474, 488, 505, 557, 570, 601, 612, 700, 1066, 1193, 1224, 1259, 1289, 1320, 1349, 1378, 1500, 1503, 1537, 1550, 1562, 1577, 1602, 1637, 1655, 1676, 1721, 1738, 1784, 1817, 2230, 2251, 2368, 2371, 2377, 2419, 2432, 2444, 2459, 2484, 2519, 2537, 2558, 2603, 2629, 2679, 2712, 3075, 3182, 3278, 3322, 3369, 3419, 3474, 3540, 3641, 3673, 3684, 3709, 3755, 3976, 3998, 4009, 4147, 4200, 4810, 4825, 4837, 4848, 4849, 4863, 4878, 4892, 4907, 4920, 4934, 4947, 4961, 5034, 5159, 5761, 5764, 5870, 5883, 5897, 5924, 5941, 5957, 5972, 5987, 6342, 6361, 6481, 6773, 6977, 7152, 7493, 7499, 7741, 8131, 8133, 8157, 8184, 8517, 8638, 8650, 8689, 8801, 9399, 9935, 9950, 10072, 10654, 11097, 11148, 11186, 11204, 11217, 11232, 11236, 11244, 11290, 11334, 11387, 11432, 11480, 11525, 11529, 11624, 11683, 11786, 11873, 12573, 12653, 12751, 12794, 12807, 12816, 12850, 12897, 12942, 13002, 13007, 13041, 13049, 13785, 13973, 14240, 14264, 14337, 14564, 14573, 14579, 14585, 14597, 14603, 14609, 14627, 14633, 14651, 14657, 14675, 14681, 14693, 14699, 14705, 14717, 14723, 14748, 14754, 14770, 14825, 15076, 15117, 15119, 15161, 15231, 15271, 15333, 16109, 16118, 16334, 16346, 16347, 16358, 16370, 16384, 16399, 16413, 16427, 16470, 16482, 16484, 16777, 16959, 17241, 17311, 17335, 17349, 17387, 17439, 17471, 17498, 17539, 17566, 17607, 17634, 17682, 17709, 17771, 17826, 17956, 17978, 18046, 18098, 18117, 18397, 18409, 18423, 18439, 18453, 18518, 18551, 18562, 18578, 18956, 18978, 18996, 19001, 19055, 19075, 19106, 19111, 19128, 19143, 19163, 19215, 19235, 19333, 19502, 19516, 19530, 19531, 19547, 19563, 19578, 19846, 20111], "answer_k": "ProgressController.addToErrorLog(\"Error adding queue: \" + OsuDownloader.getDownloadError(e.getMessage()));", "answer_full": "if (e instanceof NoSuchBuildNumberException) {", "target": "            DumpManager.addDump(new DebugDump(null, \"Process download action\", \"Request daemon to add queue\", \"(Method End)\", \"Unable to request daemon to add queue\", false, e));\r", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.47119140625, "digit": 0.02294921875, "capital": 0.14990234375, "line_break": 0.0224609375, "stopword": 0.05712890625}, "context_share": {"no_letter": 0.40039134658803244, "digit": 0.025027024808089653, "capital": 0.17694065488977984, "line_break": 0.11243688510009442, "stopword": 0.02185246507300119}, "adjacent": 0.15625}}

==> gen/appendix/selection/repobench_row5.json <==
{"scores": [-1.1465728282928467, -0.3923950493335724, -0.6289452314376831, -0.20176340639591217, -0.29360055923461914, -0.09253287315368652, -0.13427704572677612, -0.4981469213962555, -0.33951908349990845, -0.5287593007087708, -0.35899969935417175, -0.14610454440116882, -0.4564027786254883, -0.012436280027031898, -1.1020456552505493, -0.49258100986480713, -0.24489903450012207, -1.0797821283340454, 0.04487496241927147, -1.0241233110427856, -0.2629881799221039, -1.1744022369384766, -0.17602117359638214, -1.1855340003967285, -0.44527098536491394, -0.43970513343811035, -0.6762553453445435, -0.3047323226928711, -0.24768199026584625, -0.4564027786254883, -0.523193359375, -0.3492594063282013, -3.740276336669922, -0.7680925130844116, -0.6957358717918396, -0.5621546506881714, -0.2796858251094818, -0.425790399312973, -0.40630975365638733, -0.40630975365638733, -3.450849771499634, -0.35899969935417175, -0.1961975246667862, -0.6122475862503052, -4.586291313171387, -0.7235653400421143, -0.6651235222816467, -0.37848034501075745, -0.40630975365638733, -0.4981469213962555, -0.3019493818283081, -0.29360055923461914, -6.7235918045043945, -0.35482531785964966, -0.48144927620887756, -0.6484258770942688, -0.6651235222816467, -8.103931427001953, -0.38126325607299805, -0.27551141381263733, -0.31586411595344543, -0.6233794093132019, -0.6122475862503052, -0.517627477645874, -7.792242527008057, -0.40630975365638733, -0.3186470568180084, -0.6094646453857422, -0.6456429362297058, -4.786663055419922, -0.5510228276252747, -3.8738574981689453, -0.6957358717918396, -1.0519527196884155, -0.26855409145355225, -0.1975889950990677, -0.3673485517501831, -0.49258100986480713, -0.3951779901981354, -7.079808235168457, -0.5482398867607117, -0.5315422415733337, -0.5287593007087708, -0.6261623501777649, -0.659557580947876, -8.593730926513672, -0.3645656108856201, -0.37569737434387207, -0.42022448778152466, -0.6372941136360168, -0.21011224389076233, -0.27133703231811523, -0.5565887689590454, -8.638257026672363, -0.6539917588233948, -0.5844181776046753, -0.35899969935417175, -0.31725555658340454, -0.44248801469802856, -0.7402629852294922, -0.2782943844795227, -0.5454569458961487, -0.28664320707321167, -0.425790399312973, -0.22541843354701996, -0.1621064692735672, -0.5510228276252747, -8.549203872680664, -0.7346971035003662, -0.4731004238128662, -0.23237578570842743, -0.3896121084690094, -0.14819175004959106, -0.24768199026584625, -0.5705034732818604, -0.5565887689590454, -0.4480539560317993, -0.35621678829193115, -0.18089133501052856, -0.25324785709381104, -0.7346971035003662, -10.06312370300293, -0.4536198079586029, -0.5538058280944824, -0.8627124428749084, -0.3242129385471344, -0.5343252420425415, -0.35343387722969055, -0.2393331378698349, -0.5037128329277039, -0.35343387722969055, -0.7346971035003662, -8.638257026672363, -0.6011158227920532, -1.2745882272720337, -0.7124335765838623, -8.727311134338379, -0.39796096086502075, -0.5009298324584961, -0.5538058280944824, -0.7068677544593811, -8.860893249511719, -0.8404489755630493, -4.007438659667969, -0.6456429362297058, -3.695749044418335, -0.7040846943855286, -1.1020456552505493, -0.27133703231811523, -0.4285733103752136, -0.3896121084690094, -0.36178267002105713, -0.3896121084690094, -7.3024444580078125, -0.6818212270736694, -0.5621546506881714, -0.31447261571884155, -0.37848034501075745, -0.2142866551876068, -0.14471305906772614, -0.3868291974067688, -0.5593716502189636, -8.103931427001953, -0.4285733103752136, -0.5037128329277039, -0.5482398867607117, -0.3896121084690094, -0.6456429362297058, -0.6094646453857422, -0.42022448778152466, -0.41744154691696167, -9.706908226013184, -0.4285733103752136, -0.4981469213962555, -0.3492594063282013, -0.6846041083335876, -0.43970513343811035, -0.5092786550521851, -0.34369349479675293, -0.3492594063282013, -0.42300742864608765, -0.09253287315368652, -0.2796858251094818, -0.4758833646774292, -0.48423218727111816, -0.058789677917957306, -0.46196863055229187, -0.22541843354701996, -0.46196863055229187, -0.3256044089794159, -0.258813738822937, -0.5872011184692383, -0.4118756651878357, -0.3701314926147461, -0.4508368670940399, -8.905420303344727, -0.6706894636154175, -1.3079835176467896, -0.7402629852294922, -8.860893249511719, -0.8237513303756714, -0.6567746996879578, -0.41744154691696167, -0.4591856896877289, -0.5009298324584961, -0.2184610813856125, -0.1426258683204651, -0.42022448778152466, -0.6233794093132019, -8.237513542175293, -0.436922162771225, -0.4981469213962555, -0.5426740646362305, -0.4480539560317993, -0.33256176114082336, -0.5732864141464233, -0.6233794093132019, -0.3478679358959198, -0.31725555658340454, -0.47031742334365845, -0.2991664409637451, -0.3896121084690094, -0.5009298324584961, -0.3701314926147461, -0.2769029140472412, -0.6623406410217285, -0.26994553208351135, -0.36178267002105713, -0.2852517366409302, -0.31029820442199707, -0.5732864141464233, -0.6038987636566162, -9.929542541503906, -0.8126195073127747, -7.881296157836914, -0.7458288669586182, -3.918384552001953, -0.6011158227920532, -3.673485517501831, -0.7013018131256104, -0.47031742334365845, -0.4731004238128662, -0.25185641646385193, -0.5844181776046753, -0.29220908880233765, -0.48701515793800354, -0.3896121084690094, -7.2579169273376465, -0.42300742864608765, -0.3269958794116974, -0.4731004238128662, -0.6372941136360168, -0.35621678829193115, -0.44248801469802856, -0.14193013310432434, -0.321429967880249, -0.5092786550521851, -0.3951779901981354, -0.4285733103752136, -0.46196863055229187, -0.3840462565422058, -0.5259763598442078, -0.37848034501075745, -0.5927670001983643, -8.816365242004395, -0.4508368670940399, -0.5649375319480896, -0.4564027786254883, -0.6985188126564026, -0.6539917588233948, -8.103931427001953, -0.7680925130844116, -0.27272847294807434, -0.29220908880233765, -0.42022448778152466, -0.2838602662086487, -0.6762553453445435, -0.17949984967708588, -0.33534473180770874, -0.7402629852294922, -0.33117032051086426, -0.4146586060523987, -0.3701314926147461, -0.5454569458961487, -0.43970513343811035, -0.5538058280944824, -8.816365242004395, -0.2852517366409302, -0.4731004238128662, -0.43970513343811035, -0.321429967880249, -0.2977749705314636, -0.3520423471927643, -0.4731004238128662, -0.2643796503543854, -0.36178267002105713, -0.14401733875274658, -0.19898048043251038, -0.436922162771225, -0.4786662757396698, -0.6094646453857422, -0.33395323157310486, -0.4480539560317993, -0.8070536255836487, -9.261635780334473, -0.8961079120635986, -4.341392517089844, -0.6818212270736694, -3.8515942096710205, -0.7792242169380188, -0.5454569458961487, -0.3645656108856201, -0.5565887689590454, -0.42022448778152466, -0.3645656108856201, -0.5371081829071045, -0.425790399312973, -7.436025142669678, -0.44527098536491394, -0.3228214681148529, -0.4508368670940399, -0.6317282319068909, -0.42300742864608765, -0.7013018131256104, -0.7235653400421143, -5.4545698165893555, -0.6790381669998169, -4.452710151672363, -0.8460148572921753, -0.5593716502189636, -0.6038987636566162, -0.2602052390575409, -0.5872011184692383, -0.3896121084690094, -7.168863296508789, -0.6651235222816467, -0.6011158227920532, -0.4285733103752136, -0.33812767267227173, -0.4313562214374542, -0.5732864141464233, -0.29499202966690063, -0.20454637706279755, -0.5983328819274902, -8.103931427001953, -0.46753454208374023, -0.35621678829193115, -0.44248801469802856, -0.6178134679794312, -0.3423020541667938, -0.4981469213962555, -9.617853164672852, -0.5482398867607117, -0.3645656108856201, -0.4480539560317993, -0.6345111131668091, -0.46196863055229187, -0.23515871167182922, -0.6400770545005798, -8.103931427001953, -0.7458288669586182, -7.168863296508789, -0.7903559803962708, -0.31168970465660095, -0.3019493818283081, -0.42300742864608765, -0.2977749705314636, -0.6762553453445435, -0.18228280544281006, -0.3478679358959198, -0.7458288669586182, -0.3673485517501831, -0.4146586060523987, -0.3673485517501831, -0.5482398867607117, -0.4285733103752136, -0.5677205324172974, -8.949946403503418, -0.27411994338035583, -0.48701515793800354, -0.4480539560317993, -0.3269958794116974, -0.29360055923461914, -0.35482531785964966, -0.47031742334365845, -0.26716262102127075, -0.3673485517501831, -0.1280154138803482, -0.1975889950990677, -0.4480539560317993, -0.49258100986480713, -0.3896121084690094, -0.7959219217300415, -9.039000511169434, -0.9016737341880798, -4.385919094085693, -0.7040846943855286, -3.940648078918457, -0.46753454208374023, -0.22541843354701996, -0.7124335765838623, -5.031561851501465, -0.7346971035003662, -0.5510228276252747, -0.5927670001983643, -0.042961686849594116, -0.33395323157310486, -6.812646389007568, -0.6734724044799805, -0.5983328819274902, -0.40630975365638733, -0.3478679358959198, -0.4118756651878357, -0.5621546506881714, -0.3047323226928711, -0.2156781107187271, -0.3840462565422058, -0.5927670001983643, -8.192986488342285, -0.642859935760498, -0.2796858251094818, -0.6011158227920532, -0.5064957141876221, -8.682785034179688, -0.7847900986671448, -1.3024176359176636, -0.7736583948135376, -8.682785034179688, -0.4090927541255951, -0.3868291974067688, -0.6205964088439941, -0.6094646453857422, -8.771838188171387, -0.9128055572509766, -4.630817890167236, -0.7346971035003662, -4.207810878753662, -0.8126195073127747, -0.5816351771354675, -0.49258100986480713, -0.43970513343811035, -0.46475157141685486, 4.8579218855593354e-05, -0.4731004238128662, -0.321429967880249, -0.020872076973319054, -0.2574222981929779, -0.40074390172958374, -0.21985256671905518, -0.33395323157310486, -7.035282135009766, -0.3840462565422058, -0.4564027786254883, -0.5788522362709045, -0.16141073405742645, -0.40074390172958374, -0.0810532346367836, -0.48701515793800354, -0.5760693550109863, -7.792242527008057, -0.6567746996879578, -0.3868291974067688, -0.659557580947876, -0.4981469213962555, -7.92582368850708, -0.3701314926147461, -0.22680990397930145, -0.2643796503543854, -0.35482531785964966, -8.103931427001953, -0.4090927541255951, -0.48701515793800354, -0.5259763598442078, -0.3840462565422058, -0.6345111131668091, -0.6094646453857422, -0.4090927541255951, -0.42300742864608765, -9.617853164672852, -0.42022448778152466, -0.48979806900024414, -0.40630975365638733, -0.6734724044799805, -0.4285733103752136, -0.5064957141876221, -0.37569737434387207, -0.35899969935417175, -0.42022448778152466, -0.0967072993516922, -0.2977749705314636, -0.47031742334365845, -0.5037128329277039, -0.06087689474225044, -0.44527098536491394, -0.22263549268245697, -0.4480539560317993, -0.3089067339897156, -0.2824687659740448, -0.5677205324172974, -0.4341391921043396, -0.3673485517501831, -0.46475157141685486, -10.19670581817627, -0.6094646453857422, -0.8404489755630493, -8.282039642333984, -0.990727961063385, -0.43970513343811035, -8.949946403503418, -0.7402629852294922, -0.6345111131668091, -0.43970513343811035, -0.3269958794116974, -0.29638350009918213, -0.4118756651878357, -0.6178134679794312, -7.970350742340088, -0.6985188126564026, -0.6706894636154175, -0.5844181776046753, -0.3673485517501831, -0.5398910641670227, -0.3019493818283081, -0.42022448778152466, -0.2128951996564865, -0.258813738822937, -0.5872011184692383, -0.24907346069812775, -0.4146586060523987, -0.4591856896877289, -0.5955499410629272, -7.792242527008057, -0.44248801469802856, -0.5148445963859558, -0.5565887689590454, -0.5148445963859558, -0.5315422415733337, -0.20454637706279755, -0.42300742864608765, -0.08905419707298279, -0.4508368670940399, -0.6512088179588318, -9.172582626342773, -0.7959219217300415, -9.083528518676758, -0.7847900986671448, -9.039000511169434, -0.6261623501777649, -0.7736583948135376, -6.901699542999268, -0.7736583948135376, -3.6512222290039062, -0.6261623501777649, -3.6066949367523193, -0.48701515793800354, -0.6567746996879578, -0.4564027786254883, -0.329778790473938, -0.24072463810443878, -0.6929529905319214, -0.33534473180770874, -0.39796096086502075, -5.743995189666748, -0.6762553453445435, -0.22263549268245697, -0.6762553453445435, -5.142879486083984, -0.7291312217712402, -0.5120616555213928, -0.151670441031456, -0.44248801469802856, -0.43970513343811035, -0.5593716502189636, -0.011088291183114052, -0.31168970465660095, -0.8682783842086792, -0.3423020541667938, -0.34369349479675293, -0.16906383633613586, 0.029568776488304138, -0.26716262102127075, -0.9462008476257324, -0.5788522362709045, -0.2602052390575409, -0.6929529905319214, -0.28664320707321167, -0.28803467750549316, -7.213389873504639, -0.3840462565422058, -0.3701314926147461, -0.13566851615905762, -0.46196863055229187, -0.5955499410629272, -0.1753254532814026, -0.16975954174995422, 0.036004334688186646, -0.8571466207504272, -0.7013018131256104, -8.905420303344727, -0.8348830938339233, -0.6818212270736694, -0.42022448778152466, -0.4508368670940399, -0.5037128329277039, -0.3450850248336792, -0.27272847294807434, -0.5816351771354675, -8.638257026672363, -0.44527098536491394, -0.49258100986480713, -0.5565887689590454, -0.42022448778152466, -0.14053866267204285, -0.4758833646774292, -0.606681764125824, -0.16906383633613586, -0.18784868717193604, 0.038265474140644073, -0.87384432554245, -0.7291312217712402, -9.039000511169434, -0.8348830938339233, -4.274601936340332, -0.6790381669998169, -0.5148445963859558, -1.1465728282928467, -0.3478679358959198, -0.6651235222816467, -0.2838602662086487, -0.3868291974067688, -0.15723630785942078, -0.16558516025543213, -0.5426740646362305, -0.35343387722969055, -0.5454569458961487, -0.3896121084690094, -0.6623406410217285, -0.15514910221099854, -0.29220908880233765, -0.3186470568180084, -0.6178134679794312, -0.5426740646362305, -0.5092786550521851, -0.2769029140472412, -1.3914717435836792, -0.5760693550109863, -0.31308117508888245, -0.31308117508888245, -0.659557580947876, -0.5204104781150818, -0.29220908880233765, -2.415595054626465, -0.3729144334793091, -0.5120616555213928, -0.3047323226928711, -0.6345111131668091, -0.48979806900024414, -0.4591856896877289, -0.1502789556980133, -0.010479522868990898, -0.41744154691696167, -0.4285733103752136, -0.5009298324584961, -0.5593716502189636, -1.2912858724594116, -0.3923950493335724, -0.7124335765838623, -0.329778790473938, -0.42022448778152466, -0.27272847294807434, -0.20454637706279755, -0.5872011184692383, -0.34369349479675293, -0.5788522362709045, -0.3840462565422058, -0.20872077345848083, -0.5037128329277039, -0.11618789285421371, -0.6178134679794312, -0.3228214681148529, -0.17671693861484528, -0.46475157141685486, -0.5426740646362305, -0.2810773253440857, -1.3358129262924194, 0.025394359603524208, -0.6178134679794312, -0.3269958794116974, -0.1725425124168396, -0.4341391921043396, -0.29220908880233765, -1.1465728282928467, -0.2156781107187271, -1.9480606317520142, -0.3506509065628052, -0.436922162771225, -0.44527098536491394, -0.2574222981929779, -0.46753454208374023, -0.3047323226928711, -0.5009298324584961, -0.35899969935417175, -0.40352681279182434, -0.4090927541255951, -4.541764259338379, -0.5760693550109863, -0.5259763598442078, -0.5955499410629272, -0.3729144334793091, -0.22820138931274414, -0.5538058280944824, -0.3840462565422058, -0.4313562214374542, -0.07166080176830292, -0.37569737434387207, -0.44248801469802856, -4.897980690002441, -0.6150305271148682, -0.5510228276252747, -0.6679064631462097, -0.3645656108856201, -0.26577112078666687, -0.6456429362297058, -0.3701314926147461, -0.4480539560317993, -0.07861815392971039, -0.39796096086502075, -0.4564027786254883, -5.053825855255127, -0.6484258770942688, -0.5510228276252747, -0.5927670001983643, -0.38126325607299805, -0.27411994338035583, -0.40630975365638733, -0.3645656108856201, -0.4508368670940399, -0.08522765338420868, -0.24907346069812775, -0.4536198079586029, -5.1651434898376465, -0.6790381669998169, -0.5593716502189636, -0.6289452314376831, -0.3868291974067688, -0.40074390172958374, -0.28942611813545227, -0.3645656108856201, -0.12662392854690552, -0.26994553208351135, -0.21985256671905518, -0.4480539560317993, -5.076088905334473, -0.6873869895935059, -0.5621546506881714, -0.6345111131668091, -0.40074390172958374, -0.42022448778152466, -0.3186470568180084, -0.3478679358959198, -0.6038987636566162, -0.3089067339897156, -0.40630975365638733, -0.23237578570842743, -0.4508368670940399, -4.207810878753662, -0.5927670001983643, -0.22541843354701996, -0.6679064631462097, -4.586291313171387, -0.7625265121459961, -0.7179993987083435, -0.40074390172958374, -0.436922162771225, -0.5064957141876221, -0.3242129385471344, -0.31029820442199707, -6.901699542999268, -0.3506509065628052, -0.4591856896877289, -0.6539917588233948, -0.7096506357192993, -8.059405326843262, -0.3896121084690094, -0.4146586060523987, -0.3256044089794159, -0.6011158227920532, -0.2615966796875, -0.2782943844795227, -0.3896121084690094, -0.34369349479675293, -0.2991664409637451, -0.6762553453445435, -8.860893249511719, -0.5204104781150818, -0.35621678829193115, -0.6233794093132019, -0.6122475862503052, -7.881296157836914, -0.46196863055229187, -0.48144927620887756, -0.3701314926147461, -0.5148445963859558, -0.3269958794116974, -0.2838602662086487, -0.35899969935417175, -0.46196863055229187, -0.4313562214374542, -0.33812767267227173, -0.3047323226928711, -0.8293172121047974, -9.261635780334473, -0.3729144334793091, -0.4731004238128662, -0.6623406410217285, -0.5204104781150818, -0.44248801469802856, -0.6345111131668091, -8.282039642333984, -0.6512088179588318, -0.5259763598442078, -0.517627477645874, -0.3729144334793091, -0.6456429362297058, -0.4981469213962555, -8.860893249511719, -0.7513947486877441, -0.659557580947876, -0.3492594063282013, -0.3075152635574341, -0.33534473180770874, -0.27133703231811523, -0.41744154691696167, -0.5816351771354675, -8.727311134338379, -0.6150305271148682, -0.6456429362297058, -0.4758833646774292, -0.5816351771354675, -0.3075152635574341, -0.7680925130844116, -9.172582626342773, -0.8014878034591675, -7.836769104003906, -0.6846041083335876, -0.5315422415733337, -0.4564027786254883, -0.16975954174995422, -0.35621678829193115, -0.3186470568180084, -0.3701314926147461, -0.3701314926147461, -0.35621678829193115, -0.5343252420425415, -0.7402629852294922, -0.2629881799221039, -0.4146586060523987, -0.31586411595344543, -0.29638350009918213, -0.5788522362709045, -0.5927670001983643, -8.282039642333984, -0.8014878034591675, -0.6734724044799805, -0.4564027786254883, -0.40630975365638733, -0.2852517366409302, -0.41744154691696167, -0.6456429362297058, -8.50467586517334, -0.1488874852657318, -0.43970513343811035, -0.41744154691696167, -0.37848034501075745, -0.4564027786254883, -0.42300742864608765, -0.5120616555213928, -10.241232872009277, -0.21011224389076233, -0.46753454208374023, -0.4731004238128662, -0.3896121084690094, -0.4536198079586029, -0.6400770545005798, -0.5621546506881714, -9.795961380004883, -0.5009298324584961, -0.4480539560317993, -0.29638350009918213, -0.43970513343811035, -0.4953639805316925, -0.5287593007087708, -0.7179993987083435, -10.241232872009277, -0.9016737341880798, -0.7792242169380188, -0.425790399312973, -0.425790399312973, -0.44248801469802856, -0.46475157141685486, -0.48423218727111816, -0.258813738822937, -0.6623406410217285, -8.682785034179688, -0.19898048043251038, -0.3089067339897156, -0.4536198079586029, -0.4090927541255951, -0.4313562214374542, -0.5037128329277039, -0.24211609363555908, -0.5037128329277039, -10.018597602844238, -0.5649375319480896, -0.43970513343811035, -0.26716262102127075, -0.48701515793800354, -0.517627477645874, -0.5204104781150818, -0.7402629852294922, -9.97407054901123, -0.8237513303756714, -8.816365242004395, -0.8682783842086792, -0.6929529905319214, -0.4480539560317993, -0.4981469213962555, -0.27272847294807434, -0.3729144334793091, -0.7068677544593811, -8.949946403503418, -0.5064957141876221, -0.33256176114082336, -0.3019493818283081, -0.425790399312973, -0.3242129385471344, -0.4591856896877289, -0.5148445963859558, -0.37569737434387207, -0.11827510595321655, -0.1920231282711029, -0.41744154691696167, -0.33395323157310486, -0.3840462565422058, -0.2824687659740448, -0.25324785709381104, -0.2810773253440857, -0.7680925130844116, -10.241232872009277, -0.9406348466873169, -7.2579169273376465, -0.8460148572921753, -3.6066949367523193, -0.659557580947876, -3.384059429168701, -0.4953639805316925, -0.24768199026584625, -0.7096506357192993, -4.808926582336426, -0.7179993987083435, -0.4591856896877289, -0.5482398867607117, -0.5371081829071045, -0.3729144334793091, -0.2629881799221039, -0.29220908880233765, -7.124335765838623, -0.37848034501075745, -0.6512088179588318, -0.4285733103752136, -0.40352681279182434, -0.4758833646774292, -0.6150305271148682, -0.42022448778152466, -0.6957358717918396, -8.727311134338379, -0.5343252420425415, -0.3729144334793091, -0.606681764125824, -0.5148445963859558, -0.659557580947876, -5.142879486083984, -0.6567746996879578, -4.1187567710876465, -0.5454569458961487, -0.2810773253440857, -0.7179993987083435, -4.83119010925293, -0.7625265121459961, -0.5287593007087708, -0.606681764125824, -0.07026933133602142, -0.33812767267227173, -6.812646389007568, -0.37569737434387207, -0.3673485517501831, -0.5899840593338013, -0.5788522362709045, -8.148458480834961, -0.38126325607299805, -0.6567746996879578, -0.4118756651878357, -0.4508368670940399, -0.4758833646774292, -0.5565887689590454, -0.3896121084690094, -0.7458288669586182, -5.6772050857543945, -0.7096506357192993, -0.5398910641670227, -1.1688363552093506, -0.329778790473938, -0.6512088179588318, -0.28803467750549316, -0.40352681279182434, -0.1725425124168396, -0.16558516025543213, -0.5454569458961487, -0.3506509065628052, -0.5371081829071045, -0.3868291974067688, -0.19063162803649902, -0.33951908349990845, -0.31725555658340454, -0.6094646453857422, -0.49258100986480713, -0.27272847294807434, -1.3914717435836792, -0.007609611842781305, -0.5482398867607117, -0.5538058280944824, -0.2574222981929779, -0.7179993987083435, -0.22541843354701996, -2.070509910583496, -0.3896121084690094, -0.2142866551876068, -0.6345111131668091, -4.185546875, -0.6734724044799805, -0.48144927620887756, -0.31029820442199707, -0.4090927541255951, -0.5092786550521851, -0.303340882062912, -0.3186470568180084, -6.500956058502197, -0.3492594063282013, -0.4313562214374542, -0.6651235222816467, -0.7096506357192993, -7.836769104003906, -0.5844181776046753, -0.5204104781150818, -0.20872077345848083, -0.35621678829193115, -0.3923950493335724, -0.2365502119064331, -0.2852517366409302, -0.606681764125824, -0.46196863055229187, -0.7402629852294922, -0.4564027786254883, -0.4758833646774292, -0.33951908349990845, -0.44248801469802856, -0.5148445963859558, -0.3228214681148529, -0.517627477645874, -0.6873869895935059, -5.254197597503662, -0.5788522362709045, -3.8515942096710205, -0.7291312217712402, -0.4146586060523987, -0.46753454208374023, -0.3673485517501831, -0.16001926362514496, -6.055685520172119, -0.3047323226928711, -0.6706894636154175, -0.42300742864608765, -0.19063162803649902, -0.2824687659740448, -0.6094646453857422, -0.5371081829071045, -0.2824687659740448, -4.71987247467041, -0.48423218727111816, -3.940648078918457, -0.7402629852294922, -0.5204104781150818, -0.5259763598442078, -0.31586411595344543, -0.37569737434387207, 0.019393637776374817, -0.3840462565422058, -1.0408209562301636, -0.35621678829193115, -0.37569737434387207, -0.3701314926147461, -0.24072463810443878, -0.31029820442199707, -6.7235918045043945, -0.6400770545005798, -0.425790399312973, -0.7068677544593811, -8.059405326843262, -0.22541843354701996, -0.37848034501075745, -0.7792242169380188, -0.2170695960521698, -0.31308117508888245, -0.6790381669998169, -5.231934070587158, -0.6539917588233948, -4.096493244171143, -0.7903559803962708, -0.5482398867607117, -0.6790381669998169, -0.46753454208374023, -0.4118756651878357, 0.012175378389656544, -0.5009298324584961, -0.48701515793800354, 0.0007772675016894937, -0.41744154691696167, -1.0519527196884155, -0.3701314926147461, -0.3868291974067688, -0.3951779901981354, -0.24907346069812775, -0.33395323157310486, -7.035282135009766, -0.7680925130844116, -0.44248801469802856, -0.11131774634122849, -0.49258100986480713, -0.6706894636154175, -8.37109375, -0.26994553208351135, -0.36178267002105713, -0.8070536255836487, -0.20454637706279755, -0.31725555658340454, -0.6679064631462097, -5.053825855255127, -0.9573325514793396, -4.1187567710876465, -0.6734724044799805, -0.5788522362709045, -0.6539917588233948, -0.0967072993516922, -0.33673620223999023, -0.37569737434387207, -0.517627477645874, -0.27272847294807434, 0.05252806097269058, -0.46753454208374023, -1.0185573101043701, -0.36178267002105713, -0.3673485517501831, -0.37569737434387207, -0.22820138931274414, -0.31586411595344543, -6.901699542999268, -0.2852517366409302, -0.5927670001983643, -7.436025142669678, -0.47031742334365845, -0.4536198079586029, -0.35899969935417175, -0.49258100986480713, -0.48423218727111816, -0.3645656108856201, -0.31168970465660095, -0.1593235284090042, -0.2615966796875, -0.40074390172958374, -0.4313562214374542, -0.5426740646362305, -0.4313562214374542, -0.13358131051063538, -0.5259763598442078, -0.39796096086502075, -0.6122475862503052, -9.083528518676758, -0.6873869895935059, -0.31168970465660095, -0.46753454208374023, -0.37848034501075745, -0.31447261571884155, -0.18506574630737305, -0.47031742334365845, -0.5482398867607117, -9.84048843383789, -0.49258100986480713, -0.33673620223999023, -0.3269958794116974, -0.06818211823701859, -0.3186470568180084, -0.31029820442199707, -0.18089133501052856, -0.22541843354701996, -0.3283873498439789, -0.3701314926147461, -0.3256044089794159, -0.7124335765838623, -8.549203872680664, -0.5482398867607117, -1.2189292907714844, -0.44527098536491394, -0.23376727104187012, -0.2852517366409302, -0.41744154691696167, -0.5788522362709045, -8.816365242004395, -0.3019493818283081, -0.43970513343811035, -0.5120616555213928, -0.523193359375, -8.949946403503418, -0.8627124428749084, -3.96291184425354, -0.6345111131668091, -3.740276336669922, -0.7291312217712402, -0.659557580947876, -0.48144927620887756, -0.16975954174995422, -0.2170695960521698, -0.22541843354701996, -0.36178267002105713, -0.9462008476257324, -0.3061237931251526, -0.34369349479675293, -0.35343387722969055, -0.21985256671905518, -0.22124400734901428, -6.367375373840332, -0.6400770545005798, -0.5844181776046753, -0.33395323157310486, -0.5426740646362305, -7.703188419342041, -0.7513947486877441, -0.2602052390575409, -0.2560308277606964, -0.5398910641670227, -7.035282135009766, -0.5872011184692383, -0.3701314926147461, -0.3075152635574341, -0.329778790473938, -0.44248801469802856, -7.658660411834717, -0.3923950493335724, -0.2852517366409302, -0.6317282319068909, -0.4480539560317993, -0.37848034501075745, -8.148458480834961, -0.26855409145355225, -0.25046491622924805, -0.425790399312973, -0.2128951996564865, -0.3061237931251526, -0.4731004238128662, -0.47031742334365845, -0.4341391921043396, -0.606681764125824, -9.43974494934082, -0.6456429362297058, -0.31725555658340454, -0.5927670001983643, -0.22541843354701996, -0.33117032051086426, -0.4480539560317993, -0.4731004238128662, -0.6345111131668091, -0.6317282319068909, -9.528799057006836, -0.5927670001983643, -0.7903559803962708, -8.237513542175293, -0.5899840593338013, -0.25046491622924805, -0.6011158227920532, -0.39796096086502075, -0.4508368670940399, -9.261635780334473, -0.8627124428749084, -0.40074390172958374, -8.949946403503418, -0.3089067339897156, -0.2602052390575409, -0.4981469213962555, -0.20732930302619934, -0.3283873498439789, -0.44248801469802856, -0.42300742864608765, -0.4146586060523987, -0.6178134679794312, -9.84048843383789, -0.6706894636154175, -0.321429967880249, -0.6317282319068909, -0.2379416823387146, -0.3464764952659607, -0.4508368670940399, -0.42300742864608765, -0.606681764125824, -0.6484258770942688, -9.84048843383789, -0.6122475862503052, -0.7513947486877441, -6.9907546043396, -0.6818212270736694, -6.7235918045043945, -0.5092786550521851, -0.6456429362297058, -0.5009298324584961, -0.5482398867607117, -0.29220908880233765, -0.24489903450012207, -0.0967072993516922, -0.5398910641670227, -0.25463932752609253, -0.49258100986480713, -4.385919094085693, -0.6205964088439941, -0.4953639805316925, -1.157704472541809, -0.35621678829193115, -0.6567746996879578, -0.29081758856773376, -0.40074390172958374, -0.20315487682819366, -0.16001926362514496, -0.5454569458961487, -0.3423020541667938, -0.5538058280944824, -0.3701314926147461, -0.17741265892982483, -0.48701515793800354, -0.11757935583591461, -0.37569737434387207, -0.4508368670940399, -0.49258100986480713, -0.2629881799221039, -1.3302470445632935, -0.0483536496758461, -0.25046491622924805, -0.46196863055229187, -0.2574222981929779, -1.157704472541809, -0.2142866551876068, -1.8590062856674194, -0.33951908349990845, -0.43970513343811035, -0.48701515793800354, -0.26994553208351135, -0.4508368670940399, -0.29081758856773376, -0.4758833646774292, -0.3673485517501831, -0.40352681279182434, -0.4313562214374542, -4.586291313171387, -0.5816351771354675, -0.5343252420425415, -0.6178134679794312, -0.3645656108856201, -0.19063162803649902, -0.25185641646385193, -0.3047323226928711, -0.3492594063282013, -0.5148445963859558, -0.4285733103752136, -0.35621678829193115, -0.41744154691696167, -0.35621678829193115, -0.048005782067775726, -0.26577112078666687, -0.18784868717193604, -0.31308117508888245, -0.4981469213962555, -0.35343387722969055, -0.425790399312973, -4.541764259338379, -0.6122475862503052, -0.5454569458961487, -0.6317282319068909, -0.37569737434387207, -0.22959284484386444, -0.24072463810443878, -0.29499202966690063, -0.3492594063282013, -0.5649375319480896, -0.47031742334365845, -0.36178267002105713, -0.4508368670940399, -0.3729144334793091, -0.10157743841409683, -0.24489903450012207, -0.1961975246667862, -0.2184610813856125, -0.5955499410629272, -0.436922162771225, -4.83119010925293, -0.6567746996879578, -0.5538058280944824, -0.6512088179588318, -0.37569737434387207, -0.22820138931274414, -0.24768199026584625, -0.29638350009918213, -0.4731004238128662, -0.21011224389076233, -0.2142866551876068, -0.33951908349990845, -0.4285733103752136, -0.3729144334793091, -0.10992628335952759, -0.24072463810443878, -0.1975889950990677, -0.40352681279182434, -0.23237578570842743, -0.42300742864608765, -4.0742292404174805, -0.5844181776046753, -0.23515871167182922, -0.6846041083335876, -4.608554840087891, -0.7569606900215149, -0.7179993987083435, -0.3896121084690094, -0.44527098536491394, -0.5148445963859558, -0.3242129385471344, -0.3200385272502899, -7.035282135009766, -0.35621678829193115, -0.46196863055229187, -0.6539917588233948, -0.7235653400421143, -8.148458480834961, -0.3868291974067688, -0.38126325607299805, -0.3047323226928711, -0.6261623501777649, -0.35899969935417175, -0.6539917588233948, -8.727311134338379, -0.5037128329277039, -0.35899969935417175, -0.6289452314376831, -0.6178134679794312, -8.014877319335938, -0.4480539560317993, -0.48979806900024414, -0.3673485517501831, -0.5204104781150818, -0.3520423471927643, -0.2824687659740448, -0.3645656108856201, -0.5204104781150818, -0.7903559803962708, -9.217109680175781, -0.3701314926147461, -0.4786662757396698, -0.6539917588233948, -0.5148445963859558, -0.4536198079586029, -0.6372941136360168, -8.460148811340332, -0.6456429362297058, -0.5398910641670227, -0.5120616555213928, -0.41744154691696167, -0.6512088179588318, -0.5204104781150818, -8.905420303344727, -0.7346971035003662, -0.6539917588233948, -0.35899969935417175, -0.2977749705314636, -0.33117032051086426, -0.24072463810443878, -0.42300742864608765, -0.5899840593338013, -8.771838188171387, -0.6150305271148682, -0.6456429362297058, -0.4786662757396698, -0.5899840593338013, -0.31029820442199707, -0.7736583948135376, -9.217109680175781, -0.8460148572921753, -4.096493244171143, -0.6706894636154175, -3.673485517501831, -0.5148445963859558, -0.25463932752609253, -0.7291312217712402, -4.764399528503418, -0.7959219217300415, -0.7569606900215149, -0.329778790473938, -0.03670006990432739, -0.3673485517501831, -6.9907546043396, -0.35899969935417175, -0.5343252420425415, -0.6038987636566162, -8.326567649841309, -0.5371081829071045, -0.31586411595344543, -0.5538058280944824, -5.410042762756348, -0.7013018131256104, -4.319128513336182, -0.6846041083335876, -1.068650484085083, -0.5677205324172974, -0.27133703231811523, 0.002587268128991127, -0.3520423471927643, -7.035282135009766, -0.6623406410217285, -0.6818212270736694, -0.5760693550109863, -0.3673485517501831, -0.6150305271148682, -0.5371081829071045, -0.5927670001983643, -0.27272847294807434, -0.5621546506881714, -8.50467586517334, -0.3478679358959198, -0.27411994338035583, -0.48423218727111816, -0.5148445963859558, -0.4981469213962555, -0.3047323226928711, -0.4285733103752136, -9.039000511169434, -0.48423218727111816, -0.08314044028520584, -0.3061237931251526, -0.22263549268245697, -0.42022448778152466, -0.22541843354701996, -0.3701314926147461, -0.38126325607299805, -0.2365502119064331, -0.18784868717193604, -0.5510228276252747, -0.20732930302619934, -0.20872077345848083, -0.40074390172958374, -0.46196863055229187, -0.3005579113960266, -0.4146586060523987, -0.38126325607299805, -0.19898048043251038, -0.5482398867607117, -9.395217895507812, -0.5816351771354675, -0.14332160353660583, -0.3061237931251526, -0.24629050493240356, -0.2170695960521698, -0.5705034732818604, -0.4341391921043396, -0.5120616555213928, -0.2824687659740448, -0.2796858251094818, -0.5593716502189636, -0.20037195086479187, -0.3673485517501831, -0.4758833646774292, -0.4758833646774292, -0.31168970465660095, -0.4285733103752136, -0.46196863055229187, -0.5927670001983643, -9.573326110839844, -0.6150305271148682, -0.15654058754444122, -0.2977749705314636, -0.24211609363555908, -0.3673485517501831, -0.5259763598442078, -0.40074390172958374, -0.4591856896877289, -0.5649375319480896, -0.28664320707321167, -0.28664320707321167, -0.5538058280944824, -0.20315487682819366, -0.3868291974067688, -0.4953639805316925, -0.4758833646774292, -0.3256044089794159, -0.4285733103752136, -0.258813738822937, -0.3951779901981354, -0.3868291974067688, -0.5844181776046753, -5.6326775550842285, -0.6790381669998169, -4.296865463256836, -0.4981469213962555, -0.29360055923461914, -0.7096506357192993, -4.964771270751953, -0.7235653400421143, -0.523193359375, -0.606681764125824, -0.07166080176830292, -0.34369349479675293, -6.812646389007568, -0.3701314926147461, -0.3701314926147461, -0.5899840593338013, -0.5593716502189636, -8.237513542175293, -0.3951779901981354, -0.6512088179588318, -0.40352681279182434, -0.4313562214374542, -0.4786662757396698, -0.5899840593338013, -0.40630975365638733, -0.7458288669586182, -5.654942035675049, -0.6873869895935059, -4.3636555671691895, -0.5621546506881714, -0.3061237931251526, -0.7179993987083435, -4.8757171630859375, -0.7625265121459961, -0.4591856896877289, -0.5454569458961487, -0.5287593007087708, -0.3868291974067688, -0.27551141381263733, -0.3019493818283081, -6.946227073669434, -0.36178267002105713, -0.6512088179588318, -0.40352681279182434, -0.4341391921043396, -0.46753454208374023, -0.5398910641670227, -0.39796096086502075, -0.7096506357192993, -8.50467586517334, -0.5593716502189636, -0.3923950493335724, -0.6094646453857422, -0.517627477645874, -0.6623406410217285, -5.1651434898376465, -0.6846041083335876, -0.5705034732818604, -1.1799681186676025, -0.35899969935417175, -0.6651235222816467, -0.29220908880233765, -0.40630975365638733, -0.18367427587509155, -0.13636423647403717, -0.5788522362709045, -0.3478679358959198, -0.5705034732818604, -0.37848034501075745, -0.3200385272502899, -0.5398910641670227, -0.2156781107187271, -0.6011158227920532, -0.5983328819274902, -0.49258100986480713, -0.2852517366409302, -1.352510690689087, -0.0021850455086678267, -0.5955499410629272, -0.5204104781150818, -0.16001926362514496, -2.0037193298339844, -0.523193359375, -0.24072463810443878, -0.37569737434387207, -0.5064957141876221, -3.8515942096710205, -0.8070536255836487, -0.6734724044799805, -0.5510228276252747, -0.5760693550109863, -0.44527098536491394, -0.5732864141464233, -4.408182621002197, -0.8682783842086792, -0.5510228276252747, -0.31586411595344543, -0.26716262102127075, -0.2365502119064331, -0.5649375319480896, -4.764399528503418, -0.9072396159172058, -0.6150305271148682, -0.5816351771354675, -0.6094646453857422, -0.4981469213962555, -0.48701515793800354, -3.8070669174194336, -0.6762553453445435, -0.5426740646362305, -0.5927670001983643, -0.31725555658340454, -0.4731004238128662, -0.2184610813856125, -0.26994553208351135, -6.634537696838379, -0.33395323157310486, -0.4090927541255951, -7.836769104003906, -0.3840462565422058, -0.5148445963859558, -0.40352681279182434, -0.27272847294807434, -0.5677205324172974, -4.274601936340332, -0.5760693550109863, -4.0742292404174805, -0.7569606900215149, -0.3464764952659607, -0.517627477645874, -0.5844181776046753, -0.26994553208351135, -0.2838602662086487, -0.4341391921043396, -0.18784868717193604, -0.29220908880233765, -7.124335765838623, -0.5844181776046753, -0.5788522362709045, -0.2796858251094818, -0.1488874852657318, -0.1412343829870224, -0.4146586060523987, -0.6011158227920532, -8.192986488342285, -0.5148445963859558, -0.3645656108856201, -0.5426740646362305, -0.6178134679794312, -0.5287593007087708, -0.48701515793800354, -0.5259763598442078, -8.192986488342285, -0.6985188126564026, -0.6345111131668091, -0.31586411595344543, -0.2184610813856125, -0.17184674739837646, -0.4480539560317993, -0.6512088179588318, -7.703188419342041, -0.3896121084690094, -0.5120616555213928, -0.6011158227920532, -0.5092786550521851, -0.5677205324172974, -0.40352681279182434, -0.6623406410217285, -9.43974494934082, -0.7792242169380188, -8.949946403503418, -0.7903559803962708, -7.525078773498535, -0.7402629852294922, -7.614133834838867, -0.5287593007087708, -0.3464764952659607, -0.5510228276252747, -4.163283824920654, -0.6122475862503052, -3.7625393867492676, -0.7346971035003662, -1.068650484085083, -0.003956997767090797, -0.31029820442199707, 0.059137552976608276, -0.321429967880249, -6.5454840660095215, -0.2824687659740448, -0.5816351771354675, -7.480552673339844, -0.33673620223999023, -0.29638350009918213, -0.5120616555213928, -0.43970513343811035, -0.40352681279182434, -0.5927670001983643, -0.5788522362709045, -0.4118756651878357, -0.3729144334793091, -0.48979806900024414, -0.6679064631462097, -9.885015487670898, -0.48144927620887756, -0.5760693550109863, -0.46753454208374023, -0.4564027786254883, -0.5983328819274902, -0.46753454208374023, -8.905420303344727, -0.7040846943855286, -1.2356269359588623, -0.47031742334365845, -0.26994553208351135, -0.27411994338035583, -0.42300742864608765, -0.5037128329277039, -8.237513542175293, -0.44248801469802856, -0.3256044089794159, -0.7291312217712402, -0.3423020541667938, -0.23098431527614594, -0.5343252420425415, -0.3729144334793091, -0.6706894636154175, -0.436922162771225, -0.6790381669998169, -0.3840462565422058, -0.38126325607299805, -0.5732864141464233, -0.5705034732818604, -0.7068677544593811, -8.949946403503418, -0.8849760293960571, -4.207810878753662, -0.6512088179588318, -3.7625393867492676, -0.7736583948135376, -1.1020456552505493, -0.4591856896877289, -0.37848034501075745, -0.002076336881145835, -0.3464764952659607, -6.9907546043396, -0.3089067339897156, -0.5732864141464233, -7.436025142669678, -0.6679064631462097, -0.5844181776046753, -0.27551141381263733, -0.29360055923461914, -0.3409106135368347, -0.42022448778152466, -0.6178134679794312, -8.059405326843262, -0.42022448778152466, -0.40630975365638733, -0.6261623501777649, -9.395217895507812, -0.44248801469802856, -0.5705034732818604, -0.2991664409637451, -0.7458288669586182, -9.217109680175781, -0.5705034732818604, -0.4731004238128662, -0.38126325607299805, -0.5872011184692383, -9.885015487670898, -0.8014878034591675, -7.346971035003662, -0.5955499410629272, -1.2690222263336182, -0.48701515793800354, -0.26577112078666687, -0.3075152635574341, -0.4313562214374542, -0.5955499410629272, -8.860893249511719, -0.43970513343811035, -0.33534473180770874, -0.7903559803962708, -0.35899969935417175, -0.22959284484386444, -0.6205964088439941, -0.4090927541255951, -0.6957358717918396, -0.3256044089794159, -0.40352681279182434, -0.6094646453857422, -0.35899969935417175, -0.40352681279182434, -0.5844181776046753, -0.5593716502189636, -0.6873869895935059, -8.994474411010742, -0.9350690841674805, -4.3636555671691895, -0.6873869895935059, -3.940648078918457, -0.7792242169380188, -0.5482398867607117, -0.2379416823387146, -0.4591856896877289, -0.5120616555213928, -0.6205964088439941, -0.37569737434387207, -0.44527098536491394, -0.25324785709381104, -0.2852517366409302, -6.679064750671387, -0.6205964088439941, -0.606681764125824, -0.4118756651878357, -0.33673620223999023, -0.2379416823387146, -0.40074390172958374, -0.6038987636566162, -8.415621757507324, -0.33256176114082336, -0.6261623501777649, -7.658660411834717, 0.03843940794467926, -0.3492594063282013, -0.5148445963859558, -9.128055572509766, -0.33117032051086426, -0.3729144334793091, -0.4508368670940399, -0.4731004238128662, -0.4480539560317993, -0.29499202966690063, -0.49258100986480713, -0.40630975365638733, -0.5287593007087708, -7.792242527008057, -0.3520423471927643, -0.5482398867607117, -6.4564290046691895, -0.7013018131256104, -0.7179993987083435, -0.41744154691696167, -0.33812767267227173, -0.1934145987033844, -0.5009298324584961, -0.40074390172958374, -0.4313562214374542, -0.8126195073127747, -0.6623406410217285, -0.6512088179588318, -0.6317282319068909, -6.278320789337158, -0.6929529905319214, -0.7959219217300415, -0.3840462565422058, -0.5649375319480896, -0.7068677544593811, -0.5204104781150818, -6.901699542999268, -0.6261623501777649, -0.4731004238128662, -0.7040846943855286, -0.2574222981929779, -0.4313562214374542, -0.35482531785964966, -0.3409106135368347, -0.6372941136360168, -0.46753454208374023, -0.1294068694114685, -0.40630975365638733, -0.35621678829193115, -0.14053866267204285, -0.7235653400421143, -8.148458480834961, -0.6623406410217285, -0.5677205324172974, -0.8404489755630493, -0.3089067339897156, -0.3868291974067688, -0.31168970465660095, -0.37569737434387207, -0.6261623501777649, -0.5899840593338013, -0.18228280544281006, -0.40630975365638733, -0.3701314926147461, -0.31168970465660095, -0.48979806900024414, -0.5482398867607117, -0.5064957141876221, -8.282039642333984, -0.7013018131256104, -0.5788522362709045, -0.8293172121047974, -0.31586411595344543, -0.3896121084690094, -0.321429967880249, -0.3729144334793091, -0.6178134679794312, -0.3409106135368347, -0.17602117359638214, -0.42300742864608765, -0.3951779901981354, -0.24350757896900177, -0.6484258770942688, -7.480552673339844, -0.6122475862503052, -0.4953639805316925, -0.5593716502189636, -0.6122475862503052, -0.8293172121047974, -0.3506509065628052, -0.3923950493335724, -0.3283873498439789, -0.39796096086502075, -0.6205964088439941, -0.40630975365638733, -0.17810839414596558, -0.5204104781150818, -8.860893249511719, -0.6846041083335876, -0.5621546506881714, -0.8181855082511902, -0.31168970465660095, -0.3729144334793091, -0.303340882062912, -0.3729144334793091, -0.5788522362709045, -0.33534473180770874, -0.15514910221099854, -0.40074390172958374, -0.5315422415733337, -0.31308117508888245, -0.3645656108856201, -0.43970513343811035, -0.33256176114082336, -0.2602052390575409, -0.19063162803649902, -0.7040846943855286, -7.792242527008057, -0.6456429362297058, -0.5732864141464233, -0.8348830938339233, -0.31586411595344543, -0.3840462565422058, -0.3256044089794159, -0.3840462565422058, -0.5983328819274902, -0.3075152635574341, -0.6038987636566162, -0.17671693861484528, -0.15723630785942078, -0.1920231282711029, -0.7346971035003662, -8.37109375, -0.6651235222816467, -0.5760693550109863, -0.8404489755630493, -0.3283873498439789, -0.38126325607299805, -0.31586411595344543, -0.38126325607299805, -0.5927670001983643, -0.46753454208374023, -0.5593716502189636, -0.16280220448970795, -0.4758833646774292, -0.5454569458961487, -0.3701314926147461, -0.5259763598442078, -0.6484258770942688, -0.4118756651878357, -0.425790399312973, -0.18367427587509155, -0.5677205324172974, -0.5677205324172974, -0.6567746996879578, -0.6679064631462097, -0.1975889950990677, -0.5426740646362305, -0.6790381669998169, -7.614133834838867, -0.46196863055229187, -0.48423218727111816, -0.6150305271148682, -0.4786662757396698, -0.4480539560317993, -0.3256044089794159, -0.26577112078666687, -0.18089133501052856, -0.517627477645874, -8.014877319335938, -0.6456429362297058, -0.5120616555213928, -0.8404489755630493, -0.31308117508888245, -0.3840462565422058, -0.31029820442199707, -0.38126325607299805, -0.5983328819274902, -0.523193359375, -0.5816351771354675, -0.14471305906772614, -0.42300742864608765, -0.4953639805316925, -0.6846041083335876, -7.569606781005859, -0.5482398867607117, -0.4118756651878357, -0.3923950493335724, -0.5092786550521851, -0.517627477645874, -0.4786662757396698, -0.3868291974067688, -0.3464764952659607, -0.4564027786254883, -0.2977749705314636, -0.24907346069812775, -0.20732930302619934, -0.41744154691696167, -0.5510228276252747, -0.4285733103752136, -8.282039642333984, -0.6901700496673584, -0.523193359375, -0.8404489755630493, -0.3186470568180084, -0.3896121084690094, -0.31447261571884155, -0.3729144334793091, -0.5955499410629272, -0.5398910641670227, -0.15236616134643555, -0.25324785709381104, -0.6512088179588318, -7.747714996337891, -0.6623406410217285, -0.5343252420425415, -0.8237513303756714, -0.31168970465660095, -0.3645656108856201, -0.3047323226928711, -0.3701314926147461, -0.5760693550109863, -0.33812767267227173, -0.1593235284090042, -0.31308117508888245, -0.43970513343811035, -0.3701314926147461, -0.3089067339897156, 0.1321898251771927, -0.4591856896877289, -0.425790399312973, -0.42300742864608765, -0.5204104781150818, -0.3701314926147461, -0.6261623501777649, -0.6734724044799805, -7.658660411834717, -0.7068677544593811, -0.48423218727111816, -0.13636423647403717, -0.5037128329277039, -0.08070536702871323, -0.3256044089794159, -0.6205964088439941, -7.703188419342041, -0.6957358717918396, -0.7736583948135376, -0.43970513343811035, -0.3923950493335724, -0.3228214681148529, -0.5204104781150818, -0.6261623501777649, -0.5315422415733337, -0.5621546506881714, -0.3520423471927643, -0.6484258770942688, -0.6567746996879578, -0.642859935760498, -6.679064750671387, -0.46196863055229187, -0.22680990397930145, -0.5565887689590454, -0.42300742864608765, -0.5426740646362305, -0.20732930302619934, -0.3423020541667938, -0.007348709739744663, -0.35343387722969055, -0.44527098536491394, -0.33256176114082336, -0.27272847294807434, -0.13705997169017792, -0.7402629852294922, -8.282039642333984, -0.87384432554245, -7.881296157836914, -0.659557580947876, -0.5037128329277039, -0.8181855082511902, -0.31168970465660095, -0.3951779901981354, -0.3269958794116974, -0.3729144334793091, -0.5899840593338013, -0.33395323157310486, -0.3492594063282013, -0.017828233540058136, -0.18367427587509155, -0.3478679358959198, -0.14193013310432434, -0.6901700496673584, -7.703188419342041, -0.3478679358959198, -0.6790381669998169, -6.500956058502197, -0.6623406410217285, -0.29499202966690063, -0.436922162771225, -0.3409106135368347, -0.5621546506881714, -0.35899969935417175, -0.22820138931274414, -0.7096506357192993, -0.5426740646362305, -0.22820138931274414, -0.17323824763298035, -0.3423020541667938, -0.5343252420425415, -0.17741265892982483, -0.4786662757396698, -0.40352681279182434, -0.6400770545005798, -0.20454637706279755, -0.6456429362297058, -0.6790381669998169, -7.92582368850708, -0.4536198079586029, -0.39796096086502075, -0.5371081829071045, -0.6345111131668091, -0.6233794093132019, -0.5816351771354675, -0.31168970465660095, -0.6094646453857422, -0.517627477645874, -8.593730926513672, -0.7402629852294922, -1.2634564638137817, -0.4786662757396698, -0.26716262102127075, -0.3089067339897156, -0.4508368670940399, -0.6345111131668091, -6.9907546043396, -0.3256044089794159, -0.7291312217712402, -0.5454569458961487, -7.614133834838867, -0.49258100986480713, -0.3450850248336792, -0.8293172121047974, -0.3492594063282013, -0.2574222981929779, -0.6372941136360168, -0.4591856896877289, -0.4786662757396698, -0.5120616555213928, -0.9128055572509766, -0.36178267002105713, -0.5649375319480896, -0.39796096086502075, -0.3423020541667938, -0.8571466207504272, -0.5120616555213928, -0.8181855082511902, -8.460148811340332, -0.9183713793754578, -7.569606781005859, -0.7569606900215149, -6.812646389007568, -0.5760693550109863, -1.285719871520996, -0.4981469213962555, -0.26855409145355225, -0.31308117508888245, -0.46753454208374023, -0.6094646453857422, -8.326567649841309, -0.33673620223999023, -0.42300742864608765, -0.5009298324584961, -0.5454569458961487, -9.795961380004883, -0.8794102668762207, -8.50467586517334, -0.7569606900215149, -8.103931427001953, -0.5315422415733337, -0.42300742864608765, -0.5092786550521851, -8.103931427001953, -0.6873869895935059, -1.1243093013763428, -0.48701515793800354, -0.27133703231811523, -0.3061237931251526, -0.5872011184692383, -9.43974494934082, -0.3492594063282013, -0.4591856896877289, -0.49258100986480713, -0.5426740646362305, -10.19670581817627, -0.8571466207504272, -6.4564290046691895, -0.7736583948135376, -3.4953773021698, -0.6484258770942688, -3.428586483001709, -0.7625265121459961, -0.46753454208374023, -0.35482531785964966, -0.17602117359638214, -0.5092786550521851, -0.48423218727111816, -0.4313562214374542, -0.25463932752609253, -0.22959284484386444, -6.901699542999268, -0.5983328819274902, -0.5872011184692383, -0.4480539560317993, -0.34369349479675293, -0.24768199026584625, -0.3951779901981354, -0.5204104781150818, -7.970350742340088, -0.329778790473938, -0.5983328819274902, -7.792242527008057, 0.04261382669210434, -0.3409106135368347, -0.5538058280944824, -8.37109375, -0.6846041083335876, -0.6150305271148682, -0.40352681279182434, -0.5732864141464233, -0.7068677544593811, -0.46753454208374023, -8.727311134338379, -0.5482398867607117, -0.4758833646774292, -0.6706894636154175, -0.29220908880233765, -0.37848034501075745, -0.3228214681148529, -0.3478679358959198, -0.5927670001983643, -0.4313562214374542, -0.10923054069280624, -0.41744154691696167, -0.3645656108856201, -0.46475157141685486, -10.241232872009277, -0.6317282319068909, -0.5677205324172974, -0.7959219217300415, -0.3089067339897156, -0.35899969935417175, -0.3019493818283081, -0.35343387722969055, -0.5788522362709045, -0.33117032051086426, -0.1530618965625763, -0.4090927541255951, -0.48144927620887756, -0.26716262102127075, -0.4508368670940399, -10.508395195007324, -0.6567746996879578, -0.5872011184692383, -0.8070536255836487, -0.31725555658340454, -0.3673485517501831, -0.31029820442199707, -0.3673485517501831, -0.5816351771354675, -0.5454569458961487, -0.16419367492198944, -0.40074390172958374, -0.6400770545005798, -0.4564027786254883, -10.419341087341309, -0.6679064631462097, -0.5899840593338013, -0.8070536255836487, -0.31447261571884155, -0.3645656108856201, -0.2977749705314636, -0.35621678829193115, -0.5621546506881714, -0.33534473180770874, -0.13566851615905762, -0.40352681279182434, -0.4731004238128662, -0.2170695960521698, -0.4480539560317993, -10.508395195007324, -0.6790381669998169, -0.5927670001983643, -0.8181855082511902, -0.3186470568180084, -0.3729144334793091, -0.3061237931251526, -0.3645656108856201, -0.5732864141464233, -0.3228214681148529, -0.33395323157310486, 0.028699105605483055, -0.18645721673965454, -0.4146586060523987, -0.47031742334365845, -0.20593783259391785, -0.2977749705314636, 0.014349552802741528, -0.4508368670940399, -10.508395195007324, -0.6679064631462097, -0.5927670001983643, -0.8181855082511902, -0.31447261571884155, -0.3673485517501831, -0.31308117508888245, -0.36178267002105713, -0.5621546506881714, -0.29360055923461914, -0.5955499410629272, -0.17949984967708588, -0.39796096086502075, -0.6790381669998169, -0.22820138931274414, -0.04000481590628624, -0.40074390172958374, -0.12871114909648895, -0.3256044089794159, -0.4285733103752136, -0.1412343829870224, -0.3450850248336792, -0.7013018131256104, -10.597450256347656, -0.6651235222816467, -0.5705034732818604, -0.8348830938339233, -0.3200385272502899, -0.3673485517501831, -0.31168970465660095, -0.35899969935417175, -0.5593716502189636, -0.4731004238128662, -0.5426740646362305, -0.15375763177871704, -0.425790399312973, -0.3840462565422058, -0.5538058280944824, -0.44248801469802856, -10.463868141174316, -0.6484258770942688, -0.5927670001983643, -0.8404489755630493, -0.3242129385471344, -0.38126325607299805, -0.3047323226928711, -0.3520423471927643, -0.5482398867607117, -0.48701515793800354, -0.5899840593338013, -0.1593235284090042, -0.4118756651878357, -0.48423218727111816, -0.35899969935417175, -0.4758833646774292, -0.46753454208374023, -10.508395195007324, -0.6846041083335876, -0.5899840593338013, -0.8348830938339233, -0.3256044089794159, -0.3840462565422058, -0.321429967880249, -0.35899969935417175, -0.5677205324172974, -0.3478679358959198, -0.20176340639591217, -0.40630975365638733, -0.6734724044799805, -0.29499202966690063, -0.06992145627737045, -0.4341391921043396, -0.1544533669948578, -0.40630975365638733, -0.4536198079586029, -0.1544533669948578, -0.33534473180770874, -0.7124335765838623, -10.508395195007324, -0.6762553453445435, -0.5677205324172974, -0.8460148572921753, -0.329778790473938, -0.37569737434387207, -0.31586411595344543, -0.35899969935417175, -0.5705034732818604, -0.5009298324584961, -0.16419367492198944, -0.41744154691696167, -0.4758833646774292, -0.29081758856773376, -0.4758833646774292, -9.706908226013184, -0.33534473180770874, -0.6178134679794312, -7.92582368850708, -0.47031742334365845, -0.4731004238128662, -0.37569737434387207, -0.5454569458961487, -0.35482531785964966, -0.2156781107187271, -0.7513947486877441, -0.5315422415733337, -0.23237578570842743, -0.16767236590385437, -0.3478679358959198, -0.517627477645874, -0.15584485232830048, -0.4786662757396698, -0.3951779901981354, -0.6122475862503052, -0.17671693861484528, -0.6178134679794312, -0.37569737434387207, -0.35899969935417175, -0.19898048043251038, -0.29360055923461914, -0.6679064631462097, -10.3748140335083, -0.6846041083335876, -1.3302470445632935, -0.5287593007087708, -0.27133703231811523, -0.3047323226928711, -0.4508368670940399, -0.5955499410629272, -8.282039642333984, -0.33673620223999023, -0.7235653400421143, -0.5259763598442078, -9.395217895507812, -0.4480539560317993, -0.36178267002105713, -0.8404489755630493, -0.3478679358959198, -0.258813738822937, -0.6122475862503052, -0.5092786550521851, -0.48979806900024414, -0.5064957141876221, -0.9295031428337097, -0.35621678829193115, -0.5510228276252747, -0.40074390172958374, -0.33117032051086426, -0.8627124428749084, -0.5148445963859558, -0.8126195073127747, -10.152177810668945, -0.8126195073127747, -7.614133834838867, -0.6345111131668091, -0.7792242169380188, -0.6762553453445435, -8.994474411010742, -0.4731004238128662, -0.41744154691696167, -0.5204104781150818, -10.152177810668945, -0.8682783842086792, -6.901699542999268, -0.7959219217300415, -6.812646389007568, -0.5677205324172974, -0.28803467750549316, -0.5565887689590454, -3.918384552001953, -0.6400770545005798, -3.673485517501831, -0.7736583948135376, -0.47031742334365845, -0.37569737434387207, -0.18506574630737305, -0.4981469213962555, -0.48701515793800354, -0.42022448778152466, -0.25463932752609253, -0.2379416823387146, -6.901699542999268, -0.2782943844795227, -0.5371081829071045, -7.525078773498535, 0.045570701360702515, -0.329778790473938, -0.5259763598442078, -8.50467586517334, -0.6873869895935059, -0.6178134679794312, -0.37848034501075745, -0.5844181776046753, -0.7179993987083435, -0.46475157141685486, -9.128055572509766, -0.5732864141464233, -0.48423218727111816, -0.7096506357192993, -0.3005579113960266, -0.3645656108856201, -0.31308117508888245, -0.3423020541667938, -0.5760693550109863, -0.4313562214374542, -0.09949024021625519, -0.40630975365638733, -0.35621678829193115, -0.46196863055229187, -10.508395195007324, -0.642859935760498, -0.5788522362709045, -0.8014878034591675, -0.31725555658340454, -0.36178267002105713, -0.3019493818283081, -0.33951908349990845, -0.5565887689590454, -0.33951908349990845, -0.14749601483345032, -0.40352681279182434, -0.4786662757396698, -0.26994553208351135, -0.4536198079586029, -10.641976356506348, -0.6539917588233948, -0.6011158227920532, -0.8070536255836487, -0.321429967880249, -0.3645656108856201, -0.31308117508888245, -0.3464764952659607, -0.5565887689590454, -0.5398910641670227, -0.15654058754444122, -0.3951779901981354, -0.6372941136360168, -0.4536198079586029, -10.641976356506348, -0.6651235222816467, -0.6038987636566162, -0.8181855082511902, -0.3200385272502899, -0.36178267002105713, -0.2977749705314636, -0.3506509065628052, -0.5565887689590454, -0.33395323157310486, -0.1321898251771927, -0.39796096086502075, -0.4731004238128662, -0.23515871167182922, -0.4508368670940399, -10.641976356506348, -0.6762553453445435, -0.6038987636566162, -0.8237513303756714, -0.3269958794116974, -0.35899969935417175, -0.31029820442199707, -0.3520423471927643, -0.5593716502189636, -0.31308117508888245, -0.3242129385471344, 0.0353085957467556, -0.18367427587509155, -0.4090927541255951, -0.4731004238128662, -0.2602052390575409, -0.29499202966690063, 0.022785350680351257, -0.4508368670940399, -10.73103141784668, -0.659557580947876, -0.6038987636566162, -0.8237513303756714, -0.3242129385471344, -0.3673485517501831, -0.3075152635574341, -0.3506509065628052, -0.5510228276252747, -0.2977749705314636, -0.5872011184692383, -0.17810839414596558, -0.39796096086502075, -0.6651235222816467, -0.24907346069812775, -0.05148445814847946, -0.4146586060523987, -0.13079833984375, -0.35343387722969055, -0.4341391921043396, -0.14332160353660583, -0.33812767267227173, -0.7013018131256104, -10.73103141784668, -0.659557580947876, -0.5872011184692383, -0.8404489755630493, -0.321429967880249, -0.3673485517501831, -0.3061237931251526, -0.36178267002105713, -0.5593716502189636, -0.4731004238128662, -0.5259763598442078, -0.14540879428386688, -0.42300742864608765, -0.3840462565422058, -0.5426740646362305, -0.4480539560317993, -10.820085525512695, -0.6567746996879578, -0.6122475862503052, -0.8293172121047974, -0.3256044089794159, -0.3701314926147461, -0.3089067339897156, -0.35482531785964966, -0.5538058280944824, -0.4758833646774292, -0.5816351771354675, -0.151670441031456, -0.4118756651878357, -0.48144927620887756, -0.3645656108856201, -0.4731004238128662, -0.46753454208374023, -10.775558471679688, -0.6762553453445435, -0.6038987636566162, -0.8404489755630493, -0.3283873498439789, -0.3729144334793091, -0.321429967880249, -0.35899969935417175, -0.5677205324172974, -0.33673620223999023, -0.1961975246667862, -0.40074390172958374, -0.6679064631462097, -0.31308117508888245, -0.07757455110549927, -0.436922162771225, -0.15236616134643555, -0.40630975365638733, -0.44527098536491394, -0.15375763177871704, -0.33812767267227173, -0.7124335765838623, -10.73103141784668, -0.6818212270736694, -0.5872011184692383, -0.851580798625946, -0.329778790473938, -0.37569737434387207, -0.31586411595344543, -0.36178267002105713, -0.5732864141464233, -0.4758833646774292, -0.15793205797672272, -0.4118756651878357, -0.4786662757396698, -0.29220908880233765, -0.4786662757396698, -10.06312370300293, -0.4731004238128662, -0.16975954174995422, -0.24072463810443878, -0.3423020541667938, -0.5092786550521851, -0.22959284484386444, -0.6317282319068909, -0.46196863055229187, -0.4508368670940399, -0.37569737434387207, -0.4786662757396698, -0.6011158227920532, -0.27272847294807434, -0.5092786550521851, -10.463868141174316, -0.48423218727111816, -0.5120616555213928, -0.4146586060523987, -0.44527098536491394, -0.8682783842086792, -0.5287593007087708, -0.24629050493240356, -0.164889395236969, -0.35343387722969055, -0.5259763598442078, -0.13288556039333344, -0.5565887689590454, -0.03096024878323078, -0.3729144334793091, -0.29081758856773376, -0.3896121084690094, -0.25463932752609253, -0.25463932752609253, -0.3951779901981354, -0.3868291974067688, -0.164889395236969, -0.2769029140472412, -0.642859935760498, -6.9907546043396, -0.523193359375, -1.163270354270935, -0.5064957141876221, -0.2574222981929779, -0.2977749705314636, -0.41744154691696167, -0.523193359375, -8.860893249511719, -0.33395323157310486, -0.7096506357192993, -0.5009298324584961, -10.06312370300293, -0.4564027786254883, -0.3673485517501831, -0.8293172121047974, -0.33951908349990845, -0.24489903450012207, -0.6539917588233948, -0.4536198079586029, -0.6623406410217285, -0.6122475862503052, -0.46196863055229187, -0.3228214681148529, -0.3951779901981354, -0.3645656108856201, -0.6762553453445435, -10.641976356506348, -0.4981469213962555, -0.3645656108856201, -0.851580798625946, -0.4146586060523987, -0.26994553208351135, -0.6846041083335876, -0.3840462565422058, -0.436922162771225, -0.4508368670940399, -0.9517667293548584, -0.35899969935417175, -0.5315422415733337, -0.40074390172958374, -0.33812767267227173, -0.8627124428749084, -0.5009298324584961, -0.7903559803962708, -8.638257026672363, -0.7736583948135376, -0.7458288669586182, -0.6317282319068909, -9.261635780334473, -0.48701515793800354, -0.4090927541255951, -0.5148445963859558, -8.905420303344727, -0.7847900986671448, -7.881296157836914, -0.5788522362709045, -0.28664320707321167, -0.5732864141464233, -3.985175371170044, -0.642859935760498, -3.740276336669922, -0.7680925130844116, -0.47031742334365845, -0.33117032051086426, -0.3450850248336792, -0.22820138931274414, -0.5120616555213928, -0.48144927620887756, -0.42300742864608765, -0.27272847294807434, -0.22402697801589966, -6.901699542999268, -0.2838602662086487, -0.5454569458961487, -7.569606781005859, 0.04487496241927147, -0.329778790473938, -0.5259763598442078, -8.50467586517334, -0.6846041083335876, -0.6372941136360168, -0.44248801469802856, -0.5732864141464233, -0.7346971035003662, -0.46753454208374023, -9.929542541503906, -0.6957358717918396, -0.5398910641670227, -0.7124335765838623, -0.3075152635574341, -0.38126325607299805, -0.3283873498439789, -0.3478679358959198, -0.5816351771354675, -0.3089067339897156, -0.5621546506881714, -0.13636423647403717, -0.39796096086502075, -0.6484258770942688, -0.24072463810443878, -0.03304745629429817, -0.39796096086502075, -0.11966656893491745, -0.23515871167182922, -0.37848034501075745, -0.08974992483854294, -0.29360055923461914, -0.6484258770942688, -9.528799057006836, -0.44527098536491394, -0.1975889950990677, -0.2615966796875, -0.4118756651878357, -0.5899840593338013, -0.23098431527614594, -0.642859935760498, -0.4564027786254883, -0.4564027786254883, -0.37848034501075745, -0.4508368670940399, -0.5955499410629272, -0.2769029140472412, -0.5593716502189636, -10.3748140335083, -0.5315422415733337, -0.5148445963859558, -0.4146586060523987, -0.4341391921043396, -0.8571466207504272, -0.523193359375, -0.25046491622924805, -0.16767236590385437, -0.33951908349990845, -0.5343252420425415, -0.1398429125547409, -0.6094646453857422, -0.11062200367450714, -0.3868291974067688, -0.3673485517501831, -0.48423218727111816, -0.2629881799221039, -0.2782943844795227, -0.41744154691696167, -0.41744154691696167, -0.17602117359638214, -0.29360055923461914, -0.6623406410217285, -7.92582368850708, -0.5538058280944824, -1.2077975273132324, -0.5009298324584961, -0.2629881799221039, -0.2977749705314636, -0.4285733103752136, -0.5343252420425415, -8.771838188171387, -0.34369349479675293, -0.7096506357192993, -0.5064957141876221, -9.929542541503906, -0.4564027786254883, -0.3645656108856201, -0.8014878034591675, -0.3450850248336792, -0.25463932752609253, -0.659557580947876, -0.4508368670940399, -0.6512088179588318, -0.5955499410629272, -0.4341391921043396, -0.329778790473938, -0.31029820442199707, -0.3701314926147461, -0.3673485517501831, -0.6734724044799805, -10.597450256347656, -0.4981469213962555, -0.3673485517501831, -0.8348830938339233, -0.4090927541255951, -0.26994553208351135, -0.6901700496673584, -0.39796096086502075, -0.35482531785964966, -0.3868291974067688, -0.4536198079586029, -0.9740303158760071, -0.3492594063282013, -0.5426740646362305, -0.4146586060523987, -0.3478679358959198, -0.87384432554245, -0.5037128329277039, -0.7792242169380188, -8.460148811340332, -0.7291312217712402, -0.7680925130844116, -0.6317282319068909, -9.083528518676758, -0.4480539560317993, -0.4090927541255951, -0.5064957141876221, -8.860893249511719, -0.7792242169380188, -7.881296157836914, -0.5955499410629272, -0.2769029140472412, -0.5788522362709045, -4.0742292404174805, -0.6400770545005798, -3.8070669174194336, -0.7792242169380188, -0.4981469213962555, -0.23515871167182922, -0.4480539560317993, -0.24350757896900177, -0.22820138931274414, -0.25463932752609253, -6.812646389007568, -0.2991664409637451, -0.5454569458961487, -7.525078773498535, 0.044527098536491394, -0.3200385272502899, -0.5259763598442078, -8.37109375, -0.425790399312973, -0.17810839414596558, -0.25463932752609253, -0.31725555658340454, -0.5315422415733337, -0.22541843354701996, -0.6372941136360168, -0.436922162771225, -0.44248801469802856, -0.4090927541255951, -0.606681764125824, -9.929542541503906, -0.5816351771354675, -0.5064957141876221, -0.4118756651878357, -0.35621678829193115, -0.7847900986671448, -0.5204104781150818, -0.22680990397930145, -0.16141073405742645, -0.3242129385471344, -0.523193359375, -0.12105804681777954, -0.44527098536491394, -0.35899969935417175, -0.46475157141685486, -0.2602052390575409, -0.28942611813545227, -0.40352681279182434, -0.4146586060523987, -0.17323824763298035, -0.2824687659740448, -0.659557580947876, -8.37109375, -0.5760693550109863, -1.2356269359588623, -0.5009298324584961, -0.25185641646385193, -0.2977749705314636, -0.4285733103752136, -0.5454569458961487, -8.816365242004395, -0.33117032051086426, -0.6985188126564026, -0.5092786550521851, -9.84048843383789, -0.4564027786254883, -0.3673485517501831, -0.8126195073127747, -0.35899969935417175, -0.2560308277606964, -0.6762553453445435, -0.4480539560317993, -0.6456429362297058, -0.5899840593338013, -0.3450850248336792, -0.3840462565422058, -0.42300742864608765, -0.3868291974067688, -0.6929529905319214, -10.508395195007324, -0.4953639805316925, -0.3729144334793091, -0.8404489755630493, -0.41744154691696167, -0.26994553208351135, -0.6901700496673584, -0.2615966796875, -0.49258100986480713, -0.5148445963859558, -0.9795961380004883, -0.36178267002105713, -0.5426740646362305, -0.4341391921043396, -0.3464764952659607, -0.87384432554245, -0.5009298324584961, -0.7959219217300415, -8.682785034179688, -0.7736583948135376, -0.7792242169380188, -0.6372941136360168, -9.039000511169434, -0.43970513343811035, -0.4090927541255951, -0.5064957141876221, -8.771838188171387, -0.7736583948135376, -7.836769104003906, -0.5927670001983643, -0.2796858251094818, -0.5788522362709045, -4.051965713500977, -0.6400770545005798, -3.8293302059173584, -0.7625265121459961, -0.3868291974067688, -0.35482531785964966, -0.5927670001983643, -0.29638350009918213, -0.4285733103752136, 0.08174896985292435, -0.2170695960521698, -6.901699542999268, -0.6150305271148682, -0.47031742334365845, -0.5732864141464233, -7.703188419342041, -0.5732864141464233, -0.5732864141464233, -0.5927670001983643, -0.4313562214374542, -0.3673485517501831, -0.46475157141685486, -0.3701314926147461, -0.5760693550109863, -0.7013018131256104, -0.5899840593338013, -7.881296157836914, -0.6734724044799805, -0.6372941136360168, -0.5510228276252747, -8.415621757507324, -0.3200385272502899, -0.5454569458961487, -7.525078773498535, 0.034960728138685226, -0.33395323157310486, -0.5009298324584961, -9.484272003173828, -0.5899840593338013, -0.5343252420425415, -0.34369349479675293, -0.31725555658340454, -0.642859935760498, -0.47031742334365845, -0.2170695960521698, -0.1544533669948578, -0.303340882062912, -0.5092786550521851, -0.11618789285421371, -0.4564027786254883, -0.2184610813856125, -0.34369349479675293, -0.2615966796875, -0.3283873498439789, -0.5454569458961487, -0.48979806900024414, -0.12105804681777954, -0.06783425807952881, -0.11618789285421371, -0.05739821121096611, -0.09322860836982727, -0.0980987623333931, -0.10088170319795609, -8.059405326843262, -0.14401733875274658, -0.1920231282711029, -0.46753454208374023, -0.26716262102127075, -0.3896121084690094, -0.2838602662086487, -0.33395323157310486, -0.5315422415733337, -0.43970513343811035, -0.606681764125824, -0.48979806900024414, -0.3896121084690094, -0.6873869895935059, -9.350690841674805, -0.5148445963859558, -0.517627477645874, -0.5983328819274902, -0.6317282319068909, -0.39796096086502075, -0.5983328819274902, -8.905420303344727, -0.5593716502189636, -0.4953639805316925, -0.6317282319068909, -0.5454569458961487, -0.48144927620887756, -8.860893249511719, -0.5287593007087708, -0.6038987636566162, -0.47031742334365845, -0.3729144334793091, -0.42300742864608765, -0.25463932752609253, -0.8181855082511902, -9.66238021850586, -0.5482398867607117, -0.4564027786254883, -0.47031742334365845, -0.5454569458961487, -0.4508368670940399, -0.3464764952659607, -0.8627124428749084, -9.885015487670898, -0.5621546506881714, -0.5899840593338013, -0.29499202966690063, -0.4786662757396698, -0.5899840593338013, -0.4758833646774292, -0.2977749705314636, -0.8849760293960571, -9.929542541503906, -0.5621546506881714, -0.5732864141464233, -0.5259763598442078, -0.6178134679794312, -0.5064957141876221, -0.33256176114082336, -0.9183713793754578, -9.929542541503906, -0.5760693550109863, -0.6233794093132019, -0.2769029140472412, -0.4786662757396698, -0.6205964088439941, -0.5092786550521851, -0.6818212270736694, -0.9072396159172058, -8.994474411010742, -0.6929529905319214, -0.4146586060523987, -0.3729144334793091, -0.48423218727111816, -1.0241233110427856, -0.3061237931251526, -0.3005579113960266, -0.4090927541255951, -0.3729144334793091, -0.5454569458961487, -0.5677205324172974, -10.152177810668945, -0.7068677544593811, -0.4480539560317993, -0.1384514570236206, -0.5315422415733337, -0.46196863055229187, -0.3923950493335724, -0.4786662757396698, -0.29638350009918213, -0.6456429362297058, -9.885015487670898, -0.5621546506881714, -0.5983328819274902, -0.33117032051086426, -0.20732930302619934, -0.7680925130844116, -9.795961380004883, -0.5565887689590454, -0.6178134679794312, -0.2170695960521698, -0.33117032051086426, 0.011131774634122849, -0.24629050493240356, -0.2824687659740448, 0.012088412418961525, -0.6957358717918396, -9.128055572509766, -0.5482398867607117, -0.6011158227920532, -0.1488874852657318, -0.49258100986480713, -0.42022448778152466, -0.48423218727111816, -0.33117032051086426, -0.5064957141876221, -0.28803467750549316, -0.10505612194538116, -0.24768199026584625, -0.6762553453445435, -9.97407054901123, -0.5844181776046753, -0.4731004238128662, -0.5872011184692383, -0.4786662757396698, -0.5565887689590454, -0.46475157141685486, -0.4285733103752136, -0.8181855082511902, -8.949946403503418, -0.5510228276252747, -0.6122475862503052, -0.4090927541255951, -0.5649375319480896, -0.48144927620887756, -0.5872011184692383, -0.47031742334365845, -0.35482531785964966, -0.8181855082511902, -9.84048843383789, -0.5677205324172974, -0.6261623501777649, -0.321429967880249, -0.523193359375, -0.4118756651878357, -0.5064957141876221, -0.47031742334365845, -0.5204104781150818, -0.3409106135368347, -0.12453673034906387, -0.25185641646385193, -0.7346971035003662, -10.018597602844238, -0.5872011184692383, -0.6261623501777649, -0.2170695960521698, -0.43970513343811035, -0.49258100986480713, -0.5204104781150818, -0.42022448778152466, -0.5092786550521851, -0.3645656108856201, -0.15236616134643555, -0.5148445963859558, -0.3423020541667938, -0.11270921677350998, -0.22680990397930145, -0.7291312217712402, -9.97407054901123, -0.5955499410629272, -0.6233794093132019, -0.40352681279182434, -0.4953639805316925, -0.5844181776046753, -0.48701515793800354, -0.3269958794116974, -0.303340882062912, -0.8627124428749084, -9.795961380004883, -0.5872011184692383, -0.37569737434387207, -0.5204104781150818, -0.43970513343811035, -0.5148445963859558, -0.36178267002105713, -0.22680990397930145, -0.8682783842086792, -8.860893249511719, -0.48423218727111816, -0.5371081829071045, -0.5816351771354675, -0.3645656108856201, -0.4536198079586029, -0.7402629852294922, -8.816365242004395, -0.7179993987083435, -8.682785034179688, -0.6178134679794312, -0.4731004238128662, -0.5899840593338013, -9.97407054901123, -0.5538058280944824, -0.33812767267227173, -0.46753454208374023, -0.5538058280944824, -7.124335765838623, -0.5398910641670227, -1.1855340003967285, -0.4786662757396698, -0.26577112078666687, -0.2991664409637451, -0.4341391921043396, -0.5454569458961487, -8.994474411010742, -0.44248801469802856, -0.3492594063282013, -0.7625265121459961, -0.3423020541667938, -0.2379416823387146, -0.6233794093132019, -0.436922162771225, -0.6289452314376831, -0.6094646453857422, -0.46196863055229187, -0.3005579113960266, -0.3506509065628052, -0.3951779901981354, -0.6734724044799805, -8.994474411010742, -0.7736583948135376, -0.7513947486877441, -0.6651235222816467, -8.994474411010742, -0.436922162771225, -0.39796096086502075, -0.5092786550521851, -8.860893249511719, -0.8181855082511902, -7.747714996337891, -0.5983328819274902, -0.18228280544281006, -0.5927670001983643, -4.051965713500977, -0.6679064631462097, -3.695749044418335, -0.7792242169380188, -0.4758833646774292, -0.329778790473938, -0.303340882062912, -0.18645721673965454, -0.3242129385471344, -0.425790399312973, -0.2365502119064331, -0.5037128329277039, -0.46475157141685486, -0.40074390172958374, -0.2796858251094818, -0.1530618965625763, -0.29081758856773376, -0.22680990397930145, -6.901699542999268, -0.28942611813545227, -0.5593716502189636, -7.569606781005859, 0.04278775677084923, -0.33117032051086426, -0.5343252420425415, -8.50467586517334, -0.6818212270736694, -0.6317282319068909, -0.4591856896877289, -0.5677205324172974, -0.7346971035003662, -0.4758833646774292, -9.885015487670898, -0.6929529905319214, -0.5371081829071045, -0.6929529905319214, -0.3075152635574341, -0.3868291974067688, -0.33673620223999023, -0.329778790473938, -0.5565887689590454, -0.41744154691696167, -0.4953639805316925, -0.4536198079586029, -0.13636423647403717, -0.11479642242193222, -0.28664320707321167, -0.6706894636154175, -9.484272003173828, -0.44248801469802856, -0.20037195086479187, -0.27411994338035583, -0.42300742864608765, -0.6038987636566162, -0.23376727104187012, -0.6512088179588318, -0.4508368670940399, -0.4536198079586029, -0.3701314926147461, -0.44248801469802856, -0.3061237931251526, -0.17323824763298035, -0.6094646453857422, -0.26994553208351135, -0.5593716502189636, -10.285758972167969, -0.5398910641670227, -0.5148445963859558, -0.4090927541255951, -0.436922162771225, -0.8293172121047974, -0.5092786550521851, -0.25324785709381104, -0.1621064692735672, -0.34369349479675293, -0.523193359375, -0.14540879428386688, -0.6456429362297058, -0.11479642242193222, -0.3896121084690094, -0.3896121084690094, -0.49258100986480713, -0.2629881799221039, -0.29638350009918213, -0.41744154691696167, -0.4090927541255951, -0.1711510270833969, -0.28803467750549316, -0.6679064631462097, -8.059405326843262, -0.5705034732818604, -1.2077975273132324, -0.5064957141876221, -0.258813738822937, -0.3019493818283081, -0.4341391921043396, -0.5482398867607117, -8.816365242004395, -0.3409106135368347, -0.7124335765838623, -0.5120616555213928, -9.97407054901123, -0.4591856896877289, -0.3701314926147461, -0.8070536255836487, -0.3492594063282013, -0.25324785709381104, -0.6762553453445435, -0.4313562214374542, -0.6178134679794312, -0.5927670001983643, -0.43970513343811035, -0.31586411595344543, -0.23237578570842743, -0.3409106135368347, -0.4341391921043396, -0.4564027786254883, -0.3868291974067688, -0.3645656108856201, -0.6679064631462097, -10.597450256347656, -0.5092786550521851, -0.37569737434387207, -0.8404489755630493, -0.4146586060523987, -0.2782943844795227, -0.7124335765838623, -0.4118756651878357, -0.36178267002105713, -0.28664320707321167, -0.33951908349990845, -0.4146586060523987, -0.46753454208374023, -0.5120616555213928, -0.9462008476257324, -0.3492594063282013, -0.5454569458961487, -0.44248801469802856, -0.3283873498439789, -0.8682783842086792, -0.5009298324584961, -0.7736583948135376, -8.727311134338379, -0.7680925130844116, -0.7736583948135376, -0.6345111131668091, -8.994474411010742, -0.47031742334365845, -0.41744154691696167, -0.5204104781150818, -8.816365242004395, -0.7903559803962708, -7.836769104003906, -0.5705034732818604, -0.2824687659740448, -0.5593716502189636, -3.428586483001709, -0.6289452314376831, -3.7625393867492676, -0.7625265121459961, -0.5705034732818604, -0.18784868717193604, -0.3478679358959198, -0.21985256671905518, -0.29499202966690063, -7.569606781005859, 0.059137552976608276, -0.31725555658340454, -0.46475157141685486, -8.415621757507324, -0.6400770545005798, -0.4341391921043396, -0.5677205324172974, -0.2796858251094818, -0.329778790473938, -0.5955499410629272, -0.40352681279182434, -0.20732930302619934, -0.4786662757396698, -0.2365502119064331, -0.0967072993516922, -0.2838602662086487, -0.7680925130844116, -0.47031742334365845, -0.4731004238128662, -0.22402697801589966, -0.16975954174995422, -0.303340882062912, -0.5064957141876221, -0.08418405055999756, -0.01608889363706112, -0.6178134679794312, -9.039000511169434, -0.5705034732818604, -0.5649375319480896, -0.7096506357192993, -0.5760693550109863, -9.039000511169434, -0.7903559803962708, -0.3200385272502899, -0.40352681279182434, -0.2796858251094818, -0.3464764952659607, -0.29360055923461914, -0.47031742334365845, -0.37569737434387207, -0.4285733103752136, -0.22680990397930145, -0.5927670001983643, -9.217109680175781, -0.5732864141464233, -0.5705034732818604, -0.47031742334365845, -0.5732864141464233, -9.172582626342773, -0.48979806900024414, -0.4118756651878357, -0.5287593007087708, -9.083528518676758, -0.6122475862503052, -0.21985256671905518, -0.3923950493335724, -0.20872077345848083, -0.48423218727111816, -4.519500255584717, -0.5899840593338013, -3.8738574981689453, -0.7903559803962708, -0.6484258770942688, -0.19898048043251038, -0.4118756651878357, -0.3200385272502899, -7.436025142669678, 0.04417923465371132, -0.31447261571884155, -0.4536198079586029, -8.326567649841309, -0.6484258770942688, -0.44527098536491394, -0.49258100986480713, -0.33673620223999023, -0.33117032051086426, -0.6150305271148682, -0.4564027786254883, -0.2615966796875, -0.4786662757396698, -0.2629881799221039, -0.10088170319795609, -0.2810773253440857, -0.7792242169380188, -0.46475157141685486, -0.47031742334365845, -0.2156781107187271, -0.16628088057041168, -0.3005579113960266, -0.5064957141876221, -0.6929529905319214, -0.4090927541255951, -0.8126195073127747, -0.31308117508888245, -0.329778790473938, -0.34369349479675293, -0.3464764952659607, -0.12384099513292313, -0.6372941136360168, -9.039000511169434, -0.5955499410629272, -0.5788522362709045, -0.7124335765838623, -0.5816351771354675, -9.083528518676758, -0.8348830938339233, -0.28664320707321167, -0.425790399312973, -0.3701314926147461, -0.31029820442199707, -0.46475157141685486, -0.3868291974067688, -0.4564027786254883, -0.22820138931274414, -0.6038987636566162, -9.261635780334473, -0.5927670001983643, -0.5705034732818604, -0.4731004238128662, -0.5732864141464233, -9.128055572509766, -0.5009298324584961, -0.42300742864608765, -0.523193359375, -8.994474411010742, -0.6038987636566162, -0.2128951996564865, -0.4118756651878357, -0.517627477645874, -4.408182621002197, -0.5844181776046753, -3.8293302059173584, -0.7625265121459961, -0.6539917588233948, -0.20732930302619934, -0.18367427587509155, -0.35343387722969055, -0.4090927541255951, -0.31168970465660095, -7.525078773498535, 0.046614304184913635, -0.3269958794116974, -0.46196863055229187, -8.282039642333984, -0.6317282319068909, -0.4536198079586029, -0.5064957141876221, -0.3464764952659607, -0.31725555658340454, -0.6372941136360168, -0.47031742334365845, -0.27272847294807434, -0.4758833646774292, -0.2796858251094818, -0.10366465151309967, -0.2810773253440857, -0.7736583948135376, -0.4786662757396698, -0.4786662757396698, -0.22124400734901428, -0.16767236590385437, -0.303340882062912, -0.5259763598442078, -0.6985188126564026, -0.43970513343811035, -0.7959219217300415, -0.3478679358959198, -0.36178267002105713, -0.3506509065628052, -0.6456429362297058, -0.2769029140472412, -0.4536198079586029, -0.4508368670940399, -0.3923950493335724, -0.29360055923461914, -0.3673485517501831, -0.1412343829870224, -0.6205964088439941, -9.083528518676758, -0.6150305271148682, -0.5927670001983643, -0.7068677544593811, -0.5788522362709045, -9.128055572509766, -0.8404489755630493, -0.29081758856773376, -0.3701314926147461, -0.33812767267227173, -0.4564027786254883, -0.42022448778152466, -0.3256044089794159, -0.47031742334365845, -0.37848034501075745, -0.46753454208374023, -0.2142866551876068, -0.6038987636566162, -9.172582626342773, -0.606681764125824, -0.5788522362709045, -0.46753454208374023, -0.5677205324172974, -9.172582626342773, -0.48423218727111816, -0.42300742864608765, -0.5204104781150818, -9.039000511169434, -0.6178134679794312, -0.2156781107187271, -0.3186470568180084, -0.3242129385471344, -0.40074390172958374, -0.4953639805316925, -4.3636555671691895, -0.5677205324172974, -3.740276336669922, -0.7792242169380188, -0.2782943844795227, -0.4536198079586029, -0.24629050493240356, 0.15236616134643555, -0.1961975246667862, -6.9907546043396, -0.29499202966690063, -0.2643796503543854, -0.39796096086502075, -0.6512088179588318, -0.22959284484386444, -0.38126325607299805, -8.37109375, -0.2852517366409302, -0.5649375319480896, -0.1920231282711029, -0.4118756651878357, -0.23515871167182922, -0.3896121084690094, -0.17184674739837646, -0.36178267002105713, -0.12036231905221939, -0.3896121084690094, -9.083528518676758, -0.29499202966690063, -0.642859935760498, -0.1920231282711029, -0.4090927541255951, -0.4090927541255951, -0.18645721673965454, -0.3729144334793091, -0.4090927541255951, -9.172582626342773, -0.31308117508888245, -0.659557580947876, -0.20872077345848083, -0.33673620223999023, -0.3242129385471344, -0.40352681279182434, -0.4090927541255951, -0.20593783259391785, -0.29638350009918213, -0.29081758856773376, -0.3423020541667938, -0.40630975365638733, -9.217109680175781, -0.6038987636566162, -0.24211609363555908, -0.517627477645874, -4.519500255584717, -0.6038987636566162, -0.4480539560317993, -1.163270354270935, -0.3492594063282013, -0.6567746996879578, -0.27411994338035583, -0.40352681279182434, -0.17462970316410065, -0.15862777829170227, -0.5593716502189636, -0.33117032051086426, -0.5565887689590454, -0.36178267002105713, -0.6706894636154175, -0.1488874852657318, -0.2615966796875, -0.37569737434387207, -0.5092786550521851, -0.49258100986480713, -0.22680990397930145, -1.341378927230835, -0.6985188126564026, 0.16836810111999512, -0.27133703231811523, -0.3673485517501831, -0.48423218727111816, -0.303340882062912, -0.6205964088439941, -0.42022448778152466, -0.40630975365638733, -0.5204104781150818, -0.18645721673965454, -2.1929595470428467, -0.5343252420425415, -0.6957358717918396, -0.5816351771354675, -0.3228214681148529, -0.059137552976608276, -0.3186470568180084, -0.5148445963859558, -4.408182621002197, -0.8237513303756714, -0.7625265121459961, -0.23237578570842743, -0.6122475862503052, -0.4981469213962555, -4.385919094085693, -0.8348830938339233, -0.7847900986671448, -0.37569737434387207, -0.5677205324172974, -0.5120616555213928, -4.452710151672363, -0.8571466207504272, -0.7959219217300415, -0.6846041083335876, -0.3896121084690094, -0.3701314926147461, -0.4480539560317993, -3.8070669174194336, -0.8126195073127747, -0.7736583948135376, -0.606681764125824, -0.40630975365638733, -0.3645656108856201, -0.29081758856773376, -0.03409105911850929, -0.2838602662086487, -0.5510228276252747, -4.8757171630859375, -0.9128055572509766, -0.5426740646362305, -0.28803467750549316, -0.3645656108856201, -0.31725555658340454, -0.19063162803649902, -0.5259763598442078, -4.207810878753662, -0.8404489755630493, -0.5315422415733337, -0.33673620223999023, -0.35621678829193115, -0.13010261952877045, -0.5732864141464233, -4.71987247467041, -0.8849760293960571, -0.7792242169380188, -0.4731004238128662, -0.27133703231811523, -0.523193359375, -0.33117032051086426, -0.05113659426569939, -0.24350757896900177, -0.5398910641670227, -4.207810878753662, -0.8460148572921753, -0.7096506357192993, -0.33395323157310486, -0.6539917588233948, -0.5398910641670227, -0.48144927620887756, -4.630817890167236, -0.9128055572509766, -0.6094646453857422, -0.3701314926147461, -0.38126325607299805, -0.41744154691696167, -0.5120616555213928, -4.675345420837402, -0.7736583948135376, -0.2769029140472412, -0.4090927541255951, -0.4981469213962555, -0.3923950493335724, -0.6706894636154175, -0.6873869895935059, -0.2574222981929779, -0.48979806900024414, -0.025394359603524208, -0.5844181776046753, -0.40352681279182434, -0.3645656108856201, -0.26716262102127075, -0.2560308277606964, -6.9907546043396, -0.2838602662086487, -0.5816351771354675, -0.7402629852294922, -0.5983328819274902, -0.34369349479675293, -0.24629050493240356, -0.5482398867607117, -0.5538058280944824, -7.970350742340088, -0.37569737434387207, -0.606681764125824, -0.3923950493335724, -0.4341391921043396, -0.3951779901981354, -0.3701314926147461, -0.37569737434387207, -0.5677205324172974, -5.076088905334473, -0.5565887689590454, -4.274601936340332, -0.7625265121459961, -0.2810773253440857, -0.3951779901981354, -0.49258100986480713, -0.4313562214374542, -0.7040846943855286, -0.6929529905319214, -0.22402697801589966, -0.47031742334365845, -0.24211609363555908, -0.2615966796875, -7.168863296508789, -0.3228214681148529, -0.5705034732818604, -0.7402629852294922, -0.5955499410629272, -0.36178267002105713, -0.2365502119064331, -0.5371081829071045, -0.5454569458961487, -4.942507743835449, -0.5899840593338013, -4.3636555671691895, -0.436922162771225, -0.2184610813856125, -0.6901700496673584, -4.8757171630859375, -0.7346971035003662, -0.4981469213962555, -0.4591856896877289, -0.3896121084690094, -0.42300742864608765, -0.33117032051086426, -0.6038987636566162, -0.4313562214374542, -0.018523968756198883, -0.5064957141876221, -0.1934145987033844, -0.0483536496758461, -0.4536198079586029, -0.2769029140472412, -0.26577112078666687, -0.31168970465660095, -6.812646389007568, -0.33951908349990845, -0.3673485517501831, -0.40352681279182434, -0.4981469213962555, -0.27133703231811523, -0.5371081829071045, -0.06365983188152313, -0.14958322048187256, -0.10088170319795609, -0.1426258683204651, -0.6233794093132019, -7.703188419342041, -0.4536198079586029, -0.5565887689590454, -0.5120616555213928, -0.517627477645874, -0.2615966796875, -0.6818212270736694, -0.40630975365638733, -8.949946403503418, -0.329778790473938, -0.5983328819274902, -0.5538058280944824, -0.24629050493240356, -0.7235653400421143, -0.5872011184692383, -0.3645656108856201, -0.5816351771354675, -0.4508368670940399, -9.217109680175781, -0.8237513303756714, -0.44527098536491394, -0.35899969935417175, -0.5454569458961487, -0.2393331378698349, -0.7235653400421143, -0.5788522362709045, -0.41744154691696167, -0.4536198079586029, -0.4731004238128662, -0.329778790473938, -0.5037128329277039, -0.41744154691696167, -8.059405326843262, -0.6901700496673584, -0.5872011184692383, -0.2156781107187271, -0.5371081829071045, -0.3283873498439789, -0.40352681279182434, -0.3005579113960266, -0.46475157141685486, -0.40074390172958374, -0.5955499410629272, -8.50467586517334, -0.33812767267227173, -0.606681764125824, -0.5120616555213928, -0.09601156413555145, -0.3645656108856201, -0.642859935760498, -9.395217895507812, -0.40630975365638733, -0.5983328819274902, -0.3242129385471344, -0.5148445963859558, -0.48701515793800354, -0.18784868717193604, -0.523193359375, -0.5899840593338013, -8.816365242004395, -0.7513947486877441, -0.6261623501777649, -0.22680990397930145, -0.4981469213962555, -0.2379416823387146, -0.07896602898836136, -0.2615966796875, -0.42300742864608765, -0.6150305271148682, -8.593730926513672, -0.3673485517501831, -0.436922162771225, -0.5148445963859558, -0.303340882062912, -0.7096506357192993, -9.573326110839844, -0.7792242169380188, -7.3024444580078125, -0.7235653400421143, -7.079808235168457, -0.7847900986671448, -0.6651235222816467, -0.2769029140472412, -0.3729144334793091, -0.43970513343811035, -0.22124400734901428, -0.5538058280944824, -0.44248801469802856, -0.4090927541255951, -0.28803467750549316, -0.44527098536491394, -0.5454569458961487, -0.6261623501777649, -8.994474411010742, -0.36178267002105713, -0.5732864141464233, -0.2170695960521698, -0.7124335765838623, -9.528799057006836, -0.5064957141876221, -0.33812767267227173, -0.4953639805316925, -0.5621546506881714, -0.19898048043251038, -0.5148445963859558, -0.5955499410629272, -8.148458480834961, -0.7625265121459961, -7.525078773498535, -0.8014878034591675, -0.7402629852294922, -0.2824687659740448, -0.4313562214374542, -0.47031742334365845, -0.22541843354701996, -0.5259763598442078, -0.3228214681148529, -0.35899969935417175, -0.5482398867607117, -0.4118756651878357, -0.1607149839401245, -0.6846041083335876, -0.3896121084690094, -0.3409106135368347, -0.4313562214374542, -0.20593783259391785, -0.3061237931251526, -0.6372941136360168, -0.6011158227920532, -9.261635780334473, -0.5287593007087708, -0.3075152635574341, -0.46196863055229187, -0.18645721673965454, -0.5899840593338013, -10.597450256347656, -0.4090927541255951, -0.6873869895935059, -0.321429967880249, -0.7569606900215149, -8.415621757507324, -0.8181855082511902, -7.92582368850708, -0.8237513303756714, -0.6846041083335876, -0.6205964088439941, -0.4480539560317993, -0.33951908349990845, -0.35899969935417175, -0.5872011184692383, -0.3492594063282013, -0.29638350009918213, -0.3951779901981354, -0.6122475862503052, -8.860893249511719, -0.7680925130844116, -0.6734724044799805, -0.5760693550109863, -0.44248801469802856, -0.33395323157310486, -0.3645656108856201, -0.6539917588233948, -0.3242129385471344, -0.31168970465660095, -0.4313562214374542, -0.6539917588233948, -8.50467586517334, -0.7346971035003662, -0.6818212270736694, -0.2838602662086487, -0.3269958794116974, -0.4564027786254883, -0.7013018131256104, -7.658660411834717, -0.36178267002105713, -0.33256176114082336, -0.523193359375, -0.22402697801589966, -0.6901700496673584, -8.415621757507324, -0.5259763598442078, -0.5009298324584961, -0.4953639805316925, -0.4536198079586029, -0.24072463810443878, -0.7513947486877441, -9.083528518676758, -0.41744154691696167, -0.33812767267227173, -0.24907346069812775, -0.46196863055229187, -0.09322860836982727, -0.18784868717193604, -0.13010261952877045, -0.22820138931274414, -0.1530618965625763, -0.16906383633613586, -0.7040846943855286, -9.484272003173828, -0.7903559803962708, -8.593730926513672, -0.6289452314376831, -1.3747739791870117, -0.8348830938339233, -8.905420303344727, -0.8237513303756714, -0.7736583948135376, -0.3061237931251526, -0.2977749705314636, -0.4480539560317993, -0.7013018131256104, -7.881296157836914, -0.38126325607299805, -0.321429967880249, -0.5148445963859558, -0.29499202966690063, -0.6985188126564026, -8.638257026672363, -0.5148445963859558, -0.5092786550521851, -0.48701515793800354, -0.4285733103752136, -0.16419367492198944, -0.7458288669586182, -9.172582626342773, -0.42300742864608765, -0.33117032051086426, -0.2796858251094818, -0.4786662757396698, -0.08731485158205032, -0.18645721673965454, -0.12244951725006104, -0.20176340639591217, -0.14401733875274658, -0.006566007621586323, -0.6901700496673584, -9.617853164672852, -0.8070536255836487, -8.727311134338379, -0.7736583948135376, -6.9907546043396, -0.7235653400421143, -6.7235918045043945, -0.6623406410217285, -0.4508368670940399, -0.3464764952659607, -0.48701515793800354, -0.6261623501777649, -0.3923950493335724, -0.303340882062912, -0.4981469213962555, -4.051965713500977, -0.6150305271148682, -3.6512222290039062, -0.7680925130844116, -0.5092786550521851, -0.6846041083335876, -0.5120616555213928, -0.425790399312973, -0.5092786550521851, -0.3673485517501831, -7.480552673339844, -0.31725555658340454, -0.5788522362709045, -0.29360055923461914, -0.5064957141876221, -0.38126325607299805, -0.07827029377222061, -0.3269958794116974, -0.5760693550109863, -8.237513542175293, -0.44527098536491394, -0.4536198079586029, -0.49258100986480713, -0.18645721673965454, -0.6345111131668091, -4.920244216918945, -0.6038987636566162, -4.185546875, -0.8348830938339233, -0.6539917588233948, -0.37848034501075745, -0.48701515793800354, -0.3019493818283081, -0.303340882062912, -0.5927670001983643, -0.436922162771225, -0.008479282259941101, -0.5037128329277039, -0.1975889950990677, -0.04087448492646217, -0.4341391921043396, -0.25463932752609253, -0.057050347328186035, -0.3047323226928711, -0.37848034501075745, -0.27411994338035583, -0.4758833646774292, -5.588150501251221, -0.9128055572509766, -0.7013018131256104, -0.40352681279182434, -0.425790399312973, -0.2615966796875, -0.4508368670940399, -0.5705034732818604, -0.41744154691696167, -4.71987247467041, -0.5844181776046753, -0.7291312217712402, -0.48979806900024414, -0.6400770545005798, -0.3951779901981354, -0.6178134679794312, -0.5649375319480896, -0.6178134679794312, -0.04174415394663811, -0.5482398867607117, -0.5565887689590454, -0.4981469213962555, -5.6772050857543945, -0.7513947486877441, -1.0018596649169922, -0.4758833646774292, -0.4981469213962555, -0.46196863055229187, -0.4090927541255951, -0.25185641646385193, -0.18089133501052856, -0.24768199026584625, -0.3200385272502899, -6.590010643005371, -0.6456429362297058, -0.5899840593338013, -0.2643796503543854, -0.436922162771225, -0.6205964088439941, -7.92582368850708, -0.4313562214374542, -0.4146586060523987, -0.436922162771225, -0.48423218727111816, -0.11340495198965073, -0.3923950493335724, -0.3047323226928711, -0.29638350009918213, -0.7291312217712402, -9.706908226013184, -0.5788522362709045, -0.40630975365638733, -0.46753454208374023, -0.5092786550521851, -0.3923950493335724, -0.5259763598442078, -0.40630975365638733, -0.2379416823387146, -0.08592337369918823, -0.6901700496673584, -10.19670581817627, -0.5816351771354675, -0.40074390172958374, -0.47031742334365845, -0.37848034501075745, -0.27272847294807434, -0.29638350009918213, -0.436922162771225, -0.21985256671905518, -0.11549215763807297, -0.4564027786254883, -8.860893249511719, -0.3701314926147461, -0.4981469213962555, -0.5593716502189636, -0.4508368670940399, -0.37569737434387207, -0.4536198079586029, -0.33673620223999023, -0.42300742864608765, -9.217109680175781, -0.6512088179588318, -0.48979806900024414, -0.41744154691696167, -0.4564027786254883, -0.42022448778152466, -0.2379416823387146, -0.5705034732818604, -0.41744154691696167, -0.5204104781150818, -9.350690841674805, -0.7040846943855286, -0.5120616555213928, -0.4508368670940399, -0.4508368670940399, -0.37569737434387207, -0.5315422415733337, -0.3464764952659607, -0.012088412418961525, -0.35621678829193115, -7.792242527008057, -0.31725555658340454, -0.2156781107187271, -0.6929529905319214, -8.059405326843262, -0.47031742334365845, -0.48144927620887756, -0.4536198079586029, -0.6038987636566162, -0.41744154691696167, -0.4758833646774292, -0.31308117508888245, -0.3047323226928711, -0.40074390172958374, -6.679064750671387, -0.39796096086502075, -0.40074390172958374, -0.4564027786254883, -0.46753454208374023, -0.425790399312973, -0.4480539560317993, -0.5120616555213928, -0.7068677544593811, -8.727311134338379, -0.7346971035003662, -8.415621757507324, -0.5705034732818604, -0.5398910641670227, -0.6317282319068909, -7.39149808883667, -0.6233794093132019, -1.324681282043457, -0.8794102668762207, -8.460148811340332, -0.48979806900024414, -0.4118756651878357, -0.4480539560317993, -0.46753454208374023, -0.48701515793800354, -0.5009298324584961, -0.7235653400421143, -10.06312370300293, -0.5677205324172974, -0.4090927541255951, -0.4591856896877289, -0.5064957141876221, -0.11270921677350998, -0.4118756651878357, -0.20872077345848083, -0.0744437426328659, -0.7068677544593811, -10.3748140335083, -0.5955499410629272, -0.40352681279182434, -0.46475157141685486, -0.5148445963859558, -0.3923950493335724, -0.5064957141876221, -0.425790399312973, -0.35343387722969055, -0.4285733103752136, -0.3089067339897156, -0.46475157141685486, -10.552921295166016, -0.5482398867607117, -0.39796096086502075, -0.4564027786254883, -0.3283873498439789, -0.31168970465660095, -8.994474411010742, -0.46196863055229187, -0.31447261571884155, -0.46475157141685486, -0.31447261571884155, -0.3061237931251526, -0.48144927620887756, -9.350690841674805, -0.6873869895935059, -0.4953639805316925, -0.5565887689590454, -0.48423218727111816, -0.2393331378698349, -0.12871114909648895, -0.46475157141685486, -9.484272003173828, -0.7124335765838623, -0.48701515793800354, -0.3951779901981354, -0.46753454208374023, -0.4285733103752136, -0.2379416823387146, -0.5204104781150818, -0.4341391921043396, -0.5148445963859558, -9.395217895507812, -0.7458288669586182, -0.517627477645874, -0.44248801469802856, -0.4536198079586029, -0.3506509065628052, -0.517627477645874, -0.3450850248336792, -0.007131293416023254, -0.3520423471927643, -7.881296157836914, -0.3256044089794159, -0.21985256671905518, -0.7013018131256104, -8.103931427001953, -0.48423218727111816, -0.48423218727111816, -0.4480539560317993, -0.6261623501777649, -0.436922162771225, -0.4591856896877289, -0.303340882062912, -0.3061237931251526, -0.40630975365638733, -6.768118858337402, -0.40630975365638733, -0.3951779901981354, -0.4564027786254883, -0.47031742334365845, -0.4285733103752136, -0.41744154691696167, -0.4564027786254883, -0.7124335765838623, -8.816365242004395, -0.7402629852294922, -8.460148811340332, -0.6456429362297058, -8.638257026672363, -0.6233794093132019, -0.5037128329277039, -0.5983328819274902, -6.634537696838379, -0.7625265121459961, -3.673485517501831, -0.6038987636566162, -0.5259763598442078, -1.1354410648345947, -0.3423020541667938, -0.6790381669998169, -0.29220908880233765, -0.40630975365638733, -0.1725425124168396, -0.16001926362514496, -0.5732864141464233, -0.33812767267227173, -0.5649375319480896, -0.3701314926147461, -0.6706894636154175, -0.14332160353660583, -0.27272847294807434, -0.3701314926147461, -0.4981469213962555, -0.29081758856773376, -1.3747739791870117, -0.6261623501777649, -0.28942611813545227, -0.3701314926147461, -0.3269958794116974, -2.4823856353759766, -0.3951779901981354, -0.4341391921043396, -0.5064957141876221, -0.1725425124168396, -0.01548012439161539, -0.4285733103752136, -0.4090927541255951, -0.4981469213962555, -0.5899840593338013, -1.2801541090011597, -0.4090927541255951, -0.7179993987083435, -0.3701314926147461, -0.43970513343811035, -0.27272847294807434, -0.2170695960521698, -0.6094646453857422, -0.33951908349990845, -0.5872011184692383, -0.3840462565422058, -0.24907346069812775, -0.258813738822937, -0.4090927541255951, -0.1530618965625763, -0.606681764125824, -0.5899840593338013, -0.2977749705314636, -1.3692082166671753, -0.02782943658530712, -0.5816351771354675, 0.23515871167182922, -0.37848034501075745, -0.20176340639591217, -2.2486186027526855, -0.5565887689590454, -0.6706894636154175, -0.2602052390575409, -0.46753454208374023, -3.940648078918457, -0.7903559803962708, -0.7291312217712402, -0.16836810111999512, -0.5204104781150818, -4.141019821166992, -0.8404489755630493, -0.5148445963859558, -0.26994553208351135, -0.5899840593338013, -4.3636555671691895, -0.87384432554245, -0.40074390172958374, -0.4731004238128662, -0.5732864141464233, -4.430446624755859, -0.8849760293960571, -0.43970513343811035, -0.3283873498439789, -0.5454569458961487, -4.497237205505371, -0.8905419707298279, -0.49258100986480713, -0.4758833646774292, -0.5371081829071045, -4.452710151672363, -0.9183713793754578, -0.5148445963859558, -0.4090927541255951, -0.5454569458961487, -4.541764259338379, -0.9295031428337097, -0.7847900986671448, -0.42300742864608765, -0.09879449754953384, -0.5371081829071045, -4.608554840087891, -0.9239372611045837, -0.5593716502189636, -0.42300742864608765, -0.5454569458961487, -4.541764259338379, -0.9239372611045837, -0.5788522362709045, -0.31308117508888245, -0.6122475862503052, -4.630817890167236, -0.9295031428337097, -0.5259763598442078, -0.329778790473938, -0.5343252420425415, -4.608554840087891, -0.9183713793754578, -0.517627477645874, -0.4508368670940399, -0.4953639805316925, -0.5649375319480896, -4.697608947753906, -0.9183713793754578, -0.5371081829071045, -0.4786662757396698, -0.5454569458961487, -0.5788522362709045, -4.697608947753906, -0.9239372611045837, -0.5816351771354675, -0.23376727104187012, -0.44527098536491394, -0.48144927620887756, -0.5371081829071045, -4.029702663421631, -0.4313562214374542, -0.24211609363555908, -0.6929529905319214, -4.942507743835449, -0.7235653400421143, -0.6539917588233948, -0.4090927541255951, -0.49258100986480713, 0.12105804681777954, -0.22820138931274414, -6.857172966003418, -0.4953639805316925, -0.20732930302619934, -0.3450850248336792, -0.5983328819274902, -5.18740701675415, -0.6150305271148682, -4.385919094085693, -0.5426740646362305, -0.3228214681148529, -0.7346971035003662, -4.897980690002441, -0.7458288669586182, -0.5120616555213928, -0.5259763598442078, -0.4564027786254883, -0.5732864141464233, -0.16001926362514496, -0.031308114528656006, -0.5287593007087708, -0.2574222981929779, -0.2615966796875, -0.3464764952659607, -6.812646389007568, -0.23515871167182922, -0.5009298324584961, -0.4480539560317993, -0.5760693550109863, -0.48979806900024414, -8.771838188171387, -0.26855409145355225, -0.5371081829071045, -0.5009298324584961, -0.33534473180770874, -0.48144927620887756, -9.128055572509766, -0.29081758856773376, -0.7847900986671448, -0.48144927620887756, -0.425790399312973, -0.33117032051086426, -0.04904938116669655, -0.37848034501075745, -0.3423020541667938, -0.3896121084690094, -0.3729144334793091, -0.20732930302619934, -0.3478679358959198, -0.4313562214374542, -0.37848034501075745, -0.4118756651878357, -0.3729144334793091, -0.21011224389076233, -0.26577112078666687, -0.7847900986671448, -9.083528518676758, -0.29638350009918213, -0.9183713793754578, -0.4953639805316925, -0.3269958794116974, -0.5037128329277039, -9.350690841674805, -0.2782943844795227, -0.9628985524177551, -0.5204104781150818, -0.3896121084690094, -0.26855409145355225, -0.47031742334365845, -9.573326110839844, -0.28664320707321167, -0.9851620197296143, -0.5343252420425415, -0.5872011184692383, -0.4731004238128662, -9.528799057006836, -0.29638350009918213, -0.9684643745422363, -0.5398910641670227, -0.3923950493335724, -0.1975889950990677, -0.46475157141685486, -9.395217895507812, -0.29638350009918213, -0.5454569458961487, -0.5454569458961487, -0.37569737434387207, -0.22959284484386444, -0.31168970465660095, 0.05809394642710686, -0.4758833646774292, -9.484272003173828, -0.33951908349990845, -0.7792242169380188, -0.48979806900024414, -0.4564027786254883, -0.3951779901981354, -0.02417682483792305, -0.3868291974067688, -0.35621678829193115, -0.4090927541255951, -0.3951779901981354, -0.20872077345848083, -0.3478679358959198, -0.43970513343811035, -0.3896121084690094, -0.42300742864608765, -0.3896121084690094, -0.2128951996564865, -0.25324785709381104, -0.7792242169380188, -9.484272003173828, -0.2977749705314636, -0.7792242169380188, -0.49258100986480713, -0.4786662757396698, -0.258813738822937, -0.030786313116550446, -0.4341391921043396, -0.4090927541255951, -0.43970513343811035, -0.3951779901981354, -0.2365502119064331, -0.35343387722969055, -0.46196863055229187, -0.4285733103752136, -0.4313562214374542, -0.3896121084690094, -0.22680990397930145, -0.24072463810443878, -0.7959219217300415, -9.484272003173828, -0.3061237931251526, -0.9350690841674805, -0.48423218727111816, -0.3896121084690094, -0.2824687659740448, -0.436922162771225, -9.617853164672852, -0.2824687659740448, -0.9740303158760071, -0.523193359375, -0.34369349479675293, -0.5482398867607117, -0.4591856896877289, -9.66238021850586, -0.27551141381263733, -0.990727961063385, -0.5371081829071045, -0.40074390172958374, -0.3701314926147461, -0.523193359375, -0.48144927620887756, -9.617853164672852, -0.27411994338035583, -0.7736583948135376, -0.48701515793800354, -0.46475157141685486, -0.3005579113960266, -0.3729144334793091, -0.42022448778152466, -0.09044566750526428, -0.42022448778152466, -0.35899969935417175, -0.40630975365638733, -0.3896121084690094, -0.21011224389076233, -0.33256176114082336, -0.44527098536491394, -0.40352681279182434, -0.4118756651878357, -0.40074390172958374, -0.2184610813856125, -0.25046491622924805, -0.7569606900215149, -4.920244216918945, -0.6289452314376831, -3.8070669174194336, -0.7680925130844116, -0.5844181776046753, 0.09601156413555145, -0.3047323226928711, -4.430446624755859, -0.5899840593338013, -4.430446624755859, -0.7680925130844116, -0.5454569458961487, -0.5371081829071045, -0.40630975365638733, -0.2977749705314636, -0.3868291974067688, -6.768118858337402, -0.3005579113960266, -0.5732864141464233, -0.40630975365638733, -0.425790399312973, -0.4758833646774292, -8.638257026672363, -0.41744154691696167, -0.3409106135368347, -0.42300742864608765, -0.42022448778152466, -0.48701515793800354, -9.217109680175781, -0.4536198079586029, -0.5148445963859558, -0.31725555658340454, -0.43970513343811035, -0.4508368670940399, -0.4536198079586029, -0.07409587502479553, -0.4313562214374542, -0.09740302711725235, -0.18924017250537872, -0.7068677544593811, -9.172582626342773, -0.48979806900024414, -0.42300742864608765, -0.4313562214374542, -0.5510228276252747, -0.5371081829071045, -9.30616283416748, -0.4786662757396698, -0.5705034732818604, -0.26855409145355225, -0.40630975365638733, -0.5677205324172974, -0.5398910641670227, -9.43974494934082, -0.48701515793800354, -0.4981469213962555, -0.425790399312973, -0.5482398867607117, -0.5510228276252747, -9.617853164672852, -0.5009298324584961, -0.5621546506881714, -0.24211609363555908, -0.42022448778152466, -0.5760693550109863, -0.5482398867607117, -9.528799057006836, -0.4981469213962555, -0.5677205324172974, -0.22820138931274414, -0.3283873498439789, 0.03426499292254448, -0.4285733103752136, -0.4090927541255951, -0.48701515793800354, -9.751434326171875, -0.5120616555213928, -0.5732864141464233, -0.31447261571884155, -0.40630975365638733, -0.425790399312973, -0.4731004238128662, -0.07896602898836136, -0.4313562214374542, -0.08453191816806793, -0.18784868717193604, -0.6929529905319214, -9.573326110839844, -0.5315422415733337, -0.5677205324172974, -0.1530618965625763, -0.4758833646774292, -0.42022448778152466, -0.44527098536491394, -0.07513947784900665, -0.4731004238128662, -0.11062200367450714, -0.18367427587509155, -0.6901700496673584, -9.484272003173828, -0.5398910641670227, -0.5538058280944824, -0.3409106135368347, -0.4090927541255951, -0.5705034732818604, -0.523193359375, -9.573326110839844, -0.5092786550521851, -0.436922162771225, -0.5565887689590454, -0.436922162771225, -0.5872011184692383, -0.5120616555213928, -9.617853164672852, -0.5120616555213928, -0.5760693550109863, -0.4118756651878357, -0.5732864141464233, -0.4313562214374542, -0.5760693550109863, -0.5120616555213928, -9.66238021850586, -0.5148445963859558, -0.5899840593338013, -0.22402697801589966, -0.40352681279182434, -0.4536198079586029, -0.4731004238128662, -0.4285733103752136, -0.4508368670940399, -0.0862712562084198, -0.4758833646774292, -0.07931388914585114, -0.17671693861484528, -0.6957358717918396, -4.987035274505615, -0.5927670001983643, -3.695749044418335, -0.7402629852294922, -0.3005579113960266, -0.4146586060523987, -0.4536198079586029, -0.25046491622924805, -0.42300742864608765, -0.5899840593338013, -0.2560308277606964, -0.3923950493335724, -0.5148445963859558, -0.2852517366409302, -0.6957358717918396, -0.517627477645874, -0.3256044089794159, -0.5204104781150818, -0.5983328819274902, 0.025916162878274918, -0.24211609363555908, -7.480552673339844, -0.6957358717918396, -0.5649375319480896, -0.31447261571884155, -0.15236616134643555, -0.31447261571884155, -0.5454569458961487, -0.29220908880233765, -0.3228214681148529, -0.33256176114082336, -8.549203872680664, -0.48701515793800354, -0.7124335765838623, -0.5148445963859558, -0.35343387722969055, -0.6873869895935059, -8.50467586517334, -0.6706894636154175, -7.480552673339844, -0.7847900986671448, -0.5398910641670227, -0.40352681279182434, -0.5565887689590454, -0.41744154691696167, -0.06574704498052597, -0.31447261571884155, -0.3729144334793091, -8.593730926513672, -0.5899840593338013, -0.7569606900215149, -0.4981469213962555, -0.37848034501075745, -0.5760693550109863, -8.682785034179688, -0.7013018131256104, -4.029702663421631, -0.6623406410217285, -4.1187567710876465, -0.8627124428749084, -0.6261623501777649, -0.4285733103752136, 0.04139629006385803, -0.31447261571884155, -7.079808235168457, -0.5677205324172974, -0.2991664409637451, -0.5565887689590454, -5.120616436004639, -0.6150305271148682, -4.385919094085693, -0.8460148572921753, -0.5092786550521851, -0.3951779901981354, -0.48701515793800354, -0.2560308277606964, -0.2810773253440857, -0.39796096086502075, -6.857172966003418, -0.33117032051086426, -0.47031742334365845, -0.38126325607299805, -0.23376727104187012, -0.6289452314376831, -4.987035274505615, -0.6400770545005798, -4.274601936340332, -0.8460148572921753, -0.6679064631462097, -0.14471305906772614, 0.05009298771619797, -0.2852517366409302, -6.901699542999268, -0.5343252420425415, -0.1294068694114685, -0.5454569458961487, -5.1651434898376465, -0.6233794093132019, -4.408182621002197, -0.8404489755630493, -0.5426740646362305, -0.3896121084690094, -0.0020219823345541954, -0.4981469213962555, -0.07235652953386307, -0.2560308277606964, -0.3673485517501831, -6.768118858337402, -0.3283873498439789, -0.3645656108856201, -0.4146586060523987, -0.09183713793754578, -0.6122475862503052, -4.942507743835449, -0.6345111131668091, -4.25233793258667, -0.8460148572921753, -0.48979806900024414, -0.5677205324172974, -0.27551141381263733, 0.08801058679819107, -0.31586411595344543, -6.857172966003418, -0.5538058280944824, -0.3450850248336792, -0.6122475862503052, -5.120616436004639, -0.6261623501777649, -4.3636555671691895, -0.8348830938339233, -0.5426740646362305, -0.40630975365638733, -0.24768199026584625, -0.3089067339897156, -0.31447261571884155, -0.2991664409637451, -0.40630975365638733, -6.857172966003418, -0.33673620223999023, -0.3409106135368347, -0.43970513343811035, -0.2977749705314636, -0.6734724044799805, -5.009298801422119, -0.642859935760498, -4.274601936340332, -0.8293172121047974, -0.3645656108856201, -0.07513947784900665, 0.0053702108561992645, -0.329778790473938, -6.901699542999268, -0.5649375319480896, -0.5538058280944824, -0.6011158227920532, -5.120616436004639, -0.6345111131668091, -4.430446624755859, -0.8404489755630493, -0.5482398867607117, -0.3089067339897156, -0.41744154691696167, -0.5009298324584961, -0.3186470568180084, -0.41744154691696167, -6.857172966003418, -0.33395323157310486, -0.5371081829071045, -0.4786662757396698, -0.523193359375, -0.659557580947876, -5.120616436004639, -0.6456429362297058, -4.3636555671691895, -0.8460148572921753, -0.44248801469802856, -0.29081758856773376, -0.24072463810443878, 0.08279258012771606, -0.29360055923461914, -6.857172966003418, -0.5538058280944824, -0.2769029140472412, -0.5538058280944824, -5.031561851501465, -0.6345111131668091, -4.341392517089844, -0.8460148572921753, -0.5510228276252747, -0.4146586060523987, -0.1961975246667862, -0.39796096086502075, -0.1920231282711029, -0.28803467750549316, -0.3923950493335724, -6.857172966003418, -0.329778790473938, -0.3951779901981354, -0.3701314926147461, -0.1739339679479599, -0.6038987636566162, -4.964771270751953, -0.642859935760498, -4.274601936340332, -0.8460148572921753, -0.4508368670940399, -0.4118756651878357, 0.04174415394663811, -0.2991664409637451, -6.857172966003418, -0.5398910641670227, -0.4341391921043396, -0.5565887689590454, -5.053825855255127, -0.6372941136360168, -4.408182621002197, -0.8404489755630493, -0.5426740646362305, -0.4536198079586029, -0.41744154691696167, -0.3701314926147461, -0.2796858251094818, -0.40352681279182434, -6.812646389007568, -0.33395323157310486, -0.5482398867607117, -0.41744154691696167, -0.3840462565422058, -0.6150305271148682, -5.053825855255127, -0.6456429362297058, -4.341392517089844, -0.851580798625946, -0.46475157141685486, -0.3075152635574341, -0.16906383633613586, 0.09462008625268936, -0.28803467750549316, -6.812646389007568, -0.5510228276252747, -0.35899969935417175, -0.5315422415733337, -5.009298801422119, -0.6317282319068909, -4.296865463256836, -0.851580798625946, -0.5510228276252747, -0.42022448778152466, -0.1961975246667862, -0.3868291974067688, -0.28942611813545227, -0.2782943844795227, -0.38126325607299805, -6.768118858337402, -0.321429967880249, -0.3645656108856201, -0.3645656108856201, -0.27411994338035583, -0.5983328819274902, -4.920244216918945, -0.6400770545005798, -4.207810878753662, -0.8460148572921753, -0.606681764125824, -0.31447261571884155, -0.1961975246667862, -0.2991664409637451, 0.07409587502479553, 0.03322139009833336, -0.27551141381263733, -6.901699542999268, -0.5398910641670227, -0.40074390172958374, -0.13010261952877045, -0.5287593007087708, -4.942507743835449, -0.6289452314376831, -4.319128513336182, -0.8404489755630493, -0.5482398867607117, -0.4118756651878357, -0.18784868717193604, -0.31168970465660095, 0.012697179801762104, -0.4591856896877289, -0.31725555658340454, -0.0967072993516922, -0.2615966796875, -0.33256176114082336, -6.857172966003418, -0.31447261571884155, -0.3729144334793091, -0.37848034501075745, 0.0030873280484229326, -0.4118756651878357, -0.3075152635574341, -0.13566851615905762, -0.606681764125824, -5.009298801422119, -0.6233794093132019, -4.319128513336182, -0.8404489755630493, -0.48979806900024414, -0.5677205324172974, -0.4118756651878357, 0.09253287315368652, -0.321429967880249, -6.7235918045043945, -0.5454569458961487, -0.4341391921043396, -0.5371081829071045, -5.053825855255127, -0.6261623501777649, -4.430446624755859, -0.8293172121047974, -0.5482398867607117, -0.4118756651878357, -0.2796858251094818, -0.28803467750549316, -0.2769029140472412, -0.2393331378698349, -0.3923950493335724, -6.812646389007568, -0.3269958794116974, -0.4731004238128662, -0.36178267002105713, -0.31308117508888245, -0.6150305271148682, -5.031561851501465, -0.642859935760498, -4.274601936340332, -0.8460148572921753, -0.5259763598442078, -0.5844181776046753, -0.24072463810443878, 0.0980987623333931, -0.33812767267227173, -6.857172966003418, -0.5454569458961487, -0.3242129385471344, -0.6150305271148682, -5.1651434898376465, -0.6372941136360168, -4.408182621002197, -0.8460148572921753, -0.5482398867607117, -0.42022448778152466, -0.11479642242193222, -0.3283873498439789, -0.26716262102127075, -0.29081758856773376, -0.40630975365638733, -6.812646389007568, -0.33812767267227173, -0.37569737434387207, -0.5482398867607117, -0.425790399312973, -0.27411994338035583, -0.6706894636154175, -5.076088905334473, -0.6539917588233948, -4.341392517089844, -0.8404489755630493, -0.37848034501075745, -0.3019493818283081, -0.27411994338035583, 0.08279258012771606, -0.2852517366409302, -6.901699542999268, -0.5454569458961487, -0.2991664409637451, -0.523193359375, -5.098352909088135, -0.642859935760498, -4.452710151672363, -0.8404489755630493, -0.5426740646362305, -0.42300742864608765, -0.2796858251094818, -0.36178267002105713, -0.20872077345848083, -0.2602052390575409, -0.38126325607299805, -6.812646389007568, -0.3242129385471344, -0.5454569458961487, -0.36178267002105713, -0.21985256671905518, -0.5899840593338013, -5.009298801422119, -0.6512088179588318, -4.319128513336182, -0.8348830938339233, -0.44527098536491394, -0.08140110224485397, -0.5037128329277039, 0.028699105605483055, -0.3075152635574341, -6.9907546043396, -0.5538058280944824, -0.5009298324584961, -0.4564027786254883, -0.5565887689590454, -5.120616436004639, -0.6456429362297058, -4.452710151672363, -0.8460148572921753, -0.5454569458961487, -0.3019493818283081, -0.5009298324584961, -0.39796096086502075, -0.48144927620887756, -0.4118756651878357, -0.2782943844795227, -0.3923950493335724, -6.857172966003418, -0.3283873498439789, -0.5315422415733337, -0.5259763598442078, -0.4313562214374542, -0.5454569458961487, -0.425790399312973, -0.5844181776046753, -4.964771270751953, -0.6372941136360168, -4.408182621002197, -0.8348830938339233, -0.4508368670940399, -0.31029820442199707, -0.33117032051086426, -0.46753454208374023, 0.02904697321355343, -0.28664320707321167, -6.812646389007568, -0.5482398867607117, -0.43970513343811035, -0.5092786550521851, -0.5705034732818604, -4.964771270751953, -0.642859935760498, -4.341392517089844, -0.8460148572921753, -0.5565887689590454, -0.42022448778152466, -0.3673485517501831, -0.4731004238128662, -0.3896121084690094, -0.31447261571884155, -0.425790399312973, -0.29638350009918213, -0.37848034501075745, -6.812646389007568, -0.3200385272502899, -0.5454569458961487, -0.5371081829071045, -0.46753454208374023, -0.35482531785964966, -0.4564027786254883, -0.6261623501777649, -4.942507743835449, -0.642859935760498, -4.319128513336182, -0.8404489755630493, -0.5037128329277039, -0.5705034732818604, -0.3228214681148529, -0.37569737434387207, -0.43970513343811035, 0.05635460838675499, -0.33534473180770874, -6.812646389007568, -0.5371081829071045, -0.26994553208351135, -0.4341391921043396, -0.5009298324584961, -0.5593716502189636, -4.897980690002441, -0.6345111131668091, -4.25233793258667, -0.8293172121047974, -0.5454569458961487, -0.4146586060523987, -0.14749601483345032, -0.35482531785964966, -0.40074390172958374, -0.33117032051086426, -0.1711510270833969, -0.3868291974067688, -0.4313562214374542, -0.2615966796875, -0.3645656108856201, -6.812646389007568, -0.31725555658340454, -0.5120616555213928, -0.5844181776046753, -0.5204104781150818, -0.4285733103752136, -0.20315487682819366, -0.42022448778152466, -0.48144927620887756, -0.6038987636566162, -4.987035274505615, -0.6372941136360168, -4.319128513336182, -0.8348830938339233, -0.5398910641670227, -0.3061237931251526, -0.20176340639591217, 0.028699105605483055, -0.29081758856773376, -6.812646389007568, -0.5315422415733337, -0.3423020541667938, -0.6011158227920532, -5.098352909088135, -0.6567746996879578, -0.5899840593338013, -1.163270354270935, -0.3701314926147461, -0.6762553453445435, -0.29081758856773376, -0.3868291974067688, -0.1975889950990677, -0.1739339679479599, -0.5649375319480896, -0.3520423471927643, -0.5705034732818604, -0.40074390172958374, -0.5371081829071045, -0.21150371432304382, -0.6233794093132019, -0.35621678829193115, -0.659557580947876, -0.5120616555213928, -0.3089067339897156, -1.4471306800842285, -0.012523246929049492, -0.5732864141464233, -0.3506509065628052, -0.6038987636566162, -0.2991664409637451, -0.8181855082511902, -0.5426740646362305, -0.20176340639591217, -0.39796096086502075, -0.12036231905221939, -0.48423218727111816, -0.22541843354701996, -0.2170695960521698, -2.5491764545440674, -0.5593716502189636, -0.4480539560317993, -0.46196863055229187, -0.5844181776046753, -0.3520423471927643, -0.39796096086502075, -0.42300742864608765, -0.4758833646774292, -3.8293302059173584, -0.7179993987083435, -0.5510228276252747, -0.37569737434387207, -0.5705034732818604, -0.43970513343811035, -0.5204104781150818, -0.5649375319480896, -0.303340882062912, -0.3923950493335724, -0.3923950493335724, -6.812646389007568, -0.3409106135368347, -0.5872011184692383, -0.44248801469802856, -0.35343387722969055, -0.40630975365638733, -0.6289452314376831, -4.808926582336426, -0.6205964088439941, -4.230074405670166, -0.4285733103752136, -0.25185641646385193, -0.7124335765838623, -4.897980690002441, -0.851580798625946, -0.523193359375, -0.6706894636154175, -0.4313562214374542, 0.17045530676841736, -0.3729144334793091, -0.3228214681148529, -0.3075152635574341, -6.634537696838379, -0.4786662757396698, -0.6846041083335876, -0.8293172121047974, -0.4981469213962555, -7.614133834838867, -0.4118756651878357, -0.5621546506881714, -0.20732930302619934, -0.37569737434387207, -0.18645721673965454, -0.5649375319480896, -7.213389873504639, -0.3186470568180084, -0.5899840593338013, -7.480552673339844, -0.7235653400421143, -0.4480539560317993, -0.6484258770942688, -0.31308117508888245, -0.6178134679794312, -0.4118756651878357, -0.5872011184692383, -0.5927670001983643, -0.20872077345848083, -0.40352681279182434, -0.40074390172958374, -0.523193359375, -0.25324785709381104, -0.3729144334793091, -0.7291312217712402, -9.43974494934082, -0.517627477645874, -0.7625265121459961, -0.4313562214374542, -0.46475157141685486, -0.41744154691696167, -0.7179993987083435, -0.6818212270736694, -0.5816351771354675, -8.905420303344727, -0.5092786550521851, -0.6261623501777649, -0.7235653400421143, -0.4480539560317993, -0.4731004238128662, -0.7068677544593811, -9.083528518676758, -0.3200385272502899, -0.3423020541667938, -0.5371081829071045, -0.44527098536491394, -0.3256044089794159, -0.3269958794116974, -0.46196863055229187, -0.3729144334793091, -0.4731004238128662, -8.37109375, -0.6539917588233948, -0.6233794093132019, -0.4480539560317993, -0.6873869895935059, -0.2643796503543854, -0.36178267002105713, -0.6873869895935059, -7.836769104003906, -0.5371081829071045, -0.2852517366409302, -0.5343252420425415, -0.33673620223999023, -0.7179993987083435, -8.37109375, -0.4508368670940399, -0.3269958794116974, -0.5844181776046753, -0.3896121084690094, -0.4341391921043396, -0.6818212270736694, -0.33812767267227173, -0.09531581401824951, -0.3896121084690094, -0.37848034501075745, -0.5120616555213928, -0.3701314926147461, -0.4118756651878357, -0.3729144334793091, -0.5705034732818604, -0.8237513303756714, -9.172582626342773, -0.5343252420425415, -0.606681764125824, -0.5844181776046753, -0.31308117508888245, -0.6846041083335876, -0.5009298324584961, -0.4508368670940399, -0.3729144334793091, -0.4591856896877289, -0.39796096086502075, -0.3673485517501831, -0.4285733103752136, -0.3840462565422058, -0.22820138931274414, -0.4285733103752136, -0.6512088179588318, -0.18645721673965454, -0.42300742864608765, -0.44527098536491394, -0.29499202966690063, -0.13149408996105194, -0.31447261571884155, -0.18228280544281006, -0.42300742864608765, -0.44527098536491394, -0.29081758856773376, -0.44248801469802856, -9.929542541503906, -0.8348830938339233, -8.994474411010742, -0.6846041083335876, -8.326567649841309, -0.7569606900215149, -0.7235653400421143, -0.4758833646774292, -0.4313562214374542, -0.6873869895935059, -10.152177810668945, -0.7680925130844116, -0.44527098536491394, -0.5983328819274902, -7.703188419342041, -0.6205964088439941, -1.1910998821258545, -0.4591856896877289, -0.5538058280944824, -0.35899969935417175, -0.425790399312973, -0.5677205324172974, -9.039000511169434, -0.3242129385471344, -0.4313562214374542, -0.5844181776046753, -9.039000511169434, -0.7792242169380188, -7.881296157836914, -0.517627477645874, -0.5009298324584961, -0.2393331378698349, -0.5510228276252747, -3.8961212635040283, -0.6539917588233948, -0.5482398867607117, -1.1410069465637207, -0.35621678829193115, -0.659557580947876, -0.28803467750549316, -0.3923950493335724, -0.1920231282711029, -0.164889395236969, -0.5732864141464233, -0.3450850248336792, -0.5621546506881714, -0.37848034501075745, -0.5426740646362305, -0.2379416823387146, -0.6233794093132019, -0.33812767267227173, -0.6205964088439941, -0.5259763598442078, -0.28942611813545227, -1.3859059810638428, -0.04000481590628624, -0.5621546506881714, -0.2810773253440857, -0.5482398867607117, -0.303340882062912, -0.8293172121047974, -0.5760693550109863, -0.19898048043251038, -0.37569737434387207, -0.12314525246620178, -0.4758833646774292, -0.23098431527614594, -0.20454637706279755, -2.359936237335205, -0.5398910641670227, -0.6929529905319214, -0.33951908349990845, -0.35899969935417175, -0.49258100986480713, -4.274601936340332, -0.7959219217300415, -0.24768199026584625, -0.37848034501075745, -0.5677205324172974, -4.319128513336182, -0.7346971035003662, -0.5426740646362305, -0.31586411595344543, -0.5482398867607117, -0.31447261571884155, -0.4758833646774292, 0.03739580512046814, -0.48423218727111816, -0.25046491622924805, -0.3492594063282013, -6.857172966003418, -0.3089067339897156, -0.5872011184692383, -0.40630975365638733, -0.3868291974067688, -0.25046491622924805, -0.6372941136360168, -7.970350742340088, -0.42300742864608765, -0.5204104781150818, -0.436922162771225, -0.27551141381263733, -0.5510228276252747, -4.808926582336426, -0.5732864141464233, -4.1187567710876465, -0.4313562214374542, -0.22959284484386444, -0.7013018131256104, -4.853454113006592, -0.7792242169380188, -0.517627477645874, -0.6873869895935059, -0.44248801469802856, 0.16419367492198944, -0.3923950493335724, -0.31725555658340454, -0.33117032051086426, -7.346971035003662, -0.6205964088439941, -0.6372941136360168, -0.44527098536491394, -0.48701515793800354, -0.3673485517501831, -0.517627477645874, -0.5955499410629272, -0.39796096086502075, -0.5259763598442078, -0.6261623501777649, -8.771838188171387, -0.5398910641670227, -0.4313562214374542, -0.523193359375, -0.3478679358959198, -0.4536198079586029, -0.4341391921043396, -0.6651235222816467, -5.298725128173828, -0.6818212270736694, -0.5510228276252747, -1.1688363552093506, -0.35899969935417175, -0.6706894636154175, -0.29638350009918213, -0.425790399312973, -0.2184610813856125, -0.17462970316410065, -0.5844181776046753, -0.3423020541667938, -0.5872011184692383, -0.38126325607299805, -0.075835220515728, -0.18506574630737305, -0.5482398867607117, -0.5148445963859558, -0.2769029140472412, -1.4081693887710571, -0.08418405055999756, -0.33256176114082336, -0.23515871167182922, -2.5046494007110596, -0.5593716502189636, -0.1621064692735672, -0.0980987623333931, -0.3673485517501831, -0.2615966796875, -0.25046491622924805, -0.5037128329277039, -0.3283873498439789, -0.46475157141685486, -0.6818212270736694, -4.541764259338379, -0.7458288669586182, -0.3673485517501831, -0.4758833646774292, -0.36178267002105713, -0.3701314926147461, -0.4313562214374542, -0.3061237931251526, -0.3701314926147461, -0.4090927541255951, -0.4118756651878357, -0.4313562214374542, -0.8794102668762207, -0.4758833646774292, -0.2852517366409302, -0.40352681279182434, -0.5565887689590454, -4.207810878753662, -0.7040846943855286, -0.4118756651878357, -0.5426740646362305, -0.5371081829071045, -0.5677205324172974, -0.436922162771225, -0.26577112078666687, -0.038787275552749634, -0.3075152635574341, -0.48701515793800354, -4.808926582336426, -0.7903559803962708, -0.48423218727111816, -0.6178134679794312, -0.3478679358959198, -0.5593716502189636, -0.303340882062912, -0.37848034501075745, -0.606681764125824, -0.4508368670940399, -0.4536198079586029, -0.7124335765838623, -5.142879486083984, -0.7513947486877441, -0.6623406410217285, -0.46753454208374023, -0.42300742864608765, -0.3645656108856201, -0.48701515793800354, -0.31725555658340454, -0.2782943844795227, -0.5816351771354675, -0.43970513343811035, -0.4480539560317993, -0.6289452314376831, -4.452710151672363, -0.7235653400421143, -0.4341391921043396, -0.164889395236969, -0.35482531785964966, -0.3492594063282013, -0.4313562214374542, -0.2769029140472412, -0.6790381669998169, -5.098352909088135, -0.8014878034591675, -0.46753454208374023, -0.20872077345848083, -0.5788522362709045, -0.33256176114082336, -0.31168970465660095, -0.4508368670940399, -0.5009298324584961, -0.3673485517501831, -0.6818212270736694, -5.1651434898376465, -0.5816351771354675, -0.26855409145355225, -0.0772266834974289, -0.5705034732818604, -0.6289452314376831, -0.31447261571884155, -0.40630975365638733, -0.5677205324172974, -0.2977749705314636, -0.4118756651878357, -0.7569606900215149, -5.432305335998535, -0.7680925130844116, -0.5037128329277039, -0.25046491622924805, -0.3200385272502899, -0.6178134679794312, -0.3269958794116974, -0.4285733103752136, -0.2977749705314636, -0.5343252420425415, -0.6929529905319214, -5.343251705169678, -0.8126195073127747, -0.4981469213962555, -0.258813738822937, -0.31168970465660095, -0.20593783259391785, -0.3701314926147461, -0.33117032051086426, -0.47031742334365845, -0.6233794093132019, -0.5955499410629272, -4.675345420837402, -0.7458288669586182, -0.47031742334365845, -0.23376727104187012, -0.4981469213962555, -0.329778790473938, -0.4508368670940399, -0.5092786550521851, -0.6011158227920532, -4.71987247467041, -0.5899840593338013, -0.9795961380004883, -0.36178267002105713, -0.5120616555213928, -0.5927670001983643, -5.387779235839844, -0.7402629852294922, -0.4564027786254883, -0.49258100986480713, -0.37848034501075745, -0.4591856896877289, -0.1920231282711029, -0.17810839414596558, -0.3047323226928711, -0.48979806900024414, -0.28942611813545227, -0.44248801469802856, -0.49258100986480713, -0.6539917588233948, -5.1651434898376465, -0.7346971035003662, -0.6957358717918396, -0.43970513343811035, -0.44248801469802856, -0.27411994338035583, -0.24211609363555908, -0.3729144334793091, -0.5120616555213928, -0.35343387722969055, -0.4731004238128662, -0.303340882062912, -0.6985188126564026, -5.18740701675415, -0.7792242169380188, -0.5148445963859558, -0.6094646453857422, -0.42300742864608765, -0.25463932752609253, -0.23515871167182922, -0.35899969935417175, -0.4508368670940399, -0.35343387722969055, -0.4313562214374542, -0.5872011184692383, -0.6873869895935059, -5.209670543670654, -0.7847900986671448, -0.523193359375, -0.6261623501777649, -0.4118756651878357, -0.25185641646385193, -0.2365502119064331, -0.35621678829193115, -0.37569737434387207, -0.3269958794116974, -0.4508368670940399, -0.27133703231811523, -0.6679064631462097, -5.209670543670654, -0.8181855082511902, -0.523193359375, -0.6345111131668091, -0.4146586060523987, -0.25046491622924805, -0.2365502119064331, -0.35621678829193115, -0.5593716502189636, -0.3506509065628052, -0.4786662757396698, -0.4508368670940399, -0.6985188126564026, -5.18740701675415, -0.8348830938339233, -0.5315422415733337, -0.6512088179588318, -0.4285733103752136, -0.25046491622924805, -0.2379416823387146, -0.3701314926147461, -0.33117032051086426, -0.33812767267227173, -0.41744154691696167, -0.3047323226928711, -0.7096506357192993, -5.098352909088135, -0.8348830938339233, -0.5343252420425415, -0.6456429362297058, -0.4146586060523987, -0.2393331378698349, -0.24489903450012207, -0.35621678829193115, -0.34369349479675293, -0.321429967880249, 0.051832325756549835, -0.3423020541667938, -0.4591856896877289, -0.4480539560317993, -0.17741265892982483, -0.6651235222816467, -5.18740701675415, -0.8404489755630493, -0.5565887689590454, -0.6734724044799805, -0.42300742864608765, -0.26577112078666687, -0.25046491622924805, -0.35899969935417175, -0.3200385272502899, -0.5705034732818604, -0.35621678829193115, -0.46475157141685486, -0.22124400734901428, -0.6762553453445435, -5.231934070587158, -0.8237513303756714, -0.5538058280944824, -0.6623406410217285, -0.41744154691696167, -0.2602052390575409, -0.25046491622924805, -0.35621678829193115, -0.4731004238128662, -0.4953639805316925, -0.35899969935417175, -0.4508368670940399, -0.6400770545005798, -0.523193359375, -0.6623406410217285, -5.18740701675415, -0.8293172121047974, -0.5593716502189636, -0.6651235222816467, -0.4118756651878357, -0.2574222981929779, -0.24489903450012207, -0.3645656108856201, -0.523193359375, -0.5677205324172974, -0.37848034501075745, -0.4591856896877289, -0.4731004238128662, -0.523193359375, -0.6734724044799805, -5.18740701675415, -0.8293172121047974, -0.5482398867607117, -0.6651235222816467, -0.41744154691696167, -0.27133703231811523, -0.24629050493240356, -0.35343387722969055, -0.3409106135368347, -0.35899969935417175, -0.48979806900024414, -0.29220908880233765, -0.7179993987083435, -5.276460647583008, -0.8181855082511902, -0.5482398867607117, -0.6734724044799805, -0.425790399312973, -0.2643796503543854, -0.24768199026584625, -0.3645656108856201, -0.4313562214374542, -0.5037128329277039, -0.4508368670940399, -0.3506509065628052, -0.4480539560317993, -0.5315422415733337, -0.6372941136360168, -0.46475157141685486, -0.6679064631462097, -5.142879486083984, -0.8237513303756714, -0.5482398867607117, -0.6679064631462097, -0.4118756651878357, -0.2629881799221039, -0.25046491622924805, -0.3673485517501831, -0.5426740646362305, -0.31308117508888245, -0.44527098536491394, -0.39796096086502075, -0.6512088179588318, -5.320988178253174, -0.8404489755630493, -0.5593716502189636, -0.6734724044799805, -0.42300742864608765, -0.258813738822937, -0.24768199026584625, -0.36178267002105713, -0.29220908880233765, -0.35899969935417175, -0.46753454208374023, -0.2615966796875, -0.5872011184692383, -4.675345420837402, -0.7792242169380188, -0.5009298324584961, -0.17741265892982483, -0.22124400734901428, -0.3701314926147461, -0.23237578570842743, 0.12036231905221939, -0.2156781107187271, -6.7235918045043945, -0.3840462565422058, -0.3868291974067688, -0.18924017250537872, -0.23098431527614594, -0.3005579113960266, -0.4758833646774292, -0.4118756651878357, -0.47031742334365845, -0.42300742864608765, 0.06644278019666672, -0.48701515793800354, -0.21150371432304382, -0.33951908349990845, -7.747714996337891, -0.7680925130844116, -0.5872011184692383, -0.321429967880249, -0.31586411595344543, -0.5148445963859558, -0.3923950493335724, -0.29081758856773376, -0.2838602662086487, -0.21150371432304382, -0.3520423471927643, -0.5037128329277039, -0.2393331378698349, -0.4786662757396698, -0.3061237931251526, -0.27551141381263733, -0.7179993987083435, -0.2142866551876068, -0.48423218727111816, -9.261635780334473, -1.341378927230835, -0.9851620197296143, -0.24768199026584625, -0.4341391921043396, -0.21011224389076233, -0.5899840593338013, -0.28803467750549316, -0.3923950493335724, -0.258813738822937, -0.5148445963859558, -9.30616283416748, -1.3803400993347168, -1.068650484085083, -0.6400770545005798, -0.4508368670940399, -0.5315422415733337, -0.40074390172958374, -0.15514910221099854, -0.29360055923461914, -0.517627477645874, -0.5593716502189636, -0.28664320707321167, -0.29081758856773376, -0.5677205324172974, -9.484272003173828, -1.5027894973754883, -1.0964797735214233, -0.35621678829193115, -0.4564027786254883, -0.5872011184692383, -0.39796096086502075, -0.1948060542345047, -0.3005579113960266, -0.5454569458961487, -0.5705034732818604, -0.3256044089794159, -0.31447261571884155, -0.5677205324172974, -9.484272003173828, -1.5027894973754883, -1.1187433004379272, -0.5899840593338013, -0.4786662757396698, -0.5927670001983643, -0.4313562214374542, -0.1920231282711029, -0.2643796503543854, -0.5621546506881714, -0.2615966796875, -0.34369349479675293, -0.5732864141464233, -9.528799057006836, -1.4916577339172363, -1.1354410648345947, -0.4146586060523987, -0.09462008625268936, -0.24768199026584625, -0.303340882062912, -0.5120616555213928, -9.43974494934082, -1.435998797416687, -1.0519527196884155, -0.46475157141685486, -0.17602117359638214, -0.436922162771225, -0.27272847294807434, -0.6205964088439941, -0.35621678829193115, -0.36178267002105713, -0.2977749705314636, -0.5343252420425415, -9.484272003173828, -1.4805259704589844, -1.1243093013763428, -0.3520423471927643, -0.44527098536491394, -0.2810773253440857, -0.6873869895935059, -0.4118756651878357, -0.3478679358959198, -0.31447261571884155, -0.5510228276252747, -9.528799057006836, -1.4693942070007324, -1.1410069465637207, -0.7291312217712402, -0.5510228276252747, -0.44527098536491394, -0.5426740646362305, -0.3923950493335724, -0.15862777829170227, -0.2769029140472412, -0.5343252420425415, -0.24489903450012207, -0.3423020541667938, -0.5593716502189636, -9.484272003173828, -1.4805259704589844, -1.1076116561889648, -0.5649375319480896, -0.5649375319480896, -0.4786662757396698, -0.5844181776046753, -0.3840462565422058, -0.17949984967708588, -0.5816351771354675, -0.2615966796875, -0.3242129385471344, -0.5510228276252747, -9.43974494934082, -1.4582624435424805, -1.0964797735214233, -0.42300742864608765, -0.37848034501075745, -0.5732864141464233, -0.3923950493335724, -0.5315422415733337, -0.2810773253440857, -0.3269958794116974, -0.5565887689590454, -9.484272003173828, -1.4805259704589844, -1.1076116561889648, -0.4536198079586029, -0.5621546506881714, -0.6094646453857422, -0.436922162771225, -0.29081758856773376, -0.6512088179588318, -0.3868291974067688, -0.3492594063282013, -0.3061237931251526, -0.5621546506881714, -9.43974494934082, -1.4471306800842285, -1.1187433004379272, -0.46753454208374023, -0.4480539560317993, -0.5760693550109863, -0.40630975365638733, -0.21011224389076233, -0.26994553208351135, -0.5426740646362305, -0.2643796503543854, -0.6818212270736694, -0.8460148572921753, -6.857172966003418, -0.5454569458961487, -0.6762553453445435, -0.24211609363555908, -0.3951779901981354, -0.27411994338035583, -0.4786662757396698, -0.17602117359638214, -0.21011224389076233, -0.2852517366409302, -0.47031742334365845, -0.5120616555213928, -4.71987247467041, -0.6317282319068909, -3.8070669174194336, -0.7847900986671448, -0.4313562214374542, -0.5204104781150818, -0.3868291974067688, -0.37569737434387207, -0.33812767267227173, -0.5148445963859558, -0.2156781107187271, -0.3256044089794159, -0.2365502119064331, -0.4536198079586029, -0.13010261952877045, -0.38126325607299805, -0.4564027786254883, -0.41744154691696167, -0.2782943844795227, -0.2810773253440857, -0.4146586060523987, -0.18367427587509155, -0.6150305271148682, -0.4285733103752136, -0.46196863055229187, -0.517627477645874, -4.697608947753906, -0.8404489755630493, -0.5037128329277039, -0.5788522362709045, -0.35899969935417175, -0.2602052390575409, -0.24629050493240356, -0.3645656108856201, -0.5009298324584961, -0.26994553208351135, -0.2170695960521698, -0.34369349479675293, -6.679064750671387, -0.23515871167182922, -0.26994553208351135, -0.3645656108856201, -0.5565887689590454, -0.21985256671905518, -8.905420303344727, -0.23376727104187012, -0.27133703231811523, -0.3673485517501831, -0.4981469213962555, -0.27411994338035583, -9.083528518676758, -0.2365502119064331, -0.27133703231811523, -0.37848034501075745, -0.3645656108856201, -0.2769029140472412, -9.261635780334473, -0.24907346069812775, -0.2629881799221039, -0.3645656108856201, -0.5732864141464233, -0.28803467750549316, -9.261635780334473, -0.25185641646385193, -0.2643796503543854, -0.3673485517501831, -0.35899969935417175, -0.2615966796875, -9.217109680175781, -0.25463932752609253, -0.26994553208351135, -0.3673485517501831, -0.3464764952659607, -0.3200385272502899, 0.026090096682310104, -0.28664320707321167, -9.30616283416748, -0.27411994338035583, -0.2769029140472412, -0.37848034501075745, -0.3492594063282013, -0.5816351771354675, -0.31308117508888245, -9.261635780334473, -0.27551141381263733, -0.2810773253440857, -0.38126325607299805, -0.48423218727111816, -0.5259763598442078, -0.2977749705314636, -9.172582626342773, -0.2824687659740448, -0.2810773253440857, -0.38126325607299805, -0.523193359375, -0.5816351771354675, -0.3005579113960266, -9.30616283416748, -0.29638350009918213, -0.2810773253440857, -0.38126325607299805, -0.3840462565422058, -0.3256044089794159, -9.172582626342773, -0.28664320707321167, -0.2810773253440857, -0.37848034501075745, -0.4118756651878357, -0.5037128329277039, -0.4758833646774292, -0.3047323226928711, -9.30616283416748, -0.29638350009918213, -0.2852517366409302, -0.3868291974067688, -0.523193359375, -0.29638350009918213, -9.217109680175781, -0.29499202966690063, -0.2782943844795227, -0.37848034501075745, -0.33673620223999023, -0.3951779901981354, -4.029702663421631, -0.5315422415733337, -4.25233793258667, -0.7513947486877441, -0.5204104781150818, -0.517627477645874, -0.29360055923461914, -0.4536198079586029, -0.37569737434387207, -0.2602052390575409, -0.1975889950990677, -0.33812767267227173, -7.703188419342041, -0.42300742864608765, -0.4341391921043396, -0.4953639805316925, -0.3645656108856201, -0.35343387722969055, -0.8849760293960571, -0.5454569458961487, -0.40630975365638733, -0.3923950493335724, -0.4341391921043396, -0.4146586060523987, -0.44248801469802856, -0.33534473180770874, -0.523193359375, -0.4090927541255951, -0.47031742334365845, -0.24629050493240356, -0.5092786550521851, -0.46475157141685486, -0.5426740646362305, -0.48423218727111816, -0.6345111131668091, -0.5454569458961487, -0.5538058280944824, -5.36551570892334, -0.5705034732818604, -0.4564027786254883, -1.157704472541809, -0.3673485517501831, -0.6623406410217285, -0.2991664409637451, -0.42300742864608765, -0.19898048043251038, -0.1711510270833969, -0.5844181776046753, -0.3492594063282013, -0.5760693550109863, -0.3840462565422058, -0.18089133501052856, -0.3269958794116974, -0.31586411595344543, -0.4953639805316925, -0.5120616555213928, -0.25463932752609253, -1.3970376253128052, -0.04904938116669655, -0.990727961063385, -0.2184610813856125, -1.0074256658554077, -0.21985256671905518, -1.7365567684173584, -0.3200385272502899, -0.1975889950990677, -0.6011158227920532, -4.163283824920654, -0.6901700496673584, -0.6901700496673584, -0.3951779901981354, -0.44527098536491394, -0.5009298324584961, -0.3089067339897156, -0.3228214681148529, -6.7235918045043945, -0.33951908349990845, -0.4731004238128662, -0.6539917588233948, -0.7235653400421143, -7.881296157836914, -0.2782943844795227, -0.4981469213962555, -0.43970513343811035, -0.25185641646385193, -0.2838602662086487, -0.5955499410629272, -0.44527098536491394, -0.7235653400421143, -0.4480539560317993, -0.4564027786254883, -0.33812767267227173, -0.436922162771225, -0.48423218727111816, -0.31168970465660095, -0.5064957141876221, -0.6957358717918396, -5.343251705169678, -0.5955499410629272, -4.029702663421631, -0.7625265121459961, -0.425790399312973, -0.46753454208374023, -0.3729144334793091, -0.17602117359638214, -6.011157989501953, -0.29220908880233765, -0.6512088179588318, -0.42300742864608765, -0.18228280544281006, -0.26855409145355225, -0.6094646453857422, -0.5927670001983643, -0.27272847294807434, -4.83119010925293, -0.4731004238128662, -4.1187567710876465, -0.7513947486877441, -0.517627477645874, -0.517627477645874, -0.3242129385471344, -0.38126325607299805, 0.02574222907423973, -0.3840462565422058, -0.523193359375, -0.3701314926147461, -0.33117032051086426, -0.22820138931274414, -0.3047323226928711, -6.901699542999268, -0.6317282319068909, -0.39796096086502075, -0.7124335765838623, -7.970350742340088, -0.22680990397930145, -0.37569737434387207, -0.3645656108856201, -0.14193013310432434, -0.2769029140472412, -0.6567746996879578, -5.076088905334473, -0.6289452314376831, -4.163283824920654, -0.7680925130844116, -0.5482398867607117, -0.6651235222816467, -0.4536198079586029, -0.40352681279182434, 0.014349552802741528, -0.49258100986480713, -0.47031742334365845, 0.00041309319203719497, -0.4118756651878357, -0.5037128329277039, -0.38126325607299805, -0.35482531785964966, -0.2379416823387146, -0.31725555658340454, -6.946227073669434, -0.7458288669586182, -0.40630975365638733, -0.11618789285421371, -0.48701515793800354, -0.6734724044799805, -8.148458480834961, -0.26855409145355225, -0.3673485517501831, -0.38126325607299805, -0.14471305906772614, -0.2782943844795227, -0.6484258770942688, -4.8757171630859375, -0.6289452314376831, -4.029702663421631, -0.7792242169380188, -0.5705034732818604, -0.3228214681148529, -0.35899969935417175, -0.44527098536491394, -0.35899969935417175, -0.3492594063282013, -0.23515871167182922, -0.3283873498439789, -6.946227073669434, -0.3673485517501831, -0.48423218727111816, -7.970350742340088, -0.27272847294807434, -0.3506509065628052, -0.4146586060523987, -0.1502789556980133, -0.26716262102127075, -0.6512088179588318, -5.18740701675415, -0.6372941136360168, -4.296865463256836, -0.6846041083335876, -0.6205964088439941, -0.6734724044799805, -0.11201348900794983, -0.33534473180770874, -0.3896121084690094, -0.436922162771225, -0.24768199026584625, 0.023481085896492004, -2.871997594833374, -0.6150305271148682, -0.4981469213962555, -0.3673485517501831, -0.3673485517501831, -0.2365502119064331, -0.35621678829193115, -7.079808235168457, -0.28664320707321167, -0.5872011184692383, -7.525078773498535, -0.4591856896877289, -0.44248801469802856, -0.3506509065628052, -0.4591856896877289, -0.4786662757396698, -0.35621678829193115, -0.321429967880249, -0.17741265892982483, -0.2824687659740448, -0.4118756651878357, -0.425790399312973, -0.5343252420425415, -0.3951779901981354, -0.14193013310432434, -0.5204104781150818, -0.3729144334793091, -0.6094646453857422, -9.128055572509766, -0.6679064631462097, -0.28942611813545227, -0.4591856896877289, -0.3729144334793091, -0.3047323226928711, -0.1961975246667862, -0.4731004238128662, -0.5565887689590454, -9.929542541503906, -0.4953639805316925, -0.35899969935417175, -0.3269958794116974, -0.07096506655216217, -0.321429967880249, -0.31029820442199707, -0.16975954174995422, -0.23376727104187012, -0.3242129385471344, -0.3701314926147461, -0.31725555658340454, -0.7124335765838623, -8.682785034179688, -0.5398910641670227, -1.2077975273132324, -0.46475157141685486, -0.24489903450012207, -0.29360055923461914, -0.436922162771225, -0.5705034732818604, -8.905420303344727, -0.31586411595344543, -0.42300742864608765, -0.5064957141876221, -0.523193359375, -9.039000511169434, -0.8627124428749084, -4.185546875, -0.642859935760498, -3.8738574981689453, -0.7124335765838623, -0.659557580947876, -0.48144927620887756, -0.17741265892982483, -0.20872077345848083, -0.22680990397930145, -0.36178267002105713, -0.41744154691696167, -0.33534473180770874, -0.33812767267227173, -0.2156781107187271, -0.25046491622924805, -7.035282135009766, -0.6484258770942688, -0.5677205324172974, -0.31168970465660095, -0.5816351771354675, -7.703188419342041, -0.7513947486877441, -0.2629881799221039, -0.26716262102127075, -0.5649375319480896, -7.124335765838623, -0.6011158227920532, -0.3729144334793091, -0.31725555658340454, -0.34369349479675293, -0.44248801469802856, -7.703188419342041, -0.3840462565422058, -0.3061237931251526, -0.642859935760498, -0.46196863055229187, -0.38126325607299805, -8.148458480834961, -0.2769029140472412, -0.2574222981929779, -0.4285733103752136, -0.21150371432304382, -0.3242129385471344, -0.4731004238128662, -0.4758833646774292, -0.425790399312973, -0.6178134679794312, -9.484272003173828, -0.6567746996879578, -0.31725555658340454, -0.5955499410629272, -0.22263549268245697, -0.3409106135368347, -0.4536198079586029, -0.4758833646774292, -0.6261623501777649, -0.6484258770942688, -9.66238021850586, -0.5955499410629272, -0.8014878034591675, -8.282039642333984, -0.5872011184692383, -0.25463932752609253, -0.6122475862503052, -0.4090927541255951, -0.4536198079586029, -9.217109680175781, -0.8460148572921753, -0.3923950493335724, -8.860893249511719, -0.31029820442199707, -0.2629881799221039, -0.48979806900024414, -0.20593783259391785, -0.33534473180770874, -0.4564027786254883, -0.4285733103752136, -0.4146586060523987, -0.6122475862503052, -9.795961380004883, -0.6734724044799805, -0.31725555658340454, -0.6233794093132019, -0.23237578570842743, -0.3492594063282013, -0.4564027786254883, -0.4285733103752136, -0.606681764125824, -0.6484258770942688, -9.751434326171875, -0.6122475862503052, -0.7569606900215149, -6.812646389007568, -0.6706894636154175, -6.7235918045043945, -0.517627477645874, -0.6539917588233948, -0.4953639805316925, -0.5538058280944824, -0.29499202966690063, -0.25324785709381104, -0.10366465151309967, -0.5510228276252747, -0.25324785709381104, -0.48979806900024414, -4.385919094085693, -0.6122475862503052, -0.5009298324584961, -0.7096506357192993, -0.33117032051086426, -0.4786662757396698, -0.425790399312973, -0.6679064631462097, -0.2782943844795227, -0.39796096086502075, -0.20037195086479187, -0.24907346069812775, -0.44527098536491394, -0.4758833646774292, -0.2838602662086487, -0.38126325607299805, -0.6317282319068909, -0.12731966376304626, -0.2782943844795227, -0.5510228276252747, -0.4981469213962555, -0.4981469213962555, -0.2615966796875, -1.3803400993347168, -0.6038987636566162, -0.27411994338035583, -0.5538058280944824, -0.46196863055229187, -0.28942611813545227, -2.2486186027526855, -0.38126325607299805, -0.8293172121047974, -0.5064957141876221, -0.48701515793800354, -0.27272847294807434, -0.5204104781150818, -0.6233794093132019, -1.1855340003967285, -0.3868291974067688, -0.6985188126564026, -0.35621678829193115, -0.4536198079586029, -0.26577112078666687, -0.18784868717193604, -0.5788522362709045, -0.35343387722969055, -0.5482398867607117, -0.37848034501075745, -0.1948060542345047, -0.4758833646774292, -0.11966656893491745, -0.5983328819274902, -0.6400770545005798, -0.4731004238128662, -0.5371081829071045, -0.3089067339897156, -1.3302470445632935, -0.04383136332035065, -0.5705034732818604, -0.6706894636154175, -0.44248801469802856, -0.27551141381263733, -1.1298750638961792, -0.22124400734901428, -2.1929595470428467, -0.5538058280944824, -0.4758833646774292, -0.33812767267227173, -0.04017874598503113, -0.4731004238128662, -3.8738574981689453, -0.8126195073127747, -0.5760693550109863, -0.35621678829193115, -0.42300742864608765, -0.48423218727111816, -3.473113536834717, -0.3951779901981354, -0.4480539560317993, -0.49258100986480713, -0.27551141381263733, -0.4508368670940399, -0.321429967880249, -0.5148445963859558, -0.3923950493335724, -0.4146586060523987, -0.4731004238128662, -5.053825855255127, -0.5816351771354675, -0.5398910641670227, -0.606681764125824, -0.3840462565422058, -0.1920231282711029, -0.6345111131668091, -0.37569737434387207, -0.42300742864608765, -0.37569737434387207, -0.07374800741672516, -0.3840462565422058, -0.4731004238128662, -5.276460647583008, -0.6178134679794312, -0.5482398867607117, -0.6456429362297058, -0.3840462565422058, -0.2379416823387146, -0.3840462565422058, -0.37569737434387207, -0.44248801469802856, -0.3840462565422058, -0.10923054069280624, -0.24907346069812775, -0.4758833646774292, -5.276460647583008, -0.6400770545005798, -0.5621546506881714, -0.6567746996879578, -0.3951779901981354, -0.2560308277606964, -0.33534473180770874, -0.5705034732818604, -0.43970513343811035, -0.44527098536491394, -0.3896121084690094, -0.11410069465637207, -0.17949984967708588, -0.4981469213962555, -5.276460647583008, -0.6567746996879578, -0.5593716502189636, -0.6679064631462097, -0.3951779901981354, -0.40352681279182434, -0.29638350009918213, -0.37848034501075745, -0.14540879428386688, -0.35621678829193115, -0.2142866551876068, -0.2379416823387146, -0.46753454208374023, -5.276460647583008, -0.6567746996879578, -0.5621546506881714, -0.6122475862503052, -0.40630975365638733, -0.22959284484386444, -0.2629881799221039, -0.2824687659740448, 0.07235652953386307, -0.37848034501075745, -0.44248801469802856, -0.40630975365638733, -0.11757935583591461, -0.20872077345848083, -0.26716262102127075, -0.02522042579948902, -0.5315422415733337, -5.276460647583008, -0.6317282319068909, -0.5621546506881714, -0.6400770545005798, -0.40074390172958374, -0.3840462565422058, -0.4480539560317993, -0.40074390172958374, -0.5899840593338013, -0.41744154691696167, -0.40630975365638733, -0.48423218727111816, -0.5037128329277039, -5.343251705169678, -0.6484258770942688, -0.5565887689590454, -0.6679064631462097, -0.42300742864608765, -0.33117032051086426, -0.08905419707298279, -0.5009298324584961, -0.48144927620887756, -0.3868291974067688, -0.3868291974067688, -0.09114140272140503, -0.49258100986480713, -0.5009298324584961, -0.5009298324584961, -0.3047323226928711, -0.18645721673965454, -0.009131534025073051, -0.42022448778152466, -0.46753454208374023, -0.48423218727111816, -4.452710151672363, -0.5565887689590454, -0.25185641646385193, -0.6818212270736694, -4.675345420837402, -0.7847900986671448, -0.6929529905319214, -0.39796096086502075, -0.4508368670940399, -0.5120616555213928, -0.33256176114082336, -0.321429967880249, -6.946227073669434, -0.35343387722969055, -0.4591856896877289, -0.659557580947876, -0.7291312217712402, -8.059405326843262, -0.3840462565422058, -0.37848034501075745, -0.3061237931251526, -0.6011158227920532, -0.2782943844795227, -0.29220908880233765, -0.5983328819274902, -0.5760693550109863, -7.92582368850708, -0.5037128329277039, -0.3896121084690094, -0.6261623501777649, -0.6790381669998169, -8.860893249511719, -0.40630975365638733, -0.46475157141685486, -0.642859935760498, -0.48423218727111816, -0.4508368670940399, -0.6011158227920532, -8.148458480834961, -0.642859935760498, -0.5538058280944824, -0.523193359375, -0.3923950493335724, -0.6372941136360168, -0.5037128329277039, -8.860893249511719, -0.7179993987083435, -0.6261623501777649, -0.34369349479675293, -0.3061237931251526, -0.33534473180770874, -0.24211609363555908, -0.425790399312973, -0.5955499410629272, -8.682785034179688, -0.6094646453857422, -0.6345111131668091, -0.4731004238128662, -0.5899840593338013, -0.3061237931251526, -0.7792242169380188, -9.217109680175781, -0.7959219217300415, -7.881296157836914, -0.48979806900024414, -0.44527098536491394, -0.49258100986480713, -0.5844181776046753, -0.36178267002105713, -0.4508368670940399, -0.46196863055229187, -0.6818212270736694, -9.261635780334473, -0.5788522362709045, -0.48144927620887756, -0.5037128329277039, -0.16836810111999512, -0.35482531785964966, -0.31447261571884155, -0.3701314926147461, -0.3701314926147461, -0.3492594063282013, -0.5343252420425415, -0.6901700496673584, -0.25185641646385193, -0.4285733103752136, -0.31168970465660095, -0.31586411595344543, -0.5538058280944824, -0.6400770545005798, -9.30616283416748, -0.5983328819274902, -0.2782943844795227, -0.06331196427345276, -0.4981469213962555, -0.4786662757396698, -0.3645656108856201, -0.49258100986480713, -0.44248801469802856, -0.3951779901981354, -0.21011224389076233, -0.3242129385471344, -0.3450850248336792, -0.46475157141685486, -0.38126325607299805, -0.16001926362514496, -0.35621678829193115, -0.436922162771225, -0.40352681279182434, -0.31447261571884155, -0.851580798625946, -0.5426740646362305, -0.7124335765838623, -8.282039642333984, -0.7736583948135376, -0.6539917588233948, -0.43970513343811035, -0.4480539560317993, -0.3729144334793091, -0.24489903450012207, -0.6289452314376831, -8.682785034179688, -0.4786662757396698, -0.10366465151309967, -0.44527098536491394, -0.4090927541255951, -0.49258100986480713, -0.46196863055229187, -0.6038987636566162, -0.5037128329277039, -10.3748140335083, -0.5788522362709045, -0.14471305906772614, -0.3075152635574341, -0.43970513343811035, -0.5120616555213928, -0.46475157141685486, -0.44248801469802856, -0.25463932752609253, -0.5482398867607117, -9.97407054901123, -0.606681764125824, -0.46475157141685486, -0.48144927620887756, -0.29360055923461914, -0.40630975365638733, -0.3005579113960266, -0.3868291974067688, -0.4285733103752136, -0.329778790473938, -0.2991664409637451, -0.13010261952877045, -0.23515871167182922, -0.2643796503543854, -0.0011794897727668285, -0.425790399312973, -0.3409106135368347, -0.4118756651878357, -10.463868141174316, -0.5454569458961487, -0.3423020541667938, -0.3047323226928711, -0.3228214681148529, -0.48423218727111816, -0.2560308277606964, -0.35482531785964966, -0.15654058754444122, -0.35621678829193115, -0.3061237931251526, -0.33395323157310486, 0.0431356281042099, -0.38126325607299805, -0.38126325607299805, -0.4953639805316925, -0.4480539560317993, -0.2643796503543854, -0.28664320707321167, 0.00118492532055825, -0.14610454440116882, -0.7096506357192993, -10.686503410339355, -0.5565887689590454, -0.151670441031456, -0.31447261571884155, -0.26855409145355225, -0.03165598213672638, -0.425790399312973, -0.5482398867607117, -0.40630975365638733, -0.3450850248336792, -0.33256176114082336, 0.04591856896877289, -0.3951779901981354, -0.49258100986480713, -0.46475157141685486, -0.26855409145355225, -0.29081758856773376, 0.004391833208501339, -0.3729144334793091, -0.851580798625946, -9.484272003173828, -0.8070536255836487, -0.6400770545005798, -0.4313562214374542, -0.4341391921043396, -0.6512088179588318, -0.2629881799221039, -0.36178267002105713, -0.6873869895935059, -8.860893249511719, -0.48701515793800354, -0.1544533669948578, -0.22263549268245697, -0.4536198079586029, -0.5844181776046753, -0.33673620223999023, -0.3200385272502899, -0.33812767267227173, -0.7513947486877441, -0.5398910641670227, -0.851580798625946, -9.84048843383789, -0.5844181776046753, -0.1607149839401245, -0.22263549268245697, -0.5565887689590454, -0.4285733103752136, -0.31168970465660095, -0.3242129385471344, -0.36178267002105713, -0.2379416823387146, -0.05635460838675499, -0.3005579113960266, -0.3840462565422058, -0.3478679358959198, -0.35482531785964966, -0.33812767267227173, -0.3492594063282013, -0.1739339679479599, -0.5621546506881714, -0.18924017250537872, -0.3520423471927643, -0.1426258683204651, -0.13288556039333344, -0.21011224389076233, -0.25463932752609253, -0.14053866267204285, -0.18089133501052856, -0.2379416823387146, -0.21985256671905518, -0.1961975246667862, -0.7346971035003662, -9.885015487670898, -0.7792242169380188, -8.638257026672363, -0.8348830938339233, -0.6790381669998169, -0.4508368670940399, -0.44527098536491394, -0.436922162771225, -0.20872077345848083, -0.08035749197006226, -0.40074390172958374, -0.23237578570842743, -0.3923950493335724, -0.44248801469802856, -0.4564027786254883, -0.4591856896877289, -0.4591856896877289, -0.21150371432304382, -0.3673485517501831, -0.3951779901981354, -0.48144927620887756, -0.6484258770942688, -9.484272003173828, -0.5287593007087708, -0.40074390172958374, -0.4146586060523987, -0.606681764125824, -0.41744154691696167, -0.4731004238128662, -0.4564027786254883, -0.43970513343811035, -0.20454637706279755, -0.39796096086502075, -0.6233794093132019, -0.3923950493335724, -0.3242129385471344, -0.5064957141876221, -0.46196863055229187, -0.22124400734901428, -0.24489903450012207, -0.7235653400421143, -10.3748140335083, -0.7959219217300415, -1.2745882272720337, -0.8404489755630493, -8.949946403503418, -0.48423218727111816, -0.42300742864608765, -0.48979806900024414, -0.6122475862503052, -0.44527098536491394, -0.35343387722969055, -0.39796096086502075, -0.3701314926147461, -0.3840462565422058, -0.2977749705314636, -0.5148445963859558, -0.5760693550109863, -0.36178267002105713, -0.24629050493240356, -0.48423218727111816, -0.4731004238128662, -0.24907346069812775, -0.24072463810443878, -0.7124335765838623, -10.463868141174316, -0.8961079120635986, -6.901699542999268, -0.8070536255836487, -3.4953773021698, -0.6289452314376831, -3.384059429168701, -0.43970513343811035, -0.24350757896900177, -0.7013018131256104, -4.83119010925293, -0.7346971035003662, -0.4564027786254883, -0.5259763598442078, -0.5037128329277039, -0.5120616555213928, -0.2142866551876068, -0.2824687659740448, -7.168863296508789, -0.5120616555213928, -0.37848034501075745, -0.41744154691696167, -0.436922162771225, -0.33395323157310486, -0.46196863055229187, -0.07235652953386307, -0.44248801469802856, -0.6539917588233948, -8.682785034179688, -0.5677205324172974, -0.40074390172958374, -0.3645656108856201, -0.40630975365638733, -0.33673620223999023, -0.5204104781150818, -0.3896121084690094, -0.48979806900024414, -0.2560308277606964, -0.1934145987033844, -0.7458288669586182, -9.039000511169434, -0.5565887689590454, -0.4508368670940399, -0.33117032051086426, -0.4313562214374542, -0.4313562214374542, -0.523193359375, -0.5677205324172974, -0.4953639805316925, -0.2838602662086487, -0.2365502119064331, -0.7569606900215149, -9.172582626342773, -0.5677205324172974, -0.46475157141685486, -0.33256176114082336, -0.4341391921043396, -0.44248801469802856, -0.5287593007087708, -0.41744154691696167, -0.4591856896877289, -0.36178267002105713, -0.517627477645874, -0.27411994338035583, -0.24072463810443878, -0.7625265121459961, -9.217109680175781, -0.5565887689590454, -0.46753454208374023, -0.33256176114082336, -0.42300742864608765, -0.44248801469802856, -0.5343252420425415, -0.329778790473938, -0.37848034501075745, -0.5204104781150818, -0.27551141381263733, -0.24211609363555908, -0.7569606900215149, -9.30616283416748, -0.5259763598442078, -0.37569737434387207, -0.6122475862503052, -4.274601936340332, -0.6289452314376831, -3.8515942096710205, -0.5120616555213928, -0.2852517366409302, -0.7068677544593811, -4.83119010925293, -0.7291312217712402, -0.48701515793800354, -0.517627477645874, -0.5343252420425415, -0.38126325607299805, -0.2824687659740448, -0.2782943844795227, -7.124335765838623, -0.6233794093132019, -0.3896121084690094, -0.33395323157310486, -0.6539917588233948, -0.33117032051086426, -0.39796096086502075, -8.326567649841309, -0.41744154691696167, -0.4953639805316925, -0.35899969935417175, -0.3256044089794159, -0.48701515793800354, -0.40630975365638733, -8.326567649841309, -0.37848034501075745, -0.6651235222816467, -0.40630975365638733, -0.41744154691696167, -0.4731004238128662, -0.6038987636566162, -0.40074390172958374, -0.7402629852294922, -9.795961380004883, -0.6484258770942688, -0.9072396159172058, -8.50467586517334, -0.6985188126564026, -0.25185641646385193, -0.4313562214374542, -0.517627477645874, -0.33812767267227173, -0.3896121084690094, -8.860893249511719, -0.3228214681148529, -0.3492594063282013, -0.5343252420425415, -9.885015487670898, -0.6985188126564026, -0.8905419707298279, -7.39149808883667, -0.7402629852294922, -7.480552673339844, -0.5788522362709045, -0.4090927541255951, -0.6205964088439941, -4.1187567710876465, -0.6289452314376831, -3.6512222290039062, -0.6706894636154175, -0.36178267002105713, -0.33256176114082336, -0.4786662757396698, -0.4090927541255951, -0.2170695960521698, -0.24211609363555908, -0.5927670001983643, -0.22124400734901428, -0.3701314926147461, -0.13149408996105194, -0.25324785709381104, -7.436025142669678, -0.3951779901981354, -0.2379416823387146, -0.6985188126564026, -8.192986488342285, -0.659557580947876, -0.4981469213962555, -0.39796096086502075, -0.5315422415733337, -0.18784868717193604, -0.303340882062912, -0.40352681279182434, -7.92582368850708, -0.3868291974067688, -0.4564027786254883, -0.4564027786254883, -0.6679064631462097, -0.23515871167182922, -0.6957358717918396, -0.16628088057041168, -0.2810773253440857, -0.5315422415733337, -0.5204104781150818, -0.4508368670940399, -0.6901700496673584, -9.84048843383789, -0.5037128329277039, -0.5064957141876221, -0.7235653400421143, -0.27411994338035583, -0.43970513343811035, -0.35621678829193115, -0.3283873498439789, -0.5760693550109863, -0.2156781107187271, -0.3269958794116974, -0.4536198079586029, -0.7291312217712402, -10.018597602844238, -0.7847900986671448, -0.4480539560317993, -0.17323824763298035, -0.15723630785942078, -0.3269958794116974, -0.25463932752609253, -0.9295031428337097, -0.3492594063282013, -0.37848034501075745, -0.40630975365638733, -0.46753454208374023, -0.5705034732818604, -0.40074390172958374, -0.7179993987083435, -8.415621757507324, -0.7402629852294922, -4.230074405670166, -0.8293172121047974, -0.9684643745422363, -1.703161597251892, -0.6484258770942688, -1.04638671875, -0.29081758856773376, -0.48144927620887756, -0.3840462565422058, -2.0259828567504883, -4.586291313171387, -0.3645656108856201, -0.5565887689590454, -2.68275785446167, -5.610414505004883, -0.3840462565422058, -0.5371081829071045, -0.47031742334365845, -0.20037195086479187, -0.3506509065628052, -0.6289452314376831, -0.15375763177871704, -0.4508368670940399, -0.6846041083335876, -0.2602052390575409, -0.38126325607299805, -0.3047323226928711, -0.31447261571884155, -0.5371081829071045, -0.5872011184692383, -2.894261360168457, -6.367375373840332, -0.4786662757396698, -0.27272847294807434, -0.5064957141876221, -0.4758833646774292, -0.4591856896877289, -0.46475157141685486, -0.3269958794116974, -0.5009298324584961, -0.4508368670940399, -3.161423921585083, -6.679064750671387, -0.5120616555213928, -0.27551141381263733, -0.39796096086502075, -0.5315422415733337, -0.48423218727111816, -0.3019493818283081, -0.46196863055229187, -0.010088170878589153, -0.2796858251094818, -2.348804473876953, -6.500956058502197, -0.3673485517501831, -0.23515871167182922, -0.7402629852294922, -2.8163387775421143, -6.812646389007568, -0.5732864141464233, -0.4953639805316925, -0.17949984967708588, -0.40630975365638733, -0.3423020541667938, -0.28803467750549316, -0.31586411595344543, -0.37848034501075745, -2.2374866008758545, -6.189267158508301, -0.6205964088439941, -0.6094646453857422, -0.37848034501075745, -0.2560308277606964, -0.1753254532814026, -0.4564027786254883, -0.6178134679794312, -2.4378585815429688, -5.743995189666748, -0.4118756651878357, -0.4731004238128662, -0.523193359375, -0.6762553453445435, -0.2365502119064331, -0.436922162771225, -2.849734306335449, -6.322847843170166, -0.48423218727111816, -0.47031742334365845, -0.7792242169380188, -0.321429967880249, -0.41744154691696167, -0.33673620223999023, -0.36178267002105713, -0.5538058280944824, -0.22402697801589966, -0.12662392854690552, -0.7291312217712402, -3.0278427600860596, -7.035282135009766, -0.3951779901981354, -0.47031742334365845, -0.3269958794116974, -0.3228214681148529, -0.35621678829193115, -0.7458288669586182, -3.0055789947509766, -7.035282135009766, -0.46196863055229187, -0.5454569458961487, -2.9833154678344727, -6.9907546043396, -0.87384432554245, -0.5037128329277039, -0.6205964088439941, -0.33117032051086426, -0.29220908880233765, -0.3673485517501831, -0.48144927620887756, -0.3840462565422058, -0.33673620223999023, -0.3186470568180084, -0.5732864141464233, -0.20593783259391785, -0.8070536255836487, -0.6205964088439941, -0.6512088179588318, -0.46753454208374023, -0.5677205324172974, -0.5064957141876221, -3.2950053215026855, -7.480552673339844, -0.6233794093132019, -1.2912858724594116, -0.7959219217300415, -2.68275785446167, -6.4564290046691895, -0.8460148572921753, -0.5538058280944824, -0.6651235222816467, -0.33534473180770874, -0.33256176114082336, -0.4146586060523987, -0.43970513343811035, -0.31168970465660095, -0.33117032051086426, -0.3200385272502899, -0.5705034732818604, -0.20315487682819366, -0.8014878034591675, -0.6762553453445435, -0.7402629852294922, -0.4508368670940399, -0.5899840593338013, -0.5148445963859558, -3.2727420330047607, -7.703188419342041, -0.8682783842086792, -2.359936237335205, -2.638230323791504, -6.634537696838379, -0.7513947486877441, -0.03965694457292557, -0.5204104781150818, -3.2282145023345947, -6.679064750671387, -0.7903559803962708, -3.0055789947509766, -4.808926582336426, -0.7569606900215149, -3.0723700523376465, -2.638230323791504, -0.6233794093132019, -3.406323194503784, -0.7346971035003662, -1.0797821283340454, -0.3186470568180084, -0.004957118071615696, -0.37569737434387207, -6.590010643005371, -0.43970513343811035, -0.12384099513292313, -0.3673485517501831, -0.48701515793800354, -0.46475157141685486, -0.33812767267227173, -0.10018597543239594, -0.38126325607299805, -0.37569737434387207, -0.3005579113960266, -0.24907346069812775, -0.16558516025543213, -8.37109375, -0.517627477645874, -0.5649375319480896, -0.40074390172958374, -0.42300742864608765, -0.36178267002105713, -0.23515871167182922, -0.3228214681148529, -0.2838602662086487, -0.517627477645874, -0.7959219217300415, -5.120616436004639, -0.7792242169380188, -4.185546875, -0.851580798625946, -1.1243093013763428, -0.6094646453857422, -0.03061237931251526, -0.4118756651878357, -7.079808235168457, -0.6734724044799805, -0.6178134679794312, -0.41744154691696167, -0.11966656893491745, -0.3019493818283081, -0.2170695960521698, -0.5872011184692383, -8.237513542175293, -0.46196863055229187, -0.13427704572677612, -0.5259763598442078, -0.6178134679794312, -8.727311134338379, -0.8682783842086792, -4.897980690002441, -0.7124335765838623, -4.296865463256836, -0.8794102668762207, -1.1354410648345947, -0.1739339679479599, -0.29360055923461914, -0.425790399312973, -7.436025142669678, -0.43970513343811035, -0.43970513343811035, -0.4786662757396698, -0.3701314926147461, -0.6011158227920532, -0.39796096086502075, -0.425790399312973, -0.3047323226928711, -0.5760693550109863, -8.593730926513672, -0.48701515793800354, -0.6178134679794312, -0.48423218727111816, -0.3729144334793091, -0.3228214681148529, -0.3923950493335724, -0.37848034501075745, -0.41744154691696167, -0.2796858251094818, -0.4591856896877289, -0.7458288669586182, -9.128055572509766, -0.5482398867607117, -0.5593716502189636, -0.49258100986480713, -0.3840462565422058, -0.31586411595344543, -0.26994553208351135, -0.18784868717193604, -0.436922162771225, -0.6929529905319214, -0.5120616555213928, -0.1634979397058487, -0.3283873498439789, -9.039000511169434, -0.6512088179588318, -0.48701515793800354, -0.40630975365638733, -0.7179993987083435, -0.33395323157310486, -0.08731485158205032, -0.5148445963859558, -0.3645656108856201, -0.34369349479675293, -0.4118756651878357, -8.50467586517334, -0.5705034732818604, -0.23515871167182922, -0.9573325514793396, -9.617853164672852, -1.4471306800842285, -0.40352681279182434, -0.5371081829071045, -0.5510228276252747, -9.929542541503906, -0.35482531785964966, -0.5259763598442078, -0.7096506357192993, -9.573326110839844, -0.8404489755630493, -7.836769104003906, -0.8404489755630493, -8.326567649841309, -0.5398910641670227, -0.5287593007087708, -0.6372941136360168, -0.48701515793800354, -0.4564027786254883, -0.3089067339897156, -0.33256176114082336, -0.13288556039333344, -0.4480539560317993, -0.7346971035003662, -0.5482398867607117, -0.15514910221099854, -0.3868291974067688, -9.484272003173828, -0.6706894636154175, -0.4981469213962555, -0.4090927541255951, -0.7625265121459961, -0.3701314926147461, -0.08279258012771606, -0.523193359375, -0.39796096086502075, -0.33395323157310486, -0.4341391921043396, -8.638257026672363, -0.6901700496673584, -0.7736583948135376, -0.9462008476257324, -9.706908226013184, -0.37569737434387207, -0.5120616555213928, -0.6651235222816467, -9.84048843383789, -0.8460148572921753, -8.192986488342285, -0.87384432554245, -8.593730926513672, -0.5398910641670227, -0.2602052390575409, -0.48979806900024414, -0.3645656108856201, -0.3089067339897156, -0.4591856896877289, -9.617853164672852, -0.3868291974067688, -0.5371081829071045, -0.6011158227920532, -4.83119010925293, -0.6873869895935059, -4.029702663421631, -0.47031742334365845, -0.23515871167182922, -0.7013018131256104, -5.009298801422119, -0.7513947486877441, -0.5565887689590454, -0.6150305271148682, -0.05565887317061424, -0.3492594063282013, -6.9907546043396, -0.3423020541667938, -0.3729144334793091, -0.5899840593338013, -0.5705034732818604, -8.192986488342285, -0.42022448778152466, -0.6484258770942688, -0.39796096086502075, -0.4146586060523987, -0.4731004238128662, -0.5927670001983643, -0.3923950493335724, -0.7096506357192993, -5.6326775550842285, -0.6873869895935059, -0.5649375319480896, -1.1521387100219727, -0.3450850248336792, -0.6539917588233948, -0.2977749705314636, -0.42022448778152466, -0.19063162803649902, -0.16975954174995422, -0.5732864141464233, -0.34369349479675293, -0.5705034732818604, -0.3896121084690094, -0.25185641646385193, -0.10575185716152191, -0.4731004238128662, -0.5148445963859558, -0.3283873498439789, -0.4564027786254883, -0.6011158227920532, -0.5037128329277039, -0.2796858251094818, -1.4471306800842285, -0.03043844737112522, -0.0862712562084198, -0.5872011184692383, -0.16697661578655243, -1.9257971048355103, -0.5064957141876221, -0.9128055572509766, -0.9239372611045837, -0.2128951996564865, -0.4146586060523987, -3.8070669174194336, -0.8237513303756714, -0.4480539560317993, -0.4591856896877289, -0.5983328819274902, -0.33117032051086426, -0.5037128329277039, -0.46753454208374023, -3.6066949367523193, -0.6957358717918396, -0.25046491622924805, -0.5983328819274902, -0.4341391921043396, -0.5649375319480896, -0.5760693550109863, -0.2991664409637451, -0.4536198079586029, -0.27272847294807434, -0.27411994338035583, -6.7235918045043945, -0.29360055923461914, -0.851580798625946, -0.22541843354701996, -0.3200385272502899, -0.5927670001983643, -0.8014878034591675, -0.40630975365638733, -8.50467586517334, -0.3951779901981354, -0.4536198079586029, -0.39796096086502075, -0.44248801469802856, -0.44527098536491394, -0.6400770545005798, -4.786663055419922, -0.5732864141464233, -3.985175371170044, -0.7903559803962708, -0.41744154691696167, -0.4591856896877289, -0.606681764125824, -0.4090927541255951, -0.21150371432304382, -0.28942611813545227, -0.18924017250537872, -0.31447261571884155, -7.525078773498535, -0.4981469213962555, -0.5343252420425415, -0.6150305271148682, -0.46475157141685486, -0.48144927620887756, -0.43970513343811035, -0.6317282319068909, -0.7068677544593811, -0.6122475862503052, -8.282039642333984, -0.29499202966690063, -0.303340882062912, -0.5120616555213928, -0.425790399312973, -0.3200385272502899, -0.46753454208374023, -0.3923950493335724, -0.46753454208374023, -8.37109375, -0.6762553453445435, -0.3005579113960266, -0.43970513343811035, -0.6679064631462097, -0.2643796503543854, -0.12036231905221939, -0.4981469213962555, -0.3868291974067688, -0.42300742864608765, -0.7179993987083435, -0.29220908880233765, -0.3951779901981354, -0.42022448778152466, -0.3701314926147461, -0.5872011184692383, -0.13079833984375, -0.4090927541255951, -0.39796096086502075, -0.48701515793800354, -0.5565887689590454, -8.771838188171387, -0.49258100986480713, -0.6790381669998169, -0.3923950493335724, -0.4480539560317993, -0.7458288669586182, -8.549203872680664, -0.8014878034591675, -8.014877319335938, -0.5426740646362305, -0.4285733103752136, -0.606681764125824, -4.25233793258667, -0.6205964088439941, -3.6066949367523193, -0.7513947486877441, -0.4090927541255951, -0.4591856896877289, -0.5872011184692383, -0.3923950493335724, -0.2142866551876068, -0.27411994338035583, -0.2170695960521698, -0.27551141381263733, -0.31725555658340454, -7.614133834838867, -0.5037128329277039, -0.5538058280944824, -0.5927670001983643, -0.4564027786254883, -0.4480539560317993, -0.43970513343811035, -0.6011158227920532, -0.7068677544593811, -0.6233794093132019, -8.37109375, -0.33117032051086426, -0.3492594063282013, -0.5315422415733337, -0.4146586060523987, -0.3242129385471344, -0.46196863055229187, -0.3896121084690094, -0.46475157141685486, -8.415621757507324, -0.6901700496673584, -0.33812767267227173, -0.44248801469802856, -0.6901700496673584, -0.26994553208351135, -0.1294068694114685, -0.5092786550521851, -0.4146586060523987, -0.425790399312973, -0.7235653400421143, -0.2991664409637451, -0.40074390172958374, -0.4285733103752136, -0.13149408996105194, -0.5621546506881714, -0.425790399312973, -0.4508368670940399, -0.303340882062912, -0.3729144334793091, -0.6261623501777649, -0.16628088057041168, -0.44527098536491394, -0.4118756651878357, -0.517627477645874, -0.5649375319480896, -8.727311134338379, -0.49258100986480713, -0.7068677544593811, -0.39796096086502075, -0.43970513343811035, -0.7402629852294922, -8.549203872680664, -0.8014878034591675, -8.148458480834961, -0.5844181776046753, -0.41744154691696167, -0.606681764125824, -4.141019821166992, -0.6372941136360168, -3.5621678829193115, -0.7569606900215149, -0.4953639805316925, -0.31308117508888245, -0.3729144334793091, -7.480552673339844, -0.3242129385471344, -0.35899969935417175, -0.5371081829071045, -0.40630975365638733, -0.33534473180770874, -0.46475157141685486, -0.38126325607299805, -0.48423218727111816, -8.103931427001953, -0.7124335765838623, -0.3464764952659607, -0.4341391921043396, -0.6929529905319214, -0.2602052390575409, -0.12662392854690552, -0.5148445963859558, -0.41744154691696167, -0.42022448778152466, -0.7235653400421143, -0.3089067339897156, -0.3896121084690094, -0.4090927541255951, -0.42022448778152466, -8.949946403503418, -0.6011158227920532, -0.40352681279182434, -0.6957358717918396, -8.192986488342285, -0.8014878034591675, -7.970350742340088, -0.7068677544593811, -0.2824687659740448, -0.6345111131668091, -4.474973201751709, -0.6512088179588318, -3.8961212635040283, -0.7959219217300415, -0.5482398867607117, -0.33256176114082336, -0.321429967880249, -0.38126325607299805, -7.480552673339844, -0.3464764952659607, -0.37848034501075745, -0.5482398867607117, -0.41744154691696167, -0.3520423471927643, -0.4731004238128662, -0.3868291974067688, -0.48979806900024414, -8.192986488342285, -0.7291312217712402, -0.3450850248336792, -0.43970513343811035, -0.6957358717918396, -0.2574222981929779, -0.1280154138803482, -0.523193359375, -0.4341391921043396, -0.425790399312973, -0.7291312217712402, -0.31447261571884155, -0.3923950493335724, -0.40074390172958374, -0.11618789285421371, -0.5705034732818604, -0.425790399312973, -0.44527098536491394, -0.3061237931251526, -0.425790399312973, -9.395217895507812, -0.6094646453857422, -0.4118756651878357, -0.7179993987083435, -8.148458480834961, -0.7959219217300415, -7.92582368850708, -0.6929529905319214, -0.2852517366409302, -0.642859935760498, -4.230074405670166, -0.642859935760498, -3.718012571334839, -0.7959219217300415, -0.5426740646362305, -0.22680990397930145, -0.23515871167182922, -0.17949984967708588, 0.036178264766931534, -0.26855409145355225, -7.124335765838623, -0.48979806900024414, -0.48423218727111816, -0.5788522362709045, -0.4536198079586029, -0.46196863055229187, -0.22680990397930145, -0.38126325607299805, -0.33534473180770874, -0.29220908880233765, -0.22680990397930145, -0.3951779901981354, -7.792242527008057, -0.7235653400421143, -0.3269958794116974, -0.3283873498439789, -0.258813738822937, -0.3729144334793091, -0.3896121084690094, -0.6456429362297058, -8.593730926513672, -0.5816351771354675, -0.1961975246667862, -0.6623406410217285, -8.460148811340332, -0.7847900986671448, -7.658660411834717, -0.6873869895935059, -0.3075152635574341, -0.4480539560317993, -0.8404489755630493, -0.20315487682819366, -0.5064957141876221, -0.3840462565422058, -0.35899969935417175, -0.24489903450012207, -0.425790399312973, -0.4591856896877289, -9.350690841674805, -0.6289452314376831, -0.4953639805316925, -0.37569737434387207, -0.2184610813856125, -0.5760693550109863, -0.4480539560317993, -0.2365502119064331, -0.4313562214374542, -0.27551141381263733, -0.6372941136360168, -9.30616283416748, -0.5204104781150818, -0.3923950493335724, -0.22541843354701996, -0.5816351771354675, -0.2128951996564865, -0.3840462565422058, -0.44248801469802856, -0.2796858251094818, -0.7068677544593811, -9.350690841674805, -0.6901700496673584, -0.425790399312973, -0.36178267002105713, -0.18784868717193604, -0.5872011184692383, -4.3636555671691895, -0.6400770545005798, -3.7625393867492676, -0.7792242169380188, -0.5287593007087708, -0.2379416823387146, -0.2629881799221039, -0.1593235284090042, -0.2977749705314636, 0.09879449754953384, -0.24211609363555908, -7.124335765838623, -0.4758833646774292, -0.5064957141876221, -0.5816351771354675, -0.4564027786254883, -0.46475157141685486, -0.20732930302619934, -0.4341391921043396, -0.3228214681148529, -0.28942611813545227, -0.2184610813856125, -0.28942611813545227, -0.4090927541255951, -7.792242527008057, -0.7402629852294922, -0.33117032051086426, -0.3520423471927643, -0.25046491622924805, -0.35621678829193115, -0.3923950493335724, -0.6706894636154175, -8.638257026672363, -0.5510228276252747, -0.19063162803649902, -0.6818212270736694, -8.460148811340332, -0.7847900986671448, -7.703188419342041, -0.7124335765838623, -0.25463932752609253, -0.48701515793800354, -0.8181855082511902, -0.21150371432304382, -0.5092786550521851, -0.3868291974067688, -0.35482531785964966, -0.24350757896900177, -0.3896121084690094, -0.46475157141685486, -9.395217895507812, -0.6178134679794312, -0.49258100986480713, -0.3701314926147461, -0.18506574630737305, -0.5788522362709045, -0.4480539560317993, -0.2365502119064331, -0.4285733103752136, -0.28803467750549316, -0.642859935760498, -9.30616283416748, -0.517627477645874, -0.38126325607299805, -0.2170695960521698, -0.5816351771354675, -0.22263549268245697, -0.3896121084690094, -0.4480539560317993, -0.2769029140472412, -0.7068677544593811, -9.43974494934082, -0.6706894636154175, -0.42022448778152466, -0.35482531785964966, -0.17810839414596558, -0.5872011184692383, -4.207810878753662, -0.6400770545005798, -0.5148445963859558, -1.1688363552093506, -0.3409106135368347, -0.6679064631462097, -0.3005579113960266, -0.42022448778152466, -0.1948060542345047, -0.17323824763298035, -0.5788522362709045, -0.3423020541667938, -0.5732864141464233, -0.3729144334793091, -0.5426740646362305, -0.2393331378698349, -0.606681764125824, -0.36178267002105713, -0.6372941136360168, -0.5287593007087708, -0.27272847294807434, -1.3692082166671753, -0.026611899957060814, -0.5371081829071045, -0.329778790473938, -0.5398910641670227, -0.3075152635574341, -0.8404489755630493, -0.5565887689590454, -0.20593783259391785, -0.3868291974067688, -0.1321898251771927, -0.4758833646774292, -0.22680990397930145, -0.20315487682819366, -2.415595054626465, -0.5593716502189636, -0.24211609363555908, -0.3868291974067688, -0.5482398867607117, -4.207810878753662, -0.8237513303756714, -0.5705034732818604, -0.35899969935417175, -0.4146586060523987, -0.48144927620887756, -3.6512222290039062, -0.6762553453445435, -0.5092786550521851, -0.3520423471927643, -0.5482398867607117, -0.33395323157310486, -0.48423218727111816, 0.03896121308207512, -0.4731004238128662, -0.3923950493335724, -0.3450850248336792, -6.857172966003418, -0.3047323226928711, -0.517627477645874, -0.3923950493335724, -0.27133703231811523, -0.5565887689590454, -7.92582368850708, -0.42300742864608765, -0.6345111131668091, -0.4564027786254883, -0.4313562214374542, -0.4090927541255951, -0.6094646453857422, -4.764399528503418, -0.5872011184692383, -4.051965713500977, -0.43970513343811035, -0.23237578570842743, -0.6985188126564026, -4.786663055419922, -0.7792242169380188, -0.4981469213962555, -0.6818212270736694, -0.4146586060523987, 0.16419367492198944, -0.3923950493335724, -0.3269958794116974, -0.33395323157310486, -7.3024444580078125, -0.5955499410629272, -0.6567746996879578, -0.4341391921043396, -0.49258100986480713, -0.37848034501075745, -0.5064957141876221, -0.606681764125824, -0.40074390172958374, -0.5148445963859558, -0.6345111131668091, -8.771838188171387, -0.5343252420425415, -0.4285733103752136, -0.5259763598442078, -0.48701515793800354, -0.3520423471927643, -0.44527098536491394, -0.4341391921043396, -0.6289452314376831, -5.298725128173828, -0.6790381669998169, -0.5426740646362305, -0.7235653400421143, -0.3228214681148529, -0.4508368670940399, -0.4313562214374542, -0.6706894636154175, -0.29499202966690063, -0.4090927541255951, -0.21011224389076233, -0.27551141381263733, -0.4786662757396698, -0.5009298324584961, -0.27272847294807434, -0.38126325607299805, -0.425790399312973, -0.35621678829193115, -0.39796096086502075, -0.5259763598442078, -0.2602052390575409, -1.3803400993347168, -0.0692257285118103, -0.5844181776046753, -0.28803467750549316, -0.39796096086502075, -0.3186470568180084, -0.3896121084690094, -0.46475157141685486, -0.17184674739837646, -1.9257971048355103, -0.5510228276252747, -0.5426740646362305, -0.35899969935417175, -0.48979806900024414, -3.139160394668579, -0.7291312217712402, -0.3645656108856201, -0.33673620223999023, -0.37569737434387207, -0.3506509065628052, -0.5927670001983643, -0.4508368670940399, -3.718012571334839, -0.7903559803962708, -0.1384514570236206, -0.3200385272502899, -0.20176340639591217, -0.3506509065628052, -0.5092786550521851, -0.4758833646774292, -4.65308141708374, -0.87384432554245, -0.15514910221099854, -0.3242129385471344, -0.22402697801589966, -0.33812767267227173, -0.6372941136360168, -0.4981469213962555, -4.65308141708374, -0.9016737341880798, -0.15375763177871704, -0.3256044089794159, -0.22820138931274414, -0.3729144334793091, -0.4953639805316925, -0.4731004238128662, -4.029702663421631, -0.8404489755630493, -0.5844181776046753, -0.5732864141464233, -0.5927670001983643, -4.497237205505371, -0.9295031428337097, -0.659557580947876, -0.3923950493335724, -0.5649375319480896, -0.5009298324584961, -3.96291184425354, -0.8571466207504272, -0.7346971035003662, -0.33256176114082336, -0.3186470568180084, -0.4536198079586029, -0.517627477645874, -0.47031742334365845, -3.96291184425354, -0.8348830938339233, -0.5120616555213928, -0.16419367492198944, -0.28664320707321167, -0.11827510595321655, -0.5538058280944824, -4.764399528503418, -0.8961079120635986, -0.5677205324172974, -0.5482398867607117, -0.3923950493335724, -0.3256044089794159, -0.23376727104187012, -0.5677205324172974, -4.296865463256836, -0.8404489755630493, -0.7402629852294922, -0.35621678829193115, -0.303340882062912, -0.3228214681148529, -0.28803467750549316, -0.1593235284090042, -0.27133703231811523, -0.5760693550109863, -4.987035274505615, -0.9239372611045837, -0.7959219217300415, -0.3673485517501831, -0.31168970465660095, -0.35899969935417175, -0.38126325607299805, -0.33812767267227173, -0.20315487682819366, -0.31586411595344543, -0.6011158227920532, -5.009298801422119, -0.9295031428337097, -0.8014878034591675, -0.3673485517501831, -0.3186470568180084, -0.3729144334793091, -0.329778790473938, -0.33256176114082336, -0.1975889950990677, -0.3228214681148529, -0.5983328819274902, -4.942507743835449, -0.9183713793754578, -0.8126195073127747, -0.3729144334793091, -0.31029820442199707, -0.3701314926147461, -0.4480539560317993, -0.33256176114082336, -0.20454637706279755, -0.33673620223999023, -0.5927670001983643, -4.296865463256836, -0.8571466207504272, -0.7736583948135376, -0.35899969935417175, -0.321429967880249, -0.5398910641670227, -0.3701314926147461, -0.3673485517501831, -0.20732930302619934, -0.33673620223999023, -0.5872011184692383, -4.987035274505615, -0.9183713793754578, -0.8237513303756714, -0.38126325607299805, -0.3256044089794159, -0.436922162771225, -0.33812767267227173, -0.37569737434387207, -0.1975889950990677, -0.33673620223999023, -0.6038987636566162, -5.031561851501465, -0.9295031428337097, -0.3061237931251526, -0.5955499410629272, -0.49258100986480713, -0.33256176114082336, -0.4564027786254883, -0.3951779901981354, -0.48701515793800354, -4.185546875, -0.87384432554245, -0.6178134679794312, -0.21150371432304382, -0.5092786550521851, 0.05218019336462021, -0.3506509065628052, -0.4313562214374542, -0.5009298324584961, -0.03635219857096672, -0.6901700496673584, -5.320988178253174, -0.8014878034591675, -0.5343252420425415, -0.5092786550521851, -0.04591856896877289, -0.1544533669948578, -0.5788522362709045, -0.2602052390575409, -0.40352681279182434, -0.3242129385471344, -0.049745120108127594, -0.37848034501075745, -0.36178267002105713, -0.523193359375, -0.42022448778152466, -0.5426740646362305, -5.276460647583008, -0.9016737341880798, -0.7458288669586182, -0.26716262102127075, -0.4731004238128662, -0.48979806900024414, -0.35343387722969055, -0.33534473180770874, -0.48144927620887756, -0.47031742334365845, -0.44527098536491394, -0.3242129385471344, -0.7040846943855286, -5.298725128173828, -0.9406348466873169, -0.7736583948135376, -0.3242129385471344, -0.045570701360702515, -0.46753454208374023, -0.33117032051086426, -0.40074390172958374, -0.09044566750526428, -0.517627477645874, -0.6150305271148682, -4.808926582336426, -0.8014878034591675, -5.699468612670898, -1.1521387100219727, -0.8571466207504272, -0.4341391921043396, -0.6205964088439941, -0.25463932752609253, -0.5565887689590454, -0.6512088179588318, -0.3868291974067688, -0.4341391921043396, -0.40630975365638733, -7.213389873504639, -3.0278427600860596, -0.606681764125824, -0.436922162771225, -0.5371081829071045, -0.7959219217300415, -0.42022448778152466, -0.20454637706279755, -0.6539917588233948, -0.436922162771225, -0.5287593007087708, -0.4508368670940399, -7.614133834838867, -1.9035334587097168, -6.768118858337402, -2.693889617919922, -0.37848034501075745, -0.6150305271148682, -0.3019493818283081, -0.3061237931251526, -0.33117032051086426, -0.5315422415733337, -0.46753454208374023, -7.035282135009766, -1.074216365814209, -4.920244216918945, -0.7179993987083435, -0.5649375319480896, -0.3423020541667938, -0.3840462565422058, -0.38126325607299805, -0.25463932752609253, -0.46753454208374023, -0.23515871167182922, -0.2156781107187271, -6.634537696838379, -0.5899840593338013, -0.5760693550109863, -0.303340882062912, -0.48701515793800354, -0.23098431527614594, -0.14819175004959106, -0.42300742864608765, -0.5955499410629272, -8.50467586517334, -0.3228214681148529, -0.6205964088439941, -7.747714996337891, -0.29638350009918213, -0.523193359375, -0.48144927620887756, -0.35621678829193115, -0.5371081829071045, -0.3868291974067688, -0.28803467750549316, -0.5510228276252747, -9.083528518676758, -0.35899969935417175, -0.5983328819274902, -0.517627477645874, -0.4508368670940399, -0.4564027786254883, -0.35343387722969055, -0.23098431527614594, -0.5426740646362305, -0.49258100986480713, -0.3464764952659607, -0.27411994338035583, -0.5426740646362305, -9.528799057006836, -0.5677205324172974, -1.1354410648345947, -0.5064957141876221, -0.321429967880249, -0.5983328819274902, -0.425790399312973, -0.4564027786254883, -0.5816351771354675, -8.727311134338379, -0.31029820442199707, 0.0862712562084198, -0.2156781107187271, -0.6289452314376831, -0.5426740646362305, -0.48423218727111816, -0.3729144334793091, -0.31029820442199707, -0.42300742864608765, -0.48979806900024414, -0.7736583948135376, -10.19670581817627, -0.8627124428749084, -7.3024444580078125, -0.606681764125824, -1.2690222263336182, -0.7847900986671448, -8.949946403503418, -0.26577112078666687, -0.5538058280944824, -8.816365242004395, -0.8293172121047974, -7.792242527008057, -0.5426740646362305, -0.22124400734901428, -0.4564027786254883, -4.096493244171143, -0.642859935760498, -3.8070669174194336, -0.8961079120635986, -5.833049774169922, -1.1910998821258545, -0.851580798625946, -0.40074390172958374, -0.6178134679794312, -0.3047323226928711, -0.5371081829071045, -0.6011158227920532, -0.40352681279182434, -0.4285733103752136, -0.40352681279182434, -7.168863296508789, -3.0946335792541504, -0.6317282319068909, -0.4564027786254883, -0.5398910641670227, -0.7959219217300415, -0.4536198079586029, -0.2184610813856125, -0.6539917588233948, -0.436922162771225, -0.7235653400421143, -0.4536198079586029, -7.525078773498535, -2.0148513317108154, -6.634537696838379, -2.649362564086914, -0.40630975365638733, -0.6539917588233948, -0.5482398867607117, -0.37848034501075745, -0.29360055923461914, -0.6261623501777649, -0.47031742334365845, -6.946227073669434, -2.571439743041992, -0.7235653400421143, -1.1744022369384766, -0.31725555658340454, -0.3729144334793091, -0.6205964088439941, -0.5204104781150818, -6.812646389007568, -1.068650484085083, -4.608554840087891, -0.7346971035003662, -0.5398910641670227, -0.3423020541667938, -0.37848034501075745, -0.3896121084690094, -0.5983328819274902, -0.5788522362709045, -0.023828953504562378, -0.1753254532814026, -0.5371081829071045, -0.47031742334365845, -0.24629050493240356, -0.19063162803649902, -0.21985256671905518, -6.500956058502197, -0.6094646453857422, -0.5732864141464233, -0.31725555658340454, -0.48701515793800354, -0.22680990397930145, -0.14958322048187256, -0.42300742864608765, -0.6094646453857422, -8.549203872680664, -0.33256176114082336, -0.6261623501777649, -7.747714996337891, -0.2991664409637451, -0.523193359375, -0.4758833646774292, -0.4313562214374542, -0.5899840593338013, -8.994474411010742, -0.35621678829193115, -0.5677205324172974, -0.4953639805316925, -0.4313562214374542, -0.4591856896877289, -0.23515871167182922, -0.5343252420425415, -9.30616283416748, -0.5816351771354675, -1.1410069465637207, -0.48423218727111816, -0.3242129385471344, -0.6011158227920532, -0.41744154691696167, -0.4480539560317993, -0.5677205324172974, -8.727311134338379, -0.31029820442199707, 0.07409587502479553, -0.20872077345848083, -0.6289452314376831, -0.5371081829071045, -0.48423218727111816, -0.37848034501075745, -0.31447261571884155, -0.41744154691696167, -0.5844181776046753, -0.48979806900024414, -0.7792242169380188, -10.330286979675293, -0.8571466207504272, -7.703188419342041, -0.6233794093132019, -1.341378927230835, -0.8070536255836487, -9.039000511169434, -0.2574222981929779, -0.5510228276252747, -8.949946403503418, -0.8293172121047974, -7.881296157836914, -0.5454569458961487, -0.23237578570842743, -0.4564027786254883, -4.051965713500977, -0.6372941136360168, -3.7848033905029297, -0.7847900986671448, -0.5092786550521851, -0.18645721673965454, -0.37569737434387207, -6.679064750671387, -0.6512088179588318, -0.5844181776046753, -0.3061237931251526, -0.5343252420425415, -0.46196863055229187, -0.42300742864608765, -0.24072463810443878, -0.13914719223976135, -0.5844181776046753, -8.415621757507324, -0.3423020541667938, 0.04731004312634468, -0.18784868717193604, -0.6178134679794312, -0.5343252420425415, -0.5009298324584961, -0.42022448778152466, -0.31586411595344543, -0.40352681279182434, -0.4731004238128662, -0.7513947486877441, -8.949946403503418, -0.8070536255836487, -7.881296157836914, -0.3423020541667938, -0.5844181776046753, -7.658660411834717, -0.7458288669586182, -0.6372941136360168, -0.25324785709381104, -0.3019493818283081, -0.4313562214374542, -0.29499202966690063, -0.6317282319068909, -0.1920231282711029, -0.31168970465660095, -0.7235653400421143, -0.3896121084690094, -0.4118756651878357, -0.38126325607299805, -0.5565887689590454, -0.47031742334365845, -0.5872011184692383, -8.771838188171387, -0.42022448778152466, -0.523193359375, -0.5120616555213928, -0.3868291974067688, -0.20315487682819366, -0.48979806900024414, -0.3923950493335724, -0.164889395236969, -0.44248801469802856, -9.84048843383789, -0.5287593007087708, -0.4731004238128662, -0.48979806900024414, -0.31447261571884155, -0.46753454208374023, -0.3075152635574341, -0.35482531785964966, -0.33395323157310486, -0.40352681279182434, -0.4118756651878357, -0.5510228276252747, -0.5064957141876221, -0.5120616555213928, -0.2977749705314636, -0.3840462565422058, -0.3951779901981354, -0.3951779901981354, -0.4953639805316925, -0.5760693550109863, -10.107651710510254, -0.258813738822937, -0.43970513343811035, -0.5120616555213928, -0.3951779901981354, -0.40352681279182434, -0.3228214681148529, -0.3075152635574341, -0.4480539560317993, -0.4118756651878357, -0.2379416823387146, -0.29360055923461914, -0.10296891629695892, -0.1321898251771927, -0.8293172121047974, -9.573326110839844, -0.8237513303756714, -8.014877319335938, -0.6011158227920532, -1.1131775379180908, -0.48423218727111816, -0.28803467750549316, -0.31308117508888245, -0.5983328819274902, -9.43974494934082, -0.35482531785964966, -0.4341391921043396, -0.4981469213962555, -0.5371081829071045, -9.128055572509766, -0.8627124428749084, -3.985175371170044, -0.6623406410217285, -3.8293302059173584, -0.7903559803962708, -0.5593716502189636, -0.3492594063282013, -0.37569737434387207, -0.2782943844795227, -0.46753454208374023, -0.21985256671905518, -0.31168970465660095, -7.525078773498535, -0.2977749705314636, -0.3506509065628052, -0.05218019336462021, -0.04626643657684326, -0.6567746996879578, -5.4545698165893555, -0.6734724044799805, -4.3636555671691895, -0.8404489755630493, -0.523193359375, -0.35482531785964966, -0.3868291974067688, -0.3409106135368347, -0.4786662757396698, 0.06644278019666672, -0.3464764952659607, -0.42300742864608765, -0.26994553208351135, -0.3061237931251526, -7.3024444580078125, -0.3283873498439789, -0.42300742864608765, -0.054963141679763794, -0.42022448778152466, -0.0483536496758461, -0.065399169921875, -0.15236616134643555, -0.6818212270736694, -5.521360397338867, -0.6539917588233948, -4.564027786254883, -0.8237513303756714, -0.5092786550521851, -0.34369349479675293, -0.3840462565422058, -0.3478679358959198, -0.48144927620887756, 0.05531100183725357, -0.3673485517501831, -0.5009298324584961, 0.0353085957467556, -0.5009298324584961, -0.3506509065628052, -0.3242129385471344, -0.2977749705314636, -7.213389873504639, -0.33395323157310486, -0.44248801469802856, -0.04070055112242699, -0.4285733103752136, -0.04330956190824509, -0.36178267002105713, -0.6985188126564026, -8.682785034179688, -0.7124335765838623, -0.5092786550521851, -0.5009298324584961, -0.3673485517501831, -0.5148445963859558, -0.2977749705314636, -0.6539917588233948, -8.682785034179688, -0.4731004238128662, -0.5371081829071045, -0.7569606900215149, -9.573326110839844, -0.46196863055229187, -0.4731004238128662, -0.5398910641670227, -0.08140110224485397, -0.4285733103752136, -0.05044085159897804, -0.38126325607299805, -0.7235653400421143, -8.638257026672363, -0.8126195073127747, -4.096493244171143, -0.6345111131668091, -3.8515942096710205, -0.659557580947876, -1.0296891927719116, -0.19898048043251038, -0.31725555658340454, -0.4480539560317993, -0.4118756651878357, -7.168863296508789, -0.3701314926147461, -0.31029820442199707, -0.2852517366409302, -0.5315422415733337, -0.4090927541255951, -0.517627477645874, -0.5398910641670227, -0.4118756651878357, -0.3478679358959198, -0.25324785709381104, -0.40630975365638733, -0.27133703231811523, -0.35899969935417175, -0.036178264766931534, -0.10018597543239594, -0.027655500918626785, -0.06713852286338806, -0.5593716502189636, -8.014877319335938, -0.42022448778152466, -0.42022448778152466, -0.38126325607299805, -0.6150305271148682, -0.42300742864608765, -0.321429967880249, -0.4758833646774292, -0.3645656108856201, -0.27551141381263733, -0.4981469213962555, -0.4786662757396698, -0.2977749705314636, -0.31168970465660095, -0.2560308277606964, -0.5009298324584961, -0.5510228276252747, -8.415621757507324, -0.517627477645874, -0.2852517366409302, -0.3840462565422058, -0.523193359375, -0.46196863055229187, -0.3506509065628052, -0.14680027961730957, -0.3492594063282013, -0.25046491622924805, -0.5510228276252747, -0.4758833646774292, -0.3868291974067688, -0.40630975365638733, -0.33117032051086426, -0.40074390172958374, -0.5983328819274902, -9.217109680175781, -0.5510228276252747, -0.31168970465660095, -0.38126325607299805, -0.6623406410217285, -0.48701515793800354, -0.36178267002105713, -0.18228280544281006, -0.3520423471927643, -0.24629050493240356, -0.5649375319480896, -0.48144927620887756, -0.41744154691696167, -0.41744154691696167, -0.329778790473938, -0.48701515793800354, -0.5538058280944824, -8.460148811340332, -0.5315422415733337, -0.31029820442199707, -0.42022448778152466, -0.5092786550521851, -0.5009298324584961, -0.36178267002105713, -0.1920231282711029, -0.3492594063282013, -0.2574222981929779, -0.5732864141464233, -0.4786662757396698, -0.4146586060523987, -0.42022448778152466, -0.4285733103752136, -0.4508368670940399, -0.6150305271148682, -9.172582626342773, -0.5788522362709045, -0.3256044089794159, -0.40352681279182434, -0.5148445963859558, -0.49258100986480713, -0.436922162771225, -0.3464764952659607, -0.04209202527999878, -0.3673485517501831, -0.29638350009918213, -0.517627477645874, -0.4508368670940399, -0.33534473180770874, -0.4480539560317993, -0.6790381669998169, -8.326567649841309, -0.6094646453857422, -0.5565887689590454, -0.3923950493335724, -0.6205964088439941, -0.3923950493335724, -0.2838602662086487, -0.5565887689590454, -0.49258100986480713, -0.3896121084690094, -0.20732930302619934, -0.36178267002105713, -0.5204104781150818, -0.321429967880249, -0.5760693550109863, -8.415621757507324, -0.39796096086502075, -0.5677205324172974, -0.33395323157310486, -0.47031742334365845, -0.2170695960521698, -0.5287593007087708, -0.47031742334365845, -0.39796096086502075, -0.46753454208374023, -0.3228214681148529, -0.5788522362709045, -9.217109680175781, -0.5705034732818604, -0.3645656108856201, -0.523193359375, -0.3923950493335724, -0.31168970465660095, -0.6456429362297058, -8.282039642333984, -0.7346971035003662, -0.6122475862503052, -0.22959284484386444, -0.3019493818283081, -0.4564027786254883, -0.2977749705314636, -0.4591856896877289, -0.21150371432304382, -0.3269958794116974, -0.7402629852294922, -0.3645656108856201, -0.42022448778152466, -0.37569737434387207, -0.5426740646362305, -0.4953639805316925, -0.5538058280944824, -8.994474411010742, -0.5398910641670227, -0.35343387722969055, -0.5287593007087708, -0.5454569458961487, -0.5148445963859558, -0.7402629852294922, -8.949946403503418, -0.7847900986671448, -7.881296157836914, -0.40074390172958374, -0.5732864141464233, -0.517627477645874, -0.3729144334793091, -0.7013018131256104, -0.33534473180770874, -0.2560308277606964, -0.5287593007087708, -0.4591856896877289, -0.3450850248336792, -0.3868291974067688, -0.5482398867607117, -0.6178134679794312, -9.350690841674805, -0.4341391921043396, -0.5649375319480896, -0.5343252420425415, -0.5844181776046753, -0.46475157141685486, -0.6818212270736694, -8.50467586517334, -0.4786662757396698, -0.4285733103752136, -0.36178267002105713, -0.6150305271148682, -0.3923950493335724, -0.3464764952659607, -0.329778790473938, -0.3200385272502899, -0.6094646453857422, -8.50467586517334, -0.5371081829071045, -0.28942611813545227, -0.3951779901981354, -0.5148445963859558, -0.5788522362709045, -0.37569737434387207, -0.4480539560317993, -0.5037128329277039, -0.41744154691696167, -0.6484258770942688, -9.30616283416748, -0.6178134679794312, -0.5899840593338013, -0.38126325607299805, -0.44248801469802856, -0.5927670001983643, -0.6846041083335876, -9.172582626342773, -0.5844181776046753, -0.31168970465660095, -0.3840462565422058, -0.6734724044799805, -0.6038987636566162, -0.3840462565422058, -0.4285733103752136, -0.34369349479675293, -0.659557580947876, -0.6512088179588318, -9.30616283416748, -0.5872011184692383, -0.3200385272502899, -0.40074390172958374, -0.5343252420425415, -0.6345111131668091, -0.3951779901981354, -0.4341391921043396, -0.4536198079586029, -0.46475157141685486, -0.6178134679794312, -8.460148811340332, -0.5343252420425415, -0.39796096086502075, -0.3450850248336792, -0.5927670001983643, -0.4313562214374542, -0.4786662757396698, -0.27133703231811523, -0.28803467750549316, -0.37569737434387207, -0.4536198079586029, -0.2615966796875, -0.22263549268245697, -0.6038987636566162, -9.30616283416748, -0.5788522362709045, -0.40352681279182434, -0.35482531785964966, -0.606681764125824, -0.5705034732818604, -0.47031742334365845, -0.5037128329277039, -0.46196863055229187, -0.25046491622924805, -0.29220908880233765, -0.15236616134643555, -0.3019493818283081, -0.258813738822937, -0.5983328819274902, -0.3673485517501831, -4.541764259338379, -0.6094646453857422, -3.695749044418335, -0.6762553453445435, -1.04638671875, -0.18924017250537872, -0.3951779901981354, -0.2574222981929779, -0.46196863055229187, 0.06087689474225044, -0.34369349479675293, -0.33256176114082336, -0.23237578570842743, 0.06644278019666672, -0.49258100986480713, -0.3464764952659607, -0.31308117508888245, -0.3061237931251526, -6.946227073669434, -0.46475157141685486, -0.4564027786254883, -0.3478679358959198, -0.3464764952659607, -0.24907346069812775, -0.3242129385471344, -0.3256044089794159, -0.40630975365638733, -0.48144927620887756, -0.28664320707321167, 0.010044686496257782, -0.17671693861484528, -0.5621546506881714, -0.4090927541255951, -0.24350757896900177, -0.3269958794116974, -0.06713852286338806, -0.40352681279182434, -0.11340495198965073, -0.057746078819036484, -0.16906383633613586, -0.6261623501777649, -8.905420303344727, -0.7625265121459961, -0.6178134679794312, -0.38126325607299805, -0.33673620223999023, -0.23515871167182922, -0.436922162771225, -0.6679064631462097, -8.593730926513672, -0.3520423471927643, -0.5927670001983643, -7.436025142669678, -0.6929529905319214, -0.6400770545005798, -0.3951779901981354, -0.5677205324172974, -0.15862777829170227, -0.39796096086502075, -0.5955499410629272, -0.4313562214374542, -0.2810773253440857, -0.3478679358959198, -0.5538058280944824, -0.29220908880233765, -0.33812767267227173, -0.20872077345848083, -0.6122475862503052, -0.6233794093132019, -8.326567649841309, -0.29638350009918213, -0.4953639805316925, -0.5037128329277039, -0.4758833646774292, -0.6345111131668091, -0.44248801469802856, -0.303340882062912, -0.3673485517501831, -0.5510228276252747, -0.3047323226928711, -0.3423020541667938, -0.24072463810443878, -0.8460148572921753, -9.795961380004883, -0.8014878034591675, -8.727311134338379, -0.8348830938339233, -0.6901700496673584, -0.42022448778152466, -0.5788522362709045, -0.13775570690631866, -0.4564027786254883, -0.606681764125824, -0.4341391921043396, -0.29499202966690063, -0.3645656108856201, -0.5343252420425415, -0.3061237931251526, -0.3464764952659607, -0.13705997169017792, -0.3896121084690094, -0.6484258770942688, -0.6985188126564026, -8.50467586517334, -0.4508368670940399, -0.42300742864608765, -0.37848034501075745, -0.6094646453857422, -0.5454569458961487, -0.523193359375, -0.31168970465660095, -0.48144927620887756, -0.659557580947876, -0.4591856896877289, -0.2977749705314636, -0.35899969935417175, -0.5426740646362305, -0.2991664409637451, -0.33256176114082336, -0.1426258683204651, -0.3840462565422058, -0.10923054069280624, -0.20176340639591217, -0.29220908880233765, -0.8293172121047974, -10.06312370300293, -0.7959219217300415, -8.860893249511719, -0.8460148572921753, -0.6873869895935059, -0.4285733103752136, -0.5872011184692383, -0.1607149839401245, -0.47031742334365845, -0.5983328819274902, -0.4313562214374542, -0.29499202966690063, -0.3673485517501831, -0.5371081829071045, -0.303340882062912, -0.3464764952659607, -0.2142866551876068, -0.3951779901981354, -0.6456429362297058, -0.6929529905319214, -8.593730926513672, -0.48701515793800354, -0.425790399312973, -0.3840462565422058, -0.606681764125824, -0.5398910641670227, -0.17323824763298035, -0.4564027786254883, -0.5454569458961487, -0.3075152635574341, -0.48423218727111816, -0.659557580947876, -0.4536198079586029, -0.3047323226928711, -0.36178267002105713, -0.5371081829071045, -0.3061237931251526, -0.33951908349990845, -0.23376727104187012, -0.3645656108856201, -0.08870632946491241, -0.22820138931274414, -0.3673485517501831, -0.8348830938339233, -10.018597602844238, -0.8014878034591675, -8.860893249511719, -0.851580798625946, -0.6957358717918396, -0.4313562214374542, -0.5788522362709045, -0.1593235284090042, -0.46475157141685486, -0.606681764125824, -0.44527098536491394, -0.2977749705314636, -0.3673485517501831, -0.5482398867607117, -0.3019493818283081, -0.3478679358959198, -0.4341391921043396, -0.38126325607299805, -0.6261623501777649, -0.6873869895935059, -8.549203872680664, -0.24768199026584625, -0.43970513343811035, -0.48701515793800354, -0.31725555658340454, -0.48423218727111816, -0.6623406410217285, -0.4341391921043396, -0.303340882062912, -0.3729144334793091, -0.5287593007087708, -0.303340882062912, -0.34369349479675293, -0.40074390172958374, -0.4146586060523987, -0.1071433275938034, -0.2365502119064331, -0.3645656108856201, -0.8293172121047974, -10.018597602844238, -0.8181855082511902, -8.860893249511719, -0.8571466207504272, -0.6873869895935059, -0.4313562214374542, -0.5788522362709045, -0.1634979397058487, -0.48423218727111816, -0.6178134679794312, -0.4313562214374542, -0.29638350009918213, -0.3701314926147461, -0.5343252420425415, -0.3047323226928711, -0.3478679358959198, -0.40352681279182434, -0.3729144334793091, -0.6456429362297058, -0.6985188126564026, -8.593730926513672, -0.25046491622924805, -0.4536198079586029, -0.42022448778152466, -0.48144927620887756, -0.33534473180770874, -0.4953639805316925, -0.6512088179588318, -0.43970513343811035, -0.3047323226928711, -0.3701314926147461, -0.5259763598442078, -0.303340882062912, -0.3450850248336792, -0.40352681279182434, -0.38126325607299805, -0.11479642242193222, -0.2560308277606964, -0.37848034501075745, -0.8293172121047974, -10.06312370300293, -0.8293172121047974, -8.905420303344727, -0.8627124428749084, -0.6901700496673584, -0.44527098536491394, -0.5816351771354675, -0.1593235284090042, -0.48979806900024414, -0.6011158227920532, -0.4285733103752136, -0.29638350009918213, -0.3729144334793091, -0.5259763598442078, -0.3047323226928711, -0.34369349479675293, -0.40630975365638733, -0.4285733103752136, -0.6567746996879578, -0.7040846943855286, -8.593730926513672, -0.2615966796875, -0.46196863055229187, -0.35899969935417175, -0.4786662757396698, -0.3242129385471344, -0.49258100986480713, -0.6456429362297058, -0.43970513343811035, -0.303340882062912, -0.3701314926147461, -0.523193359375, -0.3047323226928711, -0.3450850248336792, -0.39796096086502075, -0.3923950493335724, -0.11827510595321655, -0.22820138931274414, -0.3729144334793091, -0.8404489755630493, -10.018597602844238, -0.8237513303756714, -8.949946403503418, -0.8682783842086792, -0.7013018131256104, -0.436922162771225, -0.5732864141464233, -0.16001926362514496, -0.48979806900024414, -0.6038987636566162, -0.4341391921043396, -0.2977749705314636, -0.3729144334793091, -0.5204104781150818, -0.3089067339897156, -0.3506509065628052, -0.40630975365638733, -0.5398910641670227, -0.6623406410217285, -0.7096506357192993, -8.593730926513672, -0.258813738822937, -0.46753454208374023, -0.46753454208374023, -0.5287593007087708, -0.33673620223999023, -0.5009298324584961, -0.6512088179588318, -0.4341391921043396, -0.31029820442199707, -0.37848034501075745, -0.5204104781150818, -0.3061237931251526, -0.3478679358959198, -0.40352681279182434, -0.5092786550521851, -0.13636423647403717, -0.2643796503543854, -0.3840462565422058, -0.8348830938339233, -10.107651710510254, -0.8348830938339233, -8.994474411010742, -0.8794102668762207, -0.6985188126564026, -0.4313562214374542, -0.5788522362709045, -0.1621064692735672, -0.49258100986480713, -0.6011158227920532, -0.4313562214374542, -0.29638350009918213, -0.3729144334793091, -0.5148445963859558, -0.303340882062912, -0.3492594063282013, -0.46196863055229187, -0.6400770545005798, -0.7068677544593811, -8.682785034179688, -0.4146586060523987, -0.5899840593338013, -0.41744154691696167, -0.523193359375, -0.3269958794116974, -0.4981469213962555, -0.659557580947876, -0.43970513343811035, -0.2977749705314636, -0.37569737434387207, -0.517627477645874, -0.3005579113960266, -0.34369349479675293, -0.4090927541255951, -0.10992628335952759, -0.24907346069812775, -0.38126325607299805, -0.8404489755630493, -10.06312370300293, -0.8348830938339233, -8.949946403503418, -0.8794102668762207, -0.6957358717918396, -0.43970513343811035, -0.5705034732818604, -0.16001926362514496, -0.4953639805316925, -0.6233794093132019, -0.43970513343811035, -0.28942611813545227, -0.3729144334793091, -0.5287593007087708, -0.3005579113960266, -0.3478679358959198, -0.2810773253440857, -0.3506509065628052, -0.44248801469802856, -0.33951908349990845, -0.6651235222816467, -0.6846041083335876, -8.727311134338379, -0.436922162771225, -0.2991664409637451, -0.4090927541255951, -0.35899969935417175, -0.5204104781150818, -0.3256044089794159, -0.517627477645874, -0.6790381669998169, -0.4536198079586029, -0.3047323226928711, -0.37569737434387207, -0.5204104781150818, -0.3089067339897156, -0.3464764952659607, -0.28664320707321167, -0.33673620223999023, -0.4313562214374542, -0.3269958794116974, -0.12036231905221939, -0.2629881799221039, -0.38126325607299805, -0.8348830938339233, -10.107651710510254, -0.8293172121047974, -8.994474411010742, -0.8794102668762207, -0.7040846943855286, -0.436922162771225, -0.5705034732818604, -0.151670441031456, -0.4981469213962555, -0.6122475862503052, -0.4536198079586029, -0.28942611813545227, -0.37569737434387207, -0.523193359375, -0.3005579113960266, -0.3478679358959198, -0.2838602662086487, -0.3256044089794159, -0.4341391921043396, -0.3450850248336792, -0.6567746996879578, -0.6734724044799805, -8.682785034179688, -0.48144927620887756, -0.31168970465660095, -0.4786662757396698, -0.38126325607299805, -0.5204104781150818, -0.3200385272502899, -0.517627477645874, -0.6679064631462097, -0.44527098536491394, -0.31029820442199707, -0.37569737434387207, -0.5204104781150818, -0.31586411595344543, -0.3450850248336792, -0.29220908880233765, -0.329778790473938, -0.41744154691696167, -0.3409106135368347, -0.12662392854690552, -0.2379416823387146, -0.3840462565422058, -0.8348830938339233, -10.107651710510254, -0.8682783842086792, -8.059405326843262, -0.6623406410217285, -0.7402629852294922, -0.7402629852294922, -8.771838188171387, -0.48423218727111816, -0.4981469213962555, -0.6400770545005798, -10.19670581817627, -0.9183713793754578, -6.812646389007568, -0.8794102668762207, -3.695749044418335, -0.6790381669998169, -3.5621678829193115, -0.8849760293960571, -6.011157989501953, -1.1688363552093506, -0.6011158227920532, -0.3256044089794159, -0.29220908880233765, -0.3673485517501831, -0.5287593007087708, -0.37569737434387207, -0.5315422415733337, -0.40352681279182434, -0.23237578570842743, -0.6623406410217285, -0.4981469213962555, -0.4758833646774292, -0.5649375319480896, -0.6846041083335876, -0.5677205324172974, -0.5649375319480896, -0.8404489755630493, -0.29638350009918213, -0.6484258770942688, -0.35343387722969055, -0.40352681279182434, -0.33673620223999023, -7.168863296508789, -3.2950053215026855, -0.5844181776046753, -0.40352681279182434, -0.5649375319480896, -0.44527098536491394, -0.4341391921043396, -0.4564027786254883, -0.5899840593338013, -0.14053866267204285, -0.3840462565422058, -0.990727961063385, -0.3840462565422058, -0.4953639805316925, -0.29638350009918213, -0.38126325607299805, -0.33117032051086426, -0.2574222981929779, -0.5788522362709045, -0.3506509065628052, 0.10505612194538116, -0.2574222981929779, -0.5259763598442078, -0.3840462565422058, -7.2579169273376465, -1.9146651029586792, -6.500956058502197, -2.426727056503296, -0.44248801469802856, -0.6289452314376831, 0.0326995849609375, -0.5259763598442078, -0.4591856896877289, -0.5343252420425415, -0.3729144334793091, -0.40352681279182434, -0.5037128329277039, -0.40352681279182434, -0.41744154691696167, -7.213389873504639, -1.0964797735214233, -4.497237205505371, -0.7179993987083435, -0.5092786550521851, -0.33951908349990845, -0.3729144334793091, -0.31029820442199707, -0.15236616134643555, -0.40630975365638733, 0.01661069504916668, -0.48423218727111816, -0.3061237931251526, -7.168863296508789, -0.3729144334793091, -0.5732864141464233, -0.4953639805316925, -0.3061237931251526, -0.5538058280944824, -0.6484258770942688, -8.638257026672363, -0.5343252420425415, -0.1975889950990677, -0.44248801469802856, -4.71987247467041, -0.5788522362709045, -4.1187567710876465, -0.9795961380004883, -5.833049774169922, -1.4137355089187622, -0.5788522362709045, -0.35343387722969055, -0.3089067339897156, -0.3242129385471344, -0.48144927620887756, -0.3645656108856201, -0.5454569458961487, -0.425790399312973, -0.23237578570842743, -0.6261623501777649, -0.48701515793800354, -0.46753454208374023, -0.5510228276252747, -0.6901700496673584, -0.5510228276252747, -0.5593716502189636, -0.8237513303756714, -0.2574222981929779, -0.5872011184692383, -0.3506509065628052, -0.40074390172958374, -0.3089067339897156, -7.213389873504639, -3.2504780292510986, -0.5927670001983643, -0.47031742334365845, -0.5009298324584961, -0.4564027786254883, -0.4591856896877289, -0.44527098536491394, -0.5983328819274902, -0.14471305906772614, -0.40074390172958374, -0.996293842792511, -0.3923950493335724, -0.5009298324584961, -0.3061237931251526, -0.3896121084690094, -0.3269958794116974, -0.2824687659740448, -0.6400770545005798, -0.37848034501075745, 0.09114140272140503, -0.2824687659740448, -0.5120616555213928, -0.38126325607299805, -7.2579169273376465, -3.2282145023345947, -0.606681764125824, -0.7903559803962708, -0.5092786550521851, -0.4786662757396698, -0.5120616555213928, -0.3450850248336792, -0.42022448778152466, -0.517627477645874, -0.40074390172958374, -0.43970513343811035, -7.3024444580078125, -1.2189292907714844, -4.764399528503418, -0.7291312217712402, -0.5092786550521851, -0.3409106135368347, -0.37848034501075745, -0.3896121084690094, -0.4090927541255951, -0.5037128329277039, -0.321429967880249, -7.213389873504639, -0.37569737434387207, -0.5705034732818604, -0.40074390172958374, -0.33951908349990845, -0.47031742334365845, -0.29081758856773376, -0.5426740646362305, -0.17462970316410065, -0.4758833646774292, -0.7513947486877441, -8.949946403503418, -0.5565887689590454, -0.1961975246667862, -0.47031742334365845, -4.808926582336426, -0.5705034732818604, -4.163283824920654, -0.990727961063385, -5.87757682800293, -1.5139213800430298, -0.5899840593338013, -0.3520423471927643, -0.31725555658340454, -0.24489903450012207, -0.46196863055229187, -0.4508368670940399, -7.124335765838623, -3.0723700523376465, -0.5760693550109863, -0.5120616555213928, -0.4981469213962555, -0.46753454208374023, -0.41744154691696167, -0.4313562214374542, -0.6150305271148682, -0.13427704572677612, -0.4285733103752136, -1.0408209562301636, -0.40074390172958374, -0.4981469213962555, -0.321429967880249, -0.37848034501075745, -0.5037128329277039, -0.3256044089794159, -0.6679064631462097, -0.39796096086502075, 0.07096506655216217, -0.27551141381263733, -0.5064957141876221, -0.3868291974067688, -7.39149808883667, -3.2727420330047607, -0.642859935760498, -0.8293172121047974, -0.5287593007087708, -0.5009298324584961, -0.5037128329277039, -0.35343387722969055, -0.42300742864608765, -0.5259763598442078, -0.40074390172958374, -0.4341391921043396, -7.2579169273376465, -1.1465728282928467, -4.71987247467041, -0.7513947486877441, -0.5064957141876221, -0.3423020541667938, -0.37848034501075745, -0.37848034501075745, -0.4118756651878357, -0.5009298324584961, -0.3242129385471344, -7.2579169273376465, -0.4146586060523987, -0.42022448778152466, -0.3701314926147461, -0.6150305271148682, -0.5510228276252747, -0.37848034501075745, -0.48144927620887756, -0.29360055923461914, -0.5538058280944824, -0.17949984967708588, -0.48979806900024414, -0.7513947486877441, -9.083528518676758, -0.5788522362709045, -0.20315487682819366, -0.4731004238128662, -4.764399528503418, -0.5983328819274902, -4.541764259338379, -1.0575186014175415, -6.011157989501953, -1.602975606918335, -0.6038987636566162, -0.37848034501075745, -0.33534473180770874, -0.19898048043251038, -0.5009298324584961, -0.44527098536491394, -7.079808235168457, -3.0501060485839844, -0.5816351771354675, -0.523193359375, -0.4953639805316925, -0.4758833646774292, -0.436922162771225, -0.43970513343811035, -0.6094646453857422, -0.1384514570236206, -0.43970513343811035, -1.0185573101043701, -0.40074390172958374, -0.49258100986480713, -0.3283873498439789, -0.38126325607299805, -0.25046491622924805, -0.4285733103752136, -0.29220908880233765, -0.659557580947876, -0.3951779901981354, 0.06957359611988068, -0.28942611813545227, -0.4981469213962555, -0.3868291974067688, -7.436025142669678, -3.2950053215026855, -0.6734724044799805, -0.8794102668762207, -0.5204104781150818, -0.4981469213962555, -0.4953639805316925, -0.3492594063282013, -0.42022448778152466, -0.523193359375, -0.39796096086502075, -0.436922162771225, -7.3024444580078125, -1.1465728282928467, -4.942507743835449, -0.7680925130844116, -0.5064957141876221, -0.34369349479675293, -0.3729144334793091, -0.16419367492198944, -0.36178267002105713, -0.4341391921043396, -0.48701515793800354, -0.321429967880249, -7.3024444580078125, -0.44248801469802856, -0.42300742864608765, -0.37569737434387207, -0.6178134679794312, -0.5009298324584961, -0.15514910221099854, -0.4591856896877289, -0.37569737434387207, -0.46475157141685486, -0.28664320707321167, -0.5538058280944824, -0.18367427587509155, -0.49258100986480713, -0.7625265121459961, -9.261635780334473, -0.6011158227920532, -0.20037195086479187, -0.4758833646774292, -4.764399528503418, -0.6094646453857422, -4.541764259338379, -1.1020456552505493, -6.011157989501953, -1.6586344242095947, -0.6094646453857422, -0.3840462565422058, -0.35343387722969055, -0.24629050493240356, -0.4981469213962555, -6.946227073669434, -2.9833154678344727, -0.5983328819274902, -0.8293172121047974, -0.22680990397930145, -0.3186470568180084, -0.3186470568180084, -0.4758833646774292, -0.5454569458961487, -6.901699542999268, -1.1521387100219727, -5.1651434898376465, -0.7903559803962708, -0.5092786550521851, -0.3492594063282013, -0.3729144334793091, -0.17671693861484528, -0.2769029140472412, -0.1934145987033844, -0.3492594063282013, -7.525078773498535, -0.46475157141685486, -0.4313562214374542, -0.3868291974067688, -0.6289452314376831, -0.3951779901981354, -0.3840462565422058, -0.7291312217712402, -9.083528518676758, -0.6484258770942688, -0.2128951996564865, -0.47031742334365845, -4.897980690002441, -0.6317282319068909, -4.630817890167236, -1.068650484085083, -5.966630935668945, -1.7142932415008545, -0.606681764125824, -0.3896121084690094, -0.37569737434387207, -0.18506574630737305, -0.46475157141685486, -6.946227073669434, -2.871997594833374, -0.5955499410629272, -0.5259763598442078, -0.5037128329277039, -0.4591856896877289, -0.4341391921043396, -0.425790399312973, -0.6233794093132019, -0.1384514570236206, -0.44248801469802856, -1.074216365814209, -0.42300742864608765, -0.5064957141876221, -0.33395323157310486, -0.37569737434387207, -0.24768199026584625, -0.3019493818283081, -0.3283873498439789, -0.31029820442199707, -0.517627477645874, -0.3923950493335724, -7.2579169273376465, -3.2282145023345947, -0.6790381669998169, -0.9016737341880798, -0.22263549268245697, -0.3951779901981354, -0.33812767267227173, -0.48979806900024414, -0.5398910641670227, -6.901699542999268, -1.163270354270935, -5.1651434898376465, -0.7680925130844116, -0.523193359375, -0.3478679358959198, -0.38126325607299805, -0.17602117359638214, -0.31168970465660095, -0.18506574630737305, -0.3464764952659607, -7.480552673339844, -0.4536198079586029, -0.436922162771225, -0.38126325607299805, -0.6484258770942688, -0.4953639805316925, -0.15654058754444122, -0.3701314926147461, -0.7068677544593811, -9.128055572509766, -0.6038987636566162, -0.2142866551876068, -0.4591856896877289, -4.786663055419922, -0.6205964088439941, -4.541764259338379, -1.0797821283340454, -5.9221038818359375, -1.6475026607513428, -0.6122475862503052, -0.38126325607299805, -0.35343387722969055, -0.25046491622924805, -0.4786662757396698, -6.857172966003418, -2.916524887084961, -0.5844181776046753, -0.8627124428749084, -0.2170695960521698, -0.37848034501075745, -0.48701515793800354, -0.3492594063282013, -0.44248801469802856, -0.5120616555213928, -0.42022448778152466, -0.4285733103752136, -7.124335765838623, -1.1688363552093506, -5.18740701675415, -0.7569606900215149, -0.517627477645874, -0.3478679358959198, -0.3701314926147461, -0.16767236590385437, -0.4341391921043396, -0.18784868717193604, -0.33256176114082336, -7.3024444580078125, -0.4480539560317993, -0.4341391921043396, -0.38126325607299805, -0.6400770545005798, -0.3951779901981354, -0.5510228276252747, -0.523193359375, -0.37569737434387207, -0.8293172121047974, -9.217109680175781, -0.6122475862503052, -0.2365502119064331, -0.4981469213962555, -4.987035274505615, -0.6512088179588318, -4.675345420837402, -1.1020456552505493, -5.966630935668945, -1.6586344242095947, -0.6094646453857422, -0.3868291974067688, -0.3645656108856201, -0.18367427587509155, -0.46475157141685486, -6.901699542999268, -2.871997594833374, -0.5955499410629272, -0.5092786550521851, -0.5009298324584961, -0.4731004238128662, -0.41744154691696167, -0.425790399312973, -0.6205964088439941, -0.13566851615905762, -0.43970513343811035, -1.0129914283752441, -0.3923950493335724, -0.5064957141876221, -0.33256176114082336, -0.37569737434387207, -0.24629050493240356, -0.28803467750549316, -0.4090927541255951, -0.33256176114082336, 0.08209683746099472, -0.29220908880233765, -0.5148445963859558, -0.3840462565422058, -7.3024444580078125, -3.2727420330047607, -0.6762553453445435, -0.9016737341880798, -0.21985256671905518, -0.3729144334793091, -0.4731004238128662, -0.3464764952659607, -0.4341391921043396, -0.5677205324172974, -0.425790399312973, -0.436922162771225, -7.213389873504639, -1.1521387100219727, -4.942507743835449, -0.7625265121459961, -0.5120616555213928, -0.3450850248336792, -0.3729144334793091, -0.15723630785942078, -0.4564027786254883, -0.1920231282711029, -0.3200385272502899, -7.213389873504639, -0.44248801469802856, -0.43970513343811035, -0.37848034501075745, -0.6372941136360168, -0.49258100986480713, -0.16001926362514496, -0.5538058280944824, -0.5120616555213928, -0.38126325607299805, -0.8237513303756714, -9.217109680175781, -0.606681764125824, -0.23515871167182922, -0.48144927620887756, -4.920244216918945, -0.642859935760498, -4.675345420837402, -1.0964797735214233, -5.966630935668945, -1.6808979511260986, -0.6150305271148682, -0.3896121084690094, -0.3729144334793091, -0.4564027786254883, -0.3951779901981354, -0.7235653400421143, -0.4536198079586029, -0.3005579113960266, -0.4786662757396698, -0.11688363552093506, -0.40074390172958374, -0.4285733103752136, -0.5037128329277039, -0.48979806900024414, -7.168863296508789, -3.3617959022521973, -0.5983328819274902, -0.5148445963859558, -0.4953639805316925, -0.46196863055229187, -0.4341391921043396, -0.43970513343811035, -0.6345111131668091, -0.1530618965625763, -0.4536198079586029, -1.0129914283752441, -0.3868291974067688, -0.49258100986480713, -0.3269958794116974, -0.3729144334793091, -0.46753454208374023, -0.42022448778152466, -0.27411994338035583, -0.6233794093132019, -0.3868291974067688, 0.0796617642045021, -0.2838602662086487, -0.5009298324584961, -0.38126325607299805, -7.213389873504639, -3.161423921585083, -0.6289452314376831, -0.8905419707298279, -0.523193359375, -0.4981469213962555, -0.5064957141876221, -0.3450850248336792, -0.42300742864608765, -0.5510228276252747, -0.4090927541255951, -0.4341391921043396, -7.3024444580078125, -1.1521387100219727, -4.71987247467041, -0.7513947486877441, -0.5148445963859558, -0.3450850248336792, -0.3729144334793091, -0.523193359375, -0.33395323157310486, -0.4090927541255951, -0.48144927620887756, -0.3200385272502899, -7.168863296508789, -0.31308117508888245, -0.2602052390575409, -0.41744154691696167, -0.3005579113960266, -0.4731004238128662, -0.2824687659740448, -0.5482398867607117, -0.1739339679479599, -0.4953639805316925, -0.7625265121459961, -9.083528518676758, -0.5705034732818604, -0.22541843354701996, -0.4786662757396698, -4.764399528503418, -0.6345111131668091, -4.519500255584717, -1.1187433004379272, -5.966630935668945, -1.6141072511672974, -0.6094646453857422, -0.37569737434387207, -0.3409106135368347, -0.46475157141685486, -0.3951779901981354, -0.425790399312973, -0.5371081829071045, -0.5120616555213928, -7.168863296508789, -3.2504780292510986, -0.5760693550109863, -0.5064957141876221, -0.4786662757396698, -0.48423218727111816, -0.436922162771225, -0.4341391921043396, -0.6261623501777649, -0.14540879428386688, -0.44527098536491394, -1.0129914283752441, -0.3951779901981354, -0.4981469213962555, -0.33256176114082336, -0.37848034501075745, -0.48701515793800354, -0.4480539560317993, -0.2769029140472412, -0.6873869895935059, -0.3896121084690094, 0.06748638302087784, -0.29081758856773376, -0.5148445963859558, -0.38126325607299805, -7.346971035003662, -3.20595121383667, -0.6679064631462097, -0.9295031428337097, -0.517627477645874, -0.49258100986480713, -0.5037128329277039, -0.35343387722969055, -0.425790399312973, -0.5398910641670227, -0.40630975365638733, -0.44248801469802856, -7.3024444580078125, -1.157704472541809, -4.8757171630859375, -0.7569606900215149, -0.517627477645874, -0.34369349479675293, -0.37569737434387207, -0.5454569458961487, -0.33951908349990845, -0.35621678829193115, -0.4285733103752136, -0.49258100986480713, -0.3200385272502899, -7.168863296508789, -0.3256044089794159, -0.28664320707321167, -0.44248801469802856, -0.40074390172958374, -0.31308117508888245, -0.4758833646774292, -0.29081758856773376, -0.5482398867607117, -0.1725425124168396, -0.5092786550521851, -0.7680925130844116, -9.217109680175781, -0.6094646453857422, -0.22959284484386444, -0.48144927620887756, -4.786663055419922, -0.6400770545005798, -4.564027786254883, -1.1298750638961792, -5.966630935668945, -1.6697661876678467, -0.606681764125824, -0.39796096086502075, -0.3673485517501831, -0.4591856896877289, -0.40074390172958374, -0.4786662757396698, -0.5064957141876221, -7.213389873504639, -3.20595121383667, -0.5649375319480896, -0.5064957141876221, -0.4731004238128662, -0.4786662757396698, -0.44248801469802856, -0.425790399312973, -0.6233794093132019, -0.13775570690631866, -0.4508368670940399, -1.0241233110427856, -0.3951779901981354, -0.4953639805316925, -0.329778790473938, -0.38126325607299805, -0.5009298324584961, -0.40630975365638733, -0.2824687659740448, -0.6623406410217285, -0.3868291974067688, 0.075835220515728, -0.2810773253440857, -0.5064957141876221, -0.3729144334793091, -7.3024444580078125, -3.183687686920166, -0.659557580947876, -0.9239372611045837, -0.5148445963859558, -0.48979806900024414, -0.5009298324584961, -0.3506509065628052, -0.42300742864608765, -0.5287593007087708, -0.40630975365638733, -0.4341391921043396, -7.2579169273376465, -1.1521387100219727, -4.920244216918945, -0.7569606900215149, -0.517627477645874, -0.3409106135368347, -0.37848034501075745, -0.5398910641670227, -0.3478679358959198, -0.29220908880233765, -0.4146586060523987, -0.46196863055229187, -0.3186470568180084, -7.213389873504639, -0.33256176114082336, -0.28664320707321167, -0.436922162771225, -0.33673620223999023, -0.3019493818283081, -0.4508368670940399, -0.28942611813545227, -0.5565887689590454, -0.1711510270833969, -0.5120616555213928, -0.7569606900215149, -9.261635780334473, -0.6011158227920532, -0.22820138931274414, -0.4786662757396698, -4.786663055419922, -0.6372941136360168, -4.519500255584717, -1.1187433004379272, -5.966630935668945, -1.6363710165023804, -0.6038987636566162, -0.3923950493335724, -0.3701314926147461, -0.4591856896877289, -0.3951779901981354, -0.5204104781150818, -0.5064957141876221, -7.213389873504639, -3.161423921585083, -0.5649375319480896, -0.5037128329277039, -0.4786662757396698, -0.49258100986480713, -0.44248801469802856, -0.42300742864608765, -0.6261623501777649, -0.14332160353660583, -0.44248801469802856, -1.0129914283752441, -0.3840462565422058, -0.5009298324584961, -0.33117032051086426, -0.3729144334793091, -0.48979806900024414, -0.4758833646774292, -0.29638350009918213, -0.6651235222816467, -0.38126325607299805, 0.06887785345315933, -0.2838602662086487, -0.5120616555213928, -0.3729144334793091, -7.3024444580078125, -3.20595121383667, -0.6651235222816467, -0.9350690841674805, -0.5148445963859558, -0.48979806900024414, -0.4981469213962555, -0.35343387722969055, -0.4285733103752136, -0.5371081829071045, -0.40074390172958374, -0.4313562214374542, -7.3024444580078125, -1.1465728282928467, -5.031561851501465, -0.7680925130844116, -0.5064957141876221, -0.34369349479675293, -0.37569737434387207, -0.5482398867607117, -0.35482531785964966, -0.4118756651878357, -0.4341391921043396, -0.4758833646774292, -0.31725555658340454, -7.213389873504639, -0.33673620223999023, -0.29499202966690063, -0.43970513343811035, -0.5009298324584961, -0.3423020541667938, -0.47031742334365845, -0.29360055923461914, -0.5593716502189636, -0.1753254532814026, -0.5064957141876221, -0.7625265121459961, -9.217109680175781, -0.6011158227920532, -0.22680990397930145, -0.4731004238128662, -4.742136001586914, -0.6345111131668091, -4.541764259338379, -1.1298750638961792, -5.966630935668945, -1.6475026607513428, -0.6122475862503052, -0.40074390172958374, -0.3701314926147461, -0.46475157141685486, -0.39796096086502075, -0.28803467750549316, -0.9016737341880798, -0.43970513343811035, -0.4953639805316925, -0.33951908349990845, -0.3951779901981354, -0.6567746996879578, -0.7513947486877441, -0.48144927620887756, -7.3024444580078125, -3.450849771499634, -0.5844181776046753, -0.48979806900024414, -0.49258100986480713, -0.47031742334365845, -0.44248801469802856, -0.44527098536491394, -0.6400770545005798, -0.15097469091415405, -0.4508368670940399, -1.0241233110427856, -0.3923950493335724, -0.5037128329277039, -0.3242129385471344, -0.37848034501075745, -0.3673485517501831, -0.5510228276252747, -0.40352681279182434, -0.3005579113960266, -0.6651235222816467, -0.3840462565422058, 0.0810532346367836, -0.29499202966690063, -0.5037128329277039, -0.3729144334793091, -7.168863296508789, -3.139160394668579, -0.6261623501777649, -0.8627124428749084, -0.5315422415733337, -0.5037128329277039, -0.5064957141876221, -0.3450850248336792, -0.4313562214374542, -0.5315422415733337, -0.4090927541255951, -0.4313562214374542, -7.213389873504639, -1.163270354270935, -4.564027786254883, -0.7402629852294922, -0.5120616555213928, -0.3409106135368347, -0.37569737434387207, -0.2615966796875, -0.425790399312973, -0.31586411595344543, -0.4146586060523987, -0.48979806900024414, -0.31029820442199707, -7.124335765838623, -0.37569737434387207, -0.2977749705314636, -0.4731004238128662, -0.3645656108856201, -0.3450850248336792, -0.4758833646774292, -0.28942611813545227, -0.5510228276252747, -0.18089133501052856, -0.5120616555213928, -0.7569606900215149, -8.949946403503418, -0.5510228276252747, -0.20176340639591217, -0.4786662757396698, -4.630817890167236, -0.5872011184692383, -3.985175371170044, -1.0630844831466675, -5.87757682800293, -1.4582624435424805, -0.6178134679794312, -0.37848034501075745, -0.3450850248336792, -0.46753454208374023, -0.3951779901981354, -0.2852517366409302, -0.9016737341880798, -0.46196863055229187, -0.4731004238128662, -0.3423020541667938, -0.3951779901981354, -0.3868291974067688, -0.48144927620887756, -0.4146586060523987, -7.213389873504639, -3.3395323753356934, -0.5621546506881714, -0.48701515793800354, -0.48144927620887756, -0.47031742334365845, -0.4508368670940399, -0.436922162771225, -0.6345111131668091, -0.15236616134643555, -0.44248801469802856, -1.0241233110427856, -0.3923950493335724, -0.5037128329277039, -0.321429967880249, -0.38126325607299805, -0.36178267002105713, -0.46475157141685486, -0.40074390172958374, -0.2991664409637451, -0.6623406410217285, -0.38126325607299805, 0.07896602898836136, -0.29499202966690063, -0.5037128329277039, -0.3673485517501831, -7.213389873504639, -3.183687686920166, -0.6178134679794312, -0.8571466207504272, -0.5343252420425415, -0.5120616555213928, -0.5092786550521851, -0.34369349479675293, -0.4313562214374542, -0.5315422415733337, -0.4146586060523987, -0.4313562214374542, -7.2579169273376465, -1.1465728282928467, -4.452710151672363, -0.7402629852294922, -0.5148445963859558, -0.3409106135368347, -0.37848034501075745, -0.26577112078666687, -0.3283873498439789, -0.31308117508888245, -0.4118756651878357, -0.48979806900024414, -0.3075152635574341, -7.124335765838623, -0.3729144334793091, -0.3005579113960266, -0.3701314926147461, -0.34369349479675293, -0.33534473180770874, -0.4731004238128662, -0.28942611813545227, -0.5510228276252747, -0.18228280544281006, -0.5148445963859558, -0.7513947486877441, -8.994474411010742, -0.5510228276252747, -0.19898048043251038, -0.4786662757396698, -4.630817890167236, -0.5816351771354675, -4.007438659667969, -1.0519527196884155, -5.87757682800293, -1.5027894973754883, -0.8460148572921753, -0.5371081829071045, -0.425790399312973, -0.46753454208374023, -6.946227073669434, -0.990727961063385, -5.343251705169678, -0.7625265121459961, -0.5287593007087708, -0.35482531785964966, -0.38126325607299805, -0.659557580947876, -0.38126325607299805, -0.3242129385471344, -7.569606781005859, -0.3840462565422058, -0.3840462565422058, -0.164889395236969, -0.6818212270736694, -8.415621757507324, -0.4758833646774292, -0.29360055923461914, -0.33951908349990845, -0.6679064631462097, -0.5343252420425415, -0.5064957141876221, -0.5287593007087708, -0.7124335765838623, -9.083528518676758, -0.6261623501777649, -0.22541843354701996, -0.48144927620887756, -4.808926582336426, -0.6038987636566162, -4.051965713500977, -1.04638671875, -5.788522720336914, -1.6252390146255493, -0.6790381669998169, -0.425790399312973, -0.42300742864608765, -0.436922162771225, -6.857172966003418, -0.9740303158760071, -5.254197597503662, -0.7625265121459961, -0.5315422415733337, -0.35343387722969055, -0.37848034501075745, -0.5343252420425415, -0.33117032051086426, -0.321429967880249, -7.614133834838867, -0.39796096086502075, -0.3673485517501831, -0.258813738822937, -0.6873869895935059, -8.460148811340332, -0.5454569458961487, -0.31308117508888245, -0.3701314926147461, -0.6623406410217285, -0.5705034732818604, -0.5287593007087708, -0.49258100986480713, -0.7124335765838623, -9.128055572509766, -0.6456429362297058, -0.22402697801589966, -0.48423218727111816, -4.853454113006592, -0.6011158227920532, -4.1187567710876465, -0.7013018131256104, -1.0408209562301636, -0.5705034732818604, -0.33534473180770874, -0.3868291974067688, -7.2579169273376465, -0.6456429362297058, -0.606681764125824, -0.18089133501052856, -0.38126325607299805, -0.010479522868990898, -0.33673620223999023, -0.15584485232830048, -0.28942611813545227, -0.44248801469802856, -0.18784868717193604, -0.46196863055229187, -0.3729144334793091, -0.09531581401824951, -0.2602052390575409, -0.1753254532814026, -0.329778790473938, -0.46196863055229187, -0.27272847294807434, -0.5593716502189636, -8.415621757507324, -0.4758833646774292, -0.3075152635574341, -0.39796096086502075, -0.5426740646362305, -0.3701314926147461, -0.4536198079586029, -0.35899969935417175, -0.25463932752609253, -0.39796096086502075, -0.44527098536491394, -8.994474411010742, -0.7625265121459961, -7.703188419342041, -0.8237513303756714, -0.6706894636154175, -0.22124400734901428, -0.4090927541255951, -0.04626643657684326, -0.39796096086502075, -0.21150371432304382, -0.3492594063282013, -0.48701515793800354, -0.20872077345848083, -0.47031742334365845, -0.31029820442199707, -0.10227318853139877, -0.26716262102127075, -0.1948060542345047, -0.3478679358959198, -0.5009298324584961, -0.33812767267227173, -0.6038987636566162, -8.860893249511719, -0.48701515793800354, -0.31725555658340454, -0.3673485517501831, -0.6623406410217285, -0.38126325607299805, -0.43970513343811035, -0.35899969935417175, -0.258813738822937, -0.39796096086502075, -0.4480539560317993, -9.083528518676758, -0.7680925130844116, -7.92582368850708, -0.8404489755630493, -0.6846041083335876, -0.22820138931274414, -0.40352681279182434, -0.05461527034640312, -0.40352681279182434, -0.21150371432304382, -0.3506509065628052, -0.4953639805316925, -0.2156781107187271, -0.46475157141685486, -0.44248801469802856, -0.12314525246620178, -0.2769029140472412, -0.20037195086479187, -0.35621678829193115, -0.5092786550521851, -0.3478679358959198, -0.6094646453857422, -8.949946403503418, -0.48144927620887756, -0.31308117508888245, -0.40352681279182434, -0.5343252420425415, -0.4146586060523987, -0.44527098536491394, -0.3645656108856201, -0.26577112078666687, -0.40074390172958374, -0.4536198079586029, -9.172582626342773, -0.8237513303756714, -4.096493244171143, -0.6929529905319214, -4.185546875, -0.7291312217712402, -1.0519527196884155, -0.6038987636566162, -0.3506509065628052, -0.35621678829193115, -0.3923950493335724, -7.480552673339844, -0.7402629852294922, -0.6623406410217285, -0.2184610813856125, -0.40630975365638733, -0.37569737434387207, -0.04731004312634468, -0.3868291974067688, -0.18506574630737305, -0.33673620223999023, -0.48423218727111816, -0.6317282319068909, -8.282039642333984, -0.4786662757396698, -0.3228214681148529, -0.40074390172958374, -0.5315422415733337, -0.40074390172958374, -0.43970513343811035, -0.3645656108856201, -0.26994553208351135, -0.39796096086502075, -0.33534473180770874, -0.46196863055229187, -9.128055572509766, -0.8404489755630493, -5.120616436004639, -0.7179993987083435, -4.697608947753906, -0.8849760293960571, -1.0797821283340454, -0.6122475862503052, -0.35621678829193115, -0.31308117508888245, -0.40630975365638733, -7.525078773498535, -0.7346971035003662, -0.6567746996879578, -0.3256044089794159, -0.25185641646385193, -0.3840462565422058, -0.2769029140472412, -0.059833284467458725, -0.3896121084690094, -0.18784868717193604, -0.3423020541667938, -0.48144927620887756, -0.6233794093132019, -8.37109375, -0.48144927620887756, -0.3186470568180084, -0.35899969935417175, -0.659557580947876, -0.3840462565422058, -0.4313562214374542, -0.3840462565422058, -0.2643796503543854, -0.3896121084690094, -0.2574222981929779, -0.4480539560317993, -9.039000511169434, -0.7402629852294922, -1.3358129262924194, -0.8237513303756714, -8.860893249511719, -0.5037128329277039, -0.3256044089794159, -0.3673485517501831, -0.6512088179588318, -0.3701314926147461, -0.3242129385471344, -0.42300742864608765, -0.5120616555213928, -9.172582626342773, -0.8849760293960571, -4.608554840087891, -0.7235653400421143, -4.474973201751709, -0.8627124428749084, -1.085348129272461, -0.606681764125824, -0.34369349479675293, -0.44527098536491394, -0.41744154691696167, -7.39149808883667, -0.7346971035003662, -0.6512088179588318, -0.3228214681148529, -0.25185641646385193, -0.37569737434387207, -0.4313562214374542, -0.075835220515728, -0.3729144334793091, -0.18645721673965454, -0.33534473180770874, -0.46475157141685486, -0.6094646453857422, -8.282039642333984, -0.48144927620887756, -0.321429967880249, -0.40074390172958374, -0.5343252420425415, -0.40074390172958374, -0.44248801469802856, -0.3896121084690094, -0.2615966796875, -0.3923950493335724, -0.41744154691696167, -0.4786662757396698, -8.994474411010742, -0.7569606900215149, -1.3636424541473389, -0.8460148572921753, -8.816365242004395, -0.4981469213962555, -0.3256044089794159, -0.3923950493335724, -0.517627477645874, -0.37569737434387207, -0.3269958794116974, -0.425790399312973, -0.5259763598442078, -9.083528518676758, -0.8849760293960571, -4.541764259338379, -0.7235653400421143, -4.430446624755859, -0.8571466207504272, -0.29638350009918213, -0.35899969935417175, -0.41744154691696167, -0.2643796503543854, -0.321429967880249, -0.5732864141464233, -0.1920231282711029, -0.3645656108856201, -0.006174656096845865, -0.2769029140472412, -7.2579169273376465, -0.37569737434387207, -0.20454637706279755, -0.6957358717918396, -8.014877319335938, -0.642859935760498, -0.46475157141685486, -0.4313562214374542, -0.35343387722969055, -0.46475157141685486, -0.1961975246667862, -0.038787275552749634, -0.46475157141685486, -0.35899969935417175, -0.08870632946491241, -0.3005579113960266, -0.606681764125824, -0.3047323226928711, -0.3520423471927643, -8.282039642333984, -0.6706894636154175, -0.5955499410629272, -0.436922162771225, -0.37569737434387207, -0.14680027961730957, -0.26855409145355225, -0.33534473180770874, -0.33117032051086426, -0.5315422415733337, -0.5009298324584961, -0.6233794093132019, -8.282039642333984, -0.7124335765838623, -0.6901700496673584, -0.5398910641670227, -0.2991664409637451, -0.3269958794116974, -0.34369349479675293, -0.7458288669586182, -0.4313562214374542, -0.5343252420425415, -0.6651235222816467, -7.658660411834717, -0.6679064631462097, -0.6094646453857422, -8.638257026672363, -0.5259763598442078, -0.41744154691696167, -0.7458288669586182, -8.905420303344727, -0.7847900986671448, -8.682785034179688, -0.7792242169380188, -8.727311134338379, -0.6400770545005798, -0.29499202966690063, -0.6400770545005798, -7.124335765838623, -0.7736583948135376, -3.8961212635040283, -0.6790381669998169, -4.141019821166992, -0.8126195073127747, -0.37569737434387207, -0.3450850248336792, -0.4981469213962555, -0.3047323226928711, -0.31308117508888245, -0.4731004238128662, -0.3840462565422058, -0.25463932752609253, -0.21985256671905518, -0.33534473180770874, -0.6205964088439941, -0.321429967880249, -0.3645656108856201, -0.4786662757396698, -0.29360055923461914, -0.3186470568180084, -0.03774367272853851, -0.27133703231811523, -7.346971035003662, -0.3951779901981354, -0.22402697801589966, -0.6985188126564026, -8.103931427001953, -0.6456429362297058, -0.48144927620887756, -0.43970513343811035, -0.40352681279182434, -0.26577112078666687, -0.321429967880249, -0.35899969935417175, -0.13358131051063538, -0.06609491258859634, -0.46196863055229187, -0.3409106135368347, -0.5844181776046753, -0.012697179801762104, -0.29499202966690063, -0.5565887689590454, -0.303340882062912, -0.3409106135368347, -8.50467586517334, -0.6818212270736694, -0.606681764125824, -0.35621678829193115, -0.6929529905319214, -0.2184610813856125, -0.46475157141685486, -0.2379416823387146, -0.2769029140472412, -0.4953639805316925, -0.3464764952659607, -0.46196863055229187, -0.46475157141685486, -0.5872011184692383, -8.415621757507324, -0.6345111131668091, -0.5927670001983643, -9.30616283416748, -0.38126325607299805, -0.3492594063282013, -0.37848034501075745, -0.48423218727111816, -0.5009298324584961, -0.031829915940761566, -0.3923950493335724, -7.881296157836914, -0.3896121084690094, -0.22959284484386444, -0.7068677544593811, -8.460148811340332, -0.4981469213962555, -0.48423218727111816, -0.1621064692735672, 0.030090579763054848, -0.4480539560317993, -7.124335765838623, -0.47031742334365845, -0.40352681279182434, -0.6929529905319214, -0.42300742864608765, -0.44527098536491394, -0.5510228276252747, -0.3645656108856201, -0.436922162771225, -0.5092786550521851, -0.40630975365638733, -0.46753454208374023, -6.7235918045043945, -0.5872011184692383, -0.38126325607299805, -0.33117032051086426, -0.4285733103752136, -0.27133703231811523, -0.42300742864608765, -0.5677205324172974, -0.35621678829193115, -0.31586411595344543, -0.11688363552093506, -0.11410069465637207, -0.19063162803649902, -0.7235653400421143, -9.128055572509766, -0.7235653400421143, -8.727311134338379, -0.7792242169380188, -9.039000511169434, -0.5705034732818604, -0.4285733103752136, -0.6679064631462097, -8.237513542175293, -0.7513947486877441, -8.593730926513672, -0.6539917588233948, -0.29081758856773376, -0.6205964088439941, -6.946227073669434, -0.7235653400421143, -3.6512222290039062, -0.6345111131668091, -3.918384552001953, -0.7792242169380188, -0.3729144334793091, -0.44248801469802856, -0.35621678829193115, -0.642859935760498, -0.2852517366409302, -0.5983328819274902, -0.35899969935417175, -0.08209683746099472, -0.27411994338035583, -7.436025142669678, -0.4146586060523987, -0.26855409145355225, -0.6818212270736694, -8.014877319335938, -0.6539917588233948, -0.5092786550521851, -0.37569737434387207, -0.5148445963859558, -0.18924017250537872, -0.3019493818283081, -0.40074390172958374, -8.014877319335938, -0.5343252420425415, -0.4731004238128662, -0.4118756651878357, -0.33534473180770874, -0.33395323157310486, -0.5649375319480896, -0.7291312217712402, -8.771838188171387, -0.8181855082511902, -4.497237205505371, -0.7124335765838623, -4.408182621002197, -0.9016737341880798, -0.3645656108856201, -0.44527098536491394, -0.4508368670940399, -0.4508368670940399, -0.38126325607299805, -0.6567746996879578, -0.36178267002105713, -0.09114140272140503, -0.2977749705314636, -7.480552673339844, -0.4508368670940399, -0.3005579113960266, -0.6790381669998169, -8.059405326843262, -0.6706894636154175, -0.5287593007087708, -0.3840462565422058, -0.5621546506881714, -0.21150371432304382, -0.3061237931251526, -0.4146586060523987, -7.881296157836914, -0.642859935760498, -0.5732864141464233, -0.3729144334793091, -0.3896121084690094, -0.35899969935417175, -0.5760693550109863, -0.31308117508888245, -0.41744154691696167, -0.425790399312973, -0.4758833646774292, -0.4508368670940399, -0.20315487682819366, -0.42022448778152466, -0.0980987623333931, -0.24211609363555908, -0.48144927620887756, -0.6261623501777649, -8.771838188171387, -0.4536198079586029, -0.425790399312973, -0.37848034501075745, -0.6011158227920532, -0.41744154691696167, -0.5677205324172974, -9.795961380004883, -0.3951779901981354, -0.33395323157310486, -0.3840462565422058, -0.48701515793800354, -0.5148445963859558, -0.060181159526109695, -0.37848034501075745, -8.014877319335938, -0.42022448778152466, -0.24768199026584625, -0.7040846943855286, -8.50467586517334, -0.5037128329277039, -0.5148445963859558, -0.17184674739837646, 0.020350275561213493, -0.44527098536491394, -7.213389873504639, -0.4786662757396698, -0.40352681279182434, -0.6929529905319214, -0.41744154691696167, -0.4564027786254883, -0.5565887689590454, -0.3729144334793091, -0.44248801469802856, -0.4758833646774292, -0.4090927541255951, -0.46753454208374023, -6.857172966003418, -0.7013018131256104, -0.35343387722969055, -0.3478679358959198, -0.4786662757396698, -0.7179993987083435, -0.3923950493335724, -0.42022448778152466, -0.15236616134643555, -0.22124400734901428, -0.20037195086479187, -0.3951779901981354, -0.7179993987083435, -0.425790399312973, -0.7179993987083435, -0.20593783259391785, -0.4341391921043396, -0.40630975365638733, -0.7346971035003662, -9.395217895507812, -0.7569606900215149, -8.638257026672363, -0.7625265121459961, -8.638257026672363, -0.7291312217712402, -7.480552673339844, -0.6818212270736694, -3.740276336669922, -0.6400770545005798, -3.985175371170044, -0.7903559803962708, -0.3673485517501831, -0.4341391921043396, -0.4564027786254883, -0.3520423471927643, -0.28664320707321167, -0.5927670001983643, -0.36178267002105713, -0.10366465151309967, -0.29081758856773376, -7.480552673339844, -0.42300742864608765, -0.26855409145355225, -0.6818212270736694, -8.103931427001953, -0.659557580947876, -0.523193359375, -0.37848034501075745, -0.5343252420425415, -0.1920231282711029, -0.303340882062912, -0.4118756651878357, -8.014877319335938, -0.6094646453857422, -0.5899840593338013, -8.727311134338379, -0.8237513303756714, -4.541764259338379, -0.7291312217712402, -4.519500255584717, -0.9517667293548584, -0.36178267002105713, -0.43970513343811035, -0.5398910641670227, -0.3701314926147461, -0.5927670001983643, -0.35621678829193115, -0.11062200367450714, -0.31725555658340454, -7.480552673339844, -0.4508368670940399, -0.3005579113960266, -0.6734724044799805, -8.103931427001953, -0.6623406410217285, -0.5287593007087708, -0.40630975365638733, -0.5705034732818604, -0.21985256671905518, -0.303340882062912, -0.42022448778152466, -7.970350742340088, -0.5454569458961487, -0.5844181776046753, -8.682785034179688, -0.8070536255836487, -4.564027786254883, -0.7346971035003662, -4.541764259338379, -0.9517667293548584, -6.055685520172119, -1.2411928176879883, -0.6317282319068909, -0.6317282319068909, -0.4758833646774292, -0.7458288669586182, -0.3409106135368347, -0.5120616555213928, -0.46753454208374023, -0.3923950493335724, -0.49258100986480713, -0.642859935760498, -0.5064957141876221, -0.5092786550521851, -0.33256176114082336, -0.40630975365638733, -7.480552673339844, -1.2411928176879883, -5.521360397338867, -0.8014878034591675, -0.4731004238128662, -0.3729144334793091, 0.03739580512046814, -0.33812767267227173, -6.9907546043396, -0.4981469213962555, -0.14193013310432434, -0.5705034732818604, -5.076088905334473, -0.6567746996879578, -4.519500255584717, -0.8404489755630493, -1.068650484085083, -0.20454637706279755, -0.33395323157310486, -0.12314525246620178, -0.2643796503543854, -0.4285733103752136, -6.946227073669434, -0.31725555658340454, -0.1607149839401245, -0.3840462565422058, -0.11062200367450714, -0.6178134679794312, -5.18740701675415, -0.6734724044799805, -4.474973201751709, -0.8460148572921753, -0.5343252420425415, -0.5705034732818604, -0.37848034501075745, 0.07026933133602142, -0.33951908349990845, -6.9907546043396, -0.5565887689590454, -0.4953639805316925, -0.3701314926147461, -0.5371081829071045, -5.120616436004639, -0.6512088179588318, -4.452710151672363, -0.851580798625946, -0.5426740646362305, -0.31308117508888245, -0.3200385272502899, -0.3186470568180084, -0.48423218727111816, -0.3200385272502899, -0.22541843354701996, -0.3951779901981354, -6.946227073669434, -0.3242129385471344, -0.6094646453857422, -0.29081758856773376, -0.4118756651878357, -0.3840462565422058, -0.3520423471927643, -0.5816351771354675, -5.031561851501465, -0.6400770545005798, -4.452710151672363, -0.851580798625946, -0.6011158227920532, -0.26855409145355225, -0.17810839414596558, -0.4536198079586029, -0.3409106135368347, 0.019045770168304443, -0.28803467750549316, -7.079808235168457, -0.5343252420425415, -0.3283873498439789, -0.3409106135368347, -0.4313562214374542, -0.35899969935417175, -0.5287593007087708, -4.964771270751953, -0.6317282319068909, -4.319128513336182, -0.8460148572921753, -0.5538058280944824, -0.3729144334793091, -0.258813738822937, -0.4341391921043396, -0.3464764952659607, -0.46753454208374023, -0.33534473180770874, -0.35343387722969055, -0.4090927541255951, -0.3228214681148529, -0.29360055923461914, -0.35621678829193115, -6.901699542999268, -0.3269958794116974, -0.5927670001983643, -0.38126325607299805, -0.4480539560317993, -0.37848034501075745, -0.4508368670940399, -0.20872077345848083, -0.37569737434387207, -0.4285733103752136, -0.35621678829193115, -0.5816351771354675, -5.009298801422119, -0.6539917588233948, -4.3636555671691895, -0.8404489755630493, -0.642859935760498, -0.3047323226928711, -0.20176340639591217, -0.40352681279182434, -0.303340882062912, 0.025568297132849693, -0.27551141381263733, -7.035282135009766, -0.5064957141876221, -0.303340882062912, -0.3450850248336792, -0.4146586060523987, -0.329778790473938, -0.517627477645874, -4.942507743835449, -0.6345111131668091, -4.25233793258667, -0.8404489755630493, -0.5482398867607117, -0.3868291974067688, -0.2615966796875, -0.3840462565422058, -0.3242129385471344, -0.46196863055229187, -0.3228214681148529, -0.3464764952659607, -0.3645656108856201, -0.3005579113960266, -0.24907346069812775, -0.33812767267227173, -6.812646389007568, -0.31308117508888245, -0.5816351771354675, -0.37569737434387207, -0.42300742864608765, -0.35621678829193115, -0.4146586060523987, -0.19898048043251038, -0.37848034501075745, -0.3951779901981354, -0.33534473180770874, -0.5732864141464233, -4.8757171630859375, -0.6400770545005798, -4.141019821166992, -0.7569606900215149, -0.7179993987083435, -0.22959284484386444, -0.3701314926147461, -0.008783666417002678, -0.33951908349990845, -6.812646389007568, -0.5315422415733337, -0.29360055923461914, -0.33534473180770874, -0.36178267002105713, -0.5120616555213928, -5.053825855255127, -0.6484258770942688, -4.341392517089844, -0.8682783842086792, -1.0519527196884155, -0.151670441031456, -0.4341391921043396, -0.46196863055229187, -0.4758833646774292, -0.3269958794116974, -0.2574222981929779, -0.3868291974067688, -6.857172966003418, -0.3186470568180084, -0.5677205324172974, -0.3506509065628052, -0.40352681279182434, -0.3423020541667938, -0.49258100986480713, -0.35343387722969055, -0.5677205324172974, -7.970350742340088, -0.4146586060523987, -0.5371081829071045, -0.4118756651878357, -0.48144927620887756, -5.298725128173828, -0.6790381669998169, -4.430446624755859, -0.8237513303756714, -0.642859935760498, -0.25463932752609253, -0.436922162771225, -0.35621678829193115, 0.02182871289551258, -0.3186470568180084, -7.124335765838623, -0.5510228276252747, -0.2991664409637451, -0.33951908349990845, -0.38126325607299805, -0.3840462565422058, -0.5343252420425415, -4.942507743835449, -0.6317282319068909, -4.274601936340332, -0.8460148572921753, -0.5482398867607117, -0.1530618965625763, -0.4480539560317993, -0.39796096086502075, -0.46475157141685486, -0.49258100986480713, -0.2810773253440857, -0.3729144334793091, -6.812646389007568, -0.33117032051086426, -0.5844181776046753, -0.35343387722969055, -0.4118756651878357, -0.3896121084690094, -0.4090927541255951, -0.5009298324584961, -0.5899840593338013, -8.014877319335938, -0.4285733103752136, -0.5482398867607117, -0.4090927541255951, -0.3840462565422058, -0.48979806900024414, -5.231934070587158, -0.659557580947876, -4.341392517089844, -0.8460148572921753, -0.6567746996879578, -0.25185641646385193, -0.4285733103752136, -0.3075152635574341, 0.020698145031929016, -0.31586411595344543, -7.035282135009766, -0.5287593007087708, -0.3019493818283081, -0.3409106135368347, -0.37848034501075745, -0.3200385272502899, -0.5204104781150818, -4.920244216918945, -0.6233794093132019, -4.230074405670166, -0.8571466207504272, -0.5510228276252747, -0.16697661578655243, -0.4536198079586029, -0.3283873498439789, -0.4564027786254883, -0.46196863055229187, -0.26855409145355225, -0.3673485517501831, -6.768118858337402, -0.33395323157310486, -0.5788522362709045, -0.35621678829193115, -0.41744154691696167, -0.33534473180770874, -0.40074390172958374, -0.48701515793800354, -0.5927670001983643, -7.92582368850708, -0.4313562214374542, -0.5426740646362305, -0.4090927541255951, -0.31586411595344543, -0.46475157141685486, -5.18740701675415, -0.6512088179588318, -4.274601936340332, -0.8404489755630493, -0.6651235222816467, -0.2574222981929779, -0.4341391921043396, -0.42022448778152466, 0.01365381758660078, -0.31725555658340454, -7.079808235168457, -0.5343252420425415, -0.303340882062912, -0.3506509065628052, -0.3840462565422058, -0.4118756651878357, -0.5371081829071045, -5.031561851501465, -0.6205964088439941, -4.207810878753662, -0.8627124428749084, -0.5510228276252747, -0.16767236590385437, -0.4564027786254883, -0.4480539560317993, -0.4758833646774292, -0.4786662757396698, -0.27411994338035583, -0.3701314926147461, -6.812646389007568, -0.33395323157310486, -0.6094646453857422, -0.35343387722969055, -0.4146586060523987, -0.4341391921043396, -0.3951779901981354, -0.4953639805316925, -0.5899840593338013, -8.059405326843262, -0.43970513343811035, -0.5426740646362305, -0.4146586060523987, -0.4313562214374542, -0.5009298324584961, -5.254197597503662, -0.642859935760498, -4.296865463256836, -0.7402629852294922, -0.07618308067321777, -0.31308117508888245, -0.27411994338035583, -0.14053866267204285, -0.33256176114082336, -0.2393331378698349, -0.6178134679794312, 0.12453673034906387, -0.12314525246620178, -0.17323824763298035, -0.23515871167182922, -6.23379373550415, -0.3256044089794159, -0.1961975246667862, -0.6846041083335876, -7.703188419342041, -0.6150305271148682, -0.49258100986480713, -0.46753454208374023, -0.4953639805316925, -0.6094646453857422, -0.303340882062912, -0.09879449754953384, -0.5398910641670227, -0.4118756651878357, -0.04104841873049736, -0.49258100986480713, -0.6372941136360168, -0.020611174404621124, -0.46475157141685486, -0.6289452314376831, -0.2977749705314636, -0.38126325607299805, -7.614133834838867, -0.6261623501777649, -7.614133834838867, -0.5287593007087708, -0.28803467750549316, -0.7569606900215149, -8.192986488342285, -0.6762553453445435, -0.5315422415733337, -0.4758833646774292, -0.46753454208374023, -0.6345111131668091, -0.33673620223999023, -0.0810532346367836, -0.523193359375, -0.3868291974067688, -0.04104841873049736, -0.49258100986480713, -0.5009298324584961, -0.05635460838675499, -0.5009298324584961, -0.5872011184692383, -0.29360055923461914, -0.39796096086502075, -8.237513542175293, -0.31029820442199707, -0.6178134679794312, -7.703188419342041, -0.642859935760498, -0.5565887689590454, -0.3701314926147461, -0.40074390172958374, -0.3645656108856201, -0.6038987636566162, -0.31168970465660095, -0.4146586060523987, -0.4341391921043396, -0.46475157141685486, -0.4591856896877289, -0.20872077345848083, -0.3228214681148529, -0.09114140272140503, -0.258813738822937, -0.4731004238128662, -0.6289452314376831, -8.148458480834961, -0.436922162771225, -0.29081758856773376, -0.4118756651878357, -0.5148445963859558, -0.48979806900024414, -0.4480539560317993, -0.3450850248336792, -0.06609491258859634, -0.3868291974067688, -0.2602052390575409, -0.5287593007087708, -0.46196863055229187, -0.3005579113960266, -0.46196863055229187, -0.7680925130844116, -9.217109680175781, -0.523193359375, -0.31586411595344543, -0.38126325607299805, -0.6762553453445435, -0.5037128329277039, -0.49258100986480713, -0.33395323157310486, -0.0862712562084198, -0.41744154691696167, -0.2574222981929779, -0.5454569458961487, -0.46753454208374023, -0.29220908880233765, -0.5955499410629272, -0.7847900986671448, -9.395217895507812, -0.5788522362709045, -0.3269958794116974, -0.3701314926147461, -0.6679064631462097, -0.5120616555213928, -0.36178267002105713, -0.4508368670940399, -0.40630975365638733, -0.5287593007087708, -0.31447261571884155, -0.46475157141685486, -0.13358131051063538, -0.3951779901981354, -0.19898048043251038, -0.40630975365638733, -0.7346971035003662, -9.484272003173828, -0.6929529905319214, -0.3951779901981354, -0.31725555658340454, -0.5204104781150818, -9.128055572509766, -0.6122475862503052, -1.3079835176467896, -0.851580798625946, -8.237513542175293, -0.48144927620887756, -0.31308117508888245, -0.3673485517501831, -0.659557580947876, -0.5092786550521851, -0.517627477645874, -0.5844181776046753, -0.7458288669586182, -9.261635780334473, -0.5705034732818604, -0.33534473180770874, -0.40074390172958374, -0.523193359375, -0.523193359375, -0.5760693550109863, -0.5927670001983643, -0.7458288669586182, -9.395217895507812, -0.5565887689590454, -0.33256176114082336, -0.3868291974067688, -0.5148445963859558, -0.5426740646362305, -0.4285733103752136, -0.48144927620887756, -0.425790399312973, -0.5064957141876221, -0.4591856896877289, -0.15375763177871704, -0.4118756651878357, -0.1920231282711029, -0.42022448778152466, -0.7179993987083435, -9.528799057006836, -0.7040846943855286, -0.42022448778152466, -0.436922162771225, -0.5565887689590454, -9.395217895507812, -0.6985188126564026, -8.326567649841309, -0.6623406410217285, -0.4118756651878357, -0.5009298324584961, -9.751434326171875, -0.6762553453445435, -0.4285733103752136, -0.38126325607299805, -0.5454569458961487, -9.885015487670898, -0.5732864141464233, -0.49258100986480713, -0.46475157141685486, -0.6623406410217285, -0.5204104781150818, -0.4953639805316925, -0.35482531785964966, -0.33951908349990845, -0.5398910641670227, -0.33395323157310486, -0.425790399312973, -0.44248801469802856, -0.48423218727111816, -9.795961380004883, -0.6122475862503052, -1.1910998821258545, -0.4758833646774292, -0.24907346069812775, -0.28942611813545227, -0.43970513343811035, -0.5927670001983643, -8.905420303344727, -0.33117032051086426, -0.4313562214374542, -0.5009298324584961, -0.5398910641670227, -10.018597602844238, -0.8794102668762207, -6.590010643005371, -0.7291312217712402, -6.367375373840332, -0.4564027786254883, -0.24907346069812775, -0.7458288669586182, -8.282039642333984, -0.6734724044799805, -0.523193359375, -0.5872011184692383, -0.4480539560317993, -0.33395323157310486, -0.5371081829071045, -0.25463932752609253, -0.2782943844795227, -0.3283873498439789, -7.346971035003662, -0.6567746996879578, -3.6289584636688232, -0.6233794093132019, -3.5399041175842285, -0.87384432554245, -5.87757682800293, -1.213363528251648, -0.87384432554245, -0.7096506357192993, -0.4146586060523987, -0.3923950493335724, -0.5538058280944824, -6.9907546043396, -0.9851620197296143, -5.254197597503662, -0.7847900986671448, -0.5454569458961487, -0.5816351771354675, 0.065399169921875, -0.37569737434387207, -6.901699542999268, -0.29220908880233765, -0.5788522362709045, -7.3024444580078125, -0.5732864141464233, -0.3840462565422058, -0.5037128329277039, -9.172582626342773, -0.303340882062912, -0.18784868717193604, -0.7680925130844116, -8.638257026672363, -0.7124335765838623, -1.2634564638137817, -0.46196863055229187, -0.25185641646385193, -0.29220908880233765, -0.4480539560317993, -0.5955499410629272, -8.727311134338379, -0.31725555658340454, -0.4313562214374542, -0.5009298324584961, -0.5398910641670227, -9.083528518676758, -0.9072396159172058, -4.675345420837402, -0.7179993987083435, -4.274601936340332, -1.0018596649169922, -6.011157989501953, -1.4916577339172363, -0.7179993987083435, -0.6957358717918396, -0.40352681279182434, -0.3923950493335724, -0.5371081829071045, -7.124335765838623, -0.9740303158760071, -5.320988178253174, -0.7792242169380188, -0.517627477645874, -0.3478679358959198, -0.3840462565422058, -0.5454569458961487, 0.13497276604175568, -0.3269958794116974, -7.213389873504639, -0.25463932752609253, -0.24907346069812775, -0.7179993987083435, -8.37109375, -0.7346971035003662, -0.6233794093132019, -0.22263549268245697, -0.3005579113960266, -0.4508368670940399, -0.31447261571884155, -0.6623406410217285, -0.1920231282711029, -0.3186470568180084, -0.7346971035003662, -0.44527098536491394, -0.40074390172958374, -0.3840462565422058, -0.5482398867607117, -0.4731004238128662, -0.5454569458961487, -8.326567649841309, -0.33256176114082336, -0.6317282319068909, -7.836769104003906, -0.4953639805316925, -0.3492594063282013, -0.5204104781150818, -9.706908226013184, -0.7179993987083435, -1.2467588186264038, -0.4981469213962555, -0.3061237931251526, -0.5927670001983643, -0.42022448778152466, -0.46196863055229187, -0.5927670001983643, -8.682785034179688, -0.3242129385471344, 0.07653094828128815, -0.20454637706279755, -0.6233794093132019, -0.5343252420425415, -0.48144927620887756, -0.3951779901981354, -0.3242129385471344, -0.40630975365638733, -0.41744154691696167, -0.7569606900215149, -10.285758972167969, -0.8126195073127747, -7.346971035003662, -0.6233794093132019, -1.341378927230835, -0.7013018131256104, -8.638257026672363, -0.4953639805316925, -0.425790399312973, -0.46475157141685486, -0.5287593007087708, -0.37569737434387207, -0.35621678829193115, -0.6094646453857422, -0.3840462565422058, -0.26577112078666687, -0.5287593007087708, -0.36178267002105713, -0.3019493818283081, -0.14610454440116882, -0.44248801469802856, -0.3840462565422058, -0.3047323226928711, -0.5009298324584961, -0.5482398867607117, -0.6539917588233948, -10.686503410339355, -0.42022448778152466, -0.5983328819274902, -0.4313562214374542, -0.321429967880249, -0.7792242169380188, -10.241232872009277, -0.4341391921043396, -0.5760693550109863, -0.47031742334365845, -0.5816351771354675, -0.523193359375, -0.7569606900215149, -10.19670581817627, -0.425790399312973, -0.5788522362709045, -0.5287593007087708, -0.29499202966690063, -0.4564027786254883, -0.38126325607299805, -0.5037128329277039, -0.642859935760498, -9.66238021850586, -0.40074390172958374, -0.3283873498439789, -0.3729144334793091, -0.4731004238128662, -0.517627477645874, -0.04000481590628624, -0.35482531785964966, -8.771838188171387, -0.39796096086502075, -0.2184610813856125, -0.7068677544593811, -9.261635780334473, -0.517627477645874, -0.4981469213962555, -0.17949984967708588, 0.012784148566424847, -0.43970513343811035, -7.346971035003662, -0.4758833646774292, -0.40352681279182434, -0.6901700496673584, -0.425790399312973, -0.4536198079586029, -0.5593716502189636, -0.3729144334793091, -0.44248801469802856, -0.48144927620887756, -0.40630975365638733, -0.46196863055229187, -7.079808235168457, -0.6706894636154175, -0.34369349479675293, -0.34369349479675293, -0.4731004238128662, -0.6957358717918396, -0.4118756651878357, -0.4146586060523987, -0.16419367492198944, -0.2170695960521698, -0.18924017250537872, -0.38126325607299805, -0.6929529905319214, -0.4480539560317993, -0.6651235222816467, -0.2128951996564865, -0.4146586060523987, -0.3729144334793091, -0.7346971035003662, -10.018597602844238, -0.7736583948135376, -8.949946403503418, -0.7625265121459961, -7.346971035003662, -0.7124335765838623, -6.590010643005371, -0.5064957141876221, -0.4341391921043396, -0.3645656108856201, -0.6233794093132019, -0.2824687659740448, -0.5398910641670227, -9.30616283416748, -0.5454569458961487, -0.2170695960521698, -0.46196863055229187, -3.940648078918457, -0.5955499410629272, -3.5621678829193115, -0.4536198079586029, -0.6734724044799805, -0.46196863055229187, -0.35343387722969055, -0.23098431527614594, -0.6706894636154175, -0.37848034501075745, -0.40352681279182434, -0.3645656108856201, -0.5371081829071045, -0.4090927541255951, -5.521360397338867, -0.7124335765838623, -1.074216365814209, -0.48701515793800354, -0.33256176114082336, -0.38126325607299805, -7.2579169273376465, -0.3089067339897156, -0.517627477645874, -6.9907546043396, -0.6873869895935059, -0.5760693550109863, -0.29360055923461914, -0.24072463810443878, -0.425790399312973, -0.2852517366409302, -0.07548734545707703, -0.3673485517501831, -0.15097469091415405, -0.2991664409637451, -0.4786662757396698, -0.6205964088439941, -8.460148811340332, -0.3840462565422058, -0.40630975365638733, -0.39796096086502075, -0.42022448778152466, -0.329778790473938, -0.28803467750549316, -0.4564027786254883, -0.31447261571884155, -0.37569737434387207, -0.27133703231811523, -0.4786662757396698, -10.285758972167969, -0.7346971035003662, -1.324681282043457, -0.9072396159172058, -8.771838188171387, -0.4146586060523987, -0.46196863055229187, -0.43970513343811035, -0.44527098536491394, -0.3478679358959198, -0.2977749705314636, -0.40630975365638733, -0.4731004238128662, -0.27272847294807434, -0.606681764125824, -0.18645721673965454, -0.2170695960521698, -0.44248801469802856, -0.48144927620887756, -0.3061237931251526, -0.33673620223999023, -0.38126325607299805, -0.43970513343811035, -0.8126195073127747, -10.330286979675293, -0.8126195073127747, -9.083528518676758, -0.7402629852294922, -0.41744154691696167, -0.5120616555213928, -0.4090927541255951, -0.3256044089794159, -0.4146586060523987, -0.5788522362709045, -0.23515871167182922, -0.321429967880249, -0.31029820442199707, -0.1948060542345047, -0.42300742864608765, -0.3047323226928711, -0.48701515793800354, 0.016175858676433563, -8.148458480834961, -0.329778790473938, -0.523193359375, -0.4758833646774292, -0.28664320707321167, -0.44248801469802856, -0.3701314926147461, -0.5677205324172974, -0.3673485517501831, -0.4758833646774292, -0.4146586060523987, -0.24211609363555908, -0.35482531785964966, -0.23515871167182922, -0.12731966376304626, -0.28664320707321167, -0.07861815392971039, -0.4786662757396698, -0.2643796503543854, -9.30616283416748, -0.42300742864608765, -0.5872011184692383, -0.42022448778152466, -0.4480539560317993, -0.43970513343811035, -0.22402697801589966, -0.42022448778152466, -0.2643796503543854, -0.17671693861484528, -0.321429967880249, -0.1189708411693573, -0.5148445963859558, -0.3840462565422058, -0.29360055923461914, -0.25046491622924805, -0.3005579113960266, -9.172582626342773, -0.4536198079586029, -0.49258100986480713, -0.41744154691696167, -0.4508368670940399, -0.46475157141685486, -0.28664320707321167, -0.33395323157310486, -0.436922162771225, -0.33534473180770874, -0.48423218727111816, -0.46753454208374023, -0.24489903450012207, -0.31586411595344543, -0.48423218727111816, -0.37569737434387207, -0.6372941136360168, -9.84048843383789, -0.5538058280944824, -0.42022448778152466, -0.5064957141876221, -0.3492594063282013, -0.2991664409637451, -0.2991664409637451, -0.5955499410629272, -0.11270921677350998, -0.3951779901981354, -9.217109680175781, -0.39796096086502075, -0.22680990397930145, -0.7179993987083435, -9.43974494934082, -0.517627477645874, -0.48701515793800354, -0.4564027786254883, -0.7346971035003662, -0.37848034501075745, -0.43970513343811035, -0.31725555658340454, -0.321429967880249, -0.4341391921043396, -8.460148811340332, -0.606681764125824, -8.415621757507324, -0.5259763598442078, -0.3005579113960266, -0.7625265121459961, -9.083528518676758, -0.6122475862503052, -0.5482398867607117, -0.47031742334365845, -0.6623406410217285, -0.4313562214374542, -0.4564027786254883, -0.31725555658340454, -0.3075152635574341, -0.47031742334365845, -7.703188419342041, -0.3645656108856201, -0.3283873498439789, -0.3840462565422058, -0.4786662757396698, -0.4953639805316925, -0.06331196427345276, -0.3951779901981354, -7.569606781005859, -0.4564027786254883, -0.2574222981929779, -0.6901700496673584, -8.103931427001953, -0.5454569458961487, -0.5287593007087708, -0.18089133501052856, 0.005544145591557026, -0.47031742334365845, -6.41190242767334, -0.4731004238128662, -0.40352681279182434, -0.6818212270736694, -0.41744154691696167, -0.46753454208374023, -0.5565887689590454, -0.3729144334793091, -0.4536198079586029, -0.4786662757396698, -0.4118756651878357, -0.46753454208374023, -6.189267158508301, -0.6623406410217285, -0.3409106135368347, -0.3520423471927643, -0.4758833646774292, -0.7068677544593811, -0.42022448778152466, -0.42022448778152466, -0.16558516025543213, -0.21150371432304382, -0.1948060542345047, -0.37569737434387207, -0.7124335765838623, -0.4480539560317993, -0.6706894636154175, -0.2156781107187271, -0.42022448778152466, -0.3729144334793091, -0.7402629852294922, -9.128055572509766, -0.7458288669586182, -8.326567649841309, -0.7402629852294922, -8.905420303344727, -0.6706894636154175, -8.103931427001953, -0.5454569458961487, -0.2852517366409302, -0.7680925130844116, -9.43974494934082, -0.6205964088439941, -0.5538058280944824, -0.4591856896877289, -0.3729144334793091, -0.42300742864608765, -0.425790399312973, -0.31308117508888245, -0.3089067339897156, -0.41744154691696167, -8.282039642333984, -0.6178134679794312, -8.638257026672363, -0.5538058280944824, -0.29499202966690063, -0.7458288669586182, -9.217109680175781, -0.6345111131668091, -0.5565887689590454, -0.47031742334365845, -0.4981469213962555, -0.3951779901981354, -0.44248801469802856, -0.3186470568180084, -0.3019493818283081, -0.39796096086502075, -8.103931427001953, -0.6539917588233948, -8.37109375, -0.7068677544593811, -8.237513542175293, -0.523193359375, -0.48701515793800354, -0.3840462565422058, -0.43970513343811035, -0.31308117508888245, 0.09183713793754578, -0.4118756651878357, -0.7179993987083435, -10.19670581817627, -0.5204104781150818, -0.5732864141464233, -0.6372941136360168, -7.124335765838623, -0.6261623501777649, -1.0575186014175415, -0.4731004238128662, -0.2602052390575409, -0.303340882062912, -0.5955499410629272, -9.528799057006836, -0.35621678829193115, -0.42300742864608765, -0.4953639805316925, -0.5482398867607117, -10.19670581817627, -0.3923950493335724, -0.33534473180770874, -0.38126325607299805, -0.4758833646774292, -0.517627477645874, -0.059833284467458725, -0.3701314926147461, -8.771838188171387, -0.42022448778152466, -0.2365502119064331, -0.6957358717918396, -9.30616283416748, -0.5343252420425415, -0.517627477645874, -0.18924017250537872, 0.006087689194828272, -0.44527098536491394, -7.346971035003662, -0.4758833646774292, -0.3951779901981354, -0.6818212270736694, -0.41744154691696167, -0.4564027786254883, -0.5593716502189636, -0.3701314926147461, -0.43970513343811035, -0.4480539560317993, -0.4118756651878357, -0.4591856896877289, -7.079808235168457, -0.6539917588233948, -0.34369349479675293, -0.33673620223999023, -0.47031742334365845, -0.7068677544593811, -0.43970513343811035, -0.4146586060523987, -0.16906383633613586, -0.2128951996564865, -0.1934145987033844, -0.3729144334793091, -0.7124335765838623, -0.46475157141685486, -0.659557580947876, -0.22263549268245697, -0.40352681279182434, -0.3729144334793091, -0.7291312217712402, -10.19670581817627, -0.7680925130844116, -9.039000511169434, -0.7458288669586182, -7.436025142669678, -0.6901700496673584, -6.768118858337402, -0.4341391921043396, -0.5705034732818604, -0.46475157141685486, -0.5148445963859558, -0.4786662757396698, -0.6846041083335876, -4.230074405670166, -0.6512088179588318, -3.5621678829193115, -0.7402629852294922, -0.5315422415733337, -0.36178267002105713, -0.3868291974067688, -0.6734724044799805, -0.3478679358959198, 0.03374319151043892, -0.321429967880249, -7.39149808883667, -0.6289452314376831, -0.5788522362709045, -0.2170695960521698, -0.29499202966690063, -0.4341391921043396, -0.29499202966690063, -0.6567746996879578, -0.18506574630737305, -0.321429967880249, -0.7346971035003662, -0.3729144334793091, -0.42300742864608765, -0.37569737434387207, -0.5398910641670227, -0.4758833646774292, -0.5565887689590454, -8.549203872680664, -0.7569606900215149, -0.6345111131668091, -0.3047323226928711, -0.2615966796875, -0.48979806900024414, -0.329778790473938, -0.10296891629695892, -0.3951779901981354, -0.1621064692735672, -0.31586411595344543, -0.5092786550521851, -0.6679064631462097, -8.682785034179688, -0.3868291974067688, -0.40630975365638733, -0.4090927541255951, -0.42022448778152466, -0.33673620223999023, -0.28942611813545227, -0.4508368670940399, -0.3242129385471344, -0.436922162771225, -0.29499202966690063, -0.48423218727111816, -10.285758972167969, -0.7346971035003662, -1.3970376253128052, -0.9072396159172058, -8.994474411010742, -0.425790399312973, -0.4564027786254883, -0.44248801469802856, -0.44248801469802856, -0.3423020541667938, -0.2977749705314636, -0.436922162771225, -0.049745120108127594, -0.4285733103752136, -0.46475157141685486, -0.48979806900024414, -10.552921295166016, -0.8070536255836487, -9.217109680175781, -0.7096506357192993, -0.4090927541255951, -0.5037128329277039, -0.4981469213962555, -0.3923950493335724, -0.3200385272502899, -0.42022448778152466, -0.5760693550109863, -0.22680990397930145, -0.3089067339897156, -0.31168970465660095, -0.17949984967708588, -0.4118756651878357, -0.2977749705314636, -0.47031742334365845, 0.021132979542016983, -8.237513542175293, -0.36178267002105713, -0.5148445963859558, -0.4564027786254883, -0.29360055923461914, -0.4285733103752136, -0.3729144334793091, -0.5732864141464233, -0.3673485517501831, -0.46196863055229187, -0.40074390172958374, -0.21011224389076233, -0.3645656108856201, -0.23376727104187012, -0.10644759982824326, -0.26994553208351135, -0.33395323157310486, -0.23376727104187012, -9.30616283416748, -0.4090927541255951, -0.5816351771354675, -0.42022448778152466, -0.44527098536491394, -0.41744154691696167, -0.20454637706279755, -0.425790399312973, -0.26716262102127075, -0.1488874852657318, -0.3200385272502899, -0.3464764952659607, -0.27411994338035583, -9.30616283416748, -0.5064957141876221, -0.5009298324584961, -0.425790399312973, -0.3923950493335724, -0.4564027786254883, -0.2769029140472412, -0.31586411595344543, -0.4508368670940399, -0.33117032051086426, -0.4786662757396698, -0.4564027786254883, -0.24768199026584625, -0.33534473180770874, -0.49258100986480713, -0.37848034501075745, -0.3645656108856201, -0.2852517366409302, -0.24072463810443878, -0.7402629852294922, -9.617853164672852, -0.5426740646362305, -0.5426740646362305, -0.4285733103752136, -0.5148445963859558, -0.3506509065628052, -0.2852517366409302, -0.2796858251094818, -0.5983328819274902, -0.11549215763807297, -0.3729144334793091, -9.172582626342773, -0.3840462565422058, -0.22959284484386444, -0.7124335765838623, -9.43974494934082, -0.517627477645874, -0.4981469213962555, -0.4564027786254883, -0.7291312217712402, -0.38126325607299805, -0.43970513343811035, -0.3186470568180084, -0.31308117508888245, -0.3868291974067688, -7.035282135009766, -0.35899969935417175, -0.33395323157310486, -0.3840462565422058, -0.49258100986480713, -0.5064957141876221, -0.08314044028520584, -0.35621678829193115, -7.569606781005859, -0.4341391921043396, -0.25046491622924805, -0.6818212270736694, -8.059405326843262, -0.5259763598442078, -0.5204104781150818, -0.19063162803649902, 0.0012610213598236442, -0.4480539560317993, -6.41190242767334, -0.4786662757396698, -0.40352681279182434, -0.6873869895935059, -0.4146586060523987, -0.46475157141685486, -0.5621546506881714, -0.38126325607299805, -0.4508368670940399, -0.47031742334365845, -0.4146586060523987, -0.46475157141685486, -6.23379373550415, -0.5955499410629272, -0.37848034501075745, -0.33117032051086426, -0.4285733103752136, -0.258813738822937, -0.4285733103752136, -0.5732864141464233, -0.33812767267227173, -0.31447261571884155, -0.1280154138803482, -0.12105804681777954, -0.18645721673965454, -0.7346971035003662, -9.039000511169434, -0.7179993987083435, -8.415621757507324, -0.7680925130844116, -8.727311134338379, -0.6901700496673584, -8.103931427001953, -0.5593716502189636, -0.29638350009918213, -0.7513947486877441, -9.484272003173828, -0.6317282319068909, -0.5593716502189636, -0.4536198079586029, -0.6345111131668091, -0.4341391921043396, -0.4313562214374542, -0.31168970465660095, -0.3089067339897156, -0.46196863055229187, -8.059405326843262, -0.39796096086502075, -0.5621546506881714, -0.46196863055229187, -0.5287593007087708, -0.5315422415733337, -0.7569606900215149, -9.97407054901123, -0.7291312217712402, -8.860893249511719, -0.5955499410629272, -0.31308117508888245, -0.7680925130844116, -9.261635780334473, -0.642859935760498, -0.5593716502189636, -0.46475157141685486, -0.3868291974067688, -0.44527098536491394, -0.4341391921043396, -0.3269958794116974, -0.31308117508888245, -0.42022448778152466, -8.192986488342285, -0.6317282319068909, -8.50467586517334, -0.5482398867607117, -0.29499202966690063, -0.7402629852294922, -9.217109680175781, -0.6317282319068909, -0.5621546506881714, -0.47031742334365845, -0.4981469213962555, -0.40630975365638733, -0.44248801469802856, -0.3283873498439789, -0.2991664409637451, -0.4090927541255951, -8.148458480834961, -0.659557580947876, -8.460148811340332, -0.7513947486877441, -8.994474411010742, -0.523193359375, -0.5454569458961487, -0.5259763598442078, -0.37569737434387207, -0.44248801469802856, -0.34369349479675293, 0.07757455110549927, -0.3868291974067688, -0.7346971035003662, -10.330286979675293, -0.5315422415733337, -0.5649375319480896, -0.5899840593338013, -0.6205964088439941, -6.367375373840332, -0.5844181776046753, -1.1910998821258545, -0.6846041083335876, -8.727311134338379, -0.3729144334793091, -0.33534473180770874, -0.37569737434387207, -0.4731004238128662, -0.523193359375, -0.05809394642710686, -0.37848034501075745, -8.682785034179688, -0.425790399312973, -0.23237578570842743, -0.6846041083335876, -9.217109680175781, -0.5315422415733337, -0.5287593007087708, -0.1934145987033844, 0.004696217365562916, -0.4508368670940399, -7.39149808883667, -0.4786662757396698, -0.40352681279182434, -0.6762553453445435, -0.42022448778152466, -0.4564027786254883, -0.5538058280944824, -0.37569737434387207, -0.436922162771225, -0.4564027786254883, -0.4118756651878357, -0.46196863055229187, -7.124335765838623, -0.6011158227920532, -0.3729144334793091, -0.31725555658340454, -0.42300742864608765, -0.25324785709381104, -0.42022448778152466, -0.5649375319480896, -0.34369349479675293, -0.31308117508888245, -0.12523245811462402, -0.12592820823192596, -0.18367427587509155, -0.7346971035003662, -10.107651710510254, -0.7569606900215149, -9.083528518676758, -0.7458288669586182, -8.727311134338379, -0.46196863055229187, -0.4285733103752136, -0.425790399312973, -0.7569606900215149, -0.4090927541255951, -0.3242129385471344, -0.6122475862503052, -0.3464764952659607, -0.26577112078666687, -0.517627477645874, -0.35899969935417175, -0.29499202966690063, -0.151670441031456, -0.4313562214374542, -0.37569737434387207, -0.31308117508888245, -0.4953639805316925, -0.7291312217712402, -0.642859935760498, -10.86461067199707, -0.41744154691696167, -0.5872011184692383, -0.517627477645874, -0.29360055923461914, -0.46475157141685486, -0.38126325607299805, -0.6985188126564026, -0.6873869895935059, -10.552921295166016, -0.44248801469802856, -0.5816351771354675, -0.46196863055229187, -0.5649375319480896, -0.41744154691696167, -0.7458288669586182, -7.658660411834717, -0.7124335765838623, -6.901699542999268, -0.48979806900024414, -0.4341391921043396, -0.35621678829193115, -0.5983328819274902, -0.3896121084690094, -0.5287593007087708, -9.528799057006836, -0.4090927541255951, -0.5510228276252747, -0.40630975365638733, -0.24907346069812775, -0.7402629852294922, -9.350690841674805, -0.5426740646362305, -0.20176340639591217, -0.47031742334365845, -3.8515942096710205, -0.5983328819274902, -3.5844316482543945, -0.7040846943855286, -0.7013018131256104, -0.21150371432304382, -0.4285733103752136, -0.48144927620887756, 0.006913875229656696, -0.29360055923461914, -7.2579169273376465, -0.5955499410629272, -0.3200385272502899, -0.3464764952659607, -0.4285733103752136, -0.4536198079586029, -0.5315422415733337, -5.076088905334473, -0.659557580947876, -4.274601936340332, -0.8794102668762207, -1.085348129272461, -0.15584485232830048, -0.4341391921043396, -0.46196863055229187, -0.4480539560317993, -0.31447261571884155, -0.29220908880233765, -0.3896121084690094, -0.44248801469802856, -0.26994553208351135, -0.35482531785964966, -7.079808235168457, -0.3256044089794159, -0.6122475862503052, -0.35343387722969055, -0.44527098536491394, -0.4591856896877289, -0.33812767267227173, -0.23376727104187012, -0.48701515793800354, -0.2824687659740448, -0.517627477645874, -0.16419367492198944, -0.2643796503543854, -0.3061237931251526, -0.425790399312973, -0.44527098536491394, -0.6512088179588318, -5.610414505004883, -0.6985188126564026, -4.564027786254883, -0.8961079120635986, -0.5538058280944824, -0.4118756651878357, -0.3923950493335724, -0.19063162803649902, -0.3673485517501831, -0.31447261571884155, -0.02730763517320156, -0.1934145987033844, -0.25324785709381104, -0.2379416823387146, -0.29638350009918213, -7.035282135009766, -0.3701314926147461, -0.27133703231811523, -0.3409106135368347, -0.24211609363555908, -0.35343387722969055, -0.3951779901981354, -8.593730926513672, -0.5204104781150818, -0.3478679358959198, -0.3645656108856201, -0.3923950493335724, -0.22541843354701996, -0.40074390172958374, -0.2769029140472412, -0.15514910221099854, -0.3923950493335724, -9.172582626342773, -0.5565887689590454, -0.33534473180770874, -0.22959284484386444, -0.33256176114082336, -0.329778790473938, -0.46196863055229187, -0.35899969935417175, -0.36178267002105713, -0.4508368670940399, -0.25185641646385193, -0.12731966376304626, -0.24350757896900177, -0.1725425124168396, -0.37569737434387207, -0.3005579113960266, -0.606681764125824, -5.476832866668701, -0.6261623501777649, -4.430446624755859, -0.44248801469802856, -0.24768199026584625, -0.7124335765838623, -5.098352909088135, -0.7346971035003662, -0.4758833646774292, -0.303340882062912, -0.2643796503543854, -0.012871114537119865, -0.29499202966690063, -7.079808235168457, -0.5287593007087708, -0.3492594063282013, -0.35899969935417175, -0.6289452314376831, -0.4146586060523987, -0.37848034501075745, -8.50467586517334, -0.44248801469802856, -0.42022448778152466, -0.6345111131668091, -0.329778790473938, -0.40074390172958374, -0.48144927620887756, -0.13775570690631866, -0.35899969935417175, -0.2991664409637451, -0.2602052390575409, -0.4341391921043396, -0.425790399312973, -9.217109680175781, -0.4508368670940399, -0.5204104781150818, -0.46475157141685486, -0.41744154691696167, -0.5120616555213928, -0.44248801469802856, -0.321429967880249, -0.15236616134643555, -0.1426258683204651, -0.42022448778152466, -0.5315422415733337, -8.50467586517334, -0.7179993987083435, -0.7096506357192993, -0.39796096086502075, -0.3868291974067688, -0.3242129385471344, -0.5899840593338013, -0.3061237931251526, -0.4285733103752136, -0.43970513343811035, -0.47031742334365845, -0.37569737434387207, -0.4090927541255951, -0.3896121084690094, -0.4480539560317993, -0.6233794093132019, -8.860893249511719, -0.4480539560317993, -0.5009298324584961, -0.4508368670940399, -0.4758833646774292, 0.017828233540058136, -0.20593783259391785, -0.3492594063282013, -0.40630975365638733, -0.35899969935417175, -0.5760693550109863, -0.3645656108856201, -0.4341391921043396, -0.46196863055229187, -0.4981469213962555, -9.350690841674805, -0.7847900986671448, -8.014877319335938, -0.5426740646362305, -0.29499202966690063, -0.5148445963859558, -4.497237205505371, -0.642859935760498, -4.007438659667969, -0.4981469213962555, -0.2643796503543854, -0.6901700496673584, -4.964771270751953, -0.7513947486877441, -0.5204104781150818, -0.46753454208374023, -0.35899969935417175, -0.3729144334793091, -0.33117032051086426, -0.5955499410629272, -0.4118756651878357, -0.25185641646385193, -0.2643796503543854, -6.634537696838379, -0.6261623501777649, -0.5621546506881714, -0.3478679358959198, -1.0129914283752441, -0.3701314926147461, -0.436922162771225, -0.6122475862503052, -8.326567649841309, -0.48423218727111816, -0.35621678829193115, -0.40074390172958374, -0.36178267002105713, -0.4591856896877289, -0.3673485517501831, -0.31725555658340454, -0.5705034732818604, -9.43974494934082, -0.3256044089794159, -0.46475157141685486, -0.15723630785942078, -0.49258100986480713, -0.4090927541255951, -0.3868291974067688, -0.5649375319480896, -0.40630975365638733, -0.34369349479675293, -0.8682783842086792, -9.261635780334473, -0.44248801469802856, -0.2615966796875, -0.47031742334365845, -0.2838602662086487, -0.46475157141685486, -0.4480539560317993, -0.48979806900024414, -0.01234931219369173, -0.13566851615905762, -0.4758833646774292, -10.552921295166016, -0.8404489755630493, -0.7625265121459961, -0.28803467750549316, -0.49258100986480713, -0.38126325607299805, -0.40074390172958374, -0.5009298324584961, -0.6456429362297058, -8.727311134338379, -0.4758833646774292, -0.4591856896877289, -0.37569737434387207, -0.6539917588233948, -0.4146586060523987, -0.3896121084690094, -0.8070536255836487, -10.241232872009277, -0.8070536255836487, -9.083528518676758, -0.8460148572921753, -0.6623406410217285, -0.3645656108856201, -0.4090927541255951, -0.6734724044799805, -8.949946403503418, -0.5565887689590454, -0.6178134679794312, -10.107651710510254, -0.8348830938339233, -9.039000511169434, -0.4118756651878357, -0.5315422415733337, -0.2810773253440857, -0.40630975365638733, -0.5899840593338013, -0.35343387722969055, -0.40074390172958374, -0.4508368670940399, -0.6233794093132019, -7.792242527008057, -0.7959219217300415, -6.9907546043396, -0.3951779901981354, -0.37848034501075745, -0.37569737434387207, -0.4285733103752136, -0.3673485517501831, -0.6345111131668091, -4.452710151672363, -0.6846041083335876, -3.718012571334839, -0.7513947486877441, -1.0630844831466675, -0.4508368670940399, -0.40352681279182434, -0.321429967880249, -0.46753454208374023, -0.2810773253440857, -0.2643796503543854, -0.3186470568180084, -7.035282135009766, -0.46753454208374023, -0.37569737434387207, -0.6679064631462097, -0.4285733103752136, -0.40074390172958374, -0.5426740646362305, -0.36178267002105713, -0.42300742864608765, -0.41744154691696167, -0.40352681279182434, -0.4313562214374542, -9.039000511169434, -0.6400770545005798, -0.3701314926147461, -0.321429967880249, -0.4313562214374542, -0.2643796503543854, -0.4591856896877289, -0.04157022014260292, -0.36178267002105713, -0.31029820442199707, -0.1502789556980133, -0.12175378948450089, -0.18645721673965454, -0.6679064631462097, -8.192986488342285, -0.40074390172958374, -0.4564027786254883, -0.46196863055229187, -0.642859935760498, -0.22124400734901428, -0.43970513343811035, -0.36178267002105713, -0.321429967880249, -0.2991664409637451, -0.2782943844795227, -0.2643796503543854, -0.35343387722969055, -0.06679065525531769, -0.5204104781150818, -0.2782943844795227, -0.6484258770942688, -9.217109680175781, -0.5092786550521851, -0.4118756651878357, -0.5621546506881714, -0.3896121084690094, -0.35621678829193115, -0.47031742334365845, -0.5983328819274902, -0.425790399312973, -0.1530618965625763, -0.2128951996564865, -0.425790399312973, -0.4313562214374542, -0.3450850248336792, -0.5844181776046753, -0.44527098536491394, -0.3729144334793091, -0.17045530676841736, -0.7040846943855286, -9.528799057006836, -0.5064957141876221, -0.48979806900024414, -0.5872011184692383, -0.3868291974067688, -0.3450850248336792, -0.4953639805316925, -0.606681764125824, -0.23515871167182922, 0.07687881588935852, -0.46753454208374023, -0.47031742334365845, -9.795961380004883, -0.4953639805316925, -0.4786662757396698, -0.6233794093132019, -0.3896121084690094, -0.3478679358959198, -0.5204104781150818, -0.5009298324584961, 0.025568297132849693, -0.2156781107187271, -0.3256044089794159, -0.5593716502189636, -0.37848034501075745, -0.3075152635574341, -0.4564027786254883, -0.4146586060523987, -0.3061237931251526, -0.8293172121047974, -9.66238021850586, -0.3673485517501831, -0.6122475862503052, -8.37109375, -0.39796096086502075, -0.6178134679794312, -0.4285733103752136, -0.48701515793800354, -0.15654058754444122, -0.059833284467458725, -0.11479642242193222, -0.48701515793800354, -0.24489903450012207, -0.4118756651878357, -0.7402629852294922, -9.217109680175781, -0.6873869895935059, -1.3024176359176636, -0.48423218727111816, -0.6205964088439941, -0.5204104781150818, -0.2810773253440857, -0.425790399312973, -0.5872011184692383, -9.083528518676758, -0.8905419707298279, -0.48423218727111816, -0.5482398867607117, -0.43970513343811035, -0.31447261571884155, -0.258813738822937, -0.26994553208351135, -0.3729144334793091, -0.6985188126564026, -0.3423020541667938, -0.1426258683204651, -0.8181855082511902, -0.6094646453857422, -0.6734724044799805, -0.4564027786254883, -0.5983328819274902, -0.5482398867607117, -9.617853164672852, -0.8905419707298279, -4.230074405670166, -0.6873869895935059, -3.8515942096710205, -0.8014878034591675, -0.5454569458961487, -0.37848034501075745, -0.36178267002105713, -0.4341391921043396, -0.4480539560317993, 0.020698145031929016, -0.4536198079586029, -0.3256044089794159, -0.03061237931251526, -0.28664320707321167, -0.4146586060523987, -0.39796096086502075, -7.2579169273376465, -0.6567746996879578, -0.5983328819274902, -0.5760693550109863, -0.3200385272502899, -0.5287593007087708, -0.3005579113960266, -0.35621678829193115, -0.22263549268245697, -0.22959284484386444, -0.48423218727111816, -0.24629050493240356, -0.3868291974067688, -0.4480539560317993, -0.5593716502189636, -8.593730926513672, -0.7569606900215149, -0.6512088179588318, -0.6150305271148682, -0.29360055923461914, -0.5287593007087708, -0.3464764952659607, -0.4313562214374542, -0.4591856896877289, -0.1621064692735672, -0.3520423471927643, -0.4564027786254883, -0.46475157141685486, -0.6539917588233948, -8.682785034179688, -0.5565887689590454, -0.7235653400421143, -0.4564027786254883, -0.4564027786254883, -0.46196863055229187, -0.44248801469802856, -0.49258100986480713, -0.48979806900024414, -0.36178267002105713, -0.3701314926147461, -0.3840462565422058, -0.31586411595344543, -0.4981469213962555, -0.3951779901981354, -0.6929529905319214, -9.84048843383789, -0.48423218727111816, -0.43970513343811035, -0.40074390172958374, -0.6484258770942688, -0.42300742864608765, -0.5426740646362305, -0.5009298324584961, -0.2796858251094818, -0.16280220448970795, -0.8961079120635986, -9.706908226013184, -0.8460148572921753, -7.658660411834717, -0.7736583948135376, -4.207810878753662, -0.6317282319068909, -0.5454569458961487, -1.1966657638549805, -0.3464764952659607, -0.6790381669998169, -0.29081758856773376, -0.42300742864608765, -0.1934145987033844, -0.164889395236969, -0.5844181776046753, -0.35899969935417175, -0.5816351771354675, -0.37569737434387207, -0.31725555658340454, -0.425790399312973, -0.17045530676841736, -0.5899840593338013, -0.44248801469802856, -0.5064957141876221, -0.3242129385471344, -1.4248671531677246, -0.010696939192712307, -0.5788522362709045, -0.4341391921043396, -0.2824687659740448, -0.6345111131668091, -0.5120616555213928, -0.5398910641670227, -0.5844181776046753, -0.4564027786254883, -0.4953639805316925, -0.2393331378698349, -0.2128951996564865, -2.2708821296691895, -0.5844181776046753, -0.6846041083335876, -0.33812767267227173, -0.26855409145355225, -0.46753454208374023, -4.1187567710876465, -0.851580798625946, -0.2365502119064331, -0.3729144334793091, -0.5705034732818604, -4.274601936340332, -0.8794102668762207, -0.5064957141876221, -0.35621678829193115, -0.37569737434387207, -0.523193359375, -0.40630975365638733, -0.46475157141685486, -4.630817890167236, -0.9072396159172058, -0.4564027786254883, -0.5426740646362305, -0.5705034732818604, -0.3840462565422058, -0.3729144334793091, -0.34369349479675293, -0.4953639805316925, -4.697608947753906, -0.9239372611045837, -0.49258100986480713, -0.5426740646362305, -0.5788522362709045, -0.37848034501075745, -0.40074390172958374, -0.4758833646774292, -0.329778790473938, -0.5037128329277039, -4.051965713500977, -0.8794102668762207, -0.6150305271148682, -0.3506509065628052, -0.6150305271148682, -0.3673485517501831, -0.26994553208351135, -0.33951908349990845, -0.33951908349990845, -0.23376727104187012, -0.06818211823701859, -0.3242129385471344, -0.5538058280944824, -4.987035274505615, -0.9239372611045837, -0.7513947486877441, -0.5204104781150818, -0.6873869895935059, -0.2796858251094818, -0.26994553208351135, -0.3464764952659607, -0.36178267002105713, -0.2810773253440857, -0.051832325756549835, -0.26994553208351135, -0.5732864141464233, -4.274601936340332, -0.8571466207504272, -0.7346971035003662, -0.29499202966690063, -0.3673485517501831, -0.3269958794116974, -0.3896121084690094, -0.48979806900024414, -4.897980690002441, -0.9350690841674805, -0.7792242169380188, -0.2852517366409302, -0.37848034501075745, -0.34369349479675293, -0.23515871167182922, -0.3478679358959198, -0.5120616555213928, -5.031561851501465, -0.9740303158760071, -0.8014878034591675, -0.29081758856773376, -0.3283873498439789, -0.6762553453445435, -0.5482398867607117, -0.31029820442199707, -0.21150371432304382, -0.3506509065628052, -0.5899840593338013, -0.4981469213962555, -0.44248801469802856, -4.296865463256836, -0.7458288669586182, -0.5593716502189636, -0.436922162771225, -0.26577112078666687, -0.4591856896877289, 0.03043844737112522, -0.40074390172958374, -0.4508368670940399, -0.5788522362709045, -0.2769029140472412, -0.4564027786254883, -0.27551141381263733, -0.258813738822937, -6.812646389007568, -0.29499202966690063, -0.4981469213962555, -0.40352681279182434, -0.27411994338035583, -0.5732864141464233, -8.103931427001953, -0.3951779901981354, -0.6512088179588318, -0.36178267002105713, -0.40352681279182434, -0.4508368670940399, -0.6094646453857422, -8.37109375, -0.4341391921043396, -0.48701515793800354, -0.44248801469802856, -0.3923950493335724, -0.6484258770942688, -0.6122475862503052, -0.6233794093132019, -8.638257026672363, -0.42300742864608765, -0.6261623501777649, -0.49258100986480713, -0.3506509065628052, -0.4118756651878357, -0.7179993987083435, -0.7040846943855286, -0.6456429362297058, -8.816365242004395, -0.4313562214374542, -0.6345111131668091, -0.46196863055229187, -0.3492594063282013, -0.7903559803962708, -0.4341391921043396, -0.5510228276252747, -0.3506509065628052, -0.6150305271148682, -8.460148811340332, -0.7513947486877441, -0.6261623501777649, -0.321429967880249, -0.3200385272502899, -0.22959284484386444, -0.42022448778152466, -0.6456429362297058, -8.638257026672363, -0.5148445963859558, -0.3242129385471344, -0.3450850248336792, -0.40074390172958374, -0.23376727104187012, -0.436922162771225, -0.6289452314376831, -0.29081758856773376, -0.3047323226928711, -0.3923950493335724, -10.018597602844238, -0.35899969935417175, -0.425790399312973, -0.22680990397930145, -0.3478679358959198, -0.33673620223999023, -0.39796096086502075, -0.5120616555213928, -0.3464764952659607, -0.3923950493335724, -0.24350757896900177, -0.436922162771225, -0.25185641646385193, -0.22124400734901428, -0.07896602898836136, -0.28664320707321167, -0.35343387722969055, -0.22263549268245697, -0.06226836517453194, -0.12175378948450089, -0.6539917588233948, -10.419341087341309, -0.41744154691696167, -0.6456429362297058, -0.31586411595344543, -0.4981469213962555, -0.23237578570842743, -0.35621678829193115, -0.23376727104187012, -0.29081758856773376, -0.4536198079586029, -0.5816351771354675, -8.192986488342285, -0.6873869895935059, -4.0742292404174805, -0.5593716502189636, -3.718012571334839, -0.19063162803649902, -0.5482398867607117, -0.3047323226928711, -0.6512088179588318, -0.5426740646362305, -0.3868291974067688, -6.768118858337402, -0.38126325607299805, -0.37569737434387207, -0.27551141381263733, -0.4564027786254883, -6.7235918045043945, -0.39796096086502075, -0.3840462565422058, -0.39796096086502075, -0.5454569458961487, -7.881296157836914, -0.48144927620887756, -0.38126325607299805, -0.7291312217712402, -8.103931427001953, -0.5037128329277039, -0.40630975365638733, -0.40352681279182434, -0.5760693550109863, -8.192986488342285, -0.5148445963859558, -0.40630975365638733, -0.2615966796875, -0.24907346069812775, 0.025568297132849693, -0.5732864141464233, -7.39149808883667, -0.5510228276252747, -0.5510228276252747, -0.3269958794116974, -0.35621678829193115, -0.44248801469802856, -8.415621757507324, -0.3868291974067688, -0.39796096086502075, -0.6623406410217285, -8.50467586517334, -0.47031742334365845, -0.33395323157310486, -0.43970513343811035, -0.2184610813856125, -0.6233794093132019, -8.326567649841309, -0.4591856896877289, -0.3951779901981354, -0.523193359375, -0.3520423471927643, -0.35899969935417175, -0.3520423471927643, -0.2615966796875, -0.5315422415733337, -0.3923950493335724, -0.3075152635574341, -0.20732930302619934, -0.4480539560317993, -0.6372941136360168, -10.152177810668945, -0.4146586060523987, -0.7402629852294922, -0.4731004238128662, -0.4090927541255951, -0.3923950493335724, -0.2615966796875, -0.5677205324172974, -0.5009298324584961, -0.40074390172958374, -0.23515871167182922, -0.5732864141464233, -0.6651235222816467, -10.152177810668945, -0.5649375319480896, -0.425790399312973, -0.606681764125824, -0.41744154691696167, -0.4146586060523987, -0.3868291974067688, -0.2560308277606964, -0.5788522362709045, -0.5120616555213928, -0.40630975365638733, -0.2393331378698349, -0.5593716502189636, -0.6623406410217285, -10.241232872009277, -0.5788522362709045, -0.33951908349990845, -0.2991664409637451, -0.0073921941220760345, -0.5649375319480896, -0.39796096086502075, -0.4118756651878357, -0.37569737434387207, -0.2574222981929779, -0.5816351771354675, -0.5120616555213928, -0.39796096086502075, -0.24072463810443878, -0.29220908880233765, -0.29499202966690063, 0.05148445814847946, -0.5983328819274902, -9.484272003173828, -0.7569606900215149, -0.6317282319068909, -0.4285733103752136, -0.31029820442199707, -0.2629881799221039, -0.021219942718744278, -0.35482531785964966, -0.22263549268245697, -0.4564027786254883, -0.6345111131668091, -8.682785034179688, -0.47031742334365845, -0.33395323157310486, -0.3005579113960266, -0.05322379991412163, -0.5760693550109863, -0.48701515793800354, -0.2156781107187271, -0.39796096086502075, -0.1920231282711029, -0.35899969935417175, -8.059405326843262, -0.37569737434387207, -0.22959284484386444, -0.6985188126564026, -8.593730926513672, -0.5037128329277039, -0.48423218727111816, -0.39796096086502075, -0.5621546506881714, -0.19898048043251038, -0.33534473180770874, -0.43970513343811035, -7.3024444580078125, -0.5009298324584961, -0.35343387722969055, -0.35899969935417175, -0.321429967880249, -0.4480539560317993, -0.5621546506881714, 0.047657907009124756, -0.5009298324584961, -0.6679064631462097, -8.593730926513672, -0.6567746996879578, -0.5315422415733337, -0.44248801469802856, -0.29081758856773376, -0.26716262102127075, -0.39796096086502075, -0.06470343470573425, -0.41744154691696167, -0.15862777829170227, -0.31308117508888245, -0.6178134679794312, -8.460148811340332, -0.7235653400421143, -0.6261623501777649, -0.425790399312973, -0.46475157141685486, -0.36178267002105713, -0.22402697801589966, -0.3673485517501831, -0.3923950493335724, -0.523193359375, -0.16836810111999512, -0.24211609363555908, -0.46196863055229187, -0.6261623501777649, -6.901699542999268, -0.43970513343811035, -0.4480539560317993, -0.44527098536491394, -0.46753454208374023, -0.3409106135368347, -0.18784868717193604, -0.3520423471927643, -0.7096506357192993, -9.039000511169434, -0.7959219217300415, -8.326567649841309, -0.7291312217712402, -8.326567649841309, -0.7736583948135376, -8.593730926513672, -0.7235653400421143, -7.836769104003906, -0.5148445963859558, -0.33395323157310486, -0.5454569458961487, -0.48979806900024414, -0.2184610813856125, -0.3840462565422058, -0.18645721673965454, -0.3840462565422058, -9.261635780334473, -0.41744154691696167, -0.22541843354701996, -0.6901700496673584, -9.528799057006836, -0.5454569458961487, -0.5120616555213928, -0.39796096086502075, -0.5565887689590454, -0.21011224389076233, -0.31586411595344543, -0.46753454208374023, -7.792242527008057, -0.5148445963859558, -0.4731004238128662, -0.39796096086502075, -0.3478679358959198, -0.40630975365638733, -0.5565887689590454, 0.032351717352867126, -0.46753454208374023, -0.6289452314376831, -9.128055572509766, -0.6651235222816467, -0.48979806900024414, -0.43970513343811035, -0.2977749705314636, -0.27133703231811523, -0.38126325607299805, -0.0692257285118103, -0.42022448778152466, -0.15793205797672272, -0.31447261571884155, -0.6122475862503052, -8.816365242004395, -0.7013018131256104, -0.6233794093132019, -0.4313562214374542, -0.24072463810443878, -0.3645656108856201, -0.3868291974067688, -0.22680990397930145, -0.38126325607299805, -0.4285733103752136, -0.5120616555213928, -0.16767236590385437, -0.22402697801589966, -0.4508368670940399, -0.6317282319068909, -7.881296157836914, -0.4480539560317993, -0.25324785709381104, -0.3896121084690094, -0.42022448778152466, -0.48144927620887756, -0.3464764952659607, -0.19898048043251038, -0.3729144334793091, -0.7068677544593811, -9.30616283416748, -0.8126195073127747, -8.816365242004395, -0.7625265121459961, -8.282039642333984, -0.7346971035003662, -8.326567649841309, -0.5315422415733337, -0.33673620223999023, -0.38126325607299805, -0.5148445963859558, -0.5565887689590454, -0.4090927541255951, -0.1948060542345047, -0.35899969935417175, -0.5983328819274902, -0.5705034732818604, -0.07792242616415024, -0.3673485517501831, -9.43974494934082, -0.4090927541255951, -0.23237578570842743, -0.6985188126564026, -9.751434326171875, -0.5649375319480896, -0.4953639805316925, -0.4536198079586029, -0.5037128329277039, -0.5204104781150818, -0.48701515793800354, -0.1934145987033844, -0.2852517366409302, -0.40074390172958374, -8.103931427001953, -0.642859935760498, -0.4536198079586029, -0.42300742864608765, -0.29360055923461914, -0.2796858251094818, -0.3868291974067688, -0.0692257285118103, -0.3673485517501831, -0.16419367492198944, -0.303340882062912, -0.6372941136360168, -8.682785034179688, -0.6929529905319214, -0.6205964088439941, -0.4341391921043396, -0.25463932752609253, -0.35621678829193115, -0.6706894636154175, -0.5343252420425415, -0.3729144334793091, -0.2184610813856125, -0.3868291974067688, -0.4146586060523987, -0.5204104781150818, -0.16975954174995422, -0.22541843354701996, -0.4536198079586029, -0.6317282319068909, -8.014877319335938, -0.4480539560317993, -0.2560308277606964, -0.36178267002105713, -0.6539917588233948, -0.5371081829071045, -0.40352681279182434, -0.31308117508888245, -0.6205964088439941, -0.5426740646362305, -0.33812767267227173, -0.16141073405742645, -0.3645656108856201, -0.7013018131256104, -9.350690841674805, -0.7847900986671448, -8.905420303344727, -0.5037128329277039, -0.4146586060523987, -0.6706894636154175, -8.816365242004395, -0.7513947486877441, -8.103931427001953, -0.7680925130844116, -6.500956058502197, -0.7096506357192993, -3.450849771499634, -0.5872011184692383, -3.406323194503784, -0.47031742334365845, -0.25463932752609253, -0.6929529905319214, -4.853454113006592, -0.7458288669586182, -0.5621546506881714, -0.3896121084690094, -0.4591856896877289, -0.5983328819274902, -0.5204104781150818, -0.46196863055229187, 0.012262345291674137, -0.5064957141876221, -0.2769029140472412, -0.24072463810443878, -0.2991664409637451, -7.2579169273376465, -0.40074390172958374, -0.3186470568180084, -0.5454569458961487, -6.9907546043396, -0.7068677544593811, -0.6150305271148682, -0.26716262102127075, -0.3729144334793091, -0.164889395236969, -0.2393331378698349, -0.22402697801589966, -0.3228214681148529, -0.3200385272502899, -0.43970513343811035, -0.5705034732818604, -8.549203872680664, -0.36178267002105713, -0.44527098536491394, -0.5593716502189636, -0.4285733103752136, -0.5398910641670227, -0.28664320707321167, -0.3868291974067688, -0.4341391921043396, -0.3464764952659607, -0.2615966796875, -0.6679064631462097, -0.26994553208351135, -0.3673485517501831, -0.33951908349990845, -0.033917129039764404, -0.47031742334365845, -0.03478679805994034, 0.03809154033660889, -0.6623406410217285, -10.285758972167969, -0.5593716502189636, -0.6484258770942688, -0.48979806900024414, -0.42300742864608765, -0.6456429362297058, -8.905420303344727, -0.7625265121459961, -7.703188419342041, -0.35899969935417175, -0.4953639805316925, -0.5816351771354675, -0.46475157141685486, -0.5538058280944824, -0.26577112078666687, -0.3464764952659607, -0.4480539560317993, -0.40074390172958374, -0.28664320707321167, -0.6790381669998169, -0.3005579113960266, -0.3464764952659607, -0.3005579113960266, -0.008479282259941101, -0.4981469213962555, -0.02469862438738346, 0.03670006990432739, -0.606681764125824, -9.395217895507812, -0.3673485517501831, -0.48701515793800354, -0.4118756651878357, -0.5343252420425415, -0.23098431527614594, -0.6734724044799805, -9.261635780334473, -0.7124335765838623, -0.7458288669586182, -0.49258100986480713, -0.44527098536491394, -0.6233794093132019, -4.586291313171387, -0.6345111131668091, -3.8515942096710205, -0.7458288669586182, -0.5426740646362305, -0.5426740646362305, -0.3729144334793091, -0.4313562214374542, -0.3409106135368347, -0.258813738822937, -0.3061237931251526, -7.168863296508789, -0.5955499410629272, -0.4591856896877289, -0.27133703231811523, -0.039135146886110306, -0.20732930302619934, -0.5371081829071045, -5.076088905334473, -0.6484258770942688, -4.3636555671691895, -0.48701515793800354, -0.25324785709381104, -0.7068677544593811, -5.009298801422119, -0.7513947486877441, -0.6038987636566162, -0.2796858251094818, -0.35899969935417175, -0.40352681279182434, -0.42022448778152466, -0.2838602662086487, -0.24907346069812775, -0.27411994338035583, -7.079808235168457, -0.5872011184692383, -0.48144927620887756, -0.3506509065628052, -0.35621678829193115, -0.33951908349990845, -0.35621678829193115, -0.29220908880233765, -0.2615966796875, -0.3478679358959198, -0.3464764952659607, -0.42022448778152466, -0.2393331378698349, -0.23237578570842743, -0.3075152635574341, -0.29360055923461914, -0.5621546506881714, -5.209670543670654, -0.6289452314376831, -4.519500255584717, -0.5398910641670227, -0.31586411595344543, -0.7179993987083435, -4.987035274505615, -0.7569606900215149, -0.5037128329277039, -0.321429967880249, -0.5482398867607117, -0.5705034732818604, -0.47031742334365845, 0.022437481209635735, -0.48423218727111816, -0.35343387722969055, -0.22680990397930145, -0.3019493818283081, -6.41190242767334, -0.5927670001983643, -0.5732864141464233, -0.3701314926147461, -0.3409106135368347, -0.20315487682819366, -0.14819175004959106, -0.27551141381263733, -0.31168970465660095, -0.3645656108856201, -0.46475157141685486, -0.1621064692735672, -0.27411994338035583, -0.07374800741672516, -0.2142866551876068, -0.5844181776046753, -8.638257026672363, -0.5649375319480896, -0.7291312217712402, -8.282039642333984, -0.7569606900215149, -7.614133834838867, -0.7959219217300415, -0.6512088179588318, -0.5148445963859558, -0.3075152635574341, -0.33256176114082336, -0.5315422415733337, -0.6790381669998169, -8.727311134338379, -0.44248801469802856, -0.5732864141464233, -0.3951779901981354, -0.42300742864608765, -0.48979806900024414, -0.3464764952659607, -0.4146586060523987, -0.3423020541667938, -0.4981469213962555, -0.3019493818283081, -0.5677205324172974, -0.5092786550521851, -10.419341087341309, -0.6762553453445435, -0.8126195073127747, -8.682785034179688, -0.8126195073127747, -7.747714996337891, -0.6734724044799805, -0.46753454208374023, -0.37848034501075745, -0.33395323157310486, -0.40074390172958374, -0.5510228276252747, 0.057746078819036484, -0.4564027786254883, -0.5621546506881714, -9.528799057006836, -0.659557580947876, -0.5538058280944824, -0.4564027786254883, -0.22959284484386444, -0.36178267002105713, -0.4118756651878357, -0.31168970465660095, -0.24629050493240356, -0.13427704572677612, -0.2852517366409302, -0.5983328819274902, -8.593730926513672, -0.44527098536491394, -0.5621546506881714, -0.3840462565422058, -0.41744154691696167, -0.3729144334793091, -0.425790399312973, -0.3896121084690094, -0.4758833646774292, -9.528799057006836, -0.43970513343811035, -0.5927670001983643, -0.3923950493335724, -0.5371081829071045, -0.40074390172958374, -0.2991664409637451, -0.303340882062912, -0.3409106135368347, -0.24072463810443878, -0.042439885437488556, -0.2810773253440857, -0.3423020541667938, -0.4118756651878357, -0.6539917588233948, -0.2365502119064331, -0.06852998584508896, -0.3729144334793091, -0.2810773253440857, -0.40630975365638733, -0.37569737434387207, -0.33256176114082336, -0.3450850248336792, -0.17462970316410065, -0.5760693550109863, -0.17741265892982483, -0.35899969935417175, -0.34369349479675293, -0.09531581401824951, -0.33951908349990845, -0.27411994338035583, -0.14610454440116882, -0.16419367492198944, -0.23098431527614594, -0.17949984967708588, -0.18506574630737305, -0.2393331378698349, -0.20872077345848083, -0.20037195086479187, -0.6261623501777649, -8.460148811340332, -0.4480539560317993, -0.5732864141464233, -0.39796096086502075, -0.4285733103752136, -0.38126325607299805, -0.4090927541255951, -0.5732864141464233, -0.5120616555213928, -8.860893249511719, -0.7847900986671448, -0.6261623501777649, -0.4564027786254883, -0.6957358717918396, -0.3409106135368347, -0.33117032051086426, -0.6818212270736694, -8.771838188171387, -0.6651235222816467, -0.4564027786254883, -0.1412343829870224, -0.48423218727111816, -0.4118756651878357, -0.42022448778152466, -0.24211609363555908, -0.3075152635574341, 0.010870872996747494, -0.4480539560317993, -10.152177810668945, -0.41744154691696167, -0.5983328819274902, -0.35343387722969055, -0.26577112078666687, -0.03043844737112522, -0.4536198079586029, -0.48979806900024414, -0.4786662757396698, -0.7235653400421143, -10.330286979675293, -0.5760693550109863, -0.4564027786254883, -0.42300742864608765, -0.29499202966690063, -0.43970513343811035, -0.31168970465660095, -0.3673485517501831, -0.425790399312973, -0.3256044089794159, -0.3673485517501831, -0.48979806900024414, -0.33673620223999023, -0.2602052390575409, -0.012436280027031898, -0.4146586060523987, -0.33256176114082336, -0.4341391921043396, -10.508395195007324, -0.5398910641670227, -0.33812767267227173, -0.29360055923461914, -0.31447261571884155, -0.4731004238128662, -0.24489903450012207, -0.5259763598442078, -0.18784868717193604, -0.3506509065628052, -0.29638350009918213, -0.33951908349990845, 0.026611899957060814, -0.37848034501075745, -0.31029820442199707, -0.44248801469802856, -0.15514910221099854, -0.7013018131256104, -10.820085525512695, -0.4313562214374542, -0.6094646453857422, -0.37848034501075745, -0.27272847294807434, -0.026090096682310104, -0.4090927541255951, -0.39796096086502075, -0.5092786550521851, -0.5649375319480896, -0.44248801469802856, -0.321429967880249, -0.33117032051086426, 0.032873522490262985, -0.3423020541667938, -0.46196863055229187, -0.1593235284090042, -0.7179993987083435, -9.039000511169434, -0.5983328819274902, -1.2690222263336182, -0.7792242169380188, -9.172582626342773, -0.40074390172958374, -0.5760693550109863, -0.37569737434387207, -0.27133703231811523, -0.024524690583348274, -0.46196863055229187, -0.5120616555213928, -0.436922162771225, -0.7458288669586182, -8.994474411010742, -0.7792242169380188, -7.792242527008057, -0.8070536255836487, -0.6539917588233948, -0.47031742334365845, -0.38126325607299805, -0.5983328819274902, -0.3645656108856201, -0.5816351771354675, -0.6985188126564026, -8.949946403503418, -0.40074390172958374, -0.5705034732818604, -0.3256044089794159, -0.5120616555213928, -0.38126325607299805, -0.4341391921043396, -0.49258100986480713, -0.3047323226928711, -0.5064957141876221, -0.4731004238128662, -0.4146586060523987, -0.37569737434387207, -0.7179993987083435, -9.083528518676758, -0.7959219217300415, -1.4693942070007324, -0.87384432554245, -9.128055572509766, -0.4480539560317993, -0.5649375319480896, -0.321429967880249, -0.5259763598442078, -0.425790399312973, -0.5621546506881714, -0.2365502119064331, -0.7235653400421143, -9.083528518676758, -0.8849760293960571, -3.8961212635040283, -0.7179993987083435, -3.5621678829193115, -0.7959219217300415, -0.5204104781150818, -0.26855409145355225, -0.13775570690631866, -0.48144927620887756, -0.4313562214374542, -0.28664320707321167, 0.08209683746099472, -0.3005579113960266, -0.29220908880233765, -0.3896121084690094, -7.480552673339844, -0.42300742864608765, -0.3729144334793091, -0.41744154691696167, -0.3269958794116974, -0.5259763598442078, -0.436922162771225, -0.18645721673965454, -0.3840462565422058, -0.321429967880249, -0.7625265121459961, -8.949946403503418, -0.5732864141464233, -0.6623406410217285, -4.920244216918945, -0.6957358717918396, -4.163283824920654, -0.8571466207504272, -0.5593716502189636, 0.10296891629695892, -0.4731004238128662, -0.31029820442199707, -0.4146586060523987, -7.2579169273376465, -0.4564027786254883, -0.36178267002105713, -0.35482531785964966, -0.40630975365638733, -0.7179993987083435, -8.37109375, -0.606681764125824, -0.6901700496673584, -5.18740701675415, -0.6929529905319214, -4.341392517089844, -0.4786662757396698, -0.24489903450012207, -0.7124335765838623, -5.031561851501465, -0.7903559803962708, -0.6178134679794312, -0.48144927620887756, -0.017306432127952576, -0.2852517366409302, -7.079808235168457, -0.5649375319480896, -0.6038987636566162, -0.4118756651878357, -0.2782943844795227, -0.3951779901981354, -0.517627477645874, 0.06957359611988068, -0.4536198079586029, -0.5398910641670227, -8.638257026672363, -0.523193359375, -0.436922162771225, -0.39796096086502075, -0.3645656108856201, -0.22680990397930145, -0.1280154138803482, -0.31168970465660095, -0.08314044028520584, -0.2184610813856125, -0.33951908349990845, -0.28664320707321167, -0.3840462565422058, -0.4285733103752136, -0.303340882062912, -0.425790399312973, -0.6651235222816467, -5.588150501251221, -0.6512088179588318, -4.408182621002197, -0.851580798625946, -0.5482398867607117, -0.35621678829193115, -0.3228214681148529, -0.4090927541255951, -0.27551141381263733, -0.3673485517501831, -0.42300742864608765, -0.5064957141876221, -0.3005579113960266, -0.33117032051086426, -6.857172966003418, -0.4285733103752136, -0.425790399312973, -0.4118756651878357, -0.3061237931251526, -0.5259763598442078, -0.5788522362709045, -4.8757171630859375, -0.6400770545005798, -4.341392517089844, -0.8571466207504272, -0.5649375319480896, -0.39796096086502075, -0.20872077345848083, -0.33812767267227173, -0.41744154691696167, -0.3450850248336792, -0.37848034501075745, -0.4118756651878357, -0.3896121084690094, -0.3019493818283081, -0.35621678829193115, -6.946227073669434, -0.4536198079586029, -0.26994553208351135, -0.3701314926147461, -0.4731004238128662, -0.35343387722969055, -0.37848034501075745, -0.6150305271148682, -5.098352909088135, -0.642859935760498, -4.408182621002197, -0.8571466207504272, -0.5899840593338013, -0.40630975365638733, -0.23098431527614594, -0.33534473180770874, -0.6094646453857422, -0.5259763598442078, -0.38126325607299805, -0.3200385272502899, -0.33117032051086426, -0.6706894636154175, -0.5315422415733337, -0.4090927541255951, -0.25046491622924805, -0.6317282319068909, -0.5120616555213928, -0.26855409145355225, -0.33951908349990845, -7.079808235168457, -0.4591856896877289, -0.2560308277606964, -0.3478679358959198, -0.6456429362297058, -0.5315422415733337, -0.425790399312973, -0.29360055923461914, -0.27411994338035583, -0.6345111131668091, -0.5120616555213928, -0.5538058280944824, -5.031561851501465, -0.6261623501777649, -4.341392517089844, -0.8571466207504272, -0.5816351771354675, -0.7040846943855286, -0.5148445963859558, -0.4313562214374542, 0.023307152092456818, -0.36178267002105713, -6.7235918045043945, -0.29220908880233765, -0.48144927620887756, -0.4285733103752136, -0.3951779901981354, -0.5287593007087708, -8.237513542175293, -0.41744154691696167, -0.6623406410217285, -0.5760693550109863, -5.298725128173828, -0.6512088179588318, -4.408182621002197, -0.8627124428749084, -0.5760693550109863, -0.40352681279182434, -0.31586411595344543, -0.4786662757396698, -0.3256044089794159, 0.04731004312634468, -0.3256044089794159, -0.38126325607299805, -0.27411994338035583, -0.3673485517501831, -6.9907546043396, -0.6372941136360168, -0.5343252420425415, -0.40074390172958374, -0.5398910641670227, -7.3024444580078125, -0.6762553453445435, -0.5955499410629272, -0.4786662757396698, -0.5092786550521851, -0.7068677544593811, -8.148458480834961, -0.3506509065628052, -0.48423218727111816, -0.41744154691696167, -0.6150305271148682, -0.36178267002105713, -0.7458288669586182, -8.727311134338379, -0.7013018131256104, -1.341378927230835, -0.8404489755630493, -8.727311134338379, -0.3840462565422058, -0.4981469213962555, -0.42022448778152466, -0.3840462565422058, -0.42022448778152466, -0.7569606900215149, -8.816365242004395, -0.8014878034591675, -7.747714996337891, -0.436922162771225, -0.659557580947876, -0.5538058280944824, -4.541764259338379, -0.6846041083335876, -3.8738574981689453, -0.8181855082511902, -0.5621546506881714, -0.5426740646362305, -0.2560308277606964, -0.24489903450012207, -0.6038987636566162, -0.46196863055229187, -0.20037195086479187, -0.13149408996105194, -0.26577112078666687, -0.31308117508888245, -6.7235918045043945, -0.28803467750549316, -0.16975954174995422, -0.4591856896877289, -0.40352681279182434, -0.21985256671905518, -0.5287593007087708, -0.3256044089794159, -0.36178267002105713, -0.3450850248336792, -0.2170695960521698, -0.1593235284090042, -0.5009298324584961, -0.5732864141464233, -0.2184610813856125, -0.4981469213962555, -0.46475157141685486, -8.549203872680664, -0.48701515793800354, -0.3673485517501831, -0.3896121084690094, -0.5259763598442078, -9.128055572509766, -0.7903559803962708, -0.6456429362297058, -0.2796858251094818, -0.1544533669948578, -0.523193359375, -0.26577112078666687, -0.3047323226928711, -0.10018597543239594, -0.2643796503543854, -0.48423218727111816, -0.642859935760498, -8.549203872680664, -0.5037128329277039, -0.37569737434387207, -0.7569606900215149, -0.4786662757396698, -0.4564027786254883, -0.321429967880249, -0.7291312217712402, -8.860893249511719, -0.6957358717918396, -1.3692082166671753, -0.8348830938339233, -8.816365242004395, -0.3269958794116974, -0.37569737434387207, -0.5705034732818604, -0.46753454208374023, -0.3089067339897156, -0.31029820442199707, -0.44248801469802856, -0.33395323157310486, -0.37848034501075745, -0.5259763598442078, -8.282039642333984, -0.436922162771225, -0.49258100986480713, -0.4564027786254883, -0.40630975365638733, -0.22820138931274414, -0.523193359375, -0.37569737434387207, -0.42022448778152466, -0.42022448778152466, -0.4953639805316925, -9.66238021850586, -0.8014878034591675, -0.6623406410217285, -0.6150305271148682, -0.5037128329277039, -0.3005579113960266, -0.5343252420425415, -0.3464764952659607, -0.6706894636154175, -0.3868291974067688, -0.1398429125547409, -0.6651235222816467, -0.6985188126564026, -8.237513542175293, -0.4758833646774292, -0.3840462565422058, -0.5983328819274902, -0.39796096086502075, -0.4285733103752136, -0.8014878034591675, -9.573326110839844, -0.8404489755630493, -8.860893249511719, -0.8181855082511902, -7.569606781005859, -0.7513947486877441, -7.079808235168457, -0.5705034732818604, -0.5983328819274902, -4.1187567710876465, -0.6651235222816467, -0.5482398867607117, -1.1521387100219727, -0.3492594063282013, -0.6846041083335876, -0.28942611813545227, -0.39796096086502075, -0.18645721673965454, -0.1593235284090042, -0.5705034732818604, -0.3520423471927643, -0.5677205324172974, -0.37848034501075745, -0.18924017250537872, -0.4731004238128662, -0.26577112078666687, -0.49258100986480713, -0.44248801469802856, -0.48423218727111816, -0.2852517366409302, -1.3747739791870117, -0.0059572383761405945, -0.21150371432304382, -0.48701515793800354, -0.43970513343811035, -0.2393331378698349, -1.1298750638961792, -0.23237578570842743, -1.7699520587921143, -0.5426740646362305, -0.6567746996879578, -0.3269958794116974, -0.25463932752609253, -0.25324785709381104, 0.0431356281042099, -0.2629881799221039, -0.03861334174871445, -0.27551141381263733, -0.5287593007087708, -4.452710151672363, -0.8293172121047974, -0.48144927620887756, -0.36178267002105713, -0.06226836517453194, -0.5287593007087708, -4.185546875, -0.851580798625946, -0.6261623501777649, -0.35343387722969055, -0.4090927541255951, -0.4953639805316925, -3.6512222290039062, -0.4146586060523987, -0.44527098536491394, -0.48701515793800354, -0.2824687659740448, -0.3923950493335724, -0.3061237931251526, -0.3951779901981354, -0.12314525246620178, -0.3450850248336792, -0.22680990397930145, -0.26716262102127075, -0.48979806900024414, -5.209670543670654, -0.6261623501777649, -0.5398910641670227, -0.6233794093132019, -0.36178267002105713, -0.43970513343811035, -0.35899969935417175, -0.49258100986480713, -0.39796096086502075, -0.40352681279182434, -0.5092786550521851, -5.254197597503662, -0.6400770545005798, -0.5398910641670227, -0.6484258770942688, -0.3868291974067688, -0.42022448778152466, -0.29360055923461914, -0.42300742864608765, -0.5760693550109863, -0.3923950493335724, -0.33534473180770874, -0.3840462565422058, -0.2769029140472412, -0.5204104781150818, -4.385919094085693, -0.5927670001983643, -0.5287593007087708, -0.6345111131668091, -0.37848034501075745, -0.3200385272502899, -0.2379416823387146, -0.3005579113960266, -0.3868291974067688, -0.436922162771225, -0.3951779901981354, -0.36178267002105713, -0.33951908349990845, -0.2602052390575409, -0.48979806900024414, -5.276460647583008, -0.6484258770942688, -0.5454569458961487, -0.5899840593338013, -0.37848034501075745, -0.3409106135368347, -0.24072463810443878, -0.6150305271148682, -0.40352681279182434, -0.4591856896877289, -0.4118756651878357, -0.3701314926147461, -0.33812767267227173, -0.4564027786254883, -0.5204104781150818, -5.320988178253174, -0.6484258770942688, -0.5454569458961487, -0.6512088179588318, -0.3701314926147461, -0.3506509065628052, -0.24907346069812775, -0.5788522362709045, -0.37569737434387207, -0.4564027786254883, -0.4090927541255951, -0.3645656108856201, -0.33534473180770874, -0.3840462565422058, -0.5259763598442078, -5.254197597503662, -0.6456429362297058, -0.5454569458961487, -0.6539917588233948, -0.3729144334793091, -0.35899969935417175, -0.24768199026584625, -0.34369349479675293, -0.3673485517501831, -0.4536198079586029, -0.41744154691696167, -0.3729144334793091, -0.3423020541667938, -0.2838602662086487, -0.523193359375, -5.254197597503662, -0.659557580947876, -0.5482398867607117, -0.6651235222816467, -0.3868291974067688, -0.35621678829193115, -0.25046491622924805, -0.4786662757396698, -0.3729144334793091, -0.4508368670940399, -0.4118756651878357, -0.37569737434387207, -0.3409106135368347, -0.33256176114082336, -0.5092786550521851, -5.298725128173828, -0.6623406410217285, -0.5482398867607117, -0.659557580947876, -0.38126325607299805, -0.42022448778152466, -0.31725555658340454, -0.5816351771354675, -0.44248801469802856, -0.5287593007087708, -0.3645656108856201, -0.3450850248336792, -0.3868291974067688, -0.21985256671905518, -0.5092786550521851, -4.452710151672363, -0.6094646453857422, -0.5315422415733337, -0.6456429362297058, -0.3673485517501831, -0.18506574630737305, -0.27272847294807434, -0.27272847294807434, 0.08905419707298279, -0.17462970316410065, -0.3464764952659607, -0.42300742864608765, -0.38126325607299805, -0.10018597543239594, -0.22402697801589966, -0.24768199026584625, -0.022959284484386444, -0.13566851615905762, -0.5064957141876221, -5.320988178253174, -0.6567746996879578, -0.5510228276252747, -0.6539917588233948, -0.3840462565422058, -0.22124400734901428, -0.3242129385471344, -0.2769029140472412, 0.04017874598503113, -0.5343252420425415, -0.3840462565422058, -0.4341391921043396, -0.3868291974067688, -0.11410069465637207, -0.24907346069812775, -0.24768199026584625, -0.03861334174871445, -0.5037128329277039, -0.5538058280944824, -5.387779235839844, -0.6762553453445435, -0.5482398867607117, -0.6623406410217285, -0.38126325607299805, -0.22541843354701996, -0.33534473180770874, -0.2782943844795227, 0.03513466566801071, -0.27272847294807434, -0.39796096086502075, -0.4341391921043396, -0.38126325607299805, -0.12175378948450089, -0.258813738822937, -0.25046491622924805, -0.04731004312634468, -0.22959284484386444, -0.5398910641670227, -5.36551570892334, -0.6679064631462097, -0.5510228276252747, -0.6567746996879578, -0.38126325607299805, -0.22263549268245697, -0.33951908349990845, -0.2824687659740448, 0.031308114528656006, -0.3019493818283081, -0.07687881588935852, -0.40352681279182434, -0.44248801469802856, -0.3868291974067688, -0.11966656893491745, -0.2615966796875, -0.25046491622924805, -0.05426739901304245, -0.3506509065628052, -0.5343252420425415, -5.343251705169678, -0.6679064631462097, -0.5565887689590454, -0.659557580947876, -0.3868291974067688, -0.23098431527614594, -0.3450850248336792, -0.2824687659740448, 0.025916162878274918, -0.38126325607299805, -0.38126325607299805, -0.44248801469802856, -0.3923950493335724, -0.12175378948450089, -0.2643796503543854, -0.25046491622924805, -0.051832325756549835, -0.24629050493240356, -0.5621546506881714, -4.385919094085693, -0.6122475862503052, -0.5315422415733337, -0.6372941136360168, -0.36178267002105713, -0.3951779901981354, -0.31725555658340454, -0.3951779901981354, -0.6038987636566162, -0.35482531785964966, -0.40074390172958374, -0.15097469091415405, -0.436922162771225, -5.209670543670654, -0.6567746996879578, -0.5482398867607117, -0.6651235222816467, -0.38126325607299805, -0.4313562214374542, -0.5816351771354675, -0.38126325607299805, -0.6317282319068909, -0.3673485517501831, -0.3840462565422058, -0.3896121084690094, -0.4731004238128662, -5.231934070587158, -0.6623406410217285, -0.5482398867607117, -0.6706894636154175, -0.3868291974067688, -0.43970513343811035, -0.5816351771354675, -0.3701314926147461, -0.6372941136360168, -0.3729144334793091, -0.3701314926147461, -0.3520423471927643, -0.4953639805316925, -4.3636555671691895, -0.46475157141685486, -0.5955499410629272, -0.8905419707298279, -0.6929529905319214, -0.3923950493335724, -0.425790399312973, -0.5120616555213928, -0.33534473180770874, -0.33673620223999023, -6.100212097167969, -0.523193359375, -0.23098431527614594, -0.3701314926147461, -0.48423218727111816, -0.523193359375, -0.48144927620887756, -0.6567746996879578, -8.282039642333984, -0.3923950493335724, -0.43970513343811035, -0.642859935760498, -0.7458288669586182, -8.593730926513672, -0.3868291974067688, -0.3896121084690094, -0.3256044089794159, -0.6150305271148682, -0.33951908349990845, -0.17045530676841736, -0.31447261571884155, -0.6345111131668091, -8.771838188171387, -0.5148445963859558, -0.3673485517501831, -0.6122475862503052, -0.6456429362297058, -7.836769104003906, -0.48423218727111816, -0.48979806900024414, -0.36178267002105713, -0.5037128329277039, -0.33812767267227173, -0.29638350009918213, -0.4118756651878357, -0.22124400734901428, -0.3868291974067688, -0.7959219217300415, -9.039000511169434, -0.6038987636566162, -0.48701515793800354, -0.4564027786254883, -0.5148445963859558, -0.33673620223999023, -0.41744154691696167, -0.3673485517501831, -0.3645656108856201, -0.23098431527614594, -0.2602052390575409, -0.2142866551876068, -0.3200385272502899, -0.16697661578655243, -0.3868291974067688, -0.7013018131256104, -9.217109680175781, -0.39796096086502075, -0.5092786550521851, -0.6512088179588318, -0.5204104781150818, -0.46196863055229187, -0.6512088179588318, -8.282039642333984, -0.4313562214374542, -0.41744154691696167, -0.5037128329277039, -8.949946403503418, -0.7792242169380188, -0.6372941136360168, -0.3283873498439789, -0.3840462565422058, -0.33673620223999023, -0.21150371432304382, -0.5955499410629272, -8.727311134338379, -0.46475157141685486, -0.3200385272502899, -0.29638350009918213, 0.0016849852399900556, -0.436922162771225, -0.3951779901981354, -0.3186470568180084, -0.659557580947876, -0.2560308277606964, -0.425790399312973, -0.3075152635574341, -0.2769029140472412, -0.5343252420425415, -0.31447261571884155, -0.33256176114082336, -0.014871355146169662, -0.1321898251771927, -0.11549215763807297, -0.1934145987033844, -0.7040846943855286, -9.172582626342773, -0.7569606900215149, -7.836769104003906, -0.46753454208374023, -0.606681764125824, -0.4341391921043396, -0.3896121084690094, -0.16836810111999512, -0.33534473180770874, -0.303340882062912, -0.3645656108856201, -0.33673620223999023, -0.34369349479675293, -0.329778790473938, -0.7736583948135376, -0.3423020541667938, -0.5204104781150818, -0.151670441031456, 0.012436280027031898, -0.6261623501777649, -9.43974494934082, -0.851580798625946, -0.7513947486877441, -0.5593716502189636, -0.39796096086502075, -0.6345111131668091, -8.638257026672363, -0.47031742334365845, -0.46753454208374023, -0.4564027786254883, -0.17671693861484528, -0.40074390172958374, -0.33117032051086426, -0.39796096086502075, -0.37848034501075745, -0.3450850248336792, -0.5315422415733337, -0.8181855082511902, -0.2824687659740448, -0.3868291974067688, -0.29499202966690063, -0.29638350009918213, -0.5315422415733337, -0.6901700496673584, -10.285758972167969, -0.4536198079586029, -0.3478679358959198, -0.48144927620887756, -0.425790399312973, -0.7124335765838623, -8.50467586517334, -0.7903559803962708, -7.569606781005859, -0.6873869895935059, -0.436922162771225, -0.26716262102127075, -0.2615966796875, 0.016175858676433563, -0.46753454208374023, -0.29638350009918213, -0.24907346069812775, 0.001739339786581695, -0.6456429362297058, -9.350690841674805, -0.6178134679794312, -0.5287593007087708, -0.5565887689590454, -0.6178134679794312, -0.5677205324172974, -9.128055572509766, -0.8348830938339233, -0.6762553453445435, -0.3478679358959198, -0.3200385272502899, -0.34369349479675293, -0.24489903450012207, -0.4313562214374542, -0.6317282319068909, -8.727311134338379, -0.5482398867607117, -0.5259763598442078, -0.3256044089794159, -0.5705034732818604, -0.3228214681148529, -0.7959219217300415, -9.217109680175781, -0.8961079120635986, -4.697608947753906, -0.6679064631462097, -3.0946335792541504, -0.7068677544593811, -1.0519527196884155, -0.303340882062912, -0.26994553208351135, -0.21985256671905518, -0.5343252420425415, -0.4480539560317993, -0.44527098536491394, -0.3840462565422058, -7.213389873504639, -0.4285733103752136, -0.42022448778152466, -0.35899969935417175, -0.3061237931251526, -0.4591856896877289, -0.2560308277606964, -0.7346971035003662, -8.549203872680664, -0.5816351771354675, -0.42022448778152466, -0.37569737434387207, -0.33117032051086426, -0.3840462565422058, -0.40630975365638733, -0.43970513343811035, -0.35343387722969055, -0.4564027786254883, -0.39796096086502075, -0.6178134679794312, -9.30616283416748, -0.6372941136360168, -0.4313562214374542, -0.37848034501075745, -0.49258100986480713, -0.43970513343811035, -0.3729144334793091, -0.4341391921043396, -0.40074390172958374, -0.4953639805316925, -9.484272003173828, -0.6205964088439941, -0.4313562214374542, -0.3701314926147461, -0.33951908349990845, -0.4564027786254883, -0.37848034501075745, -0.42022448778152466, -0.46196863055229187, -0.25463932752609253, -0.47031742334365845, -9.528799057006836, -0.6205964088439941, -0.4285733103752136, -0.37848034501075745, -0.44527098536491394, -0.46475157141685486, -0.37569737434387207, -0.4285733103752136, -0.5816351771354675, -0.46753454208374023, -9.528799057006836, -0.6456429362297058, -0.33951908349990845, -0.2796858251094818, 0.0053702108561992645, -0.5009298324584961, -0.42022448778152466, -0.44248801469802856, -0.258813738822937, -0.29220908880233765, 0.025394359603524208, -0.42022448778152466, -9.350690841674805, -0.6289452314376831, -0.44248801469802856, -0.24211609363555908, -0.4285733103752136, -0.3896121084690094, -0.425790399312973, -0.6957358717918396, -0.258813738822937, -0.5148445963859558, -9.573326110839844, -0.6150305271148682, -0.42300742864608765, -0.36178267002105713, -0.436922162771225, -0.39796096086502075, -0.41744154691696167, -0.7235653400421143, -0.3200385272502899, -0.5120616555213928, -9.528799057006836, -0.6456429362297058, -0.4341391921043396, -0.3840462565422058, -0.4118756651878357, -0.4313562214374542, -0.3868291974067688, -0.4341391921043396, -0.4508368670940399, -0.25185641646385193, -0.4508368670940399, -4.8757171630859375, -0.6372941136360168, -3.8070669174194336, -0.4786662757396698, -0.2560308277606964, -0.6957358717918396, -4.8757171630859375, -0.7235653400421143, -0.4536198079586029, -0.523193359375, -0.5064957141876221, -0.5259763598442078, -0.2142866551876068, -0.2824687659740448, -6.9907546043396, -0.5204104781150818, -0.3951779901981354, -0.4146586060523987, -0.40352681279182434, -0.33117032051086426, -0.4591856896877289, -0.07548734545707703, -0.44527098536491394, -0.659557580947876, -8.682785034179688, -0.5705034732818604, -0.40630975365638733, -0.35621678829193115, -0.425790399312973, -0.3464764952659607, -0.5204104781150818, -0.39796096086502075, -0.48701515793800354, -0.3701314926147461, -0.5009298324584961, -0.24629050493240356, -0.1975889950990677, -0.7513947486877441, -9.083528518676758, -0.5510228276252747, -0.4591856896877289, -0.33951908349990845, -0.436922162771225, -0.425790399312973, -0.5259763598442078, -0.3409106135368347, -0.5092786550521851, -0.2769029140472412, -0.24072463810443878, -0.7569606900215149, -9.217109680175781, -0.5677205324172974, -0.46475157141685486, -0.33534473180770874, -0.4536198079586029, -0.4341391921043396, -0.523193359375, -0.5705034732818604, -0.5064957141876221, -0.2852517366409302, -0.25463932752609253, -0.7513947486877441, -9.30616283416748, -0.5593716502189636, -0.4731004238128662, -0.33395323157310486, -0.4591856896877289, -0.436922162771225, -0.523193359375, -0.4090927541255951, -0.523193359375, -0.28942611813545227, -0.2560308277606964, -0.7513947486877441, -9.30616283416748, -0.5538058280944824, -0.47031742334365845, -0.3283873498439789, -0.47031742334365845, -0.436922162771225, -0.5204104781150818, -0.3520423471927643, -0.5092786550521851, -0.29081758856773376, -0.2615966796875, -0.7458288669586182, -9.30616283416748, -0.5426740646362305, -0.3840462565422058, -0.6094646453857422, -4.007438659667969, -0.6178134679794312, -3.5844316482543945, -0.46475157141685486, -0.2602052390575409, -0.6929529905319214, -4.786663055419922, -0.7847900986671448, -0.7124335765838623, -0.31447261571884155, -0.33395323157310486, -0.4536198079586029, -0.5454569458961487, -0.5927670001983643, -0.26855409145355225, -0.3478679358959198, -7.079808235168457, -0.35621678829193115, -0.3645656108856201, -0.31447261571884155, -0.4341391921043396, -0.4731004238128662, -0.5899840593338013, -0.6484258770942688, -8.638257026672363, -0.3951779901981354, -0.5649375319480896, -0.4591856896877289, -0.7235653400421143, -0.27551141381263733, -0.425790399312973, -0.3464764952659607, -0.2977749705314636, -0.5844181776046753, -0.33812767267227173, -0.33951908349990845, 0.01234931219369173, -0.1634979397058487, -0.29081758856773376, -0.2991664409637451, -0.26855409145355225, -0.021654780954122543, -0.6818212270736694, -5.743995189666748, -0.6901700496673584, -4.296865463256836, -0.7040846943855286, -0.5037128329277039, -0.4341391921043396, -0.33673620223999023, -0.5426740646362305, -0.4731004238128662, -0.38126325607299805, -0.18645721673965454, -0.3005579113960266, -0.7013018131256104, -0.35899969935417175, -0.3673485517501831, -0.33534473180770874, -0.5510228276252747, -0.10227318853139877, -0.2810773253440857, -7.168863296508789, -0.4090927541255951, -0.24768199026584625, -0.6929529905319214, -8.059405326843262, -0.6150305271148682, -0.5092786550521851, -0.4786662757396698, -0.38126325607299805, -0.9239372611045837, -0.3200385272502899, -0.44527098536491394, -0.3729144334793091, -0.27551141381263733, -0.29499202966690063, -0.027133699506521225, -0.33256176114082336, -0.35621678829193115, -0.3478679358959198, -0.38126325607299805, -8.103931427001953, -0.4146586060523987, -0.4285733103752136, -0.24907346069812775, -0.523193359375, -0.3729144334793091, -0.3047323226928711, -0.3005579113960266, -0.35343387722969055, -0.2365502119064331, -0.050788719207048416, -0.27272847294807434, -0.3645656108856201, -0.27551141381263733, -0.3520423471927643, -0.24629050493240356, -0.39796096086502075, -0.37569737434387207, -0.3520423471927643, -0.3506509065628052, -0.1753254532814026, -0.5816351771354675, -0.18367427587509155, -0.3729144334793091, -0.33256176114082336, -0.09462008625268936, -0.3506509065628052, -0.29638350009918213, -0.15097469091415405, -0.16419367492198944, -0.24629050493240356, -0.18367427587509155, -0.18367427587509155, -0.25324785709381104, -0.2156781107187271, -0.20176340639591217, -0.6985188126564026, -8.682785034179688, -0.7291312217712402, -4.541764259338379, -0.6345111131668091, -4.474973201751709, -0.8293172121047974, -0.3951779901981354, -0.40352681279182434, -0.3200385272502899, -0.5510228276252747, -0.43970513343811035, -0.3951779901981354, -0.3075152635574341, -0.329778790473938, -0.7235653400421143, -0.329778790473938, -0.34369349479675293, -0.3464764952659607, -0.5538058280944824, -0.13010261952877045, -0.3019493818283081, -7.346971035003662, -0.42022448778152466, -0.25046491622924805, -0.7068677544593811, -8.148458480834961, -0.6400770545005798, -0.5064957141876221, -0.48423218727111816, -0.3840462565422058, -0.9239372611045837, -0.3506509065628052, -0.43970513343811035, -0.3645656108856201, -0.2769029140472412, -0.3047323226928711, -0.032873522490262985, -0.33117032051086426, -0.35343387722969055, -0.3506509065628052, -0.3840462565422058, -8.103931427001953, -0.4313562214374542, -0.4313562214374542, -0.3701314926147461, -0.39796096086502075, -0.4341391921043396, -0.35343387722969055, -0.3840462565422058, -0.26994553208351135, -0.3701314926147461, -0.33951908349990845, -0.3923950493335724, -0.35621678829193115, -0.321429967880249, -0.425790399312973, -0.5454569458961487, -0.28803467750549316, -0.7792242169380188, -9.929542541503906, -0.6150305271148682, -0.3019493818283081, -0.37848034501075745, -0.3269958794116974, -0.43970513343811035, -0.303340882062912, -0.4591856896877289, -0.258813738822937, -0.3478679358959198, -0.5454569458961487, -0.46753454208374023, -0.2615966796875, -0.20315487682819366, -0.3256044089794159, -0.3729144334793091, -0.31586411595344543, -0.46475157141685486, -0.3729144334793091, -0.2977749705314636, 0.07374800741672516, -0.31029820442199707, -0.35482531785964966, -0.321429967880249, -0.4731004238128662, -0.3701314926147461, -0.2991664409637451, 0.04087448492646217, -0.48701515793800354, -0.7847900986671448, -10.107651710510254, -0.6456429362297058, -0.3242129385471344, -0.37848034501075745, -0.3005579113960266, -0.4090927541255951, -0.3450850248336792, -0.46475157141685486, -0.5315422415733337, -0.37848034501075745, -0.5482398867607117, -0.4786662757396698, -0.2810773253440857, -0.18228280544281006, -0.33395323157310486, -0.35621678829193115, -0.321429967880249, -0.46196863055229187, -0.3951779901981354, -0.4953639805316925, -0.22124400734901428, -0.40630975365638733, -0.3089067339897156, -0.3506509065628052, -0.3896121084690094, -0.2782943844795227, -0.3089067339897156, -0.16280220448970795, -0.3840462565422058, -0.33256176114082336, -0.35899969935417175, -0.5009298324584961, -0.43970513343811035, -0.4981469213962555, -0.2782943844795227, -0.3645656108856201, -0.2991664409637451, -0.33673620223999023, -0.37569737434387207, -0.2991664409637451, -0.34369349479675293, -0.18367427587509155, -0.40352681279182434, -0.7402629852294922, -9.039000511169434, -0.7680925130844116, -0.6178134679794312, -0.36178267002105713, -0.6873869895935059, -8.460148811340332, -0.4536198079586029, -0.3701314926147461, -0.33673620223999023, -0.5120616555213928, -0.28664320707321167, -0.3075152635574341, -0.3269958794116974, -0.37569737434387207, -0.48979806900024414, -0.5760693550109863, -0.5482398867607117, -0.24350757896900177, -0.4480539560317993, -0.23515871167182922, -0.303340882062912, -0.7680925130844116, -10.241232872009277, -0.8237513303756714, -6.9907546043396, -0.7513947486877441, -3.718012571334839, -0.6456429362297058, -4.096493244171143, -0.5120616555213928, -0.2838602662086487, -0.7124335765838623, -4.987035274505615, -0.7402629852294922, -0.4536198079586029, -0.5148445963859558, -0.523193359375, -0.3840462565422058, -0.2810773253440857, -0.26855409145355225, -6.590010643005371, -0.6122475862503052, -0.3896121084690094, -0.33256176114082336, -0.6706894636154175, -0.5454569458961487, -8.593730926513672, -0.43970513343811035, -0.46475157141685486, -0.3673485517501831, -0.31308117508888245, -0.4786662757396698, -0.3729144334793091, -7.035282135009766, -0.6484258770942688, -0.6372941136360168, -0.25463932752609253, -0.6094646453857422, -7.346971035003662, -0.7346971035003662, -0.6734724044799805, -0.40630975365638733, -0.4480539560317993, -0.22820138931274414, -0.1593235284090042, -0.4591856896877289, -0.6873869895935059, -6.812646389007568, -0.36178267002105713, -0.4341391921043396, -0.5760693550109863, -8.771838188171387, -0.7792242169380188, -1.2244951725006104, -0.8348830938339233, -6.946227073669434, -0.48701515793800354, -0.4146586060523987, -0.5426740646362305, -8.860893249511719, -0.9072396159172058, -8.638257026672363, -0.8404489755630493, -8.415621757507324, -0.6512088179588318, -0.8905419707298279, -7.792242527008057, -0.6512088179588318, -0.24907346069812775, -0.42300742864608765, -0.5092786550521851, -0.34369349479675293, -0.3896121084690094, -0.37848034501075745, -9.30616283416748, -0.40630975365638733, -0.659557580947876, -0.40630975365638733, -0.4118756651878357, -0.46753454208374023, -0.5955499410629272, -0.39796096086502075, -0.6762553453445435, -10.285758972167969, -0.7013018131256104, -0.8627124428749084, -6.857172966003418, -0.7625265121459961, -6.5454840660095215, -0.5343252420425415, -0.4146586060523987, -0.5955499410629272, -3.8515942096710205, -0.6400770545005798, -3.5399041175842285, -0.7068677544593811, -1.074216365814209, -0.2977749705314636, -0.3840462565422058, -0.40352681279182434, -7.436025142669678, -0.3951779901981354, -0.4146586060523987, -0.22959284484386444, -0.3951779901981354, -0.5621546506881714, -0.37848034501075745, -0.39796096086502075, -0.21985256671905518, -0.6484258770942688, -8.638257026672363, -0.5788522362709045, -0.4313562214374542, -0.25046491622924805, -0.42022448778152466, -0.3464764952659607, -0.6873869895935059, -8.148458480834961, -0.5454569458961487, -0.4313562214374542, -0.3492594063282013, -0.4313562214374542, -0.5872011184692383, -0.4118756651878357, -0.436922162771225, -0.3492594063282013, -0.6929529905319214, -9.217109680175781, -0.6289452314376831, -0.4313562214374542, -0.3729144334793091, -0.4341391921043396, -0.2852517366409302, -0.7040846943855286, -8.326567649841309, -0.5677205324172974, -0.08801058679819107, -0.3047323226928711, -0.26994553208351135, 0.0030873280484229326, -0.16906383633613586, -0.5732864141464233, -0.37569737434387207, -0.46753454208374023, -0.2365502119064331, -0.26855409145355225, 0.010523006319999695, -0.659557580947876, -9.350690841674805, -0.6150305271148682, -0.1502789556980133, -0.2977749705314636, -0.2629881799221039, -0.02626403048634529, -0.5705034732818604, -0.5872011184692383, -0.3840462565422058, -0.4480539560317993, -0.25046491622924805, -0.26577112078666687, -0.0036308716516941786, -0.659557580947876, -9.261635780334473, -0.6094646453857422, -0.15236616134643555, -0.2977749705314636, -0.2615966796875, -0.03217778727412224, -0.2852517366409302, -0.5955499410629272, -0.3868291974067688, -0.4313562214374542, -0.2643796503543854, -0.2643796503543854, -0.0012664567911997437, -0.6651235222816467, -9.350690841674805, -0.6150305271148682, -0.1502789556980133, -0.3019493818283081, -0.258813738822937, -0.028873039409518242, -0.3729144334793091, -0.606681764125824, -0.40352681279182434, -0.4341391921043396, -0.2643796503543854, -0.2615966796875, 0.0010599102824926376, -0.6623406410217285, -9.350690841674805, -0.6122475862503052, -0.15236616134643555, -0.3019493818283081, -0.2615966796875, -0.025568297132849693, -0.27411994338035583, -0.5927670001983643, -0.40352681279182434, -0.4480539560317993, -0.2615966796875, -0.2643796503543854, 0.0053919535130262375, -0.6567746996879578, -4.541764259338379, -0.6372941136360168, -3.673485517501831, -0.7736583948135376, -0.5482398867607117, -0.2574222981929779, -0.3673485517501831, -4.586291313171387, -0.37848034501075745, -0.37848034501075745, -0.38126325607299805, -0.27272847294807434, -0.6122475862503052, -6.590010643005371, -0.6929529905319214, -0.6205964088439941, -0.425790399312973, -0.3896121084690094, -0.35621678829193115, -0.24768199026584625, -0.31168970465660095, -0.4146586060523987, -0.4341391921043396, -0.46196863055229187, -0.3729144334793091, -0.3840462565422058, -0.3840462565422058, -0.4313562214374542, -0.6178134679794312, -8.37109375, -0.4981469213962555, -0.5510228276252747, -0.23515871167182922, -0.7235653400421143, -9.30616283416748, -0.5621546506881714, -0.4285733103752136, -0.3923950493335724, -0.3019493818283081, -0.321429967880249, -0.5732864141464233, -9.885015487670898, -0.4591856896877289, -0.38126325607299805, -0.321429967880249, -0.5621546506881714, -0.2824687659740448, -0.303340882062912, -0.31168970465660095, -0.2824687659740448, -0.3701314926147461, -0.5621546506881714, -0.5482398867607117, -0.24907346069812775, -0.4953639805316925, -0.41744154691696167, -0.1321898251771927, -0.6957358717918396, -10.330286979675293, -0.8905419707298279, -0.5009298324584961, -0.6094646453857422, -0.3409106135368347, -0.27272847294807434, -0.3409106135368347, -0.436922162771225, -0.9684643745422363, -0.3019493818283081, -0.1634979397058487, -0.7959219217300415, -0.6400770545005798, -0.6484258770942688, -0.4564027786254883, -0.5788522362709045, -0.5315422415733337, -8.549203872680664, -0.6567746996879578, -1.2578904628753662, -0.6651235222816467, -0.6345111131668091, -0.46753454208374023, -0.40352681279182434, -0.3701314926147461, -0.48423218727111816, -0.36178267002105713, -0.4564027786254883, -0.4536198079586029, -0.47031742334365845, -0.3951779901981354, -0.39796096086502075, -0.4090927541255951, -0.4591856896877289, -0.6094646453857422, -9.172582626342773, -0.4981469213962555, -0.5538058280944824, -0.2379416823387146, -0.7013018131256104, -9.528799057006836, -0.5565887689590454, -0.43970513343811035, -0.3896121084690094, -0.5009298324584961, -0.33117032051086426, -0.5732864141464233, -10.018597602844238, -0.4758833646774292, -0.3951779901981354, -0.33951908349990845, -0.6038987636566162, -0.2824687659740448, -0.31168970465660095, -0.3200385272502899, -0.33812767267227173, -0.33395323157310486, -0.5649375319480896, -0.5398910641670227, -0.24211609363555908, -0.4953639805316925, -0.3896121084690094, -0.46196863055229187, -0.6985188126564026, -10.3748140335083, -0.8627124428749084, -0.5204104781150818, -0.6205964088439941, -0.33812767267227173, -0.31447261571884155, -0.3506509065628052, -0.4118756651878357, -0.9628985524177551, -0.606681764125824, -0.19063162803649902, -0.7903559803962708, -0.6762553453445435, -0.6706894636154175, -0.46196863055229187, -0.5732864141464233, -0.5315422415733337, -8.460148811340332, -0.6567746996879578, -1.2523247003555298, -0.7013018131256104, -0.6317282319068909, -0.47031742334365845, -0.4118756651878357, -0.3645656108856201, -0.4285733103752136, -0.3840462565422058, -0.4564027786254883, -0.4508368670940399, -0.4758833646774292, -0.40074390172958374, -0.40074390172958374, -0.42022448778152466, -0.48979806900024414, -0.6122475862503052, -9.172582626342773, -0.5037128329277039, -0.5677205324172974, -0.24768199026584625, -0.6957358717918396, -9.484272003173828, -0.5565887689590454, -0.4480539560317993, -0.3951779901981354, -0.41744154691696167, -0.3409106135368347, -0.5872011184692383, -10.107651710510254, -0.48144927620887756, -0.40074390172958374, -0.3492594063282013, -0.6178134679794312, -0.2810773253440857, -0.31447261571884155, -0.321429967880249, -0.36178267002105713, -0.33256176114082336, -0.5649375319480896, -0.5482398867607117, -0.23237578570842743, -0.5120616555213928, -0.3896121084690094, -0.3729144334793091, -0.6985188126564026, -10.463868141174316, -0.851580798625946, -0.5343252420425415, -0.6289452314376831, -0.3409106135368347, -0.3200385272502899, -0.35899969935417175, -0.42300742864608765, -0.9406348466873169, -0.5454569458961487, -0.20315487682819366, -0.7736583948135376, -0.6873869895935059, -0.6790381669998169, -0.46196863055229187, -0.5844181776046753, -0.5426740646362305, -8.415621757507324, -0.7124335765838623, -4.051965713500977, -0.425790399312973, -0.3701314926147461, -0.5009298324584961, -5.699468612670898, -0.5983328819274902, -2.8163387775421143, -0.6957358717918396, -1.068650484085083, -0.4146586060523987, -0.40352681279182434, -0.38126325607299805, -6.768118858337402, -0.3478679358959198, -0.5788522362709045, -7.035282135009766, -0.6289452314376831, -0.4981469213962555, -0.4146586060523987, -0.6233794093132019, -0.5120616555213928, -0.40352681279182434, -8.549203872680664, -0.48701515793800354, -0.3464764952659607, -0.6734724044799805, -0.3896121084690094, -0.42300742864608765, -0.3673485517501831, -0.3645656108856201, -0.21011224389076233, -0.31308117508888245, -0.4146586060523987, -0.4313562214374542, -0.5955499410629272, -9.083528518676758, -0.5343252420425415, -0.4564027786254883, -0.4981469213962555, -0.37848034501075745, -0.35899969935417175, -0.48423218727111816, -0.33951908349990845, -0.4480539560317993, -0.4508368670940399, -0.48144927620887756, -9.30616283416748, -0.5343252420425415, -0.5955499410629272, -0.2782943844795227, -0.47031742334365845, -0.3673485517501831, -0.35343387722969055, -0.2824687659740448, -0.33117032051086426, -0.44527098536491394, -0.4591856896877289, -0.4953639805316925, -9.395217895507812, -0.5398910641670227, -0.5482398867607117, -0.5064957141876221, -0.37569737434387207, -0.3645656108856201, -0.3840462565422058, -0.38126325607299805, -0.46196863055229187, -0.46475157141685486, -0.5037128329277039, -9.395217895507812, -0.5426740646362305, -0.6345111131668091, -0.2393331378698349, -0.3089067339897156, 0.03461286425590515, -0.4758833646774292, -0.3283873498439789, -0.25046491622924805, 0.01234931219369173, -0.6790381669998169, -9.261635780334473, -0.5677205324172974, -0.6094646453857422, -0.16280220448970795, -0.4981469213962555, -0.3701314926147461, -0.25046491622924805, -0.523193359375, -0.517627477645874, -9.350690841674805, -0.5538058280944824, -0.48144927620887756, -0.5844181776046753, -0.6985188126564026, -0.4313562214374542, -0.5343252420425415, -0.7124335765838623, -9.30616283416748, -0.5649375319480896, -0.6289452314376831, -0.43970513343811035, -0.5705034732818604, -0.5148445963859558, -9.217109680175781, -0.5482398867607117, -0.642859935760498, -0.19898048043251038, -0.39796096086502075, -0.4508368670940399, -0.18506574630737305, -0.7124335765838623, -9.261635780334473, -0.5426740646362305, -0.6205964088439941, -0.3228214681148529, -0.5009298324584961, -0.4090927541255951, -0.3061237931251526, -0.5315422415733337, -0.5204104781150818, -9.43974494934082, -0.5565887689590454, -0.6484258770942688, -0.37848034501075745, -0.47031742334365845, -0.3896121084690094, -0.37569737434387207, -0.3228214681148529, -0.329778790473938, -0.46196863055229187, -0.4536198079586029, -0.5538058280944824, -8.727311134338379, -0.46475157141685486, -0.5705034732818604, -0.4341391921043396, -0.6011158227920532, -0.3269958794116974, -0.11270921677350998, -0.40074390172958374, -0.4285733103752136, -8.816365242004395, -0.40630975365638733, -0.24211609363555908, -0.7096506357192993, -9.395217895507812, -0.7346971035003662, -0.7346971035003662, -0.4758833646774292, -0.5287593007087708, -0.3478679358959198, -0.0066094910725951195, -0.3729144334793091, -8.192986488342285, -0.38126325607299805, -0.37848034501075745, -0.5064957141876221, -0.37848034501075745, -0.5259763598442078, -9.528799057006836, -0.3868291974067688, -0.6734724044799805, -9.929542541503906, -0.7402629852294922, -8.727311134338379, -0.5593716502189636, -0.3089067339897156, -0.7736583948135376, -9.66238021850586, -0.8404489755630493, -0.7847900986671448, -0.5788522362709045, -0.523193359375, -0.35482531785964966, -0.3089067339897156, -0.48144927620887756, -8.460148811340332, -0.40630975365638733, -0.38126325607299805, -0.5343252420425415, -0.35621678829193115, -0.6345111131668091, -8.638257026672363, -0.7096506357192993, -0.5983328819274902, -0.4313562214374542, -0.6929529905319214, -7.658660411834717, -0.3840462565422058, -0.44527098536491394, -0.48144927620887756, -0.6345111131668091, -0.2393331378698349, -0.4731004238128662, -8.860893249511719, -0.47031742334365845, -0.4480539560317993, -0.7179993987083435, -0.26855409145355225, -0.44527098536491394, -0.35899969935417175, -0.29499202966690063, -0.5677205324172974, -0.21150371432304382, -0.11549215763807297, -0.7346971035003662, -9.350690841674805, -0.3923950493335724, -0.48144927620887756, -0.31447261571884155, -0.31447261571884155, -0.3423020541667938, -0.7513947486877441, -9.395217895507812, -0.4508368670940399, -0.6567746996879578, -0.42300742864608765, -0.41744154691696167, -0.47031742334365845, -0.5927670001983643, -0.40630975365638733, -0.7402629852294922, -9.484272003173828, -0.8293172121047974, -0.4953639805316925, -0.6261623501777649, -0.33256176114082336, -0.29499202966690063, -0.34369349479675293, -0.42022448778152466, -0.3673485517501831, -0.2991664409637451, -0.2365502119064331, -0.5482398867607117, -0.1961975246667862, -0.7680925130844116, -0.6512088179588318, -0.6456429362297058, -0.4508368670940399, -0.5677205324172974, -0.5482398867607117, -10.018597602844238, -0.659557580947876, -1.2244951725006104, -0.8181855082511902, -8.460148811340332, -0.8181855082511902, -0.5482398867607117, -0.6818212270736694, -0.3478679358959198, -0.3228214681148529, -0.3896121084690094, -0.44248801469802856, -0.3200385272502899, -0.29220908880233765, -0.27411994338035583, -0.5788522362709045, -0.20315487682819366, -0.7736583948135376, -0.6873869895935059, -0.7291312217712402, -0.44527098536491394, -0.6011158227920532, -0.5565887689590454, -10.330286979675293, -0.7402629852294922, -8.860893249511719, -0.6456429362297058, -0.056006744503974915, -0.5816351771354675, -8.727311134338379, -0.7847900986671448, -6.4564290046691895, -0.5064957141876221, -0.33395323157310486, -0.5538058280944824, -4.051965713500977, -0.6484258770942688, -3.5621678829193115, -0.6957358717918396, -1.085348129272461, -0.3729144334793091, -0.3896121084690094, -0.3840462565422058, -7.525078773498535, -0.35621678829193115, -0.5816351771354675, -7.525078773498535, -0.6094646453857422, -0.49258100986480713, -0.41744154691696167, -0.6122475862503052, -0.5037128329277039, -0.40074390172958374, -8.816365242004395, -0.48423218727111816, -0.5705034732818604, -0.4536198079586029, -0.43970513343811035, -0.5844181776046753, -0.4758833646774292, -9.217109680175781, -0.5037128329277039, -0.35899969935417175, -0.6651235222816467, -0.39796096086502075, -0.46196863055229187, -0.3868291974067688, -0.3673485517501831, -0.22402697801589966, -0.3186470568180084, -0.436922162771225, -0.43970513343811035, -0.6261623501777649, -9.350690841674805, -0.5426740646362305, -0.4591856896877289, -0.5120616555213928, -0.3868291974067688, -0.36178267002105713, -0.4758833646774292, -0.3423020541667938, -0.4536198079586029, -0.4536198079586029, -0.48979806900024414, -9.573326110839844, -0.5398910641670227, -0.5983328819274902, -0.2838602662086487, -0.46753454208374023, -0.3701314926147461, -0.3520423471927643, -0.2824687659740448, -0.3256044089794159, -0.46196863055229187, -0.4564027786254883, -0.4953639805316925, -9.706908226013184, -0.5482398867607117, -0.5426740646362305, -0.5037128329277039, -0.37848034501075745, -0.36178267002105713, -0.38126325607299805, -0.37569737434387207, -0.4731004238128662, -0.46753454208374023, -0.517627477645874, -9.573326110839844, -0.5482398867607117, -0.6372941136360168, -0.24489903450012207, -0.31308117508888245, 0.04122234880924225, -0.4731004238128662, -0.3283873498439789, -0.25185641646385193, 0.00987075362354517, -0.6846041083335876, -9.43974494934082, -0.5677205324172974, -0.6150305271148682, -0.17184674739837646, -0.4953639805316925, -0.37848034501075745, -0.25463932752609253, -0.517627477645874, -0.517627477645874, -9.484272003173828, -0.5538058280944824, -0.4731004238128662, -0.5872011184692383, -0.48144927620887756, -0.4591856896877289, -0.4118756651878357, -0.5315422415733337, -0.46196863055229187, -9.484272003173828, -0.5565887689590454, -0.6289452314376831, -0.42022448778152466, -0.5760693550109863, -0.4786662757396698, -0.4536198079586029, -0.46753454208374023, -0.33534473180770874, -0.46475157141685486, -0.48979806900024414, -9.528799057006836, -0.5482398867607117, -0.6345111131668091, -0.24072463810443878, -0.40074390172958374, -0.44527098536491394, -0.5621546506881714, -0.4508368670940399, -0.6679064631462097, -0.2810773253440857, -0.38126325607299805, -0.3868291974067688, -0.48423218727111816, -9.528799057006836, -0.5482398867607117, -0.6261623501777649, -0.33395323157310486, -0.5037128329277039, -0.42022448778152466, -0.3228214681148529, -0.5398910641670227, -0.5204104781150818, -9.573326110839844, -0.5510228276252747, -0.6317282319068909, -0.3868291974067688, -0.47031742334365845, -0.3896121084690094, -0.3729144334793091, -0.31308117508888245, -0.3256044089794159, -0.44527098536491394, -0.4508368670940399, -0.5398910641670227, -8.816365242004395, -0.48144927620887756, -0.5538058280944824, -0.3896121084690094, -0.5510228276252747, -0.321429967880249, -0.10992628335952759, -0.38126325607299805, -0.4285733103752136, -8.949946403503418, -0.4118756651878357, -0.24211609363555908, -0.7124335765838623, -9.484272003173828, -0.7402629852294922, -0.7346971035003662, -0.4731004238128662, -0.5120616555213928, -0.35899969935417175, -0.006392074283212423, -0.37848034501075745, -8.148458480834961, -0.38126325607299805, -0.38126325607299805, -0.48701515793800354, -0.3923950493335724, -0.5259763598442078, -9.528799057006836, -0.3868291974067688, -0.6762553453445435, -10.018597602844238, -0.7402629852294922, -8.771838188171387, -0.5677205324172974, -0.3089067339897156, -0.7736583948135376, -9.795961380004883, -0.8460148572921753, -0.7903559803962708, -0.5844181776046753, -0.5204104781150818, -0.3492594063282013, -0.303340882062912, -0.48701515793800354, -8.549203872680664, -0.4118756651878357, -0.3868291974067688, -0.5343252420425415, -0.3701314926147461, -0.6456429362297058, -8.682785034179688, -0.7124335765838623, -0.5816351771354675, -0.44527098536491394, -0.7040846943855286, -7.747714996337891, -0.3729144334793091, -0.4508368670940399, -0.4786662757396698, -0.642859935760498, -0.24072463810443878, -0.4786662757396698, -8.860893249511719, -0.46475157141685486, -0.4591856896877289, -0.7040846943855286, -0.26716262102127075, -0.4480539560317993, -0.35621678829193115, -0.3005579113960266, -0.5844181776046753, -0.2142866551876068, -0.11479642242193222, -0.7291312217712402, -9.395217895507812, -0.3951779901981354, -0.48701515793800354, -0.31168970465660095, -0.303340882062912, -0.3464764952659607, -0.7569606900215149, -9.43974494934082, -0.4508368670940399, -0.6539917588233948, -0.4090927541255951, -0.4285733103752136, -0.46753454208374023, -0.5788522362709045, -0.39796096086502075, -0.7458288669586182, -9.573326110839844, -0.8460148572921753, -0.4981469213962555, -0.6345111131668091, -0.33395323157310486, -0.28803467750549316, -0.33812767267227173, -0.4118756651878357, -0.33256176114082336, -0.3061237931251526, -0.23515871167182922, -0.5621546506881714, -0.19898048043251038, -0.7736583948135376, -0.6539917588233948, -0.6456429362297058, -0.4564027786254883, -0.5621546506881714, -0.5454569458961487, -10.018597602844238, -0.6512088179588318, -1.2189292907714844, -0.8237513303756714, -8.460148811340332, -0.8181855082511902, -0.5538058280944824, -0.6929529905319214, -0.3464764952659607, -0.3242129385471344, -0.3923950493335724, -0.42300742864608765, -0.31725555658340454, -0.29638350009918213, -0.27272847294807434, -0.5593716502189636, -0.20593783259391785, -0.7736583948135376, -0.6957358717918396, -0.7346971035003662, -0.44248801469802856, -0.5899840593338013, -0.5621546506881714, -10.330286979675293, -0.7346971035003662, -8.816365242004395, -0.6372941136360168, -0.051832325756549835, -0.5816351771354675, -8.727311134338379, -0.7847900986671448, -6.4564290046691895, -0.5064957141876221, -0.33812767267227173, -0.5621546506881714, -4.1187567710876465, -0.6512088179588318, -3.673485517501831, -0.7040846943855286, -0.3645656108856201, -0.33534473180770874, -0.47031742334365845, -0.20872077345848083, -0.27272847294807434, 0.07026933133602142, -0.27551141381263733, -0.6289452314376831, -0.21011224389076233, -0.3645656108856201, -0.1530618965625763, -0.25463932752609253, -7.39149808883667, -0.40352681279182434, -0.22820138931274414, -0.6846041083335876, -8.148458480834961, -0.6372941136360168, -0.5092786550521851, -0.3951779901981354, -0.5371081829071045, -0.1920231282711029, -0.29220908880233765, -0.3896121084690094, -7.970350742340088, -0.7569606900215149, -0.3840462565422058, -0.2977749705314636, -0.27272847294807434, -0.002228529192507267, -0.5259763598442078, -8.638257026672363, -0.6734724044799805, -0.4090927541255951, -0.1948060542345047, -0.5538058280944824, -0.3075152635574341, -0.5092786550521851, -7.436025142669678, -0.41744154691696167, -0.2170695960521698, -0.4146586060523987, -0.21011224389076233, -0.3075152635574341, -0.28803467750549316, 0.057746078819036484, -0.17949984967708588, -0.35343387722969055, -8.192986488342285, -0.41744154691696167, -0.33117032051086426, -0.26855409145355225, -0.018871836364269257, -0.4508368670940399, -0.058789677917957306, -0.329778790473938, -0.6345111131668091, -8.771838188171387, -0.5899840593338013, -0.7792242169380188, -8.415621757507324, -0.642859935760498, -0.258813738822937, -0.46196863055229187, -0.2393331378698349, -0.329778790473938, -0.2769029140472412, 0.03304745629429817, -0.5371081829071045, -0.3951779901981354, -8.682785034179688, -0.4731004238128662, -0.33534473180770874, -0.26994553208351135, -0.028177304193377495, -0.48979806900024414, -0.05565887317061424, -0.3256044089794159, -0.6484258770942688, -8.949946403503418, -0.659557580947876, -0.8181855082511902, -8.50467586517334, -0.7040846943855286, -0.27411994338035583, -0.46753454208374023, -0.24350757896900177, -0.34369349479675293, -0.2796858251094818, 0.03426499292254448, -0.29638350009918213, -0.3923950493335724, -8.771838188171387, -0.48144927620887756, -0.33673620223999023, -0.26716262102127075, -0.029916642233729362, -0.5064957141876221, -0.057050347328186035, -0.33117032051086426, -0.642859935760498, -8.949946403503418, -0.6734724044799805, -0.8070536255836487, -8.50467586517334, -0.7291312217712402, -0.2810773253440857, -0.46475157141685486, -0.23376727104187012, -0.3464764952659607, -0.2796858251094818, 0.024002891033887863, -0.3200385272502899, -0.09740302711725235, -0.40630975365638733, -8.816365242004395, -0.48701515793800354, -0.3409106135368347, -0.27551141381263733, -0.03409105911850929, -0.5092786550521851, -0.06122475862503052, -0.3409106135368347, -0.6484258770942688, -9.039000511169434, -0.6706894636154175, -0.8014878034591675, -8.549203872680664, -0.7402629852294922, -0.28664320707321167, -0.46753454208374023, -0.24072463810443878, -0.3464764952659607, -0.2796858251094818, 0.025568297132849693, -0.40352681279182434, -0.4090927541255951, -8.727311134338379, -0.48701515793800354, -0.33951908349990845, -0.26994553208351135, -0.030786313116550446, -0.5092786550521851, -0.06261622905731201, -0.6679064631462097, -0.6400770545005798, -9.083528518676758, -0.6762553453445435, -0.8126195073127747, -7.213389873504639, -0.6762553453445435, -7.614133834838867, -0.6846041083335876, -0.4146586060523987, -0.2796858251094818, -0.25463932752609253, -0.017741266638040543, -0.4731004238128662, -0.31586411595344543, -0.25324785709381104, -0.004326608031988144, -0.6567746996879578, -7.39149808883667, -0.6901700496673584, -3.3617959022521973, -0.6038987636566162, -3.8070669174194336, -0.6929529905319214, -1.074216365814209, -0.6651235222816467, -0.28803467750549316, -0.29220908880233765, -0.24907346069812775, -0.00695735914632678, -0.3673485517501831, -7.614133834838867, -0.517627477645874, -0.4313562214374542, -0.3868291974067688, -0.2796858251094818, -0.3228214681148529, -0.2796858251094818, -0.3520423471927643, -0.41744154691696167, -0.3061237931251526, -0.2769029140472412, -0.09740302711725235, -0.25324785709381104, -0.25046491622924805, -0.037917610257864, -0.13775570690631866, -0.3423020541667938, -0.33812767267227173, -0.39796096086502075, -9.128055572509766, -0.517627477645874, -0.3283873498439789, -0.3061237931251526, -0.3061237931251526, -0.46753454208374023, -0.24907346069812775, -0.3520423471927643, -0.1398429125547409, -0.20454637706279755, -0.44248801469802856, -0.40074390172958374, -0.436922162771225, -0.6985188126564026, -8.014877319335938, -0.5204104781150818, -0.33395323157310486, -0.5037128329277039, -0.3423020541667938, -0.3506509065628052, -0.41744154691696167, -0.3186470568180084, -0.3089067339897156, -0.1294068694114685, -0.2574222981929779, -0.25185641646385193, -0.03687400370836258, -0.5092786550521851, -0.37848034501075745, -0.321429967880249, -0.4118756651878357, -9.43974494934082, -0.5120616555213928, -0.33256176114082336, -0.33951908349990845, -0.3423020541667938, -0.4786662757396698, -0.2643796503543854, -0.3645656108856201, -0.14958322048187256, -0.2128951996564865, -0.4508368670940399, -0.40074390172958374, -0.4146586060523987, -0.7291312217712402, -8.237513542175293, -0.5064957141876221, -0.31725555658340454, -0.5287593007087708, -0.3506509065628052, -0.3492594063282013, -0.4146586060523987, -0.321429967880249, -0.3061237931251526, -0.1321898251771927, -0.2560308277606964, -0.25185641646385193, -0.03774367272853851, -0.2615966796875, -0.3840462565422058, -0.3075152635574341, -0.4146586060523987, -9.528799057006836, -0.5120616555213928, -0.33534473180770874, -0.3464764952659607, -0.34369349479675293, -0.48701515793800354, -0.26994553208351135, -0.3729144334793091, -0.1488874852657318, -0.22124400734901428, -0.4508368670940399, -0.40352681279182434, -0.4090927541255951, -0.7402629852294922, -8.282039642333984, -0.5037128329277039, -0.33673620223999023, -0.5371081829071045, -0.36178267002105713, -0.35343387722969055, -0.42022448778152466, -0.3242129385471344, -0.31029820442199707, -0.1321898251771927, -0.258813738822937, -0.25463932752609253, -0.04330956190824509, -0.3701314926147461, -0.41744154691696167, -0.31308117508888245, -0.42300742864608765, -9.573326110839844, -0.5092786550521851, -0.33673620223999023, -0.35343387722969055, -0.35899969935417175, -0.48979806900024414, -0.26994553208351135, -0.37848034501075745, -0.1530618965625763, -0.22263549268245697, -0.4480539560317993, -0.40352681279182434, -0.39796096086502075, -0.7513947486877441, -8.37109375, -0.5037128329277039, -0.33534473180770874, -0.5510228276252747, -0.3673485517501831, -0.35621678829193115, -0.4146586060523987, -0.3256044089794159, -0.31308117508888245, -0.13636423647403717, -0.2574222981929779, -0.2602052390575409, -0.039135146886110306, -0.25046491622924805, -0.4146586060523987, -0.3047323226928711, -0.41744154691696167, -9.706908226013184, -0.5092786550521851, -0.33673620223999023, -0.35482531785964966, -0.3409106135368347, -0.48701515793800354, -0.27272847294807434, -0.38126325607299805, -0.15097469091415405, -0.22263549268245697, -0.4508368670940399, -0.40630975365638733, -0.3896121084690094, -0.7959219217300415, -4.430446624755859, -0.6205964088439941, -3.718012571334839, -0.7179993987083435, -1.0964797735214233, -0.6038987636566162, -0.3089067339897156, -0.258813738822937, -0.24629050493240356, 0.006870392709970474, -0.44527098536491394, -0.37848034501075745, -0.0772266834974289, -0.3701314926147461, -7.168863296508789, -0.659557580947876, -0.35899969935417175, -0.3061237931251526, -0.2629881799221039, -0.012175378389656544, -0.48979806900024414, -8.682785034179688, -0.49258100986480713, -0.44527098536491394, -0.37848034501075745, -0.29081758856773376, -0.5844181776046753, -7.703188419342041, -0.6400770545005798, -0.37569737434387207, -0.3923950493335724, -0.11479642242193222, -0.39796096086502075, -0.44527098536491394, -7.970350742340088, -0.44527098536491394, -0.22263549268245697, -0.29220908880233765, -0.4146586060523987, -8.237513542175293, -0.40352681279182434, -0.303340882062912, -0.42300742864608765, -0.3269958794116974, -0.3492594063282013, -0.41744154691696167, -0.33117032051086426, -0.3200385272502899, -0.10018597543239594, -0.258813738822937, -0.24629050493240356, -0.037569738924503326, -0.1530618965625763, -0.3464764952659607, -0.31725555658340454, -0.44527098536491394, -10.19670581817627, -0.425790399312973, -0.3645656108856201, -0.3075152635574341, -0.5315422415733337, -0.27133703231811523, -0.3186470568180084, -0.3256044089794159, -0.3701314926147461, -0.4786662757396698, -0.5621546506881714, -0.40074390172958374, -0.40630975365638733, -0.4536198079586029, -0.321429967880249, -0.2991664409637451, -0.27551141381263733, -0.03096024878323078, -0.38126325607299805, -0.4731004238128662, -0.2824687659740448, -0.06261622905731201, -0.3896121084690094, -0.12871114909648895, -0.4786662757396698, -0.5371081829071045, -0.2393331378698349, -0.4313562214374542, -0.13427704572677612, -0.2782943844795227, -0.2379416823387146, -0.0353085957467556, -0.18089133501052856, -0.6846041083335876, -10.107651710510254, -0.6679064631462097, -0.8460148572921753, -8.059405326843262, -0.6289452314376831, -0.29220908880233765, -0.33812767267227173, -0.46196863055229187, -8.771838188171387, -0.44248801469802856, -0.3019493818283081, -0.4591856896877289, -0.329778790473938, -0.3492594063282013, -0.4090927541255951, -0.3256044089794159, -0.3200385272502899, -0.13775570690631866, -0.2629881799221039, -0.24768199026584625, -0.036004334688186646, -0.5259763598442078, -0.3645656108856201, -0.31447261571884155, -0.425790399312973, -10.463868141174316, -0.44527098536491394, -0.37569737434387207, -0.33534473180770874, -0.5760693550109863, -0.2838602662086487, -0.321429967880249, -0.3242129385471344, -0.40074390172958374, -0.4731004238128662, -0.5482398867607117, -0.4285733103752136, -0.3840462565422058, -0.4480539560317993, -0.33256176114082336, -0.3228214681148529, -0.27272847294807434, -0.028177304193377495, -0.3896121084690094, -0.46753454208374023, -0.27272847294807434, -0.0535716637969017, -0.3896121084690094, -0.1321898251771927, -0.47031742334365845, -0.5259763598442078, -0.23376727104187012, -0.4313562214374542, -0.1384514570236206, -0.27411994338035583, -0.23237578570842743, -0.030786313116550446, -0.4953639805316925, -0.6818212270736694, -10.285758972167969, -0.6985188126564026, -0.87384432554245, -7.881296157836914, -0.6372941136360168, -0.3089067339897156, -0.28803467750549316, -0.4953639805316925, -8.949946403503418, -0.44527098536491394, -0.3005579113960266, -0.46475157141685486, -0.3283873498439789, -0.35343387722969055, -0.4090927541255951, -0.3256044089794159, -0.3242129385471344, -0.13566851615905762, -0.2615966796875, -0.24768199026584625, -0.03774367272853851, -0.25324785709381104, -0.3701314926147461, -0.31168970465660095, -0.42022448778152466, -10.508395195007324, -0.44248801469802856, -0.37569737434387207, -0.31308117508888245, -0.5788522362709045, -0.2782943844795227, -0.3200385272502899, -0.3242129385471344, -0.40630975365638733, -0.46753454208374023, -0.5426740646362305, -0.42300742864608765, -0.3840462565422058, -0.4508368670940399, -0.329778790473938, -0.3256044089794159, -0.27411994338035583, -0.029220908880233765, -0.3923950493335724, -0.46753454208374023, -0.27411994338035583, -0.051832325756549835, -0.37848034501075745, -0.13010261952877045, -0.47031742334365845, -0.523193359375, -0.23515871167182922, -0.4341391921043396, -0.14053866267204285, -0.2769029140472412, -0.2379416823387146, -0.03374319151043892, -0.2824687659740448, -0.6679064631462097, -10.3748140335083, -0.7013018131256104, -0.8627124428749084, -7.92582368850708, -0.6567746996879578, -0.29220908880233765, -0.329778790473938, -0.4953639805316925, -8.905420303344727, -0.44248801469802856, -0.29638350009918213, -0.4591856896877289, -0.33117032051086426, -0.35343387722969055, -0.40352681279182434, -0.3242129385471344, -0.3242129385471344, -0.1384514570236206, -0.2629881799221039, -0.24629050493240356, -0.03583040088415146, -0.3701314926147461, -0.39796096086502075, -0.31586411595344543, -0.4285733103752136, -10.597450256347656, -0.4480539560317993, -0.37848034501075745, -0.3075152635574341, -0.5816351771354675, -0.2782943844795227, -0.31447261571884155, -0.3186470568180084, -0.41744154691696167, -0.4731004238128662, -0.5426740646362305, -0.425790399312973, -0.3896121084690094, -0.4508368670940399, -0.3242129385471344, -0.329778790473938, -0.27411994338035583, -0.015654057264328003, -0.3951779901981354, -0.46475157141685486, -0.27411994338035583, -0.05218019336462021, -0.3868291974067688, -0.13010261952877045, -0.47031742334365845, -0.523193359375, -0.23098431527614594, -0.4341391921043396, -0.13358131051063538, -0.2769029140472412, -0.23376727104187012, -0.027481570839881897, -0.3492594063282013, -0.659557580947876, -10.419341087341309, -0.6957358717918396, -0.8627124428749084, -8.014877319335938, -0.6679064631462097, -0.29360055923461914, -0.6038987636566162, -0.5037128329277039, -8.994474411010742, -0.44527098536491394, -0.3005579113960266, -0.46196863055229187, -0.33534473180770874, -0.3492594063282013, -0.40352681279182434, -0.3242129385471344, -0.3228214681148529, -0.13358131051063538, -0.2629881799221039, -0.24768199026584625, -0.029394838958978653, -0.24350757896900177, -0.40352681279182434, -0.31447261571884155, -0.42022448778152466, -10.597450256347656, -0.4564027786254883, -0.37569737434387207, -0.31725555658340454, -0.5872011184692383, -0.2769029140472412, -0.31586411595344543, -0.3186470568180084, -0.41744154691696167, -0.46753454208374023, -0.5426740646362305, -0.425790399312973, -0.37569737434387207, -0.4536198079586029, -0.33395323157310486, -0.3269958794116974, -0.27411994338035583, -0.021915681660175323, -0.40074390172958374, -0.4591856896877289, -0.27272847294807434, -0.051832325756549835, -0.3868291974067688, -0.13010261952877045, -0.46475157141685486, -0.5204104781150818, -0.23237578570842743, -0.436922162771225, -0.14053866267204285, -0.2769029140472412, -0.23376727104187012, -0.031829915940761566, -0.25185641646385193, -0.6567746996879578, -10.463868141174316, -0.6957358717918396, -0.8126195073127747, -6.367375373840332, -0.6873869895935059, -3.4953773021698, -0.6011158227920532, -3.473113536834717, -0.6901700496673584, -0.07096506655216217, -0.3506509065628052, -0.33534473180770874, -0.2838602662086487, -0.007435677573084831, 0.18784868717193604, -0.33117032051086426, -0.2782943844795227, -0.29081758856773376, -0.5899840593338013, -0.28664320707321167, -6.41190242767334, -0.659557580947876, -0.7235653400421143, -0.3283873498439789, -0.35899969935417175, -0.4731004238128662, -7.480552673339844, -0.8293172121047974, -0.40074390172958374, -0.4146586060523987, -0.3450850248336792, -0.3242129385471344, -0.2769029140472412, -0.48144927620887756, -7.124335765838623, -0.642859935760498, -0.3645656108856201, -0.35482531785964966, -0.27411994338035583, -0.01974150724709034, -0.4118756651878357, -0.40630975365638733, -0.3951779901981354, -0.258813738822937, -0.24768199026584625, 0.03809154033660889, -0.4731004238128662, -0.425790399312973, -0.33395323157310486, -8.638257026672363, -0.29081758856773376, -0.6011158227920532, -0.3283873498439789, -0.37569737434387207, -0.425790399312973, -0.6233794093132019, -9.43974494934082, -0.40352681279182434, -0.6094646453857422, -0.3923950493335724, -0.33951908349990845, -0.425790399312973, -0.29499202966690063, -0.2977749705314636, -0.5649375319480896, -8.326567649841309, -0.6261623501777649, -7.569606781005859, -0.436922162771225, -0.24350757896900177, -0.7291312217712402, -8.37109375, -0.6539917588233948, -0.48979806900024414, -0.4313562214374542, -0.7235653400421143, -0.3729144334793091, -0.3868291974067688, -0.3089067339897156, -0.29360055923461914, -0.36178267002105713, -8.37109375, -0.6261623501777649, -0.5649375319480896, -0.38126325607299805, -0.35899969935417175, -0.3075152635574341, -0.31168970465660095, -0.22402697801589966, -0.41744154691696167, -0.6261623501777649, -8.415621757507324, -0.42022448778152466, -0.4118756651878357, -0.31725555658340454, -0.26577112078666687, -0.3283873498439789, -0.48701515793800354, -0.24629050493240356, -0.35621678829193115, -0.5371081829071045, -0.4591856896877289, -0.2602052390575409, -0.1975889950990677, -0.31725555658340454, -0.3200385272502899, -0.33534473180770874, 0.03409105911850929, -0.3896121084690094, -0.40352681279182434, -0.35343387722969055, -0.7040846943855286, -10.06312370300293, -0.7959219217300415, -8.282039642333984, -0.7040846943855286, -7.480552673339844, -0.5315422415733337, -0.2977749705314636, -0.7458288669586182, -8.326567649841309, -0.6679064631462097, -0.5315422415733337, -0.43970513343811035, -0.6150305271148682, -0.41744154691696167, -0.4118756651878357, -0.303340882062912, -0.29081758856773376, -0.3896121084690094, -7.836769104003906, -0.6372941136360168, -7.881296157836914, -0.5565887689590454, -0.303340882062912, -0.7402629852294922, -8.37109375, -0.7040846943855286, -0.5482398867607117, -0.4536198079586029, -0.3729144334793091, -0.42300742864608765, -0.4285733103752136, -0.31447261571884155, -0.2977749705314636, -0.35482531785964966, -7.346971035003662, -0.6233794093132019, -7.703188419342041, -0.5538058280944824, -0.3089067339897156, -0.7346971035003662, -8.192986488342285, -0.6985188126564026, -0.5510228276252747, -0.4564027786254883, -0.48979806900024414, -0.40352681279182434, -0.3951779901981354, -0.3242129385471344, -0.29360055923461914, -0.35621678829193115, -7.3024444580078125, -0.6512088179588318, -3.695749044418335, -0.6261623501777649, -3.5844316482543945, -0.7625265121459961, -1.1076116561889648, -0.33534473180770874, -0.04696217179298401, -0.4090927541255951, -7.124335765838623, -0.39796096086502075, -0.12244951725006104, -0.3673485517501831, -0.48701515793800354, -0.4731004238128662, -0.35343387722969055, -0.10644759982824326, -0.38126325607299805, -0.3645656108856201, -0.2824687659740448, -0.2379416823387146, -0.17184674739837646, -7.970350742340088, -0.5092786550521851, -0.5426740646362305, -0.40074390172958374, -0.40074390172958374, -0.2991664409637451, -0.18367427587509155, -0.31029820442199707, -0.23376727104187012, -0.5593716502189636, -0.8181855082511902, -5.521360397338867, -0.7346971035003662, -4.608554840087891, -0.8460148572921753, -1.1076116561889648, -0.606681764125824, -0.03304745629429817, -0.44527098536491394, -7.3024444580078125, -0.6679064631462097, -0.5955499410629272, -0.4118756651878357, -0.12523245811462402, -0.321429967880249, -0.22124400734901428, -0.606681764125824, -8.237513542175293, -0.4480539560317993, -0.13149408996105194, -0.5204104781150818, -0.6233794093132019, -8.816365242004395, -0.8627124428749084, -4.897980690002441, -0.7124335765838623, -4.3636555671691895, -0.5259763598442078, -0.2824687659740448, -0.7235653400421143, -4.920244216918945, -0.7458288669586182, -0.5510228276252747, -0.606681764125824, -0.08209683746099472, -0.3701314926147461, -6.901699542999268, -0.3478679358959198, -0.3729144334793091, -0.5899840593338013, -0.5732864141464233, -8.192986488342285, -0.41744154691696167, -0.6400770545005798, -0.40630975365638733, -0.4090927541255951, -0.46475157141685486, -0.5983328819274902, -0.40352681279182434, -0.7346971035003662, -5.654942035675049, -0.7179993987083435, -0.5844181776046753, -1.1855340003967285, -0.3492594063282013, -0.6651235222816467, -0.29360055923461914, -0.42300742864608765, -0.18645721673965454, -0.164889395236969, -0.6178134679794312, -0.3520423471927643, -0.5983328819274902, -0.3729144334793091, -0.18645721673965454, -0.48701515793800354, -0.3840462565422058, -0.5955499410629272, -0.4564027786254883, -0.48423218727111816, -0.27272847294807434, -1.3970376253128052, -0.03461286425590515, -0.08000963181257248, -0.5621546506881714, -0.436922162771225, -0.25185641646385193, -1.1298750638961792, -0.22820138931274414, -2.081641912460327, -0.5899840593338013, -0.46475157141685486, -0.5037128329277039, -0.3005579113960266, -0.29360055923461914, -0.29638350009918213, -0.15097469091415405, -0.5148445963859558, -4.3636555671691895, -0.87384432554245, -0.6261623501777649, -0.35343387722969055, -0.42300742864608765, -0.33117032051086426, -0.16975954174995422, -0.5454569458961487, -4.474973201751709, -0.48144927620887756, -0.46475157141685486, -0.5315422415733337, -0.29638350009918213, -0.4090927541255951, -0.5120616555213928, -0.37569737434387207, -0.36178267002105713, -0.46753454208374023, -0.5064957141876221, -0.4090927541255951, -0.35482531785964966, -0.28664320707321167, -0.3061237931251526, -0.3228214681148529, -0.46475157141685486, -4.029702663421631, -0.5426740646362305, -0.26855409145355225, -0.6734724044799805, -4.608554840087891, -0.7903559803962708, -0.7096506357192993, -0.3951779901981354, -0.4341391921043396, -0.5092786550521851, -0.33256176114082336, -0.3478679358959198, -6.901699542999268, -0.35343387722969055, -0.4591856896877289, -0.6484258770942688, -0.7291312217712402, -8.014877319335938, -0.38126325607299805, -0.3840462565422058, -0.28942611813545227, -0.5844181776046753, -0.3645656108856201, -0.5037128329277039, -0.33673620223999023, -0.7402629852294922, -0.6706894636154175, -8.860893249511719, -0.5287593007087708, -0.36178267002105713, -0.6345111131668091, -0.642859935760498, -7.881296157836914, -0.48144927620887756, -0.48144927620887756, -0.3673485517501831, -0.20593783259391785, -0.43970513343811035, -0.07026933133602142, -0.1725425124168396, -0.3409106135368347, -0.29081758856773376, -0.3896121084690094, -0.3409106135368347, -0.329778790473938, -0.5371081829071045, -0.7569606900215149, -0.2393331378698349, -0.40630975365638733, -0.31447261571884155, -0.2852517366409302, -0.5593716502189636, -0.6178134679794312, -9.217109680175781, -0.5872011184692383, -0.3492594063282013, -0.3673485517501831, -0.5788522362709045, -0.3701314926147461, -0.4341391921043396, -0.31725555658340454, -0.25046491622924805, -0.6679064631462097, -9.128055572509766, -0.5955499410629272, -0.523193359375, -0.5371081829071045, -0.3701314926147461, -0.47031742334365845, -4.586291313171387, -0.6261623501777649, -3.740276336669922, -0.6985188126564026, -0.35899969935417175, -0.33395323157310486, -0.46196863055229187, -0.28803467750549316, -0.24350757896900177, -0.3089067339897156, -0.5816351771354675, -0.21011224389076233, -0.3645656108856201, -0.14819175004959106, -0.24907346069812775, -7.213389873504639, -0.39796096086502075, -0.22680990397930145, -0.6790381669998169, -8.014877319335938, -0.6289452314376831, -0.5037128329277039, -0.3923950493335724, -0.5426740646362305, -0.18645721673965454, -0.303340882062912, -0.4090927541255951, -7.703188419342041, -0.6233794093132019, -0.5705034732818604, -0.48979806900024414, -0.29499202966690063, -0.2615966796875, -0.4536198079586029, -0.6567746996879578, -7.970350742340088, -0.517627477645874, -0.4118756651878357, -0.33812767267227173, -0.5510228276252747, -0.22959284484386444, -0.6873869895935059, -8.860893249511719, -0.8237513303756714, -0.4953639805316925, -0.6261623501777649, -0.3478679358959198, -0.5009298324584961, -0.40352681279182434, -0.40630975365638733, -0.4480539560317993, -0.46475157141685486, -0.7569606900215149, -0.659557580947876, -0.6790381669998169, -0.46753454208374023, -0.5760693550109863, -0.5538058280944824, -10.06312370300293, -0.8126195073127747, -8.237513542175293, -0.7569606900215149, -4.185546875, -0.6567746996879578, -4.141019821166992, -0.7736583948135376, -1.074216365814209, -0.43970513343811035, -0.3464764952659607, 0.009609851986169815, -0.3868291974067688, -7.079808235168457, -0.4146586060523987, -0.34369349479675293, -0.3673485517501831, -0.517627477645874, -0.33951908349990845, -0.38126325607299805, -0.4564027786254883, -5.588150501251221, -0.6929529905319214, -4.408182621002197, -0.8627124428749084, -1.1020456552505493, -0.425790399312973, -0.38126325607299805, -0.4591856896877289, -0.2796858251094818, 0.039135146886110306, -0.35343387722969055, -6.946227073669434, -0.4508368670940399, -0.3673485517501831, -0.5148445963859558, -8.192986488342285, -0.5955499410629272, -0.4146586060523987, -0.3951779901981354, -0.6651235222816467, -0.48423218727111816, -0.026611899957060814, -0.35899969935417175, -8.237513542175293, -0.35621678829193115, -0.20593783259391785, -0.6957358717918396, -9.128055572509766, -0.5705034732818604, -0.5037128329277039, -0.17949984967708588, 0.007305227220058441, -0.4591856896877289, -7.747714996337891, -0.3019493818283081, -0.6178134679794312, -6.857172966003418, -0.31447261571884155, -0.33812767267227173, -0.4953639805316925, -0.33256176114082336, -0.2142866551876068, -0.18506574630737305, -0.40352681279182434, -0.7736583948135376, -8.682785034179688, -0.3409106135368347, -0.33534473180770874, -0.7736583948135376, -0.35621678829193115, -0.2810773253440857, -0.07340013980865479, -0.21985256671905518, -0.5315422415733337, -0.4146586060523987, -0.4118756651878357, -0.1961975246667862, -0.26716262102127075, -0.1920231282711029, -0.3075152635574341, -0.5343252420425415, -0.4118756651878357, -0.6484258770942688, -0.6289452314376831, -7.92582368850708, -0.3047323226928711, -0.3868291974067688, -0.5649375319480896, -0.3464764952659607, -0.21011224389076233, -0.8404489755630493, -8.860893249511719, -0.7903559803962708, -0.5259763598442078, -0.33256176114082336, -0.8181855082511902, -8.860893249511719, -0.7680925130844116, -8.50467586517334, -0.3089067339897156, -0.40352681279182434, -0.6011158227920532, -0.29638350009918213, 0.027133699506521225, -0.38126325607299805, -0.3520423471927643, -0.8293172121047974, -9.350690841674805, -0.7096506357192993, -0.6762553453445435, -0.5398910641670227, -0.5204104781150818, -0.49258100986480713, -0.6651235222816467, -0.5148445963859558, -0.5705034732818604, -0.6317282319068909, -0.38126325607299805, -8.994474411010742, -0.5426740646362305, -0.5760693550109863, -0.5064957141876221, -0.33812767267227173, -0.23515871167182922, -0.3729144334793091, -0.4953639805316925, -0.5009298324584961, -0.43970513343811035, -0.2824687659740448, -0.12731966376304626, -0.7124335765838623, -9.350690841674805, -0.3840462565422058, -0.4731004238128662, -0.5955499410629272, -0.7179993987083435, -0.2379416823387146, -0.29638350009918213, -0.35621678829193115, -0.09183713793754578, -0.5204104781150818, -0.3242129385471344, -0.13775570690631866, -0.4758833646774292, -0.4536198079586029, -0.6345111131668091, -9.083528518676758, -0.5204104781150818, -0.517627477645874, -0.7235653400421143, -0.2838602662086487, -0.40630975365638733, -0.3283873498439789, -0.3186470568180084, -0.5565887689590454, -0.2170695960521698, -0.33117032051086426, -0.4508368670940399, -0.3269958794116974, -0.13358131051063538, -0.7179993987083435, -9.43974494934082, -0.7402629852294922, -0.425790399312973, -0.19063162803649902, -0.15236616134643555, -0.2156781107187271, -0.20176340639591217, -0.9016737341880798, -0.33812767267227173, -0.3701314926147461, -0.39796096086502075, -0.46475157141685486, -0.5816351771354675, -0.4090927541255951, -0.6929529905319214, -9.484272003173828, -0.44527098536491394, -0.6261623501777649, -8.103931427001953, -0.5454569458961487, -1.1744022369384766, -0.47031742334365845, -0.5287593007087708, -0.3061237931251526, -0.44527098536491394, -0.606681764125824, -8.192986488342285, -0.3061237931251526, -0.4313562214374542, -0.6205964088439941, -9.929542541503906, -0.8181855082511902, -8.37109375, -0.7959219217300415, -6.322847843170166, -0.7013018131256104, -6.679064750671387, -0.4508368670940399, -0.12244951725006104, -0.27411994338035583, -0.7458288669586182, -0.4536198079586029, -0.4591856896877289, -0.4981469213962555, -4.497237205505371, -0.6539917588233948, -3.695749044418335, -0.7179993987083435, -1.1131775379180908, -0.6456429362297058, -0.4090927541255951, -0.36178267002105713, -0.5649375319480896, -0.2991664409637451, -0.26855409145355225, -0.33395323157310486, -7.2579169273376465, -0.3005579113960266, -0.3478679358959198, -0.4591856896877289, -0.5343252420425415, -0.03252565488219261, -0.3242129385471344, -8.282039642333984, -0.3645656108856201, -0.20454637706279755, -0.6846041083335876, -9.128055572509766, -0.5343252420425415, -0.5148445963859558, -0.1934145987033844, 0.015393156558275223, -0.4313562214374542, -7.747714996337891, -0.6178134679794312, -0.5788522362709045, -0.3896121084690094, -0.3228214681148529, -0.329778790473938, -0.3242129385471344, -0.23237578570842743, -0.40630975365638733, -0.6205964088439941, -7.703188419342041, -0.4341391921043396, -0.3423020541667938, -0.36178267002105713, -0.48979806900024414, -0.3729144334793091, -0.40630975365638733, -0.7235653400421143, -7.92582368850708, -0.7402629852294922, -0.642859935760498, -0.3409106135368347, -0.24629050493240356, -0.09392434358596802, -0.31586411595344543, -0.151670441031456, -0.27272847294807434, -0.6706894636154175, -7.703188419342041, -0.5454569458961487, -0.4341391921043396, -0.34369349479675293, -0.5621546506881714, -0.3256044089794159, -0.7179993987083435, -8.727311134338379, -0.7513947486877441, -8.682785034179688, -0.7513947486877441, -8.282039642333984, -0.7513947486877441, -7.168863296508789, -0.7625265121459961, -4.452710151672363, -0.6372941136360168, -3.8738574981689453, -0.523193359375, -0.29220908880233765, -0.7068677544593811, -5.053825855255127, -0.7235653400421143, -0.5482398867607117, -0.5983328819274902, -0.09601156413555145, -0.3729144334793091, -7.035282135009766, -0.3506509065628052, -0.3701314926147461, -0.5788522362709045, -0.5816351771354675, -5.588150501251221, -0.7068677544593811, -0.6011158227920532, -1.2077975273132324, -0.36178267002105713, -0.6873869895935059, -0.29499202966690063, -0.41744154691696167, -0.18228280544281006, -0.1607149839401245, -0.606681764125824, -0.3506509065628052, -0.5705034732818604, -0.37848034501075745, -0.5732864141464233, -0.23376727104187012, -0.6011158227920532, -0.6651235222816467, -0.523193359375, -0.3005579113960266, -1.3970376253128052, -0.020959045737981796, -0.5677205324172974, -0.6094646453857422, -0.2838602662086487, -0.8237513303756714, -0.5705034732818604, -0.2142866551876068, -0.37569737434387207, -0.12036231905221939, -0.4118756651878357, -0.4313562214374542, -0.5760693550109863, -0.21985256671905518, -0.1948060542345047, -2.671625852584839, -0.5760693550109863, -0.24629050493240356, -0.37569737434387207, -0.5760693550109863, -4.230074405670166, -0.7346971035003662, -0.5454569458961487, -0.6178134679794312, -0.33534473180770874, -0.48144927620887756, -0.37569737434387207, -6.768118858337402, -0.3047323226928711, -0.5259763598442078, -0.3701314926147461, -0.29360055923461914, -0.5371081829071045, -4.942507743835449, -0.5872011184692383, -4.185546875, -0.46753454208374023, -0.2602052390575409, -0.6901700496673584, -4.764399528503418, -0.7847900986671448, -0.4341391921043396, -0.4313562214374542, -0.5510228276252747, -0.33256176114082336, -0.6679064631462097, -0.40630975365638733, 0.15514910221099854, -0.39796096086502075, -0.3492594063282013, -0.3269958794116974, -7.39149808883667, -0.6038987636566162, -0.6261623501777649, -0.4591856896877289, -0.4731004238128662, -0.37569737434387207, -0.5064957141876221, -0.5816351771354675, -0.39796096086502075, -0.5371081829071045, -0.642859935760498, -8.771838188171387, -0.523193359375, -0.44527098536491394, -0.517627477645874, -0.43970513343811035, -0.4536198079586029, -5.298725128173828, -0.6790381669998169, -0.7680925130844116], "bench": "repobench", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v16-v16a_coverage-sha142fa930-mlpgate-repobench-iso-coadapt11l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step6000.pt@1", "task": "longbench_repobench_p", "row_idx": 5, "row_id": "ac6b60475fb35309a7b102618c3472231e77b5bfc8326ece", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Output", " only", " the", " single", " next", " line", " of", " code", " that", " continues", " the", " file", " below", ".", " Do", " not", " explain", " or", " use", " markdown", ";", " output", " exactly", " one", " line", ".\n\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/activity", "/", "MainActivity", ".java", "\n", "public", " class", " MainActivity", " extends", " BaseActivity", "{\n\n", "   ", " private", " Action", "Mode", " m", "Ac", "iton", "Mode", ";\n", "   ", " private", " Participant", "Fragment", " m", "Participant", "Fragment", ";\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " setContentView", "(R", ".layout", ".activity", "_main", ");\n\n", "       ", " setup", "Init", "(savedInstanceState", ");\n", "   ", " }\n\n", "   ", " private", " void", " setup", "Init", "(Bundle", " savedInstanceState", "){\n", "       ", " //", "setup", "Fragment", "(savedInstanceState", ");\n", "       ", " Preference", " preference", " =", " new", " Preference", "(this", ");\n", "       ", " if", " (", "pre", "ference", ".getString", "(Constant", ".F", "IRST", "_RUN", ")", " ==", " null", "){\n", "           ", " startActivityForResult", "(new", " Intent", "(this", ",", " S", "ynchronization", "Activity", ".class", "),", " ", "0", ");\n", "           ", " preference", ".setString", "(Constant", ".F", "IRST", "_RUN", ",", " Constant", ".TAG", ");\n", "       ", " }", "else", "{\n", "           ", " setup", "Fragment", "(savedInstanceState", ");\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " void", " setup", "Fragment", "(Bundle", " savedInstanceState", "){\n", "       ", " if", " (", "saved", "InstanceState", " ==", " null", ")", " {\n", "           ", " m", "Participant", "Fragment", " =", " Participant", "Fragment", ".newInstance", "();\n", "           ", " get", "FragmentManager", "().", "beginTransaction", "().", "add", "(R", ".id", ".container", ",", " m", "Participant", "Fragment", ",", " Constant", ".P", "ART", "IC", "IP", "ANT", ").", "commit", "();\n", "       ", " }", "else", "{\n", "           ", " if", " (", "m", "Participant", "Fragment", " ==", " null", ")", " {\n", "               ", " m", "Participant", "Fragment", " =", " (", "Participant", "Fragment", ")", " get", "FragmentManager", "().", "find", "Fragment", "By", "Tag", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n", "           ", " }\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " void", " show", "Action", "Mode", "(String", " name", "){\n", "       ", " m", "Ac", "iton", "Mode", " =", " start", "Support", "Action", "Mode", "(m", "Participant", "Fragment", ".action", "Mode", "Callback", ");\n", "       ", " action", "Mode", "SetTitle", "(name", ");\n\n", "       ", " if", "(Build", ".VERSION", ".SDK", "_INT", " >=", " Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")", " {\n", "           ", " getWindow", "().", "set", "StatusBar", "Color", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".action", "_mode", "_primary", "_dark", "));\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " void", " action", "Mode", "SetTitle", "(String", " name", "){\n", "       ", " m", "Ac", "iton", "Mode", ".setTitle", "(name", ");\n", "   ", " }\n\n", "   ", " public", " void", " hide", "Action", "Mode", "(){\n", "       ", " if", " (", "m", "Ac", "iton", "Mode", " !=", " null", "){\n", "           ", " m", "Ac", "iton", "Mode", ".finish", "();\n", "           ", " m", "Ac", "iton", "Mode", " =", " null", ";\n", "       ", " }\n\n", "       ", " if", "(Build", ".VERSION", ".SDK", "_INT", " >=", " Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")", " {\n", "           ", " getWindow", "().", "set", "StatusBar", "Color", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".primary", "_dark", "));\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBackPressed", "()", " {\n", "       ", " if", " (", "m", "Ac", "iton", "Mode", " !=", " null", ")", " {\n", "           ", " hide", "Action", "Mode", "();\n", "       ", " }", "else", "{\n", "           ", " super", ".on", "BackPressed", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " void", " onActivityResult", "(int", " requestCode", ",", " int", " resultCode", ",", " Intent", " data", ")", " {\n", "       ", " super", ".onActivityResult", "(requestCode", ",", " resultCode", ",", " data", ");\n\n", "       ", " switch", " (", "requestCode", "){\n", "           ", " case", " ", "0", ":\n", "               ", " m", "Participant", "Fragment", " =", " Participant", "Fragment", ".newInstance", "();\n", "               ", " get", "FragmentManager", "().", "beginTransaction", "().", "add", "(R", ".id", ".container", ",", " m", "Participant", "Fragment", ",", " Constant", ".P", "ART", "IC", "IP", "ANT", ").", "commit", "();\n", "               ", " break", ";\n\n", "           ", " default", ":\n", "               ", " if", " (", "data", " !=", " null", ")", " {\n", "                   ", " if", " (", "requestCode", " ==", " Search", "Live", "o", ".REQUEST", "_CODE", "_SPE", "ECH", "_INPUT", ")", " {\n", "                       ", " m", "Participant", "Fragment", ".onActivityResult", "(requestCode", ",", " resultCode", ",", " data", ");\n", "                   ", " }\n", "               ", " }\n", "               ", " break", ";\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Target", "Api", "(Build", ".VERSION", "_CODES", ".M", ")\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onRequest", "PermissionsResult", "(int", " requestCode", ",", " @", "NonNull", " String", "[]", " permissions", ",", " @", "NonNull", " int", "[]", " grantResults", ")", " {\n", "       ", " super", ".on", "Request", "PermissionsResult", "(requestCode", ",", " permissions", ",", " grantResults", ");\n", "       ", " if", " (", "m", "Participant", "Fragment", " !=", " null", "){\n", "           ", " m", "Participant", "Fragment", ".on", "Request", "PermissionsResult", "(requestCode", ",", " permissions", ",", " grantResults", ");\n", "       ", " }\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/interfaces", "/", "On", "Item", "Long", "ClickListener", ".java", "\n", "public", " interface", " On", "Item", "Long", "ClickListener", " {\n", "   ", " void", " on", "Item", "Long", "Click", "(View", " v", ",", " int", " position", ");\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/activity", "/", "Participant", "Fort", "unate", "Activity", ".java", "\n", "public", " class", " Participant", "Fort", "unate", "Activity", " extends", " BaseActivity", "{\n\n", "   ", " @", "BindView", "(R", ".id", ".toolbar", ")", " Toolbar", " m", "Toolbar", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_name", ")", " TextView", " txt", "Name", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_email", ")", " TextView", " txt", "Email", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_phone", ")", " TextView", " txt", "Phone", ";\n", "   ", " @", "BindView", "(R", ".id", ".img", "_photo", ")", " ImageView", " img", "Photo", ";\n", "   ", " @", "BindView", "(R", ".id", ".layout", "_phone", ")", " LinearLayout", " m", "Layout", "Phone", ";\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " setContentView", "(R", ".layout", ".activity", "_part", "icipant", "_f", "ort", "unate", ");\n", "       ", " ButterKnife", ".bind", "(this", ");\n\n", "       ", " m", "Toolbar", ".setTitle", "(getString", "(R", ".string", ".part", "icipant", "_f", "ort", "unate", "));\n", "       ", " this", ".set", "SupportActionBar", "(m", "Toolbar", ");\n\n", "       ", " final", " ActionBar", " actionBar", " =", " getSupportActionBar", "();\n", "       ", " if", " (", "action", "Bar", " !=", " null", ")", " {\n", "           ", " getSupportActionBar", "().", "setDisplay", "HomeAsUpEnabled", "(true", ");\n", "       ", " }\n\n", "       ", " Participant", " participant", " =", " getIntent", "().", "get", "Extras", "().", "get", "Parcelable", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n\n", "       ", " if", " (", "participant", " !=", " null", ")", " {\n", "           ", " txt", "Name", ".setText", "(part", "icipant", ".getName", "());\n", "           ", " txt", "Email", ".setText", "(part", "icipant", ".getEmail", "());\n\n", "           ", " m", "Layout", "Phone", ".setVisibility", "(View", ".GONE", ");\n", "           ", " if", " (!", "TextUtils", ".isEmpty", "(part", "icipant", ".get", "Phone", "())){\n", "               ", " txt", "Phone", ".setText", "(part", "icipant", ".get", "Phone", "());\n", "               ", " m", "Layout", "Phone", ".setVisibility", "(View", ".VISIBLE", ");\n", "           ", " }\n\n", "           ", " if", " (", "participant", ".get", "Sex", "())", " {\n", "               ", " img", "Photo", ".setImage", "Drawable", "(Context", "Compat", ".getDrawable", "(this", ",", " R", ".drawable", ".ic", "_sur", "icate", "_g", "irl", "));\n", "           ", " }\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onOptionsItemSelected", "(MenuItem", " item", ")", " {\n", "       ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "       ", " return", " super", ".onOptionsItemSelected", "(item", ");\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBackPressed", "()", " {\n", "       ", " super", ".on", "BackPressed", "();\n", "       ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/base", "/Base", "Fragment", ".java", "\n", "public", " class", " Base", "Fragment", " extends", " Fragment", " {\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " getActivity", "().", "getWindow", "().", "set", "Soft", "Input", "Mode", "(Window", "Manager", ".LayoutParams", ".SO", "FT", "_INPUT", "_STATE", "_ALWAYS", "_HIDDEN", ");\n", "   ", " }\n\n", "   ", " public", " enum", " Activity", "Animation", " {\n", "       ", " SL", "IDE", "_LEFT", ",", " SL", "IDE", "_RIGHT", "\n", "   ", " }\n\n", "   ", " public", " void", " startActivity", "(Intent", " intent", ",", " final", " BaseActivity", ".Activity", "Animation", " animation", ")", " {\n", "       ", " startActivity", "(intent", ");\n", "       ", " put", "Animation", "(getActivity", "(),", " animation", ");\n", "   ", " }\n\n", "   ", " public", " void", " startActivityForResult", "(Intent", " intent", ",", " int", " requestCode", ",", " final", " BaseActivity", ".Activity", "Animation", " animation", ")", " {\n", "       ", " startActivityForResult", "(intent", ",", " requestCode", ");\n", "       ", " put", "Animation", "(getActivity", "(),", " animation", ");\n", "   ", " }\n\n\n", "   ", " private", " static", " void", " put", "Animation", "(final", " Activity", " source", ",", " final", " BaseActivity", ".Activity", "Animation", " animation", ")", " {\n", "       ", " try", " {\n", "           ", " Method", " method", " =", " Activity", ".class", ".getMethod", "(\"", "override", "Pending", "Transition", "\",", " int", ".class", ",", " int", ".class", ");\n\n", "           ", " int", "[]", " animations", " =", " get", "Animation", "(animation", ");\n", "           ", " method", ".invoke", "(source", ",", " animations", "[", "0", "],", " animations", "[", "1", "]);\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".get", "StackTrace", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " static", " int", "[]", " get", "Animation", "(final", " BaseActivity", ".Activity", "Animation", " animation", ")", " {\n\n", "       ", " int", " exit", "Anim", ";\n", "       ", " int", " enter", "Anim", ";\n\n", "       ", " switch", " (", "animation", ")", " {\n", "           ", " case", " SL", "IDE", "_RIGHT", ":\n", "               ", " enter", "Anim", " =", " R", ".anim", ".slide", "_right", "_enter", ";\n", "               ", " exit", "Anim", " =", " R", ".anim", ".slide", "_right", "_exit", ";\n", "               ", " break", ";\n\n", "           ", " case", " SL", "IDE", "_LEFT", ":\n", "           ", " default", ":\n", "               ", " enter", "Anim", " =", " R", ".anim", ".slide", "_left", "_enter", ";\n", "               ", " exit", "Anim", " =", " R", ".anim", ".slide", "_left", "_exit", ";\n", "               ", " break", ";\n", "       ", " }\n\n", "       ", " return", " new", " int", "[]{", "enter", "Anim", ",", " exit", "Anim", "};\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/activity", "/", "Resume", "Activity", ".java", "\n", "public", " class", " Resume", "Activity", " extends", " BaseActivity", " {\n\n", "   ", " @", "BindView", "(R", ".id", ".toolbar", ")", " Toolbar", " m", "Toolbar", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_shape", "_total", "_ra", "ff", "led", ")", " TextView", " m", "Txt", "Shape", "Total", "Re", "ff", "led", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_shape", "_total", "_att", "end", "ence", ")", " TextView", " m", "Txt", "Shape", "Total", "Attend", "ence", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_shape", "_total", "_reg", "istr", "ations", ")", " TextView", " m", "Txt", "Shape", "Total", "Registr", "ations", ";\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " setContentView", "(R", ".layout", ".activity", "_resume", ");\n", "       ", " ButterKnife", ".bind", "(this", ");\n\n", "       ", " m", "Toolbar", ".setTitle", "(getString", "(R", ".string", ".resume", "_event", "));\n", "       ", " this", ".set", "SupportActionBar", "(m", "Toolbar", ");\n\n", "       ", " final", " ActionBar", " actionBar", " =", " getSupportActionBar", "();\n", "       ", " if", " (", "action", "Bar", " !=", " null", ")", " {\n", "           ", " getSupportActionBar", "().", "setDisplay", "HomeAsUpEnabled", "(true", ");\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onResume", "()", " {\n", "       ", " super", ".onResume", "();\n", "       ", " generate", "Resume", "();\n", "   ", " }\n\n", "   ", " private", " void", " generate", "Resume", "()", " {\n", "       ", " Participant", "Dao", " dao", " =", " new", " Participant", "Dao", "(this", ");\n", "       ", " Resume", " resume", " =", " dao", ".generate", "Resume", "();\n", "       ", " m", "Txt", "Shape", "Total", "Registr", "ations", ".setText", "(String", ".format", "(Locale", ".getDefault", "(),", " \"%", "d", "\",", " resume", ".getTotal", "Registr", "ations", "()));\n", "       ", " m", "Txt", "Shape", "Total", "Attend", "ence", ".setText", "(String", ".format", "(Locale", ".getDefault", "(),", " \"%", "d", "\",", " resume", ".getTotal", "Attendance", "()));\n", "       ", " m", "Txt", "Shape", "Total", "Re", "ff", "led", ".setText", "(String", ".format", "(Locale", ".getDefault", "(),", " \"%", "d", "\",", " resume", ".getTotal", "R", "aff", "led", "()));\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBackPressed", "()", " {\n", "       ", " super", ".on", "BackPressed", "();\n", "       ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onOptionsItemSelected", "(MenuItem", " item", ")", " {\n", "       ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "       ", " return", " super", ".onOptionsItemSelected", "(item", ");\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/", "dao", "/", "Participant", "Dao", ".java", "\n", "public", " class", " Participant", "Dao", " {\n\n", "   ", " private", " Context", " mContext", ";\n", "   ", " private", " Classe", "DB", " classe", "DB", ";\n", "   ", " private", " SQLiteDatabase", " db", " =", " null", ";\n", "   ", " private", " static", " Participant", "Dao", " instance", ";\n\n", "   ", " public", " Participant", "Dao", "(Context", " context", ")", " {\n", "       ", " super", "();\n", "       ", " this", ".mContext", " =", " context", ";\n\n", "   ", " }\n\n", "   ", " public", " static", " Participant", "Dao", " getInstance", "(Context", " context", ")", " {\n", "       ", " if", " (", "instance", " ==", " null", ")", " {\n", "           ", " synchronized", " (", "Participant", "Dao", ".class", ")", " {\n", "               ", " if", " (", "instance", " ==", " null", ")", " {\n", "                   ", " instance", " =", " new", " Participant", "Dao", "(context", ");\n", "               ", " }\n", "           ", " }\n", "       ", " }\n", "       ", " return", " instance", ";\n", "   ", " }\n\n", "   ", " private", " void", " open", "Connection", "()", " {\n\n", "       ", " try", " {\n", "           ", " this", ".cl", "asse", "DB", " =", " Classe", "DB", ".getInstance", "(this", ".mContext", ");\n", "           ", " db", " =", " classe", "DB", ".getWritableDatabase", "();\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " ao", " abrir", " conex", "?", "es", " Participant", "Dao", "\");\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " void", " close", "Connection", "()", " {\n", "       ", " try", " {\n", "           ", " if", " (", "null", " !=", " db", ")", " {\n", "               ", " db", ".close", "();\n", "               ", " db", " =", " null", ";\n", "               ", " classe", "DB", ".close", "();\n", "           ", " }\n\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " ao", " fe", "char", " conex", "?", "es", " Participant", "Dao", "\");\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " void", " synchronize", "Participant", "(List", "<String", "[]>", " participants", ")", " {\n\n", "       ", " if", " (", "participants", " !=", " null", ")", " {\n", "           ", " try", " {\n", "               ", " open", "Connection", "();\n", "               ", " for", " (", "String", "[]", " participant", " :", " participants", ")", " {\n", "                   ", " try", " {\n\n", "                       ", " if", " (!", "participant", "[", "0", "].", "equals", "(\"", "N", "OME", "\"))", " {\n\n", "                           ", " ContentValues", " campos", " =", " new", " ContentValues", "();\n\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_name", ",", " participant", "[", "0", "]);\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_email", ",", " participant", "[", "1", "].", "toLowerCase", "());\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_code", ",", " participant", "[", "5", "]);\n\n", "                           ", " //", "cam", "pos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_phone", ",", " \"\");\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_phone", ",", " Util", ".replace", "Phone", "(part", "icipant", "[", "1", "3", "]));\n\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_att", "end", ",", " ", "0", ");\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_name", "Event", ",", " \"", "J", "AV", "OU", "!", " #", "0", "9", " -", " Cas", "os", " de", " Su", "cesso", "\");\n\n", "                           ", " String", " birth", "Date", " =", " participant", "[", "1", "6", "];\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_birth", "Date", ",", " birth", "Date", ");\n\n", "                           ", " String", " company", " =", " Word", "Utils", ".capitalize", "Fully", "(part", "icipant", "[", "1", "7", "].", "toLowerCase", "());\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_company", ",", " company", ");\n\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sex", ",", " !", "participant", "[", "2", "0", "].", "equals", "(\"", "Mas", "cul", "ino", "\"));\n\n", "                           ", " int", " shirt", "Size", " =", " ", "5", ";\n", "                           ", " if", " (!", "participant", "[", "3", "].", "contains", "(\"", "SEM", " Bl", "usa", "\"))", " {\n", "                               ", " shirt", "Size", " =", " Util", ".replace", "Sh", "irt", "Size", "(part", "icipant", "[", "2", "1", "]);\n", "                           ", " }\n", "                           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sh", "irt", "Size", ",", " shirt", "Size", ");\n\n", "                           ", " try", " {\n", "                               ", " Long", " row", " =", " db", ".insert", "Or", "Throw", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " Constant", ".D", "ATABASE", ",", " campos", ");\n", "                               ", " Log", ".d", "(\"", "Participant", "Dao", "\",", " row", ".toString", "());\n", "                           ", " }", " catch", " (", "Exception", " e", ")", " {\n", "                               ", " e", ".getMessage", "();\n", "                               ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "insert", ":", " \"", " +", " mContext", ".getString", "(R", ".string", ".app", "_name", "));\n", "                           ", " }\n", "                       ", " }\n\n", "                   ", " }", " catch", " (", "Exception", " e", ")", " {\n", "                       ", " e", ".get", "StackTrace", "();\n", "                   ", " }\n", "               ", " }\n\n", "               ", " close", "Connection", "();\n", "           ", " }", "catch", " (", "Exception", " e", "){\n", "               ", " e", ".get", "StackTrace", "();\n", "           ", " }\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " boolean", " insert", "(P", "art", "icipant", " participant", ")", " {\n\n", "       ", " if", " (", "participant", " !=", " null", ")", " {\n\n", "           ", " try", " {\n", "               ", " open", "Connection", "();\n\n", "               ", " ContentValues", " campos", " =", " new", " ContentValues", "();\n\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_name", ",", " participant", ".getName", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_phone", ",", " participant", ".get", "Phone", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_email", ",", " participant", ".getEmail", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_photo", ",", " participant", ".get", "Photo", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sh", "irt", "Size", ",", " participant", ".get", "Sh", "irt", "Size", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_att", "end", ",", " participant", ".is", "Attend", "()", " ?", " ", "1", " :", " ", "0", ");\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_name", "Event", ",", " participant", ".getName", "Event", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_birth", "Date", ",", " participant", ".get", "Birth", "Date", "());\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sex", ",", " participant", ".is", "Sex", "()", " ?", " ", "1", " :", " ", "0", ");\n", "               ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_company", ",", " participant", ".get", "Company", "());\n\n", "               ", " try", " {\n", "                   ", " return", " (", " db", ".insert", "Or", "Throw", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " Constant", ".D", "ATABASE", ",", " campos", ")", " !=", " -", "1", ");\n", "               ", " }", " catch", " (", "Exception", " e", ")", " {\n", "                   ", " e", ".getMessage", "();\n", "                   ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "insert", ":", " \"", " +", " mContext", ".getString", "(R", ".string", ".app", "_name", "));\n", "               ", " }\n\n", "           ", " }", " finally", " {\n", "               ", " close", "Connection", "();\n", "           ", " }\n", "       ", " }\n\n", "       ", " return", " false", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " update", "(P", "art", "icipant", " participant", ")", " {\n\n", "       ", " try", " {\n", "           ", " open", "Connection", "();\n\n", "           ", " ContentValues", " campos", " =", " new", " ContentValues", "();\n\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_name", ",", " participant", ".getName", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_phone", ",", " participant", ".get", "Phone", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_email", ",", " participant", ".getEmail", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_photo", ",", " participant", ".get", "Photo", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sh", "irt", "Size", ",", " participant", ".get", "Sh", "irt", "Size", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_att", "end", ",", " participant", ".is", "Attend", "()", " ?", " ", "1", " :", " ", "0", ");\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_name", "Event", ",", " participant", ".getName", "Event", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_birth", "Date", ",", " participant", ".get", "Birth", "Date", "());\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sex", ",", " participant", ".is", "Sex", "()", " ?", " ", "1", " :", " ", "0", ");\n", "           ", " campos", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_company", ",", " participant", ".get", "Company", "());\n\n", "           ", " String", " args", "[]", " =", " new", " String", "[]{", "String", ".valueOf", "(part", "icipant", ".getId", "())", "};\n", "           ", " return", " (", "db", ".update", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " campos", ",", " \"", "id", " =", " ?\",", " args", ")", " !=", " -", "1", ");\n\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".getMessage", "();\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " Participant", "Dao", " update", ":", " \",", " e", ");\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "update", ":", " \"", " +", " mContext", ".getString", "(R", ".string", ".app", "_name", "));\n", "       ", " }", " finally", " {\n", "           ", " close", "Connection", "();\n", "       ", " }\n\n", "       ", " return", " false", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " update", "Presence", "(P", "art", "icipant", " participant", ")", " {\n\n", "       ", " try", " {\n", "           ", " open", "Connection", "();\n\n", "           ", " ContentValues", " contentValues", " =", " new", " ContentValues", "();\n", "           ", " contentValues", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_att", "end", ",", " participant", ".is", "Attend", "()", " ?", " ", "0", " :", " ", "1", ");\n\n", "           ", " String", " args", "[]", " =", " new", " String", "[]{", "String", ".valueOf", "(part", "icipant", ".getId", "())", "};\n", "           ", " return", " (", "db", ".update", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " contentValues", ",", " \"", "id", " =", " ?\",", " args", ")", " !=", " -", "1", ");\n\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".getMessage", "();\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " Participant", "Dao", " update", "Presence", ":", " \",", " e", ");\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "update", "Presence", ":", " \"", " +", " mContext", ".getString", "(R", ".string", ".app", "_name", "));\n", "       ", " }", " finally", " {\n", "           ", " close", "Connection", "();\n", "       ", " }\n\n", "       ", " return", " false", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " delete", "(int", " id", ")", " {\n\n", "       ", " try", " {\n", "           ", " open", "Connection", "();\n\n", "           ", " String", " args", "[]", " =", " new", " String", "[]{", "String", ".valueOf", "(id", ")};\n", "           ", " return", " (", "db", ".delete", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " \"", "id", " =", " ?\",", " args", ")", " !=", " -", "1", ");\n\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".getMessage", "();\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " Participant", "Dao", " delete", ":", " \",", " e", ");\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "delete", ":", " \"", " +", " mContext", ".getString", "(R", ".string", ".app", "_name", "));\n", "       ", " }", " finally", " {\n", "           ", " close", "Connection", "();\n", "       ", " }\n\n", "       ", " return", " false", ";\n", "   ", " }\n\n", "   ", " public", " ArrayList", "<", "Participant", ">", " getAll", "()", " {\n\n", "       ", " Participant", " participant", ";\n", "       ", " ArrayList", "<", "Participant", ">", " l", "Participant", " =", " new", " ArrayList", "<>();\n\n", "       ", " Cursor", " cursor", ";\n", "       ", " try", " {\n\n", "           ", " open", "Connection", "();\n", "           ", " cursor", " =", " db", ".query", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " Constant", ".P", "ART", "IC", "IP", "ANT", "_COLS", ",", " null", ",", " null", ",", " null", ",\n", "                   ", " null", ",", " Constant", ".P", "ART", "IC", "IP", "ANT", "_name", " +", " \"", " ASC", "\");\n\n", "           ", " while", " (", "cursor", ".moveToNext", "())", " {\n", "               ", " participant", " =", " new", " Participant", "();\n\n", "               ", " participant", ".setId", "(cursor", ".getInt", "(", "0", "));\n", "               ", " participant", ".setName", "(cursor", ".getString", "(", "1", "));\n", "               ", " participant", ".set", "Phone", "(cursor", ".getString", "(", "2", "));\n", "               ", " participant", ".setEmail", "(cursor", ".getString", "(", "3", "));\n", "               ", " participant", ".set", "Photo", "(cursor", ".getString", "(", "4", "));\n\n", "               ", " //", "ident", "ifying", " who", " will", " be", " the", " type", " of", " group", "\n", "               ", " int", " shirt", "Size", " =", " cursor", ".getInt", "(", "5", ");\n", "               ", " participant", ".set", "Group", "(true", ");\n", "               ", " participant", ".set", "Sh", "irt", "Size", "(sh", "irt", "Size", ");\n\n", "               ", " participant", ".set", "Attend", "(cursor", ".getInt", "(", "6", ")", " ==", " ", "1", ");\n", "               ", " participant", ".setName", "Event", "(cursor", ".getString", "(", "7", "));\n\n", "               ", " participant", ".set", "Birth", "Date", "(cursor", ".getString", "(", "8", "));\n", "               ", " participant", ".set", "Sex", "(cursor", ".getInt", "(", "9", ")", " ==", " ", "1", ");\n", "               ", " participant", ".set", "R", "aff", "led", "(cursor", ".getInt", "(", "1", "0", ")", " ==", " ", "1", ");\n", "               ", " participant", ".set", "Company", "(cursor", ".getString", "(", "1", "1", "));\n", "               ", " participant", ".setCode", "(cursor", ".getInt", "(", "1", "2", "));\n\n", "               ", " l", "Participant", ".add", "(part", "icipant", ");\n", "           ", " }\n", "           ", " cursor", ".close", "();\n", "           ", " return", " l", "Participant", ";\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " Participant", "Dao", " getAll", ":", " \",", " e", ");\n", "       ", " }", " finally", " {\n", "           ", " close", "Connection", "();\n", "       ", " }\n\n", "       ", " return", " null", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " update", "As", "R", "aff", "led", "(P", "art", "icipant", " participant", "Fort", "unate", ")", " {\n\n", "       ", " try", " {\n", "           ", " open", "Connection", "();\n\n", "           ", " ContentValues", " contentValues", " =", " new", " ContentValues", "();\n", "           ", " contentValues", ".put", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_ra", "ff", "led", ",", " ", "1", ");\n\n", "           ", " String", " args", "[]", " =", " new", " String", "[]{", "String", ".valueOf", "(part", "icipant", "Fort", "unate", ".getId", "())", "};\n", "           ", " return", " (", "db", ".update", "(Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " contentValues", ",", " \"", "id", " =", " ?\",", " args", ")", " !=", " -", "1", ");\n\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".getMessage", "();\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "Erro", " Participant", "Dao", " update", "As", "R", "aff", "led", ":", " \",", " e", ");\n", "           ", " Log", ".e", "(Constant", ".TAG", ",", " \"", "update", "As", "R", "aff", "led", ":", " \"", " +", " mContext", ".getString", "(R", ".string", ".app", "_name", "));\n", "       ", " }", " finally", " {\n", "           ", " close", "Connection", "();\n", "       ", " }\n\n", "       ", " return", " false", ";\n\n", "   ", " }\n\n", "   ", " public", " int", " getTotal", "Registr", "ations", "(){\n", "       ", " open", "Connection", "();\n", "       ", " Cursor", " m", "Count", "=", " db", ".rawQuery", "(\"", "select", " count", "(*)", " from", " \"", " +", " Constant", ".TABLE", "_PART", "IC", "IP", "ANT", ",", " null", ");\n", "       ", " m", "Count", ".moveToFirst", "();\n", "       ", " int", " total", "Registr", "ations", "=", " m", "Count", ".getInt", "(", "0", ");\n", "       ", " m", "Count", ".close", "();\n", "       ", " close", "Connection", "();\n", "       ", " return", " total", "Registr", "ations", ";\n", "   ", " }\n\n", "   ", " public", " int", " getTotal", "Attendance", "(){\n", "       ", " open", "Connection", "();\n", "       ", " Cursor", " m", "Count", "=", " db", ".rawQuery", "(\"", "select", " count", "(*)", " from", " \"", " +", " Constant", ".TABLE", "_PART", "IC", "IP", "ANT", " +", " \"", " WHERE", " attend", "=", "1", "\",", " null", ");\n", "       ", " m", "Count", ".moveToFirst", "();\n", "       ", " int", " total", "Attendance", "=", " m", "Count", ".getInt", "(", "0", ");\n", "       ", " m", "Count", ".close", "();\n", "       ", " close", "Connection", "();\n", "       ", " return", " total", "Attendance", ";\n", "   ", " }\n\n", "   ", " public", " int", " getTotal", "R", "aff", "led", "(){\n", "       ", " open", "Connection", "();\n", "       ", " Cursor", " m", "Count", "=", " db", ".rawQuery", "(\"", "select", " count", "(*)", " from", " \"", " +", " Constant", ".TABLE", "_PART", "IC", "IP", "ANT", " +", " \"", " WHERE", " attend", "=", "1", " and", " r", "aff", "led", "=", "1", "\",", " null", ");\n", "       ", " m", "Count", ".moveToFirst", "();\n", "       ", " int", " total", "R", "aff", "led", "=", " m", "Count", ".getInt", "(", "0", ");\n", "       ", " m", "Count", ".close", "();\n", "       ", " close", "Connection", "();\n", "       ", " return", " total", "R", "aff", "led", ";\n", "   ", " }\n\n", "   ", " public", " Resume", " generate", "Resume", "()", " {\n", "       ", " Resume", " resume", " =", " new", " Resume", "();\n", "       ", " resume", ".set", "Total", "Registr", "ations", "(get", "Total", "Registr", "ations", "());\n", "       ", " resume", ".set", "Total", "Attendance", "(get", "Total", "Attendance", "());\n", "       ", " resume", ".set", "Total", "R", "aff", "led", "(get", "Total", "R", "aff", "led", "());\n", "       ", " return", " resume", ";\n", "   ", " }\n\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/interfaces", "/", "On", "Scroll", "Listener", ".java", "\n", "public", " abstract", " class", " On", "Scroll", "Listener", " extends", " RecyclerView", ".On", "Scroll", "Listener", " {\n\n", "   ", " private", " int", " currentPage", " =", " ", "1", ";\n", "   ", " private", " int", " total", "ItemCount", ";\n", "   ", " private", " int", " visible", "ItemCount", ";\n", "   ", " private", " int", " first", "Visible", "Item", ";\n\n", "   ", " private", " int", " last", "Visible", "Item", " =", " ", "0", ";\n", "   ", " private", " boolean", " check", "Scroll", " =", " true", ";\n\n", "   ", " private", " boolean", " loading", " =", " false", ";\n", "   ", " private", " int", " current", "Total", "Items", " =", " ", "0", ";\n\n", "   ", " private", " LinearLayoutManager", " m", "LinearLayout", "Manager", ";\n", "   ", " private", " FloatingActionButton", " m", "Floating", "ActionButton", ";\n", "   ", " public", " On", "Scroll", "Listener", "(", "LinearLayout", "Manager", " linear", "LayoutManager", ",", " FloatingActionButton", " floating", "ActionButton", ")", " {\n", "       ", " this", ".m", "LinearLayout", "Manager", " =", " linear", "LayoutManager", ";\n", "       ", " this", ".m", "Floating", "ActionButton", " =", " floating", "ActionButton", ";\n", "   ", " }\n\n", "   ", " public", " On", "Scroll", "Listener", "(", "LinearLayout", "Manager", " linear", "LayoutManager", ")", " {\n", "       ", " this", ".m", "LinearLayout", "Manager", " =", " linear", "LayoutManager", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " on", "Sc", "rolled", "(", "RecyclerView", " recyclerView", ",", " int", " dx", ",", " int", " dy", ")", " {\n", "       ", " super", ".on", "Sc", "rolled", "(rec", "yclerView", ",", " dx", ",", " dy", ");\n\n", "       ", " visible", "ItemCount", " =", " recyclerView", ".getChild", "Count", "();\n", "       ", " total", "ItemCount", " =", " m", "LinearLayout", "Manager", ".getItem", "Count", "();\n", "       ", " first", "Visible", "Item", " =", " m", "LinearLayout", "Manager", ".find", "First", "Visible", "Item", "Position", "();\n\n", "       ", " if", " (", "total", "ItemCount", " <", " current", "Total", "Items", ")", " {\n", "           ", " this", ".currentPage", " =", " ", "1", ";\n", "           ", " this", ".current", "Total", "Items", " =", " total", "ItemCount", ";\n\n", "           ", " if", " (", "total", "ItemCount", " ==", " ", "0", ")", " {\n", "               ", " this", ".loading", " =", " true", ";\n", "           ", " }\n", "       ", " }\n\n", "       ", " if", " (", "loading", " &&", " (", "total", "ItemCount", " >", " current", "Total", "Items", "))", " {\n", "           ", " loading", " =", " false", ";\n", "           ", " current", "Total", "Items", " =", " total", "ItemCount", ";\n", "       ", " }\n\n", "       ", " if", " (!", "loading", " &&", " (", "total", "ItemCount", " -", " visible", "ItemCount", ")<", "=(", "first", "Visible", "Item", " +", " ", "5", "))", " {\n", "           ", " onLoad", "More", "(current", "Page", "++);\n", "           ", " loading", " =", " true", ";\n", "       ", " }\n\n", "       ", " if", " (", "last", "Visible", "Item", " !=", " first", "Visible", "Item", ")", " {\n", "           ", " if", " (", "last", "Visible", "Item", " <", " first", "Visible", "Item", ")", " {\n", "               ", " if", " (", "check", "Scroll", ")", " {\n", "                   ", " check", "Scroll", " =", " false", ";\n", "                   ", " show", "Hide", "Float", "Button", "(true", ");\n", "                   ", " on", "Scroll", "(rec", "yclerView", ",", " dx", ",", " dy", ",", " true", ");\n", "               ", " }\n", "           ", " }", " else", " {\n", "               ", " if", " (!", "check", "Scroll", ")", " {\n", "                   ", " check", "Scroll", " =", " true", ";\n", "                   ", " show", "Hide", "Float", "Button", "(false", ");\n", "                   ", " on", "Scroll", "(rec", "yclerView", ",", " dx", ",", " dy", ",", " false", ");\n", "               ", " }\n", "           ", " }\n", "       ", " }\n\n", "       ", " last", "Visible", "Item", " =", " first", "Visible", "Item", ";\n", "   ", " }\n\n", "   ", " public", " void", " reset", "End", "less", "RecyclerView", "(){\n", "       ", " this", ".current", "Total", "Items", " =", " ", "0", ";\n", "       ", " this", ".loading", " =", " false", ";\n", "   ", " }\n\n", "   ", " public", " abstract", " void", " on", "Scroll", "(", "RecyclerView", " recyclerView", ",", " int", " dx", ",", " int", " dy", ",", " boolean", " on", "Scroll", ");\n", "   ", " public", " abstract", " void", " onLoad", "More", "(int", " currentPage", ");\n\n", "   ", " //", "Hide", " or", " show", " the", " FloatingActionButton", " based", " on", " the", " list", " scroll", "\n", "   ", " private", " void", " show", "Hide", "Float", "Button", "(boolean", " status", ")", " {\n", "       ", " if", " (", "status", ")", " {\n", "           ", " m", "Floating", "ActionButton", ".set", "Alpha", "(", "1", "f", ");\n", "           ", " m", "Floating", "ActionButton", ".set", "Translation", "Y", "(", "0", "f", ");\n", "           ", " m", "Floating", "ActionButton", ".animate", "().", "alpha", "(", "0", "f", ")\n", "                   ", " .", "translation", "Y", "(m", "Floating", "ActionButton", ".getHeight", "())\n", "                   ", " .", "set", "Duration", "(", "1", "7", "5", "L", ")\n", "                   ", " .", "set", "Listener", "(new", " Animator", "Listener", "Adapter", "()", " {\n", "                       ", " @", "Override", "\n", "                       ", " public", " void", " onAnimation", "End", "(", "Animator", " animation", ")", " {\n", "                           ", " m", "Floating", "ActionButton", ".setVisibility", "(Frame", "Layout", ".GONE", ");\n", "                       ", " }\n", "                   ", " }).", "start", "();\n", "       ", " }", " else", " {\n", "           ", " m", "Floating", "ActionButton", ".setVisibility", "(View", ".VISIBLE", ");\n", "           ", " m", "Floating", "ActionButton", ".set", "Alpha", "(", "0", "f", ");\n", "           ", " m", "Floating", "ActionButton", ".set", "Translation", "Y", "(m", "Floating", "ActionButton", ".getHeight", "());\n", "           ", " m", "Floating", "ActionButton", ".animate", "()\n", "                   ", " .", "alpha", "(", "1", "f", ")\n", "                   ", " .", "translation", "Y", "(", "0", "f", ")\n", "                   ", " .", "set", "Duration", "(", "1", "7", "5", "L", ")\n", "                   ", " .", "set", "Listener", "(new", " Animator", "Listener", "Adapter", "()", " {\n", "                       ", " @", "Override", "\n", "                       ", " public", " void", " onAnimation", "End", "(", "Animator", " animation", ")", " {\n", "                           ", " m", "Floating", "ActionButton", ".setVisibility", "(Frame", "Layout", ".VISIBLE", ");\n", "                       ", " }\n", "                   ", " })\n", "                   ", " .", "start", "();\n", "       ", " }\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/interfaces", "/", "On", "ItemClickListener", ".java", "\n", "public", " interface", " On", "ItemClickListener", " {\n", "   ", " void", " onItemClick", "(View", " v", ",", " int", " position", ");\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/model", "/part", "icipant", "/", "Participant", ".java", "\n", "public", " class", " Participant", " implements", " Parcelable", " {\n\n", "   ", " private", " int", " id", ";\n", "   ", " private", " int", " code", ";\n", "   ", " private", " boolean", " sex", ";\n", "   ", " private", " String", " name", ";\n", "   ", " private", " String", " phone", ";\n", "   ", " private", " String", " email", ";\n", "   ", " private", " String", " photo", ";\n", "   ", " private", " int", " shirt", "Size", ";\n", "   ", " private", " boolean", " group", ";\n", "   ", " private", " boolean", " attend", ";\n", "   ", " private", " String", " company", ";\n", "   ", " private", " String", " name", "Event", ";\n", "   ", " private", " String", " birth", "Date", ";\n", "   ", " private", " boolean", " r", "aff", "led", ";\n\n", "   ", " @", "Override", "\n", "   ", " public", " int", " describe", "Contents", "()", " {\n", "       ", " return", " ", "0", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " writeTo", "Parcel", "(Parcel", " dest", ",", " int", " flags", ")", " {\n", "       ", " dest", ".writeInt", "(this", ".getId", "());\n", "       ", " dest", ".writeInt", "(this", ".getCode", "());\n", "       ", " dest", ".write", "Byte", "(is", "Sex", "()", " ?", " (", "byte", ")", " ", "1", " :", " (", "byte", ")", " ", "0", ");\n", "       ", " dest", ".writeString", "(this", ".getName", "());\n", "       ", " dest", ".writeString", "(this", ".get", "Phone", "());\n", "       ", " dest", ".writeString", "(this", ".getEmail", "());\n", "       ", " dest", ".writeString", "(this", ".get", "Photo", "());\n", "       ", " dest", ".writeInt", "(this", ".get", "Sh", "irt", "Size", "());\n", "       ", " dest", ".write", "Byte", "(is", "Group", "()", " ?", " (", "byte", ")", " ", "1", " :", " (", "byte", ")", " ", "0", ");\n", "       ", " dest", ".write", "Byte", "(is", "Attend", "()", " ?", " (", "byte", ")", " ", "1", " :", " (", "byte", ")", " ", "0", ");\n", "       ", " dest", ".writeString", "(this", ".get", "Company", "());\n", "       ", " dest", ".writeString", "(this", ".getName", "Event", "());\n", "       ", " dest", ".writeString", "(this", ".get", "Birth", "Date", "());\n", "       ", " dest", ".write", "Byte", "(is", "R", "aff", "led", "()", " ?", " (", "byte", ")", " ", "1", " :", " (", "byte", ")", " ", "0", ");\n", "   ", " }\n\n", "   ", " public", " Participant", "()", " {\n", "   ", " }\n\n", "   ", " protected", " Participant", "(Parcel", " in", ")", " {\n", "       ", " this", ".setId", "(in", ".readInt", "());\n", "       ", " this", ".setCode", "(in", ".readInt", "());\n", "       ", " this", ".set", "Sex", "(in", ".read", "Byte", "()", " !=", " ", "0", ");\n", "       ", " this", ".setName", "(in", ".readString", "());\n", "       ", " this", ".set", "Phone", "(in", ".readString", "());\n", "       ", " this", ".setEmail", "(in", ".readString", "());\n", "       ", " this", ".set", "Photo", "(in", ".readString", "());\n", "       ", " this", ".set", "Sh", "irt", "Size", "(in", ".readInt", "());\n", "       ", " this", ".set", "Group", "(in", ".read", "Byte", "()", " !=", " ", "0", ");\n", "       ", " this", ".set", "Attend", "(in", ".read", "Byte", "()", " !=", " ", "0", ");\n", "       ", " this", ".set", "Company", "(in", ".readString", "());\n", "       ", " this", ".setName", "Event", "(in", ".readString", "());\n", "       ", " this", ".set", "Birth", "Date", "(in", ".readString", "());\n", "       ", " this", ".set", "R", "aff", "led", "(in", ".read", "Byte", "()", " !=", " ", "0", ");\n", "   ", " }\n\n", "   ", " public", " static", " final", " Parcelable", ".Creator", "<", "Participant", ">", " CRE", "ATOR", " =", " new", " Parcelable", ".Creator", "<", "Participant", ">()", " {\n", "       ", " public", " Participant", " create", "From", "Parcel", "(Parcel", " source", ")", " {\n", "           ", " return", " new", " Participant", "(source", ");\n", "       ", " }\n\n", "       ", " public", " Participant", "[]", " newArray", "(int", " size", ")", " {\n", "           ", " return", " new", " Participant", "[size", "];\n", "       ", " }\n", "   ", " };\n\n", "   ", " public", " int", " getId", "()", " {\n", "       ", " return", " id", ";\n", "   ", " }\n\n", "   ", " public", " void", " setId", "(int", " id", ")", " {\n", "       ", " this", ".id", " =", " id", ";\n", "   ", " }\n\n", "   ", " public", " int", " getCode", "()", " {\n", "       ", " return", " code", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Code", "(int", " code", ")", " {\n", "       ", " this", ".code", " =", " code", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " is", "Sex", "()", " {\n", "       ", " return", " sex", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Sex", "(boolean", " sex", ")", " {\n", "       ", " this", ".sex", " =", " sex", ";\n", "   ", " }\n\n", "   ", " public", " String", " getName", "()", " {\n", "       ", " return", " name", ";\n", "   ", " }\n\n", "   ", " public", " void", " setName", "(String", " name", ")", " {\n", "       ", " this", ".name", " =", " name", ";\n", "   ", " }\n\n", "   ", " public", " String", " get", "Phone", "()", " {\n", "       ", " return", " phone", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Phone", "(String", " phone", ")", " {\n", "       ", " this", ".phone", " =", " phone", ";\n", "   ", " }\n\n", "   ", " public", " String", " getEmail", "()", " {\n", "       ", " return", " email", ";\n", "   ", " }\n\n", "   ", " public", " void", " setEmail", "(String", " email", ")", " {\n", "       ", " this", ".email", " =", " email", ";\n", "   ", " }\n\n", "   ", " public", " String", " get", "Photo", "()", " {\n", "       ", " return", " photo", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Photo", "(String", " photo", ")", " {\n", "       ", " this", ".photo", " =", " photo", ";\n", "   ", " }\n\n", "   ", " public", " int", " get", "Sh", "irt", "Size", "()", " {\n", "       ", " return", " shirt", "Size", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Sh", "irt", "Size", "(int", " shirt", "Size", ")", " {\n", "       ", " this", ".sh", "irt", "Size", " =", " shirt", "Size", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " is", "Group", "()", " {\n", "       ", " return", " group", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Group", "(boolean", " group", ")", " {\n", "       ", " this", ".group", " =", " group", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " is", "Attend", "()", " {\n", "       ", " return", " attend", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Attend", "(boolean", " attend", ")", " {\n", "       ", " this", ".att", "end", " =", " attend", ";\n", "   ", " }\n\n", "   ", " public", " String", " get", "Company", "()", " {\n", "       ", " return", " company", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Company", "(String", " company", ")", " {\n", "       ", " this", ".company", " =", " company", ";\n", "   ", " }\n\n", "   ", " public", " String", " getName", "Event", "()", " {\n", "       ", " return", " name", "Event", ";\n", "   ", " }\n\n", "   ", " public", " void", " setName", "Event", "(String", " name", "Event", ")", " {\n", "       ", " this", ".name", "Event", " =", " name", "Event", ";\n", "   ", " }\n\n", "   ", " public", " String", " get", "Birth", "Date", "()", " {\n", "       ", " return", " birth", "Date", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "Birth", "Date", "(String", " birth", "Date", ")", " {\n", "       ", " this", ".birth", "Date", " =", " birth", "Date", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " is", "R", "aff", "led", "()", " {\n", "       ", " return", " r", "aff", "led", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "R", "aff", "led", "(boolean", " r", "aff", "led", ")", " {\n", "       ", " this", ".ra", "ff", "led", " =", " r", "aff", "led", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " get", "Sex", "()", " {\n", "       ", " return", " sex", ";\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/task", "/", "Participant", "Send", "Task", ".java", "\n", "public", " class", " Participant", "Send", "Task", " extends", " AsyncTask", "<Void", ",", " Void", ",", " Boolean", ">", " {\n\n", "   ", " private", " ArrayList", "<", "Participant", ">", " m", "Participant", ";\n\n", "   ", " protected", " Participant", "Send", "Task", "(ArrayList", "<", "Participant", ">", " participant", "){\n", "       ", " this", ".m", "Participant", " =", " participant", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " protected", " Boolean", " doInBackground", "(Void", "...", " params", ")", " {\n\n", "       ", " CSV", "Writer", " writer", ";\n", "       ", " boolean", " is", "Attend", " =", " false", ";\n\n", "       ", " try", " {\n", "           ", " writer", " =", " new", " CSV", "Writer", "(new", " FileWriter", "(Constant", ".P", "ATH", "_FILE", "_J", "AV", "OU", "));\n", "           ", " List", "<String", "[]>", " data", " =", " new", " ArrayList", "<>();\n\n", "           ", " data", ".add", "(Constant", ".FILE", "_COLS", ");\n\n", "           ", " for", " (", "Participant", " participant", " :", " m", "Participant", ")", " {\n", "               ", " if", " (", "participant", ".is", "Attend", "())", " {\n", "                   ", " is", "Attend", " =", " true", ";\n", "                   ", " String", " sex", " =", " (", "participant", ".is", "Sex", "()", " ?", " \"", "F", "\"", " :", " \"", "M", "\");\n", "                   ", " data", ".add", "(new", " String", "[]{", "String", ".valueOf", "(part", "icipant", ".getCode", "()),", " participant", ".getName", "(),", " participant", ".getEmail", "(),", " participant", ".get", "Phone", "(),", " sex", ",", " participant", ".get", "Company", "()});\n", "               ", " }\n", "           ", " }\n\n", "           ", " writer", ".write", "All", "(data", ");\n", "           ", " writer", ".close", "();\n", "       ", " }", " catch", " (", "IOException", " e", ")", " {\n", "           ", " e", ".printStackTrace", "();\n", "       ", " }\n\n", "       ", " return", " is", "Attend", ";\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/task", "/", "Participant", "Delete", "Task", ".java", "\n", "public", " class", " Participant", "Delete", "Task", " extends", " AsyncTask", "<Void", ",", " Void", ",", " Boolean", ">", " {\n\n", "   ", " private", " int", " m", "Id", ";\n", "   ", " private", " Context", " mContext", ";\n", "   ", " public", " Participant", "Delete", "Task", "(Context", " context", ",", " int", " id", "){\n", "       ", " this", ".m", "Id", " =", " id", ";\n", "       ", " this", ".mContext", " =", " context", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " protected", " Boolean", " doInBackground", "(Void", "...", " params", ")", " {\n", "       ", " Participant", "Dao", " participant", "Dao", " =", " Participant", "Dao", ".getInstance", "(mContext", ");\n", "       ", " return", " participant", "Dao", ".delete", "(m", "Id", ");\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/util", "/", "Constant", ".java", "\n", "public", " class", " Constant", " {\n", "   ", " public", " static", " String", " TAG", " =", " \"", "J", "av", "ou", "\";\n", "   ", " public", " static", " final", " String", " NAME", "_EVENT", " =", " \"", "Set", "ic", " -", " App", "J", "av", "ou", "\";\n\n", "   ", " public", " static", " final", " int", " DATABASE", "_VERSION", " =", " ", "1", ";\n", "   ", " public", " static", " final", " String", " DATABASE", " =", " \"", "jav", "ou", ".db", "\";\n", "   ", " private", " static", " final", " String", " NAME", "_FILE", " =", " \"/", "jav", "ou", ".csv", "\";\n\n", "   ", " public", " static", " String", " POSITION", " =", " \"", "POSITION", "\";\n", "   ", " public", " static", " String", " FIRST", "_RUN", " =", " \"", "FIRST", "_RUN", "\";\n", "   ", " static", " String", " P", "REFERENCES", "_APP", " =", " \"", "J", "AV", "OU", "\";\n", "   ", " public", " static", " String", " ACTION", "_MODE", " =", " \"", "ACTION", "_MODE", "\";\n", "   ", " public", " static", " String", " PARTIC", "IP", "ANT", " =", " \"", "Participant", "\";\n\n", "   ", " public", " static", " String", " INSERT", " =", " \"", "INSERT", "\";\n\n", "   ", " //", "Table", "t", " participant", "\n", "   ", " public", " static", " final", " String", " TABLE", "_PART", "IC", "IP", "ANT", " =", " \"", "participant", "\";\n", "   ", " private", " static", " final", " String", " PARTIC", "IP", "ANT", "_id", " =", " \"", "id", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_name", " =", " \"", "name", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_phone", " =", " \"", "phone", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_email", " =", " \"", "email", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_photo", " =", " \"", "photo", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_sh", "irt", "Size", " =", " \"", "shirt", "Size", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_att", "end", " =", " \"", "attend", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_name", "Event", " =", " \"", "name", "Event", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_birth", "Date", " =", " \"", "birth", "Date", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_sex", " =", " \"", "sex", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_ra", "ff", "led", " =", " \"", "ra", "ff", "led", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_company", " =", " \"", "company", "\";\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_code", " =", " \"", "code", "\";\n\n", "   ", " public", " static", " String", "[]", " CREATE", "_TABLE", "()", " {\n", "       ", " String", " CREATE", "_PART", "IC", "IP", "ANT", " =", " \"", " CREATE", " TABLE", " participant", " (", " \"\n", "               ", " +", " \"", " id", " INTEGER", " CONSTRAINT", " '", "PK", "_PART", "IC", "IP", "ANT", "'", " PRIMARY", " KEY", " AUTO", "INCREMENT", ",", " \"\n", "               ", " +", " \"", " code", " INT", " NULL", " DEFAULT", " ", "0", ",", " \"\n", "               ", " +", " \"", " name", " VARCHAR", "(", "1", "0", "0", ")", " NOT", " NULL", ",", " \"\n", "               ", " +", " \"", " phone", " VARCHAR", "(", "1", "0", "0", ")", " NOT", " NULL", ",", " \"\n", "               ", " +", " \"", " email", " VARCHAR", "(", "2", "5", "0", ")", " NULL", ",", " \"\n", "               ", " +", " \"", " photo", " TEXT", " NULL", ",", " \"\n", "               ", " +", " \"", " shirt", "Size", " INT", " NULL", " DEFAULT", " ", "0", ",", " \"\n", "               ", " +", " \"", " attend", " INT", " NULL", " DEFAULT", " ", "0", ",", " \"\n", "               ", " +", " \"", " name", "Event", " VARCHAR", "(", "1", "0", "0", ")", " NULL", ",", " \"\n", "               ", " +", " \"", " birth", "Date", " VARCHAR", "(", "1", "0", ")", " NULL", ",", " \"\n", "               ", " +", " \"", " sex", " CHAR", "(", "1", ")", " NULL", ",", " \"\n", "               ", " +", " \"", " r", "aff", "led", " INT", " NULL", " DEFAULT", " ", "0", ",", " \"\n", "               ", " +", " \"", " company", " VARCHAR", "(", "2", "5", "0", ")", " NULL", " );", " \";\n", "       ", " return", " new", " String", "[]", " {", "CREATE", "_PART", "IC", "IP", "ANT", "};\n", "   ", " }\n\n", "   ", " public", " static", " final", " String", " PATH", "_FILE", "_J", "AV", "OU", " =", " android", ".os", ".Environment", ".getExternalStorage", "Directory", "().", "get", "AbsolutePath", "()", " +", " NAME", "_FILE", ";\n\n", "   ", " public", " static", " final", " String", " PARTIC", "IP", "ANT", "_COLS", "[]", " =", " {\n", "           ", " PARTIC", "IP", "ANT", "_id", ",\n", "           ", " PARTIC", "IP", "ANT", "_name", ",\n", "           ", " PARTIC", "IP", "ANT", "_phone", ",\n", "           ", " PARTIC", "IP", "ANT", "_email", ",\n", "           ", " PARTIC", "IP", "ANT", "_photo", ",\n", "           ", " PARTIC", "IP", "ANT", "_sh", "irt", "Size", ",\n", "           ", " PARTIC", "IP", "ANT", "_att", "end", ",\n", "           ", " PARTIC", "IP", "ANT", "_name", "Event", ",\n", "           ", " PARTIC", "IP", "ANT", "_birth", "Date", ",\n", "           ", " PARTIC", "IP", "ANT", "_sex", ",\n", "           ", " PARTIC", "IP", "ANT", "_ra", "ff", "led", ",\n", "           ", " PARTIC", "IP", "ANT", "_company", ",\n", "           ", " PARTIC", "IP", "ANT", "_code", "\n", "   ", " };\n\n", "   ", " public", " static", " final", " String", " FILE", "_COLS", "[]", " =", " {\n", "           ", " \"", "COD", "IGO", "\",", " \"", "N", "OME", "\",", " \"", "EMAIL", "\",", " \"", "CEL", "ULAR", "\",", " \"", "SEX", "O", "\",", " \"", "EMP", "RES", "A", "\"\n", "   ", " };\n\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/base", "/Base", "Activity", ".java", "\n", "public", " class", " BaseActivity", " extends", " AppCompatActivity", " {\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " getWindow", "().", "set", "Soft", "Input", "Mode", "(Window", "Manager", ".LayoutParams", ".SO", "FT", "_INPUT", "_STATE", "_ALWAYS", "_HIDDEN", ");\n", "   ", " }\n\n", "   ", " public", " enum", " Activity", "Animation", " {\n", "       ", " SL", "IDE", "_LEFT", ",", " SL", "IDE", "_RIGHT", "\n", "   ", " }\n\n", "   ", " public", " void", " startActivity", "(Intent", " intent", ",", " final", " Activity", "Animation", " animation", ")", " {\n", "       ", " startActivity", "(intent", ");\n", "       ", " put", "Animation", "(this", ",", " animation", ");\n", "   ", " }\n\n", "   ", " public", " void", " startActivityForResult", "(Intent", " intent", ",", " int", " requestCode", ",", " final", " Activity", "Animation", " animation", ")", " {\n", "       ", " startActivityForResult", "(intent", ",", " requestCode", ");\n", "       ", " put", "Animation", "(this", ",", " animation", ");\n", "   ", " }\n\n", "   ", " public", " void", " finish", "(final", " Activity", "Animation", " animation", ")", " {\n", "       ", " finish", "();\n", "       ", " put", "Animation", "(this", ",", " animation", ");\n", "   ", " }\n\n", "   ", " private", " static", " void", " put", "Animation", "(final", " Activity", " source", ",\n", "                                    ", " final", " Activity", "Animation", " animation", ")", " {\n", "       ", " try", " {\n", "           ", " Method", " method", " =", " Activity", ".class", ".getMethod", "(\"", "override", "Pending", "Transition", "\",", " int", ".class", ",", " int", ".class", ");\n\n", "           ", " int", "[]", " animations", " =", " get", "Animation", "(animation", ");\n", "           ", " method", ".invoke", "(source", ",", " animations", "[", "0", "],", " animations", "[", "1", "]);\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".get", "StackTrace", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " static", " int", "[]", " get", "Animation", "(final", " Activity", "Animation", " animation", ")", " {\n", "       ", " int", " exit", "Anim", ";\n", "       ", " int", " enter", "Anim", ";\n\n", "       ", " switch", " (", "animation", ")", " {\n", "           ", " case", " SL", "IDE", "_RIGHT", ":\n", "               ", " enter", "Anim", " =", " R", ".anim", ".slide", "_right", "_enter", ";\n", "               ", " exit", "Anim", " =", " R", ".anim", ".slide", "_right", "_exit", ";\n", "               ", " break", ";\n\n", "           ", " case", " SL", "IDE", "_LEFT", ":\n", "           ", " default", ":\n", "               ", " enter", "Anim", " =", " R", ".anim", ".slide", "_left", "_enter", ";\n", "               ", " exit", "Anim", " =", " R", ".anim", ".slide", "_left", "_exit", ";\n", "               ", " break", ";\n", "       ", " }\n\n", "       ", " return", " new", " int", "[]{", "enter", "Anim", ",", " exit", "Anim", "};\n", "   ", " }\n", "}\n", "search", "live", "o", "/src", "/main", "/java", "/", "br", "/live", "o", "/search", "live", "o", "/interfaces", "/", "On", "Search", "Listener", ".java", "\n", "public", " interface", " On", "Search", "Listener", " {\n", "   ", " void", " changed", "Search", "(CharSequence", " text", ");\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/activity", "/", "Participant", "Detail", "Activity", ".java", "\n", "public", " class", " Participant", "Detail", "Activity", " extends", " BaseActivity", " {\n\n", "   ", " private", " ProgressDialog", " m", "Dialog", ";\n", "   ", " private", " Participant", " m", "Participant", ";\n\n", "   ", " @", "BindView", "(R", ".id", ".toolbar", ")", " Toolbar", " m", "Toolbar", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_email", ")", " TextView", " m", "Txt", "Email", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_phone", ")", " TextView", " m", "Txt", "Phone", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_att", "end", ")", " TextView", " m", "Txt", "Attend", ";\n", "   ", " @", "BindView", "(R", ".id", ".img", "_photo", ")", " ImageView", " m", "Img", "Photo", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_sh", "irt", "_size", ")", " TextView", " m", "Txt", "Sh", "irt", "Size", ";\n", "   ", " @", "BindView", "(R", ".id", ".float", "_edit", ")", " FloatingActionButton", " m", "Float", "Edit", ";\n", "   ", " @", "BindView", "(R", ".id", ".coll", "aps", "ing", "_toolbar", ")", " Coll", "aps", "ing", "Toolbar", "Layout", " m", "Coll", "aps", "ing", "Toolbar", ";\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " setContentView", "(R", ".layout", ".activity", "_part", "icipant", "_detail", ");\n\n", "       ", " ButterKnife", ".bind", "(this", ");\n", "       ", " this", ".set", "SupportActionBar", "(m", "Toolbar", ");\n\n", "       ", " final", " ActionBar", " actionBar", " =", " getSupportActionBar", "();\n", "       ", " if", " (", "action", "Bar", " !=", " null", ")", " {\n", "           ", " getSupportActionBar", "().", "setDisplay", "HomeAsUpEnabled", "(true", ");\n", "       ", " }\n\n", "       ", " m", "Float", "Edit", ".setOnClickListener", "(on", "Click", "Edit", ");\n", "       ", " m", "Participant", " =", " getIntent", "().", "get", "Extras", "().", "get", "Parcelable", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n", "       ", " m", "Coll", "aps", "ing", "Toolbar", ".setTitle", "(m", "Participant", " !=", " null", " ?", " m", "Participant", ".getName", "()", " :", " getString", "(R", ".string", ".app", "_name", "));\n\n", "       ", " if", " (", "m", "Participant", " !=", " null", "){\n", "           ", " m", "Txt", "Email", ".setText", "(m", "Participant", ".getEmail", "());\n", "           ", " m", "Txt", "Phone", ".setText", "(m", "Participant", ".get", "Phone", "());\n\n", "           ", " Gradient", "Drawable", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", ".get", "Background", "();\n", "           ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(this", ",", " Util", ".sh", "irt", "Size", "Color", "[m", "Participant", ".get", "Sh", "irt", "Size", "()", "]));\n", "           ", " m", "Txt", "Sh", "irt", "Size", ".setText", "(getString", "(Util", ".sh", "irt", "Size", "[m", "Participant", ".get", "Sh", "irt", "Size", "()]", "));\n\n", "           ", " if", " (", "m", "Participant", ".is", "Attend", "())", " {\n", "               ", " m", "Txt", "Attend", ".setText", "(getString", "(R", ".string", ".att", "ended", "_event", "));\n", "               ", " m", "Txt", "Attend", ".set", "Compound", "Draw", "ables", "With", "In", "trinsic", "Bounds", "(R", ".drawable", ".ic", "_check", "_green", "_", "1", "8", "dp", ",", " ", "0", ",", " ", "0", ",", " ", "0", ");\n", "           ", " }\n\n", "           ", " if", " (", "m", "Participant", ".get", "Photo", "()", " !=", " null", " &&", " !", "m", "Participant", ".get", "Photo", "().", "equals", "(\"\"))", " {\n", "               ", " Glide", ".with", "(this", ").", "load", "(m", "Participant", ".get", "Photo", "()).", "center", "Crop", "().", "into", "(m", "Img", "Photo", ");\n", "           ", " }", "else", "{\n", "               ", " Glide", ".with", "(this", ").", "load", "(R", ".drawable", ".ic", "_sur", "icate", ").", "center", "Crop", "().", "into", "(m", "Img", "Photo", ");\n", "           ", " }\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onCreateOptionsMenu", "(Menu", " menu", ")", " {\n", "       ", " getMenuInflater", "().", "inflate", "(R", ".menu", ".menu", ",", " menu", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_send", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_search", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_ra", "ff", "le", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_disc", "art", ").", "setVisible", "(false", ");\n", "       ", " return", " true", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onOptionsItemSelected", "(MenuItem", " item", ")", " {\n", "       ", " switch", " (", "item", ".getItemId", "())", " {\n", "           ", " case", " android", ".R", ".id", ".home", ":\n", "               ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "               ", " break", ";\n\n", "           ", " case", " R", ".id", ".menu", "_delete", ":\n", "               ", " confirm", "Delete", "();\n", "               ", " break", ";\n", "       ", " }\n", "       ", " return", " true", ";\n", "   ", " }\n\n", "   ", " private", " View", ".OnClickListener", " onClick", "Edit", " ", " =", " new", " View", ".OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " Intent", " intent", " =", " new", " Intent", "(getApplicationContext", "(),", " New", "Participant", "Activity", ".class", ");\n", "           ", " intent", ".putExtra", "(Constant", ".P", "ART", "IC", "IP", "ANT", ",", " m", "Participant", ");\n", "           ", " startActivityForResult", "(intent", ",", " ", "1", ",", " BaseActivity", ".Activity", "Animation", ".S", "L", "IDE", "_LEFT", ");\n", "       ", " }\n", "   ", " };\n\n\n", "//", "   ", " private", " void", " delete", "Participant", "(){\n", "//", "       ", " showDialog", "();\n", "//", "       ", " Parse", "Object", " game", "Score", " =", " new", " Parse", "Object", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n", "//", "       ", " game", "Score", ".set", "ObjectId", "(m", "Participant", ".getObject", "Id", "());\n", "//", "       ", " game", "Score", ".delete", "InBackground", "(new", " Delete", "Callback", "()", " {\n", "//", "           ", " @", "Override", "\n", "//", "           ", " public", " void", " done", "(Parse", "Exception", " error", ")", " {\n", "//", "               ", " if", " (", "error", " ==", " null", ")", " {\n", "//", "                   ", " Intent", " intent", " =", " new", " Intent", "();\n", "//", "                   ", " intent", ".putExtra", "(Constant", ".P", "ART", "IC", "IP", "ANT", ",", " true", ");\n", "//", "                   ", " setResult", "(", "0", ",", " intent", ");\n", "//", "                   ", " finish", "();\n", "//", "                   ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".warning", "_delete", "_part", "icip", "ante", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "//", "               ", " }", " else", " {\n", "//", "                   ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".error", "_delete", "_part", "icip", "ante", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "//", "               ", " }\n", "//\n", "//", "               ", " hide", "Dialog", "();\n", "//", "           ", " }\n", "//", "       ", " });\n", "//", "   ", " }\n\n", "   ", " private", " void", " showDialog", "()", " {\n", "       ", " m", "Dialog", " =", " ProgressDialog", ".show", "(this", ",", " getString", "(R", ".string", ".wait", "),\n", "               ", " getString", "(R", ".string", ".warning", "_delete", "_wait", "_part", "icip", "ante", "));\n", "   ", " }\n\n", "   ", " private", " void", " hide", "Dialog", "(){\n", "       ", " if", " (", "m", "Dialog", " !=", " null", "){\n", "           ", " m", "Dialog", ".dismiss", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " void", " confirm", "Delete", "(){\n", "       ", " AlertDialog", ".Builder", " builder", " =", " new", " AlertDialog", ".Builder", "(this", ");\n", "       ", " builder", ".setMessage", "(getString", "(R", ".string", ".warning", "_part", "icipant", "_ex", "cluded", "));\n", "       ", " builder", ".setPositiveButton", "(android", ".R", ".string", ".ok", ",", " new", " DialogInterface", ".OnClickListener", "()", " {\n", "           ", " public", " void", " onClick", "(DialogInterface", " dialog", ",", " int", " id", ")", " {\n", "               ", " //", "TODO", "\n", "               ", " //", "delete", "Participant", "();\n", "               ", " dialog", ".dismiss", "();\n", "           ", " }\n", "       ", " });\n", "       ", " builder", ".set", "NegativeButton", "(android", ".R", ".string", ".cancel", ",", " new", " DialogInterface", ".OnClickListener", "()", " {\n", "           ", " public", " void", " onClick", "(DialogInterface", " dialog", ",", " int", " id", ")", " {\n", "               ", " //", "TODO", "\n", "               ", " dialog", ".dismiss", "();\n", "           ", " }\n", "       ", " });\n", "       ", " AlertDialog", " dialog", " =", " builder", ".create", "();\n", "       ", " dialog", ".show", "();\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBackPressed", "()", " {\n", "       ", " super", ".on", "BackPressed", "();\n", "       ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/model", "/", "ra", "ff", "le", "/R", "affle", ".java", "\n", "public", " class", " R", "affle", "{\n\n", "   ", " private", " Random", " random", "Generator", ";\n", "   ", " private", " ArrayList", "<", "Participant", ">", " participants", ";\n\n", "   ", " public", " R", "affle", "(ArrayList", "<", "Participant", ">", " participants", ")", " {\n", "       ", " this", ".random", "Generator", " =", " new", " Random", "();\n", "       ", " this", ".part", "icipants", " =", " participants", ";\n", "   ", " }\n\n", "   ", " private", " List", "<", "Participant", ">", " get", "Participants", "Attend", "(){\n", "       ", " List", "<", "Participant", ">", " attendees", " =", " new", " ArrayList", "<>();\n", "       ", " for", " (", "Participant", " participant", " :", " participants", ")", " {\n", "           ", " if", "(part", "icipant", ".is", "Attend", "()", " &&", " !", "participant", ".is", "R", "aff", "led", "())", " //", "It", " can", " be", " drawn", "\n", "               ", " attendees", ".add", "(part", "icipant", ");\n", "       ", " }\n", "       ", " return", " attendees", ";\n", "   ", " }\n\n", "   ", " private", " List", "<", "Participant", ">", " get", "Participants", "Attend", "Sex", "(){\n", "       ", " List", "<", "Participant", ">", " attendees", " =", " new", " ArrayList", "<>();\n", "       ", " for", " (", "Participant", " participant", " :", " participants", ")", " {\n", "           ", " if", "(part", "icipant", ".is", "Attend", "()", " &&", " !", "participant", ".is", "R", "aff", "led", "()", " &&", " participant", ".get", "Sex", "())", " //", "It", " can", " be", " drawn", "\n", "               ", " attendees", ".add", "(part", "icipant", ");\n", "       ", " }\n", "       ", " return", " attendees", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " isValid", "(){\n", "       ", " for", " (", "Participant", " participant", " :", " participants", ")", " {\n", "           ", " if", "(part", "icipant", ".is", "Attend", "()", " &&", " !", "participant", ".is", "R", "aff", "led", "())\n", "               ", " return", " true", ";\n", "       ", " }\n", "       ", " return", " false", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " isValid", "Sex", "(){\n", "       ", " for", " (", "Participant", " participant", " :", " participants", ")", " {\n", "           ", " if", "(part", "icipant", ".is", "Attend", "()", " &&", " !", "participant", ".is", "R", "aff", "led", "()", " &&", " participant", ".get", "Sex", "())\n", "               ", " return", " true", ";\n", "       ", " }\n", "       ", " return", " false", ";\n", "   ", " }\n\n", "   ", " public", " Participant", " get", "Fort", "unate", "()", " {\n", "       ", " List", "<", "Participant", ">", " participants", "Attend", " =", " get", "Participants", "Attend", "();\n\n", "       ", " if", "(part", "icipants", "Attend", ".isEmpty", "())", " {\n", "           ", " return", " null", ";\n", "       ", " }\n\n", "       ", " int", " index", " =", " random", "Generator", ".nextInt", "(part", "icipants", "Attend", ".size", "());\n", "       ", " Participant", " participant", "Fort", "unate", " =", " participants", "Attend", ".get", "(index", ");\n", "       ", " participant", "Fort", "unate", ".set", "R", "aff", "led", "(true", ");\n", "       ", " return", " participant", "Fort", "unate", ";\n", "   ", " }\n\n", "   ", " public", " Participant", " get", "Fort", "unate", "Sex", "()", " {\n", "       ", " List", "<", "Participant", ">", " participants", "Attend", " =", " get", "Participants", "Attend", "Sex", "();\n\n", "       ", " if", "(part", "icipants", "Attend", ".isEmpty", "())", " {\n", "           ", " return", " null", ";\n", "       ", " }\n\n", "       ", " int", " index", " =", " random", "Generator", ".nextInt", "(part", "icipants", "Attend", ".size", "());\n", "       ", " Participant", " participant", "Fort", "unate", " =", " participants", "Attend", ".get", "(index", ");\n", "       ", " participant", "Fort", "unate", ".set", "R", "aff", "led", "(true", ");\n", "       ", " return", " participant", "Fort", "unate", ";\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/task", "/", "Participant", "Presence", "Task", ".java", "\n", "public", " class", " Participant", "Presence", "Task", " extends", " AsyncTask", "<Void", ",", " Void", ",", " Boolean", ">", " {\n\n", "   ", " private", " Context", " mContext", ";\n", "   ", " private", " Participant", " m", "Participant", ";\n\n", "   ", " public", " Participant", "Presence", "Task", "(Context", " context", ",", " Participant", " participant", "){\n", "       ", " this", ".mContext", " =", " context", ";\n", "       ", " this", ".m", "Participant", " =", " participant", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " protected", " Boolean", " doInBackground", "(Void", "...", " params", ")", " {\n", "       ", " Participant", "Dao", " participant", "Dao", " =", " Participant", "Dao", ".getInstance", "(mContext", ");\n", "       ", " return", " participant", "Dao", ".update", "Presence", "(m", "Participant", ");\n", "   ", " }\n", "}\n", "search", "live", "o", "/src", "/main", "/java", "/", "br", "/live", "o", "/search", "live", "o", "/Search", "Live", "o", ".java", "\n", "public", " class", " Search", "Live", "o", " extends", " Frame", "Layout", " {\n\n", "   ", " private", " Activity", " mContext", ";\n\n", "   ", " private", " EditText", " m", "Ed", "t", "Search", ";\n\n", "   ", " private", " ImageView", " m", "Img", "Arrow", "Search", ";\n", "   ", " private", " ImageView", " m", "Img", "Voice", "Search", ";\n", "   ", " private", " ImageView", " m", "Img", "Close", "Search", ";\n\n", "   ", " private", " RecyclerView", " mRecyclerView", ";\n", "   ", " private", " RelativeLayout", " mView", "Search", ";\n\n", "   ", " private", " int", " m", "Color", "Primary", "Dark", ";\n\n", "   ", " private", " boolean", " active", " =", " false", ";\n", "   ", " private", " boolean", " is", "Voice", " =", " true", ";\n\n", "   ", " private", " int", " m", "Color", "Icon", " =", " -", "1", ";\n", "   ", " private", " int", " m", "Color", "Icon", "Arrow", " =", " -", "1", ";\n", "   ", " private", " int", " m", "Color", "Icon", "Voice", " =", " -", "1", ";\n", "   ", " private", " int", " m", "Color", "Icon", "Close", " =", " -", "1", ";\n\n", "   ", " private", " int", " m", "StatusBar", "Hide", "Color", " =", " -", "1", ";\n", "   ", " private", " int", " m", "StatusBar", "Show", "Color", " =", " -", "1", ";\n", "   ", " private", " On", "Search", "Listener", " m", "Search", "Listener", ";\n\n", "   ", " private", " static", " String", " SEARCH", "_TEXT", " =", " \"", "SEARCH", "_TEXT", "\";\n", "   ", " public", " static", " int", " REQUEST", "_CODE", "_SPE", "ECH", "_INPUT", " =", " ", "7", "7", "7", "7", ";\n", "   ", " private", " static", " String", " STATE", "_TO", "_SAVE", " =", " \"", "STATE", "_TO", "_SAVE", "\";\n", "   ", " private", " static", " String", " INSTANCE", "_STATE", " =", " \"", "INSTANCE", "_STATE", "\";\n\n", "   ", " /**\n", "    ", " *", " Start", " context", " and", " the", " listener", " Search", " Live", " library", ".\n", "    ", " *", " Use", " this", " method", " when", " you", " are", " using", " an", " Activity", "\n", "    ", " *\n", "    ", " *", " @", "param", " context", " -", " Context", " Activity", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " with", "(Context", " context", ")", " {\n\n", "       ", " if", " (", "this", ".mContext", " ==", " null", ")", " {\n", "           ", " try", " {\n", "               ", " this", ".mContext", " =", " (", "Activity", ")", " context", ";\n", "               ", " this", ".m", "Search", "Listener", " =", " (", "On", "Search", "Listener", ")", " context", ";\n", "           ", " }", " catch", " (", "Class", "CastException", " e", ")", " {\n", "               ", " throw", " new", " Class", "CastException", "(mContext", ".getString", "(R", ".string", ".warning", "_listener", "));\n", "           ", " }\n", "       ", " }", "else", "{\n", "           ", " build", "();\n", "       ", " }\n\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Start", " context", " and", " the", " listener", " Search", " Live", " library", ".\n", "    ", " *", " Use", " this", " method", " when", " you", " are", " using", " an", " Fragment", "\n", "    ", " *\n", "    ", " *", " @", "param", " getActivity", " -", " Context", " Fragment", "\n", "    ", " *", " @", "param", " context", " -", " Listener", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " with", "(Activity", " getActivity", ",", " On", "Search", "Listener", " context", ")", " {\n\n", "       ", " if", " (", "this", ".mContext", " ==", " null", ")", " {\n", "           ", " try", " {\n", "               ", " this", ".mContext", " =", " getActivity", ";\n", "               ", " this", ".m", "Search", "Listener", " =", " context", ";\n", "           ", " }", " catch", " (", "Class", "CastException", " e", ")", " {\n", "               ", " throw", " new", " Class", "CastException", "(mContext", ".getString", "(R", ".string", ".warning", "_fragment", "_listener", "));\n", "           ", " }\n", "       ", " }", "else", "{\n", "           ", " build", "();\n", "       ", " }\n\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " public", " void", " build", "(){\n\n", "       ", " if", " (", "this", ".m", "Search", "Listener", " ==", " null", "){\n", "           ", " throw", " new", " Class", "CastException", "(mContext", ".getString", "(R", ".string", ".warning", "_listener", "));\n", "       ", " }\n\n", "       ", " try", " {\n\n", "           ", " if", " (", "Build", ".VERSION", ".SDK", "_INT", " >=", " Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")", " {\n", "               ", " Resources", ".Theme", " theme", " =", " this", ".mContext", ".get", "Theme", "();\n", "               ", " Typed", "Array", " typed", "Array", " =", " theme", ".obtain", "Styled", "Attributes", "(new", " int", "[]{", "android", ".R", ".attr", ".color", "Primary", "Dark", "});\n", "               ", " setColor", "Primary", "Dark", "(t", "yped", "Array", ".getResource", "Id", "(", "0", ",", " ", "0", "));\n", "           ", " }\n", "       ", " }", "catch", " (", "Exception", " e", "){\n", "           ", " e", ".get", "StackTrace", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " Search", "Live", "o", "(Context", " context", ")", " {\n", "       ", " this", "(context", ",", " null", ");\n", "   ", " }\n\n", "   ", " public", " Search", "Live", "o", "(Context", " context", ",", " AttributeSet", " attrs", ")", " {\n", "       ", " this", "(context", ",", " attrs", ",", " ", "0", ");\n", "   ", " }\n\n", "   ", " public", " Search", "Live", "o", "(Context", " context", ",", " AttributeSet", " attrs", ",", " int", " defStyleAttr", ")", " {\n", "       ", " super", "(context", ",", " attrs", ",", " defStyleAttr", ");\n", "       ", " if", "(!", "is", "In", "EditMode", "())", " {\n", "           ", " init", "(context", ");\n", "           ", " init", "Attribute", "(context", ",", " attrs", ",", " defStyleAttr", ");\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " void", " init", "(Context", " context", "){\n", "       ", " View", " view", " =", " LayoutInflater", ".from", "(context", ").", "inflate", "(R", ".layout", ".search", "_live", "o", ",", " this", ",", " true", ");\n\n", "       ", " m", "Ed", "t", "Search", " =", " (", "EditText", ")", " view", ".findViewById", "(R", ".id", ".ed", "t", "_search", ");\n\n", "       ", " m", "Img", "Arrow", "Search", " =", " (", "ImageView", ")", " view", ".findViewById", "(R", ".id", ".img", "_arrow", "_search", ");\n", "       ", " m", "Img", "Voice", "Search", " =", " (", "ImageView", ")", " view", ".findViewById", "(R", ".id", ".img", "_voice", "_search", ");\n\n", "       ", " m", "Img", "Close", "Search", " =", " (", "ImageView", ")", " view", ".findViewById", "(R", ".id", ".img", "_close", "_search", ");\n", "       ", " m", "Img", "Close", "Search", ".setVisibility", "(is", "Voice", "()", " ?", " View", ".GONE", " :", " View", ".VISIBLE", ");\n\n", "       ", " mRecyclerView", " =", " (", "RecyclerView", ")", " view", ".findViewById", "(R", ".id", ".rec", "ycler", "_search", "_view", ");\n\n", "       ", " View", " toolbar", "Shadow", " =", " view", ".findViewById", "(R", ".id", ".toolbar", "_shadow", ");\n", "       ", " toolbar", "Shadow", ".setVisibility", "(G", "ONE", ");\n\n", "       ", " if", " (", "Build", ".VERSION", ".SDK", "_INT", " <", " Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")", " {\n", "           ", " toolbar", "Shadow", ".setVisibility", "(View", ".VISIBLE", ");\n", "       ", " }\n\n", "       ", " mView", "Search", " =", " (", "RelativeLayout", ")", " view", ".findViewById", "(R", ".id", ".view", "_search", ");\n", "       ", " mView", "Search", ".setVisibility", "(View", ".INVISIBLE", ");\n\n", "       ", " m", "Ed", "t", "Search", ".setOn", "KeyListener", "(on", "KeyListener", ");\n\n", "       ", " m", "Img", "Arrow", "Search", ".setOnClickListener", "(on", "Click", "Search", "Arrow", ");\n", "       ", " mRecyclerView", ".setOnClickListener", "(on", "Click", "RecyclerView", ");\n", "       ", " m", "Img", "Voice", "Search", ".setOnClickListener", "(on", "Click", "Voice", "Search", ");\n", "       ", " m", "Img", "Close", "Search", ".setOnClickListener", "(on", "Click", "Close", "Search", ");\n\n", "       ", " m", "Ed", "t", "Search", ".setOn", "Editor", "Action", "Listener", "(on", "Editor", "Action", "Listener", ");\n", "       ", " m", "Ed", "t", "Search", ".add", "TextChanged", "Listener", "(new", " On", "Text", "Watcher", "Ed", "t", "Search", "());\n", "   ", " }\n\n", "   ", " private", " void", " init", "Attribute", "(Context", " context", ",", " AttributeSet", " attribute", "Set", ",", " int", " defStyleAttr", ")", " {\n", "       ", " Typed", "Array", " attr", " =", " context", ".obtain", "Styled", "Attributes", "(attribute", "Set", ",", " R", ".styleable", ".search", "_live", "o", ",", " defStyleAttr", ",", " ", "0", ");\n", "       ", " if", " (", "attr", " !=", " null", ")", " {\n", "           ", " try", " {\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_hint", "))", " {\n", "                   ", " hint", "(attr", ".getString", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_hint", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_text", "_color", "))", " {\n", "                   ", " m", "Ed", "t", "Search", ".setTextColor", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_text", "_color", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_hint", "_color", "))", " {\n", "                   ", " m", "Ed", "t", "Search", ".set", "Hint", "TextColor", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_hint", "_color", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_icon", "))", " {\n", "                   ", " setColor", "Icon", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_icon", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_arrow", "))", " {\n", "                   ", " setColor", "Icon", "Arrow", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_arrow", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_voice", "))", " {\n", "                   ", " setColor", "Icon", "Voice", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_voice", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_close", "))", " {\n", "                   ", " setColor", "Icon", "Close", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_color", "_close", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_background", "))", " {\n", "                   ", " mView", "Search", ".setBackgroundColor", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_background", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_status", "_bar", "_show", "_color", "))", " {\n", "                   ", " set", "StatusBar", "Show", "Color", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_status", "_bar", "_show", "_color", ",", " -", "1", "));\n", "               ", " }\n\n", "               ", " if", " (", "attr", ".has", "Value", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_status", "_bar", "_hide", "_color", "))", " {\n", "                   ", " set", "StatusBar", "Hide", "Color", "(attr", ".getColor", "(R", ".styleable", ".search", "_live", "o", "_search", "_live", "o", "_status", "_bar", "_hide", "_color", ",", " -", "1", "));\n", "               ", " }\n", "           ", " }", " finally", " {\n", "               ", " attr", ".recycle", "();\n", "           ", " }\n", "       ", " }\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " background", " color", ".", " If", " you", " do", " not", " use", " this", " method", " and", " standard", " color", " is", " white", " Search", "Live", "o", ".\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Background", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *\n", "    ", " *", " @", "param", " res", "Id", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " background", "Resource", "(int", " res", "Id", "){\n", "       ", " mView", "Search", ".setBackgroundResource", "(res", "Id", ");\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " background", " color", ".", " If", " you", " do", " not", " use", " this", " method", " and", " standard", " color", " is", " white", " Search", "Live", "o", ".\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Background", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " backgroundColor", "(int", " color", "){\n", "       ", " mView", "Search", ".setBackgroundColor", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " text", " color", ".\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "TextColor", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " textColor", "(int", " color", "){\n", "       ", " m", "Ed", "t", "Search", ".setTextColor", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " hint", " color", ".\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Hint", "Color", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " hint", "Color", "(int", " color", "){\n", "       ", " m", "Ed", "t", "Search", ".set", "Hint", "TextColor", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " text", ".\n", "    ", " *", " @", "param", " text", " \"", "vale", "u", "\"\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " text", "(String", " text", "){\n", "       ", " m", "Ed", "t", "Search", ".setText", "(text", ");\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " hint", ".\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Hint", "=\"", "value", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " text", " \"", "vale", "u", "\"\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " hint", "(String", " text", "){\n", "       ", " m", "Ed", "t", "Search", ".set", "Hint", "(text", ");\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " text", ".\n", "    ", " *", " @", "param", " text", " string", " attribute", " -", " string", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " text", "(int", " text", "){\n", "       ", " m", "Ed", "t", "Search", ".setText", "(mContext", ".getString", "(text", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " hint", ".\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Hint", "=\"@", "string", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " text", " string", " attribute", " -", " string", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " hint", "(int", " text", "){\n", "       ", " m", "Ed", "t", "Search", ".set", "Hint", "(mContext", ".getString", "(text", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " color", " for", " all", " icons", " (", "arrow", ",", " voice", " and", " close", ").\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Color", "Icon", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " color", "Icon", "(int", " color", "){\n", "       ", " this", ".setColor", "Icon", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " color", " for", " back", " arrow", "\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Color", "Arrow", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " color", "Icon", "Arrow", "(int", " color", "){\n", "       ", " this", ".setColor", "Icon", "Arrow", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " color", " for", " voice", "\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Color", "Voice", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " color", "Icon", "Voice", "(int", " color", "){\n", "       ", " this", ".setColor", "Icon", "Voice", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " color", " for", " close", "\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "Color", "Close", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " color", "Icon", "Close", "(int", " color", "){\n", "       ", " this", ".setColor", "Icon", "Close", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " color", " for", " statusBar", " when", " the", " Search", "Live", "o", " is", " closed", "\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "StatusBar", "Hide", "Color", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " statusBar", "Hide", "Color", "(int", " color", "){\n", "       ", " set", "StatusBar", "Hide", "Color", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Set", " a", " new", " color", " for", " statusBar", " when", " the", " Search", "Live", "o", " for", " visible", "\n", "    ", " *", " In", " his", " layout", ".xml", " you", " can", " use", " the", " \"", "app", ":", "search", "Live", "o", "StatusBar", "Show", "Color", "=\"@", "color", "/", "...", "\"\"", " attribute", "\n", "    ", " *", " @", "param", " color", " color", " attribute", " -", " colors", ".xml", " file", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " statusBar", "Show", "Color", "(int", " color", "){\n", "       ", " set", "StatusBar", "Show", "Color", "(Context", "Compat", ".getColor", "(mContext", ",", " color", "));\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Hide", " voice", " icon", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " hide", "Voice", "(){\n", "       ", " setIs", "Voice", "(false", ");\n", "       ", " m", "Img", "Voice", "Search", ".setVisibility", "(View", ".GONE", ");\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Show", " voice", " icon", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " show", "Voice", "(){\n", "       ", " setIs", "Voice", "(true", ");\n", "       ", " m", "Img", "Voice", "Search", ".setVisibility", "(View", ".VISIBLE", ");\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " private", " void", " color", "Icon", "(){\n", "       ", " if", " (", "getColor", "Icon", "()", " !=", " -", "1", " &&", " getColor", "Icon", "Arrow", "()", " ==", " -", "1", ")", " ", " {\n", "           ", " m", "Img", "Arrow", "Search", ".setColor", "Filter", "(this", ".getColor", "Icon", "());\n", "       ", " }\n\n", "       ", " if", " (", "getColor", "Icon", "()", " !=", " -", "1", " &&", " getColor", "Icon", "Voice", "()", " ==", " -", "1", ")", " ", " {\n", "           ", " m", "Img", "Voice", "Search", ".setColor", "Filter", "(this", ".getColor", "Icon", "());\n", "       ", " }\n\n", "       ", " if", " (", "getColor", "Icon", "()", " !=", " -", "1", " &&", " getColor", "Icon", "Close", "()", " ==", " -", "1", ")", " ", " {\n", "           ", " m", "Img", "Close", "Search", ".setColor", "Filter", "(this", ".getColor", "Icon", "());\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " void", " color", "Icon", "Arrow", "(){\n", "       ", " if", " (", "getColor", "Icon", "Arrow", "()", " !=", " -", "1", ")", " {\n", "           ", " m", "Img", "Arrow", "Search", ".setColor", "Filter", "(this", ".getColor", "Icon", "Arrow", "());\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " void", " color", "Icon", "Voice", "(){\n", "       ", " if", " (", "this", ".getColor", "Icon", "Voice", "()", " !=", " -", "1", ")", " {\n", "           ", " m", "Img", "Voice", "Search", ".setColor", "Filter", "(this", ".getColor", "Icon", "Voice", "());\n", "       ", " }", "else", "{\n", "           ", " m", "Img", "Voice", "Search", ".clear", "Color", "Filter", "();\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " void", " color", "Icon", "Close", "(){\n", "       ", " if", " (", "this", ".getColor", "Icon", "Close", "()", " !=", " -", "1", ")", " {\n", "           ", " m", "Img", "Close", "Search", ".setColor", "Filter", "(this", ".getColor", "Icon", "Close", "());\n", "       ", " }", "else", "{\n", "           ", " m", "Img", "Close", "Search", ".clear", "Color", "Filter", "();\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " On", "KeyListener", " on", "KeyListener", " =", " new", " On", "KeyListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " boolean", " on", "Key", "(View", " v", ",", " int", " keyCode", ",", " KeyEvent", " event", ")", " {\n", "           ", " if", " (", "event", ".getAction", "()", " ==", " KeyEvent", ".ACTION", "_DOWN", ")", " {\n", "               ", " if", " (", "keyCode", " ==", " KeyEvent", ".KEY", "CODE", "_BACK", ")", " {\n", "                   ", " hide", "();\n", "                   ", " return", " true", ";\n", "               ", " }\n", "           ", " }\n", "           ", " return", " false", ";\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " TextView", ".On", "Editor", "Action", "Listener", " on", "Editor", "Action", "Listener", " =", " new", " TextView", ".On", "Editor", "Action", "Listener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " boolean", " on", "Editor", "Action", "(", "TextView", " v", ",", " int", " action", "Id", ",", " KeyEvent", " event", ")", " {\n", "           ", " if", " (", "action", "Id", " ==", " Editor", "Info", ".", "IME", "_ACTION", "_SEARCH", ")", " {\n", "               ", " hide", "();\n", "               ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "                   ", " @", "Override", "\n", "                   ", " public", " void", " run", "()", " {\n", "                       ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                               ", " hide", "Soft", "Input", "From", "Window", "(m", "RecyclerView", ".getWindow", "Token", "(),", " ", "0", ");\n", "                   ", " }\n", "               ", " });\n", "               ", " return", " true", ";\n", "           ", " }\n", "           ", " return", " false", ";\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " OnClickListener", " onClick", "Voice", "Search", " =", " new", " OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " start", "Voice", "(m", "Ed", "t", "Search", ");\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " OnClickListener", " onClick", "Close", "Search", " =", " new", " OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " if", " (", "m", "Ed", "t", "Search", ".getText", "().", "toString", "().", "length", "()", " !=", " ", "0", ")", " {\n", "               ", " m", "Ed", "t", "Search", ".setText", "(\"\");\n", "               ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "                   ", " @", "Override", "\n", "                   ", " public", " void", " run", "()", " {\n", "                       ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                               ", " toggle", "Soft", "Input", "(Input", "MethodManager", ".SH", "OW", "_FOR", "CED", ",", " Input", "MethodManager", ".H", "IDE", "_IM", "PLICIT", "_ONLY", ");\n", "                   ", " }\n", "               ", " });\n", "           ", " }\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " OnClickListener", " onClick", "Search", "Arrow", " =", " new", " OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " hide", "();\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " OnClickListener", " onClick", "RecyclerView", " =", " new", " OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " hide", "();\n", "       ", " }\n", "   ", " };\n\n", "   ", " /**\n", "    ", " *", " If", " Search", "View", " is", " active", "(show", "),", " this", " method", " returns", " the", " value", " true", "\n", "    ", " */\n", "   ", " public", " boolean", " isActive", "()", " {\n", "       ", " return", " active", ";\n", "   ", " }\n\n", "   ", " private", " void", " setActive", "(boolean", " active", ")", " {\n", "       ", " this", ".active", " =", " active", ";\n", "   ", " }\n\n", "   ", " public", " boolean", " is", "Voice", "()", " {\n", "       ", " return", " is", "Voice", ";\n", "   ", " }\n\n", "   ", " public", " void", " setIs", "Voice", "(boolean", " is", "Voice", ")", " {\n", "       ", " this", ".is", "Voice", " =", " is", "Voice", ";\n", "   ", " }\n\n", "   ", " public", " int", " get", "StatusBar", "Hide", "Color", "()", " {\n", "       ", " return", " m", "StatusBar", "Hide", "Color", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "StatusBar", "Hide", "Color", "(int", " m", "StatusBar", "Hide", "Color", ")", " {\n", "       ", " this", ".m", "StatusBar", "Hide", "Color", " =", " m", "StatusBar", "Hide", "Color", ";\n", "   ", " }\n\n", "   ", " public", " int", " get", "StatusBar", "Show", "Color", "()", " {\n", "       ", " return", " m", "StatusBar", "Show", "Color", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "StatusBar", "Show", "Color", "(int", " m", "StatusBar", "Show", "Color", ")", " {\n", "       ", " this", ".m", "StatusBar", "Show", "Color", " =", " m", "StatusBar", "Show", "Color", ";\n", "   ", " }\n\n", "   ", " private", " int", " getColor", "Icon", "()", " {\n", "       ", " return", " m", "Color", "Icon", ";\n", "   ", " }\n\n", "   ", " private", " void", " setColor", "Icon", "(int", " color", "Icon", ")", " {\n", "       ", " this", ".m", "Color", "Icon", " =", " color", "Icon", ";\n", "       ", " this", ".color", "Icon", "();\n", "   ", " }\n\n", "   ", " public", " int", " getColor", "Icon", "Arrow", "()", " {\n", "       ", " return", " m", "Color", "Icon", "Arrow", ";\n", "   ", " }\n\n", "   ", " public", " void", " setColor", "Icon", "Arrow", "(int", " color", ")", " {\n", "       ", " this", ".m", "Color", "Icon", "Arrow", " =", " color", ";\n", "       ", " this", ".color", "Icon", "Arrow", "();\n", "   ", " }\n\n", "   ", " public", " int", " getColor", "Icon", "Voice", "()", " {\n", "       ", " return", " m", "Color", "Icon", "Voice", ";\n", "   ", " }\n\n", "   ", " public", " void", " setColor", "Icon", "Voice", "(int", " color", ")", " {\n", "       ", " this", ".m", "Color", "Icon", "Voice", " =", " color", ";\n", "       ", " this", ".color", "Icon", "Voice", "();\n", "   ", " }\n\n", "   ", " public", " int", " getColor", "Icon", "Close", "()", " {\n", "       ", " return", " m", "Color", "Icon", "Close", ";\n", "   ", " }\n\n", "   ", " public", " void", " setColor", "Icon", "Close", "(int", " color", ")", " {\n", "       ", " this", ".m", "Color", "Icon", "Close", " =", " color", ";\n", "       ", " this", ".color", "Icon", "Close", "();\n", "   ", " }\n\n", "   ", " private", " class", " On", "Text", "Watcher", "Ed", "t", "Search", " implements", " Text", "Watcher", " {\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " before", "TextChanged", "(CharSequence", " s", ",", " int", " start", ",", " int", " count", ",", " int", " after", ")", " {\n", "       ", " }\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " on", "TextChanged", "(CharSequence", " s", ",", " int", " start", ",", " int", " before", ",", " int", " count", ")", " {\n", "           ", " try", " {\n", "               ", " if", " (", "m", "Ed", "t", "Search", ".getText", "().", "toString", "().", "length", "()", " ==", " ", "0", ")", " {\n", "                   ", " m", "Img", "Close", "Search", ".setVisibility", "(is", "Voice", "()", " ?", " View", ".GONE", " :", " View", ".VISIBLE", ");\n", "                   ", " m", "Img", "Voice", "Search", ".setVisibility", "(is", "Voice", "()", " ?", " View", ".VISIBLE", " :", " View", ".GONE", ");\n", "                   ", " m", "Img", "Voice", "Search", ".setImageResource", "(R", ".drawable", ".ic", "_keyboard", "_voice", "_color", "_", "2", "4", "dp", ");\n", "                   ", " color", "Icon", "Voice", "();\n", "               ", " }", " else", " {\n", "                   ", " m", "Img", "Voice", "Search", ".setVisibility", "(View", ".GONE", ");\n", "                   ", " m", "Img", "Close", "Search", ".setVisibility", "(View", ".VISIBLE", ");\n", "                   ", " m", "Img", "Close", "Search", ".setImageResource", "(R", ".drawable", ".ic", "_close", "_color", "_", "2", "4", "dp", ");\n", "                   ", " color", "Icon", "Close", "();\n", "               ", " }\n\n", "               ", " color", "Icon", "();\n", "               ", " color", "Icon", "Arrow", "();\n", "               ", " m", "Search", "Listener", ".changed", "Search", "(m", "Ed", "t", "Search", ".getText", "().", "toString", "());\n", "           ", " }", " catch", " (", "Exception", " e", ")", " {\n", "               ", " e", ".get", "StackTrace", "();\n", "           ", " }\n", "       ", " }\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " after", "TextChanged", "(", "Editable", " s", ")", " {\n\n", "       ", " }\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Hide", " Search", "Live", "o", "\n", "    ", " */\n", "   ", " public", " void", " hide", "()", " {\n", "       ", " try", " {\n", "           ", " hide", "Animation", "();\n", "           ", " setActive", "(false", ");\n", "       ", " }", " catch", " (", "Exception", " e", ")", " {\n", "           ", " e", ".get", "StackTrace", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " /**\n", "    ", " *", " Show", " Search", "Live", "o", "\n", "    ", " */\n", "   ", " public", " Search", "Live", "o", " show", "()", " {\n", "       ", " setActive", "(true", ");\n", "       ", " if", " (", "Build", ".VERSION", ".SDK", "_INT", " >=", " Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")", " {\n\n", "           ", " try", " {\n", "               ", " show", "Animation", "();\n", "           ", " }", " catch", " (", "Class", "CastException", " e", ")", " {\n", "               ", " throw", " new", " Class", "CastException", "(mContext", ".getString", "(R", ".string", ".warning", "_with", "));\n", "           ", " }\n\n", "       ", " }", " else", " {\n\n", "           ", " Animation", " m", "Fade", "In", " =", " Animation", "Utils", ".load", "Animation", "(mContext", ".get", "ApplicationContext", "(),", " android", ".R", ".anim", ".fade", "_in", ");\n", "           ", " mView", "Search", ".setEnabled", "(true", ");\n", "           ", " mView", "Search", ".setVisibility", "(View", ".VISIBLE", ");\n", "           ", " mView", "Search", ".set", "Animation", "(m", "Fade", "In", ");\n\n", "           ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " void", " run", "()", " {\n", "                   ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                           ", " toggle", "Soft", "Input", "(Input", "MethodManager", ".SH", "OW", "_FOR", "CED", ",", " Input", "MethodManager", ".H", "IDE", "_IM", "PLICIT", "_ONLY", ");\n", "               ", " }\n", "           ", " });\n", "       ", " }\n\n", "       ", " m", "Ed", "t", "Search", ".requestFocus", "();\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " @", "Target", "Api", "(Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")\n", "   ", " private", " void", " show", "Animation", "(){\n", "       ", " try", " {\n\n", "           ", " if", " (", "get", "StatusBar", "Show", "Color", "()", " !=", " -", "1", ")", " {\n", "               ", " mContext", ".getWindow", "().", "set", "StatusBar", "Color", "(get", "StatusBar", "Show", "Color", "());\n", "           ", " }", "else", " {\n", "               ", " mContext", ".getWindow", "().", "set", "StatusBar", "Color", "(Context", "Compat", ".getColor", "(mContext", ",", " R", ".color", ".search", "_live", "o", "_primary", "_dark", "));\n", "           ", " }\n\n", "           ", " final", " Animator", " animator", " =", " View", "Animation", "Utils", ".create", "Circular", "Re", "veal", "(m", "View", "Search", ",\n", "                   ", " mView", "Search", ".getWidth", "()", " -", " (", "int", ")", " dp", "To", "Pixel", "(", "2", "4", ",", " this", ".mContext", "),\n", "                   ", " (", "int", ")", " dp", "To", "Pixel", "(", "2", "3", ",", " this", ".mContext", "),", " ", "0", ",\n", "                   ", " (", "float", ")", " Math", ".h", "yp", "ot", "(m", "View", "Search", ".getWidth", "(),", " mView", "Search", ".getHeight", "()));\n", "           ", " animator", ".addListener", "(new", " Animator", ".An", "imator", "Listener", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "Start", "(", "Animator", " animation", ")", " {\n", "               ", " }\n\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "End", "(", "Animator", " animation", ")", " {\n", "                   ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "                       ", " @", "Override", "\n", "                       ", " public", " void", " run", "()", " {\n", "                           ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                                   ", " toggle", "Soft", "Input", "(Input", "MethodManager", ".SH", "OW", "_FOR", "CED", ",", " Input", "MethodManager", ".H", "IDE", "_IM", "PLICIT", "_ONLY", ");\n", "                       ", " }\n", "                   ", " });\n", "               ", " }\n\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "Cancel", "(", "Animator", " animation", ")", " {\n\n", "               ", " }\n\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "Repeat", "(", "Animator", " animation", ")", " {\n\n", "               ", " }\n", "           ", " });\n\n", "           ", " animator", ".set", "Duration", "(", "3", "0", "0", ");\n", "           ", " animator", ".start", "();\n", "       ", " }", "catch", " (", "Exception", " e", "){\n", "           ", " e", ".get", "StackTrace", "();\n", "           ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " void", " run", "()", " {\n", "                   ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                           ", " toggle", "Soft", "Input", "(Input", "MethodManager", ".SH", "OW", "_FOR", "CED", ",", " Input", "MethodManager", ".H", "IDE", "_IM", "PLICIT", "_ONLY", ");\n", "               ", " }\n", "           ", " });\n", "       ", " }\n\n", "       ", " mView", "Search", ".setVisibility", "(View", ".VISIBLE", ");\n", "   ", " }\n\n", "   ", " private", " Search", "Live", "o", " hide", "Animation", "()", " {\n", "       ", " if", " (", "Build", ".VERSION", ".SDK", "_INT", " >=", " Build", ".VERSION", "_CODES", ".L", "OL", "LI", "POP", ")", " {\n\n", "           ", " if", " (", "get", "StatusBar", "Hide", "Color", "()", " !=", " -", "1", ")", " {\n", "               ", " mContext", ".getWindow", "().", "set", "StatusBar", "Color", "(get", "StatusBar", "Hide", "Color", "());\n", "           ", " }", " else", " {\n", "               ", " mContext", ".getWindow", "().", "set", "StatusBar", "Color", "(get", "Color", "Primary", "Dark", "());\n", "           ", " }\n\n", "           ", " final", " Animator", " animator", "Hide", " =", " View", "Animation", "Utils", ".create", "Circular", "Re", "veal", "(m", "View", "Search", ",\n", "                   ", " mView", "Search", ".getWidth", "()", " -", " (", "int", ")", " dp", "To", "Pixel", "(", "2", "4", ",", " mContext", "),\n", "                   ", " (", "int", ")", " dp", "To", "Pixel", "(", "2", "3", ",", " mContext", "),\n", "                   ", " (", "float", ")", " Math", ".h", "yp", "ot", "(m", "View", "Search", ".getWidth", "(),", " mView", "Search", ".getHeight", "()),", " ", "0", ");\n", "           ", " animator", "Hide", ".addListener", "(new", " Animator", ".An", "imator", "Listener", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "Start", "(", "Animator", " animation", ")", " {\n\n", "                   ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "                       ", " @", "Override", "\n", "                       ", " public", " void", " run", "()", " {\n", "                           ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                                   ", " hide", "Soft", "Input", "From", "Window", "(m", "RecyclerView", ".getWindow", "Token", "(),", " ", "0", ");\n", "                       ", " }\n", "                   ", " });\n", "               ", " }\n\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "End", "(", "Animator", " animation", ")", " {\n", "                   ", " mView", "Search", ".setVisibility", "(View", ".GONE", ");\n", "               ", " }\n\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "Cancel", "(", "Animator", " animation", ")", " {\n\n", "               ", " }\n\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onAnimation", "Repeat", "(", "Animator", " animation", ")", " {\n\n", "               ", " }\n", "           ", " });\n", "           ", " animator", "Hide", ".set", "Duration", "(", "2", "0", "0", ");\n", "           ", " animator", "Hide", ".start", "();\n\n", "       ", " }", " else", " {\n\n", "           ", " mContext", ".run", "OnUiThread", "(new", " Runnable", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " void", " run", "()", " {\n", "                   ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "                           ", " hide", "Soft", "Input", "From", "Window", "(m", "RecyclerView", ".getWindow", "Token", "(),", " ", "0", ");\n", "               ", " }\n", "           ", " });\n\n", "           ", " Animation", " m", "Fade", "Out", " =", " Animation", "Utils", ".load", "Animation", "(mContext", ".get", "ApplicationContext", "(),", " android", ".R", ".anim", ".fade", "_out", ");\n", "           ", " mView", "Search", ".set", "Animation", "(m", "Fade", "Out", ");\n", "           ", " mView", "Search", ".setVisibility", "(View", ".INVISIBLE", ");\n", "       ", " }\n\n", "       ", " m", "Ed", "t", "Search", ".setText", "(\"\");\n", "       ", " mView", "Search", ".setEnabled", "(false", ");\n", "       ", " return", " this", ";\n", "   ", " }\n\n", "   ", " private", " int", " getColor", "Primary", "Dark", "()", " {\n", "       ", " return", " m", "Color", "Primary", "Dark", ";\n", "   ", " }\n\n", "   ", " private", " void", " setColor", "Primary", "Dark", "(int", " m", "Color", "Primary", "Dark", ")", " {\n", "       ", " this", ".m", "Color", "Primary", "Dark", " =", " Context", "Compat", ".getColor", "(mContext", ",", " m", "Color", "Primary", "Dark", ");\n", "   ", " }\n\n", "   ", " private", " float", " dp", "To", "Pixel", "(float", " dp", ",", " Context", " context", ")", " {\n", "       ", " Resources", " resources", " =", " context", ".getResources", "();\n", "       ", " Display", "Metrics", " metrics", " =", " resources", ".get", "Display", "Metrics", "();\n", "       ", " return", " dp", " *", " (", "metrics", ".d", "ensity", "D", "pi", " /", " ", "1", "6", "0", "f", ");\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " Parcelable", " onSave", "InstanceState", "()", " {\n", "       ", " Bundle", " bundle", " =", " new", " Bundle", "();\n", "       ", " bundle", ".put", "Parcelable", "(IN", "STANCE", "_STATE", ",", " super", ".on", "Save", "InstanceState", "());\n", "       ", " bundle", ".put", "Boolean", "(", "STATE", "_TO", "_SAVE", ",", " this", ".isActive", "());\n\n", "       ", " if", " (!", "m", "Ed", "t", "Search", ".getText", "().", "toString", "().", "trim", "().", "equals", "(\"", "\")){\n", "           ", " bundle", ".putString", "(", "SEARCH", "_TEXT", ",", " m", "Ed", "t", "Search", ".getText", "().", "toString", "());\n", "       ", " }\n\n", "       ", " return", " bundle", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " on", "Restore", "InstanceState", "(", "Parcelable", " state", ")", " {\n\n", "       ", " if", " (", "state", " instanceof", " Bundle", ")", " {\n", "           ", " Bundle", " bundle", " =", " (", "Bundle", ")", " state", ";\n", "           ", " this", ".set", "Active", "(bundle", ".getBoolean", "(", "STATE", "_TO", "_SAVE", "));\n\n", "           ", " String", " text", " =", " bundle", ".getString", "(", "SEARCH", "_TEXT", ",", " \"\");\n", "           ", " if", " (!", "text", ".trim", "().", "equals", "(\"", "\")){\n", "               ", " m", "Ed", "t", "Search", ".setText", "(text", ");\n", "           ", " }\n\n", "           ", " if", " (", "this", ".isActive", "()){\n", "               ", " show", "();\n", "           ", " }\n\n", "           ", " state", " =", " bundle", ".get", "Parcelable", "(IN", "STANCE", "_STATE", ");\n", "       ", " }\n\n", "       ", " super", ".on", "Restore", "InstanceState", "(state", ");\n", "   ", " }\n\n", "   ", " private", " void", " start", "Voice", "(", "EditText", " editText", ")", " {\n", "       ", " ((", "Input", "MethodManager", ")", " mContext", ".getSystemService", "(Context", ".INPUT", "_METHOD", "_SERVICE", ")).\n", "               ", " hide", "Soft", "Input", "From", "Window", "(edit", "Text", ".getWindow", "Token", "(),", " ", "0", ");\n\n", "       ", " Intent", " intent", " =", " new", " Intent", "(", "Recognizer", "Intent", ".ACTION", "_RE", "CO", "GN", "IZE", "_SPE", "ECH", ");\n", "       ", " intent", ".putExtra", "(", "Recognizer", "Intent", ".EXTRA", "_LANGUAGE", "_MODEL", ",", " Recogn", "izer", "Intent", ".L", "ANGUAGE", "_MODEL", "_FREE", "_FORM", ");\n", "       ", " intent", ".putExtra", "(", "Recognizer", "Intent", ".EXTRA", "_LANGUAGE", ",", " Locale", ".getDefault", "());\n", "       ", " intent", ".putExtra", "(", "Recognizer", "Intent", ".EXTRA", "_PROM", "PT", ",", " mContext", ".getString", "(R", ".string", ".search", "view", "_voice", "));\n", "       ", " try", " {\n", "           ", " mContext", ".startActivity", "ForResult", "(intent", ",", " REQUEST", "_CODE", "_SPE", "ECH", "_INPUT", ");\n", "       ", " }", " catch", " (", "Activity", "NotFoundException", " a", ")", " {\n", "           ", " Toast", ".makeText", "(mContext", ".get", "ApplicationContext", "(),", " R", ".string", ".not", "_supported", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " void", " result", "Voice", "(int", " requestCode", ",", " int", " resultCode", ",", " Intent", " data", "){\n", "       ", " if", " (", "requestCode", " ==", " Search", "Live", "o", ".REQUEST", "_CODE", "_SPE", "ECH", "_INPUT", ")", " {\n", "           ", " if", " (", "resultCode", " ==", " Activity", ".RESULT", "_OK", " &&", " null", " !=", " data", ")", " {\n", "               ", " ArrayList", "<String", ">", " result", " =", " data", ".getString", "ArrayList", "Extra", "(", "Recognizer", "Intent", ".EXTRA", "_RESULTS", ");\n", "               ", " m", "Ed", "t", "Search", ".setText", "(result", ".get", "(", "0", "));\n", "           ", " }\n", "       ", " }\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/", "adapter", "/", "Participant", "Adapter", ".java", "\n", "public", " class", " Participant", "Adapter", " extends", " RecyclerView", ".Adapter", "<", "Participant", "Adapter", ".ViewHolder", ">", " {\n\n", "   ", " private", " int", " m", "Background", ";\n", "   ", " private", " Context", " mContext", ";\n", "   ", " private", " HashSet", "<Integer", ">", " checked", "Items", ";\n", "   ", " private", " ArrayList", "<", "Participant", ">", " m", "Participants", ";\n", "   ", " private", " ArrayList", "<", "Participant", ">", " m", "Search", "Participants", ";\n\n", "   ", " private", " static", " final", " int", " ITEM", "_VIEW", "_TYPE", "_ITEM", " =", " ", "1", ";\n", "   ", " private", " static", " final", " int", " ITEM", "_VIEW", "_TYPE", "_HEADER", " =", " ", "0", ";\n\n", "   ", " private", " static", " On", "ItemClickListener", " m", "OnClickListener", ";\n", "   ", " private", " static", " On", "ItemClickListener", " m", "On", "ItemClickListener", ";\n", "   ", " private", " static", " On", "Item", "Long", "ClickListener", " m", "On", "Item", "Long", "ClickListener", ";\n\n", "   ", " public", " Participant", "Adapter", "(Context", " context", ",", " ArrayList", "<", "Participant", ">", " participants", ")", " {\n", "       ", " this", ".mContext", " =", " context", ";\n", "       ", " this", ".m", "Participants", " =", " participants", ";\n", "       ", " this", ".checked", "Items", " =", " new", " HashSet", "<>();\n", "       ", " this", ".m", "Search", "Participants", " =", " new", " ArrayList", "<>();\n", "       ", " this", ".m", "Search", "Participants", ".addAll", "(this", ".m", "Participants", ");\n\n", "       ", " if", " (", "context", " !=", " null", ")", " {\n", "           ", " Typed", "Value", " m", "Typed", "Value", " =", " new", " Typed", "Value", "();\n", "           ", " context", ".get", "Theme", "().", "resolve", "Attribute", "(android", ".R", ".attr", ".select", "able", "Item", "Background", ",", " m", "Typed", "Value", ",", " true", ");\n", "           ", " this", ".m", "Background", " =", " m", "Typed", "Value", ".resource", "Id", ";\n", "       ", " }\n", "   ", " }\n\n", "   ", " class", " ViewHolder", " extends", " RecyclerView", ".ViewHolder", " {\n", "       ", " View", " m", "Container", ";\n\n", "       ", " TextView", " m", "Title", ";\n", "       ", " TextView", " mName", ";\n", "       ", " TextView", " m", "Email", ";\n", "       ", " TextView", " m", "Sh", "irt", "Size", ";\n\n", "       ", " ViewHolder", "(View", " view", ")", " {\n", "           ", " super", "(view", ");\n\n", "           ", " m", "Container", " =", " view", ";\n\n", "           ", " m", "Title", " =", " (", "TextView", ")", " view", ".findViewById", "(R", ".id", ".txt", "_title", ");\n", "           ", " mName", " =", " (", "TextView", ")", " view", ".findViewById", "(R", ".id", ".txt", "_name", ");\n", "           ", " m", "Email", " =", " (", "TextView", ")", " view", ".findViewById", "(R", ".id", ".txt", "_email", ");\n", "           ", " m", "Sh", "irt", "Size", " =", " (", "TextView", ")", " view", ".findViewById", "(R", ".id", ".txt", "_sh", "irt", "_size", ");\n\n", "           ", " if", " (", "m", "Sh", "irt", "Size", " !=", " null", ")", " {\n", "               ", " m", "Sh", "irt", "Size", ".setOnClickListener", "(new", " View", ".OnClickListener", "()", " {\n", "                   ", " @", "Override", "\n", "                   ", " public", " void", " onClick", "(View", " v", ")", " {\n", "                       ", " //", " -", "1", " Ref", "ers", " to", " the", " header", "\n", "                       ", " int", " position", " =", " get", "Adapter", "Position", "()", " -", " ", "1", ";\n", "                       ", " if", " (", "m", "OnClickListener", " !=", " null", " &&", " position", " >=", " ", "0", ")", " {\n", "                           ", " m", "OnClickListener", ".on", "ItemClick", "(v", ",", " position", ");\n", "                       ", " }\n", "                   ", " }\n", "               ", " });\n", "           ", " }\n\n", "           ", " m", "Container", ".setOnClickListener", "(new", " View", ".OnClickListener", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " void", " onClick", "(View", " v", ")", " {\n", "                   ", " //", " -", "1", " Ref", "ers", " to", " the", " header", "\n", "                   ", " int", " position", " =", " get", "Adapter", "Position", "()", " -", " ", "1", ";\n", "                   ", " if", " (", "m", "On", "ItemClickListener", " !=", " null", " &&", " position", " >=", " ", "0", ")", " {\n", "                       ", " m", "On", "ItemClickListener", ".on", "ItemClick", "(v", ",", " position", ");\n", "                   ", " }\n", "               ", " }\n", "           ", " });\n\n", "           ", " m", "Container", ".setOn", "Long", "ClickListener", "(new", " View", ".On", "Long", "ClickListener", "()", " {\n", "               ", " @", "Override", "\n", "               ", " public", " boolean", " on", "Long", "Click", "(View", " v", ")", " {\n", "                   ", " int", " position", " =", " get", "Adapter", "Position", "()", " -", " ", "1", ";\n", "                   ", " if", " (", "m", "On", "Item", "Long", "ClickListener", " !=", " null", " &&", " position", " >=", " ", "0", ")", " {\n", "                       ", " m", "On", "Item", "Long", "ClickListener", ".on", "Item", "Long", "Click", "(v", ",", " position", ");\n", "                   ", " }\n", "                   ", " return", " true", ";\n", "               ", " }\n", "           ", " });\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " Participant", "Adapter", ".ViewHolder", " onCreateViewHolder", "(ViewGroup", " parent", ",", " int", " viewType", ")", " {\n", "       ", " View", " view", ";\n\n", "       ", " if", " (", "view", "Type", " ==", " ITEM", "_VIEW", "_TYPE", "_HEADER", ")", " {\n", "           ", " view", " =", " LayoutInflater", ".from", "(parent", ".getContext", "()).", "inflate", "(R", ".layout", ".fragment", "_part", "icipant", "_header", ",", " parent", ",", " false", ");\n", "           ", " return", " new", " ViewHolder", "(view", ");\n", "       ", " }\n\n", "       ", " view", " =", " LayoutInflater", ".from", "(parent", ".getContext", "()).", "inflate", "(R", ".layout", ".fragment", "_part", "icipant", "_item", ",", " parent", ",", " false", ");\n", "       ", " view", ".setBackgroundResource", "(this", ".m", "Background", ");\n", "       ", " return", " new", " ViewHolder", "(view", ");\n", "   ", " }\n\n", "   ", " private", " boolean", " is", "Header", "(int", " position", ")", " {\n", "       ", " return", " position", " ==", " ", "0", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " int", " getItem", "View", "Type", "(int", " position", ")", " {\n", "       ", " return", " is", "Header", "(position", ")", " ?", " ITEM", "_VIEW", "_TYPE", "_HEADER", " :", " ITEM", "_VIEW", "_TYPE", "_ITEM", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBindViewHolder", "(View", "Holder", " holder", ",", " int", " position", ")", " {\n\n", "       ", " if", " (", "m", "Participants", " ==", " null", " ||", " m", "Participants", ".size", "()", " ==", " ", "0", "){\n", "           ", " return", ";\n", "       ", " }\n\n", "       ", " if", " (", "is", "Header", "(position", "))", " {\n", "           ", " holder", ".m", "Title", ".setText", "(m", "Participants", ".get", "(position", ").", "getName", "Event", "());\n", "           ", " return", ";\n", "       ", " }\n\n", "       ", " //", " -", "1", " Ref", "ers", " to", " the", " header", "\n", "       ", " Participant", " participant", " =", " m", "Participants", ".get", "(position", " -", " ", "1", ");\n\n", "       ", " holder", ".m", "Name", ".setText", "(part", "icipant", ".getName", "());\n", "       ", " holder", ".m", "Name", ".set", "Compound", "Draw", "ables", "With", "In", "trinsic", "Bounds", "(part", "icipant", ".is", "Attend", "()", " ?", " R", ".drawable", ".ic", "_check", "_green", "_", "1", "8", "dp", " :", " ", "0", ",", " ", "0", ",", " ", "0", ",", " ", "0", ");\n\n", "       ", " holder", ".m", "Email", ".setText", "(part", "icipant", ".getEmail", "());\n\n", "       ", " if", " (", "participant", ".is", "Group", "())", " {\n", "           ", " int", " shirt", "Size", " =", " participant", ".get", "Sh", "irt", "Size", "();\n", "           ", " holder", ".m", "Sh", "irt", "Size", ".setVisibility", "(View", ".VISIBLE", ");\n", "           ", " Gradient", "Drawable", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " holder", ".m", "Sh", "irt", "Size", ".get", "Background", "();\n", "           ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(mContext", ",", " Util", ".sh", "irt", "Size", "Color", "[", "shirt", "Size", "]));\n", "           ", " holder", ".m", "Sh", "irt", "Size", ".setText", "(this", ".mContext", ".getString", "(Util", ".sh", "irt", "Size", "[", "shirt", "Size", "]));\n", "       ", " }", "else", "{\n", "           ", " holder", ".m", "Sh", "irt", "Size", ".setVisibility", "(View", ".INVISIBLE", ");\n", "       ", " }\n\n", "       ", " if", " (", "checked", "Items", ".contains", "(position", "))", " {\n", "           ", " holder", ".m", "Container", ".setBackgroundResource", "(R", ".drawable", ".se", "let", "or", "_long", "_click", "_item", ");\n", "       ", " }", " else", " {\n", "           ", " holder", ".m", "Container", ".setBackgroundResource", "(this", ".m", "Background", ");\n", "       ", " }\n", "   ", " }\n\n", "   ", " public", " void", " read", "Attend", "Participant", "(int", " position", ",", " boolean", " attend", "){\n", "       ", " m", "Participants", ".get", "(position", ").", "set", "Attend", "(", "attend", ");\n", "       ", " notifyDataSetChanged", "();\n", "   ", " }\n\n", "   ", " public", " void", " remove", "(int", " position", "){\n", "       ", " m", "Participants", ".remove", "(position", ");\n", "       ", " notifyDataSetChanged", "();\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " int", " getItemCount", "()", " {\n", "       ", " //", " +", "1", " Ref", "ers", " to", " the", " header", "\n", "       ", " return", " (", "m", "Participants", " ==", " null", " ?", " ", "0", " :", " m", "Participants", ".size", "()+", "1", ");\n", "   ", " }\n\n", "   ", " public", " void", " set", "OnClickListener", "(", "On", "ItemClickListener", " onClick", "Listener", ")", " {\n", "       ", " m", "OnClickListener", " =", " onClick", "Listener", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "On", "ItemClickListener", "(", "On", "ItemClickListener", " on", "ItemClickListener", ")", " {\n", "       ", " m", "On", "ItemClickListener", " =", " on", "ItemClickListener", ";\n", "   ", " }\n\n", "   ", " public", " void", " set", "On", "Item", "Long", "ClickListener", "(", "On", "Item", "Long", "ClickListener", " on", "Item", "Long", "ClickListener", ")", " {\n", "       ", " m", "On", "Item", "Long", "ClickListener", " =", " on", "Item", "Long", "ClickListener", ";\n", "   ", " }\n\n", "   ", " public", " void", " reset", "ar", "Check", "()", " {\n", "       ", " this", ".checked", "Items", ".clear", "();\n", "       ", " this", ".notifyDataSetChanged", "();\n", "   ", " }\n\n", "   ", " public", " void", " set", "Checked", "(int", " position", ",", " boolean", " checked", ")", " {\n", "       ", " reset", "ar", "Check", "();\n\n", "       ", " if", " (", "checked", ")", " {\n", "           ", " this", ".checked", "Items", ".add", "(position", ");\n", "       ", " }", " else", " {\n", "           ", " this", ".checked", "Items", ".remove", "(position", ");\n", "       ", " }\n\n", "       ", " this", ".notifyDataSetChanged", "();\n", "   ", " }\n\n", "   ", " public", " void", " search", "Part", "icip", "antes", "(CharSequence", " char", "Text", ")", " {\n\n", "       ", " char", "Text", " =", " Util", ".remove", "Accent", "((", "String", ")", " char", "Text", ").", "toLowerCase", "(Locale", ".getDefault", "());\n\n", "       ", " m", "Participants", ".clear", "();\n", "       ", " if", " (", "char", "Text", ".length", "()", " ==", " ", "0", ")", " {\n", "           ", " m", "Participants", ".addAll", "(m", "Search", "Participants", ");\n", "       ", " }", " else", " {\n", "           ", " for", " (", "Participant", " participant", ":", " m", "Search", "Participants", ")", " {\n", "               ", " String", " name", " =", " Util", ".remove", "Accent", "(part", "icipant", ".getName", "());\n", "               ", " if", " (", "name", ".toLowerCase", "(Locale", ".getDefault", "()).", "contains", "(char", "Text", "))", " {\n", "                   ", " m", "Participants", ".add", "(part", "icipant", ");\n", "               ", " }\n", "           ", " }\n", "       ", " }\n\n", "       ", " notifyDataSetChanged", "();\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/activity", "/New", "Participant", "Activity", ".java", "\n", "public", " class", " New", "Participant", "Activity", " extends", " BaseActivity", "{\n\n", "   ", " private", " int", " m", "Sh", "irt", "Size", " =", " ", "0", ";\n", "   ", " private", " ProgressDialog", " m", "Dialog", ";\n", "   ", " private", " Participant", " m", "Participant", ";\n\n", "   ", " @", "BindView", "(R", ".id", ".img", "_sex", ")", " ImageView", " m", "Img", "Sex", ";\n", "   ", " @", "BindView", "(R", ".id", ".toolbar", ")", " Toolbar", " m", "Toolbar", ";\n", "   ", " @", "BindView", "(R", ".id", ".sw", "_sex", ")", " Switch", "Compat", " m", "Sw", "Sex", ";\n\n", "   ", " @", "BindView", "(R", ".id", ".ed", "t", "_code", ")", " EditText", " m", "Ed", "t", "Code", ";\n", "   ", " @", "BindView", "(R", ".id", ".ed", "t", "_name", ")", " EditText", " m", "Ed", "t", "Name", ";\n", "   ", " @", "BindView", "(R", ".id", ".ed", "t", "_email", ")", " EditText", " m", "Ed", "t", "Email", ";\n", "   ", " @", "BindView", "(R", ".id", ".ed", "t", "_phone", ")", " EditText", " m", "Ed", "t", "Phone", ";\n", "   ", " @", "BindView", "(R", ".id", ".ed", "t", "_company", ")", " EditText", " m", "Ed", "t", "Company", ";\n", "   ", " @", "BindView", "(R", ".id", ".sw", "_att", "end", ")", " Switch", "Compat", " m", "Sw", "Attend", ";\n\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_sh", "irt", "_size", "_p", ")", " TextView", " m", "Txt", "Sh", "irt", "Size", "P", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_sh", "irt", "_size", "_m", ")", " TextView", " m", "Txt", "Sh", "irt", "Size", "M", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_sh", "irt", "_size", "_g", ")", " TextView", " m", "Txt", "Sh", "irt", "Size", "G", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_sh", "irt", "_size", "_g", "g", ")", " TextView", " m", "Txt", "Sh", "irt", "Size", "GG", ";\n", "   ", " @", "BindView", "(R", ".id", ".txt", "_sh", "irt", "_size", "_eg", ")", " TextView", " m", "Txt", "Sh", "irt", "Size", "EG", ";\n\n", "   ", " @", "BindView", "(R", ".id", ".layout", "_code", ")", " LinearLayout", " m", "Layout", "Code", ";\n", "   ", " @", "BindView", "(R", ".id", ".layout", "_name", ")", " LinearLayout", " m", "Layout", "Name", ";\n", "   ", " @", "BindView", "(R", ".id", ".layout", "_email", ")", " LinearLayout", " m", "Layout", "Email", ";\n\n", "\t", "@Override", "\n", "\tprotected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " //", " TODO", " Auto", "-generated", " method", " stub", "\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " setContentView", "(R", ".layout", ".activity", "_new", "_part", "icipant", ");\n", "       ", " ButterKnife", ".bind", "(this", ");\n\n", "       ", " m", "Toolbar", ".setTitle", "(getString", "(R", ".string", ".new", "_part", "icipant", "));\n", "       ", " m", "Toolbar", ".set", "Navigation", "Icon", "(R", ".drawable", ".ic", "_done", "_white", "_", "2", "4", "dp", ");\n", "       ", " this", ".set", "SupportActionBar", "(m", "Toolbar", ");\n\n", "       ", " setup", "OnClickListener", "();\n", "       ", " if", " (", "saved", "InstanceState", " !=", " null", "){\n", "           ", " m", "Sh", "irt", "Size", " =", " savedInstanceState", ".getInt", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sh", "irt", "Size", ",", " ", "0", ");\n", "       ", " }\n\n", "       ", " boolean", " is", "Insert", " =", " getIntent", "().", "get", "Extras", "().", "get", "Boolean", "(Constant", ".", "INSERT", ",", " false", ");\n", "       ", " if", " (!", "is", "Insert", "){\n", "           ", " m", "Participant", " =", " getIntent", "().", "get", "Extras", "().", "get", "Parcelable", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n", "           ", " setup", "Update", "(m", "Participant", ");\n", "       ", " }\n\n", "       ", " color", "Default", "Sh", "irt", "Size", "(m", "Sh", "irt", "Size", ");\n", "       ", " ActionBar", " actionBar", " =", " getSupportActionBar", "();\n", "       ", " if", " (", "action", "Bar", " !=", " null", ")", " {\n", "           ", " actionBar", ".set", "Display", "HomeAsUpEnabled", "(true", ");\n", "       ", " }\n", "\t", "}\n\n", "   ", " private", " void", " setup", "Update", "(P", "art", "icipant", " participant", "){\n", "       ", " m", "Ed", "t", "Code", ".setEnabled", "(false", ");\n", "       ", " m", "Ed", "t", "Code", ".setText", "(String", ".valueOf", "(part", "icipant", ".getCode", "()));\n", "       ", " m", "Ed", "t", "Name", ".setText", "(part", "icipant", ".getName", "());\n", "       ", " m", "Ed", "t", "Phone", ".setText", "(part", "icipant", ".get", "Phone", "());\n", "       ", " m", "Ed", "t", "Email", ".setText", "(part", "icipant", ".getEmail", "());\n", "       ", " m", "Sh", "irt", "Size", " =", " participant", ".get", "Sh", "irt", "Size", "();\n", "       ", " m", "Sw", "Attend", ".setChecked", "(part", "icipant", ".is", "Attend", "());\n", "       ", " m", "Sw", "Sex", ".setChecked", "(part", "icipant", ".is", "Sex", "());\n", "       ", " m", "Ed", "t", "Company", ".setText", "(part", "icipant", ".get", "Company", "());\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onCreateOptionsMenu", "(Menu", " menu", ")", " {\n", "       ", " getMenuInflater", "().", "inflate", "(R", ".menu", ".menu", ",", " menu", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_ra", "ff", "le", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_delete", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_search", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_send", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_resume", ").", "setVisible", "(false", ");\n", "       ", " return", " true", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onSave", "InstanceState", "(Bundle", " out", "State", ")", " {\n", "       ", " super", ".on", "Save", "InstanceState", "(out", "State", ");\n", "       ", " out", "State", ".putInt", "(Constant", ".P", "ART", "IC", "IP", "ANT", "_sh", "irt", "Size", ",", " m", "Sh", "irt", "Size", ");\n", "   ", " }\n\n", "   ", " private", " Compound", "Button", ".On", "CheckedChangeListener", " on", "Checked", "Attend", " =", " new", " Compound", "Button", ".On", "CheckedChangeListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " on", "Checked", "Changed", "(", "Compound", "Button", " button", "View", ",", " boolean", " isChecked", ")", " {\n", "           ", " m", "Sw", "Attend", ".set", "Compound", "Draw", "ables", "With", "In", "trinsic", "Bounds", "(is", "Checked", " ?", " R", ".drawable", ".ic", "_check", "_green", "_", "1", "8", "dp", " :", " ", "0", ",", " ", "0", ",", " ", "0", ",", " ", "0", ");\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " Compound", "Button", ".On", "CheckedChangeListener", " on", "Checked", "Sex", " =", " new", " Compound", "Button", ".On", "CheckedChangeListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " on", "Checked", "Changed", "(", "Compound", "Button", " button", "View", ",", " boolean", " isChecked", ")", " {\n", "           ", " m", "Sw", "Sex", ".setText", "(is", "Checked", " ?", " R", ".string", ".f", "emale", " :", " R", ".string", ".m", "ale", ");\n", "           ", " m", "Img", "Sex", ".setColor", "Filter", "(Context", "Compat", ".getColor", "(New", "Participant", "Activity", ".this", ",", " isChecked", " ?", " R", ".color", ".sh", "irt", "_size", "_g", " :", " R", ".color", ".sh", "irt", "_size", "_m", "));\n", "           ", " m", "Img", "Sex", ".setImage", "Drawable", "(Context", "Compat", ".getDrawable", "(New", "Participant", "Activity", ".this", ",", " isChecked", " ?", " R", ".drawable", ".ic", "_favorite", "_g", "rey", "6", "0", "0", "_", "2", "4", "dp", " :", " R", ".drawable", ".ic", "_android", "_g", "rey", "6", "0", "0", "_", "2", "4", "dp", "));\n\n", "           ", " if", " (", "isChecked", "){\n", "               ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".L", "anding", ").", "play", "On", "(m", "Img", "Sex", ");\n", "           ", " }\n", "       ", " }\n", "   ", " };\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onOptionsItemSelected", "(MenuItem", " item", ")", " {\n\n", "       ", " switch", " (", "item", ".getItemId", "()){\n", "           ", " case", " android", ".R", ".id", ".home", ":\n", "                   ", " if", " (", "validation", "()){\n", "                       ", " if", " (", "m", "Participant", " ==", " null", ")", " {\n", "                           ", " save", "Participant", "();\n", "                       ", " }", "else", "{\n", "                           ", " update", "Participant", "();\n", "                       ", " }\n", "                   ", " }\n", "               ", " break", ";\n\n", "           ", " case", " R", ".id", ".menu", "_disc", "art", ":\n", "               ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "               ", " break", ";\n", "       ", " }\n\n", "       ", " return", " true", ";\n", "   ", " }\n\n", "   ", " private", " void", " setup", "OnClickListener", "(){\n", "       ", " m", "Sw", "Attend", ".setOn", "CheckedChangeListener", "(on", "Checked", "Attend", ");\n", "       ", " m", "Sw", "Attend", ".setChecked", "(true", ");\n\n", "       ", " m", "Sw", "Sex", ".setOn", "CheckedChangeListener", "(on", "Checked", "Sex", ");\n", "       ", " m", "Sw", "Sex", ".setChecked", "(false", ");\n\n", "       ", " m", "Txt", "Sh", "irt", "Size", "P", ".setOnClickListener", "(on", "Click", "Sh", "irt", "Size", ");\n", "       ", " m", "Txt", "Sh", "irt", "Size", "M", ".setOnClickListener", "(on", "Click", "Sh", "irt", "Size", ");\n", "       ", " m", "Txt", "Sh", "irt", "Size", "G", ".setOnClickListener", "(on", "Click", "Sh", "irt", "Size", ");\n", "       ", " m", "Txt", "Sh", "irt", "Size", "GG", ".setOnClickListener", "(on", "Click", "Sh", "irt", "Size", ");\n", "       ", " m", "Txt", "Sh", "irt", "Size", "EG", ".setOnClickListener", "(on", "Click", "Sh", "irt", "Size", ");\n", "   ", " }\n\n", "   ", " private", " boolean", " validation", "(){\n", "\t", "\tboolean", " result", " =", " true", ";\n\n", "       ", " if", " (", "m", "Ed", "t", "Code", ".getText", "().", "toString", "().", "trim", "().", "equals", "(\"", "\")){\n", "           ", " result", " =", " false", ";\n", "           ", " m", "Ed", "t", "Code", ".requestFocus", "();\n", "           ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".Sh", "ake", ").", "play", "On", "(m", "Layout", "Code", ");\n", "           ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".warning", "_no", "_code", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "       ", " }", "else", " if", " (", "m", "Ed", "t", "Name", ".getText", "().", "toString", "().", "trim", "().", "equals", "(\"", "\")){\n", "           ", " result", " =", " false", ";\n", "           ", " m", "Ed", "t", "Name", ".requestFocus", "();\n", "           ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".Sh", "ake", ").", "play", "On", "(m", "Layout", "Name", ");\n", "           ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".warning", "_no", "_name", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "       ", " }", "else", " if", " (", "m", "Ed", "t", "Email", ".getText", "().", "toString", "().", "trim", "().", "equals", "(\"", "\")){\n", "           ", " result", " =", " false", ";\n", "           ", " m", "Ed", "t", "Email", ".requestFocus", "();\n", "           ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".Sh", "ake", ").", "play", "On", "(m", "Layout", "Email", ");\n", "           ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".warning", "_no", "_email", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "       ", " }\n\n", "\t", "\treturn", " result", ";\n", "\t", "}\n\n", "   ", " private", " void", " save", "Participant", "(){\n", "       ", " showDialog", "();\n\n", "       ", " Participant", " participant", " =", " new", " Participant", "();\n", "       ", " participant", ".setCode", "(Integer", ".valueOf", "(m", "Ed", "t", "Code", ".getText", "().", "toString", "()));\n", "       ", " participant", ".setName", "(m", "Ed", "t", "Name", ".getText", "().", "toString", "());\n", "       ", " participant", ".set", "Phone", "(m", "Ed", "t", "Phone", ".getText", "().", "toString", "());\n", "       ", " participant", ".setEmail", "(m", "Ed", "t", "Email", ".getText", "().", "toString", "());\n", "       ", " participant", ".set", "Sh", "irt", "Size", "(m", "Sh", "irt", "Size", ");\n", "       ", " participant", ".set", "Attend", "(m", "Sw", "Attend", ".isChecked", "());\n", "       ", " participant", ".setName", "Event", "(Constant", ".NAME", "_EVENT", ");\n", "       ", " participant", ".set", "Birth", "Date", "(\"\");\n", "       ", " participant", ".set", "R", "aff", "led", "(false", ");\n", "       ", " participant", ".set", "Sex", "(m", "Sw", "Sex", ".isChecked", "());\n", "       ", " participant", ".set", "Company", "(m", "Ed", "t", "Company", ".getText", "().", "toString", "());\n\n", "       ", " new", " Participant", "Insert", "Task", "(this", ",", " participant", "){\n", "           ", " @", "Override", "\n", "           ", " protected", " void", " on", "Pre", "Execute", "()", " {\n", "               ", " super", ".on", "Pre", "Execute", "();\n", "               ", " showDialog", "();\n", "           ", " }\n\n", "           ", " @", "Override", "\n", "           ", " protected", " void", " onPostExecute", "(Boolean", " result", ")", " {\n", "               ", " super", ".on", "PostExecute", "(result", ");\n\n", "               ", " if", " (", "result", "){\n", "                   ", " Intent", " intent", " =", " new", " Intent", "();\n", "                   ", " intent", ".putExtra", "(Constant", ".P", "ART", "IC", "IP", "ANT", ",", " true", ");\n", "                   ", " setResult", "(", "0", ",", " intent", ");\n", "                   ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "                   ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".warning", "_save", "_part", "icip", "ante", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "               ", " }", "else", "{\n", "                   ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".error", "_save", "_part", "icip", "ante", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "               ", " }\n\n", "               ", " hide", "Dialog", "();\n", "           ", " }\n", "       ", " }.", "execute", "();\n", "   ", " }\n\n", "   ", " private", " void", " update", "Participant", "(){\n", "       ", " showDialog", "();\n\n", "       ", " Participant", " participant", " =", " new", " Participant", "();\n", "       ", " participant", ".setId", "(m", "Participant", ".getId", "());\n", "       ", " participant", ".setCode", "(Integer", ".valueOf", "(m", "Ed", "t", "Code", ".getText", "().", "toString", "()));\n", "       ", " participant", ".setName", "(m", "Ed", "t", "Name", ".getText", "().", "toString", "());\n", "       ", " participant", ".set", "Phone", "(m", "Ed", "t", "Phone", ".getText", "().", "toString", "());\n", "       ", " participant", ".setEmail", "(m", "Ed", "t", "Email", ".getText", "().", "toString", "());\n", "       ", " participant", ".set", "Sh", "irt", "Size", "(m", "Sh", "irt", "Size", ");\n", "       ", " participant", ".set", "Attend", "(m", "Sw", "Attend", ".isChecked", "());\n", "       ", " participant", ".setName", "Event", "(m", "Participant", ".getName", "Event", "());\n", "       ", " participant", ".set", "Birth", "Date", "(m", "Participant", ".get", "Birth", "Date", "());\n", "       ", " participant", ".set", "R", "aff", "led", "(m", "Participant", ".is", "R", "aff", "led", "());\n", "       ", " participant", ".set", "Sex", "(m", "Sw", "Sex", ".isChecked", "());\n", "       ", " participant", ".set", "Company", "(m", "Ed", "t", "Company", ".getText", "().", "toString", "());\n\n", "       ", " new", " Participant", "Update", "Task", "(this", ",", " participant", "){\n", "           ", " @", "Override", "\n", "           ", " protected", " void", " on", "Pre", "Execute", "()", " {\n", "               ", " super", ".on", "Pre", "Execute", "();\n", "               ", " showDialog", "();\n", "           ", " }\n\n", "           ", " @", "Override", "\n", "           ", " protected", " void", " onPostExecute", "(Boolean", " result", ")", " {\n", "               ", " super", ".on", "PostExecute", "(result", ");\n\n", "               ", " if", " (", "result", "){\n", "                   ", " Intent", " intent", " =", " new", " Intent", "();\n", "                   ", " intent", ".putExtra", "(Constant", ".P", "ART", "IC", "IP", "ANT", ",", " true", ");\n", "                   ", " setResult", "(", "0", ",", " intent", ");\n", "                   ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "                   ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".warning", "_save", "_part", "icip", "ante", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "               ", " }", "else", "{\n", "                   ", " Toast", ".makeText", "(getApplicationContext", "(),", " R", ".string", ".error", "_save", "_part", "icip", "ante", ",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "               ", " }\n\n", "               ", " hide", "Dialog", "();\n", "           ", " }\n", "       ", " }.", "execute", "();\n", "   ", " }\n\n", "   ", " private", " View", ".OnClickListener", " onClick", "Sh", "irt", "Size", " =", " new", " View", ".OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " reset", "Color", "Sh", "irt", "Size", "();\n\n", "           ", " switch", " (", "v", ".getId", "())", "{\n\n", "               ", " case", " R", ".id", ".txt", "_sh", "irt", "_size", "_p", ":\n", "                   ", " m", "Sh", "irt", "Size", " =", " ", "0", ";\n", "                   ", " break", ";\n\n", "               ", " case", " R", ".id", ".txt", "_sh", "irt", "_size", "_m", ":\n", "                   ", " m", "Sh", "irt", "Size", " =", " ", "1", ";\n", "                   ", " break", ";\n\n", "               ", " case", " R", ".id", ".txt", "_sh", "irt", "_size", "_g", ":\n", "                   ", " m", "Sh", "irt", "Size", " =", " ", "2", ";\n", "                   ", " break", ";\n\n", "               ", " case", " R", ".id", ".txt", "_sh", "irt", "_size", "_g", "g", ":\n", "                   ", " m", "Sh", "irt", "Size", " =", " ", "3", ";\n", "                   ", " break", ";\n\n", "               ", " case", " R", ".id", ".txt", "_sh", "irt", "_size", "_eg", ":\n", "                   ", " m", "Sh", "irt", "Size", " =", " ", "4", ";\n", "                   ", " break", ";\n\n", "           ", " }\n\n", "           ", " color", "Default", "Sh", "irt", "Size", "(m", "Sh", "irt", "Size", ");\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " void", " reset", "Color", "Sh", "irt", "Size", "(){\n", "       ", " Gradient", "Drawable", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "P", ".get", "Background", "();\n", "       ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".div", "ider", "));\n\n", "       ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "M", ".get", "Background", "();\n", "       ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".div", "ider", "));\n\n", "       ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "G", ".get", "Background", "();\n", "       ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".div", "ider", "));\n\n", "       ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "GG", ".get", "Background", "();\n", "       ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".div", "ider", "));\n\n", "       ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "EG", ".get", "Background", "();\n", "       ", " gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(this", ",", " R", ".color", ".div", "ider", "));\n", "   ", " }\n\n", "   ", " private", " void", " color", "Default", "Sh", "irt", "Size", "(int", " shirt", "Size", "){\n", "       ", " reset", "Color", "Sh", "irt", "Size", "();\n", "       ", " Gradient", "Drawable", " gradient", "Drawable", ";\n\n", "       ", " switch", " (", "shirt", "Size", ")", " {\n", "           ", " case", " ", "0", ":\n", "               ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "P", ".get", "Background", "();\n", "               ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".L", "anding", ").", "with", "Listener", "(new", " Animator", "Sh", "irt", "Size", "(", "gradient", "Drawable", ",", " shirt", "Size", ")).", "play", "On", "(m", "Txt", "Sh", "irt", "Size", "P", ");\n", "               ", " break", ";\n\n", "           ", " case", " ", "1", ":\n", "               ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "M", ".get", "Background", "();\n", "               ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".L", "anding", ").", "with", "Listener", "(new", " Animator", "Sh", "irt", "Size", "(", "gradient", "Drawable", ",", " shirt", "Size", ")).", "play", "On", "(m", "Txt", "Sh", "irt", "Size", "M", ");\n", "               ", " break", ";\n\n", "           ", " case", " ", "2", ":\n", "               ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "G", ".get", "Background", "();\n", "               ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".L", "anding", ").", "with", "Listener", "(new", " Animator", "Sh", "irt", "Size", "(", "gradient", "Drawable", ",", " shirt", "Size", ")).", "play", "On", "(m", "Txt", "Sh", "irt", "Size", "G", ");\n", "               ", " break", ";\n\n", "           ", " case", " ", "3", ":\n", "               ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "GG", ".get", "Background", "();\n", "               ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".L", "anding", ").", "with", "Listener", "(new", " Animator", "Sh", "irt", "Size", "(", "gradient", "Drawable", ",", " shirt", "Size", ")).", "play", "On", "(m", "Txt", "Sh", "irt", "Size", "GG", ");\n", "               ", " break", ";\n\n", "           ", " case", " ", "4", ":\n", "               ", " gradient", "Drawable", " =", " (", "Gradient", "Drawable", ")", " m", "Txt", "Sh", "irt", "Size", "EG", ".get", "Background", "();\n", "               ", " Yo", "Yo", ".with", "(T", "e", "chn", "iques", ".L", "anding", ").", "with", "Listener", "(new", " Animator", "Sh", "irt", "Size", "(", "gradient", "Drawable", ",", " shirt", "Size", ")).", "play", "On", "(m", "Txt", "Sh", "irt", "Size", "EG", ");\n", "               ", " break", ";\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " class", " Animator", "Sh", "irt", "Size", " implements", " Animator", ".An", "imator", "Listener", "{\n\n", "       ", " private", " int", " m", "Position", ";\n", "       ", " private", " Gradient", "Drawable", " m", "Gradient", "Drawable", ";\n\n", "       ", " public", " Animator", "Sh", "irt", "Size", "(", "Gradient", "Drawable", " gradient", "Drawable", ",", " int", " position", "){\n", "           ", " this", ".m", "Position", " =", " position", ";\n", "           ", " this", ".m", "Gradient", "Drawable", " =", " gradient", "Drawable", ";\n", "       ", " }\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onAnimation", "Start", "(", "Animator", " animation", ")", " {\n", "           ", " if", " (", "m", "Gradient", "Drawable", " !=", " null", ")", " {\n", "               ", " m", "Gradient", "Drawable", ".setColor", "(Context", "Compat", ".getColor", "(New", "Participant", "Activity", ".this", ",", " Util", ".sh", "irt", "Size", "Color", "[m", "Position", "]));\n", "           ", " }\n", "       ", " }\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onAnimation", "End", "(", "Animator", " animation", ")", " {\n", "       ", " }\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onAnimation", "Cancel", "(", "Animator", " animation", ")", " {\n\n", "       ", " }\n\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onAnimation", "Repeat", "(", "Animator", " animation", ")", " {\n\n", "       ", " }\n", "   ", " }\n\n", "   ", " private", " void", " showDialog", "()", " {\n", "       ", " m", "Dialog", " =", " ProgressDialog", ".show", "(this", ",", " getString", "(R", ".string", ".wait", "),\n", "               ", " getString", "(R", ".string", ".warning", "_save", "_wait", "_part", "icip", "ante", "));\n", "   ", " }\n\n", "   ", " private", " void", " hide", "Dialog", "(){\n", "       ", " if", " (", "m", "Dialog", " !=", " null", "){\n", "           ", " m", "Dialog", ".dismiss", "();\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBackPressed", "()", " {\n", "       ", " super", ".on", "BackPressed", "();\n", "       ", " finish", "(Activity", "Animation", ".S", "L", "IDE", "_RIGHT", ");\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/ui", "/activity", "/R", "affle", "Activity", ".java", "\n", "public", " class", " R", "affle", "Activity", " extends", " BaseActivity", " {\n\n", "   ", " private", " boolean", " is", "Finish", "Ok", " =", " false", ";\n", "   ", " private", " Participant", " m", "Participant", "Fort", "unate", ";\n", "   ", " @", "BindView", "(R", ".id", ".an", "imated", "_load", ")", " Animated", "Circle", "Loading", "View", " m", "Animated", "Load", ";\n\n", "   ", " @", "Override", "\n", "   ", " protected", " void", " onCreate", "(Bundle", " savedInstanceState", ")", " {\n", "       ", " super", ".onCreate", "(savedInstanceState", ");\n", "       ", " setContentView", "(R", ".layout", ".activity", "_ra", "ff", "le", "_main", ");\n", "       ", " ButterKnife", ".bind", "(this", ");\n\n", "       ", " m", "Participant", "Fort", "unate", " =", " ", " getIntent", "().", "get", "Extras", "().", "get", "Parcelable", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n", "       ", " m", "Animated", "Load", ".setOnClickListener", "(on", "Click", "Anim", "Load", ");\n", "       ", " start", "Percent", "Mock", "Thread", "();\n", "   ", " }\n\n", "   ", " private", " View", ".OnClickListener", " onClick", "Anim", "Load", " =", " new", " View", ".OnClickListener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " onClick", "(View", " v", ")", " {\n", "           ", " if", " (", "is", "Finish", "Ok", ")", " {\n", "               ", " is", "Finish", "Ok", " =", " false", ";\n", "               ", " Toast", ".makeText", "(getApplicationContext", "(),", " \"", "Ter", "min", "ou", "\",", " Toast", ".LENGTH", "_SHORT", ").", "show", "();\n", "           ", " }\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " void", " start", "Loading", "()", " {\n", "       ", " m", "Animated", "Load", ".start", "D", "eterminate", "();\n", "   ", " }\n\n", "   ", " private", " void", " start", "Percent", "Mock", "Thread", "()", " {\n", "       ", " start", "Loading", "();\n", "       ", " Runnable", " runnable", " =", " new", " Runnable", "()", " {\n", "           ", " @", "Override", "\n", "           ", " public", " void", " run", "()", " {\n", "               ", " try", " {\n", "                   ", " Thread", ".sleep", "(", "1", "5", "0", "0", ");\n", "                   ", " for", " (", "int", " i", " =", " ", "0", ";", " i", " <=", " ", "1", "0", "0", ";", " i", "++)", " {\n", "                       ", " Thread", ".sleep", "(", "1", "0", ");\n", "                       ", " change", "Percent", "(i", ");\n", "                   ", " }\n", "                   ", " Thread", ".sleep", "(", "3", "0", "0", "0", ");\n", "                   ", " Participant", "Dao", " participant", "Dao", " =", " new", " Participant", "Dao", "(getApplicationContext", "());\n", "                   ", " participant", "Dao", ".update", "As", "R", "aff", "led", "(m", "Participant", "Fort", "unate", ");\n", "                   ", " Intent", " intent", " =", " new", " Intent", "(get", "BaseContext", "(),", " Participant", "Fort", "unate", "Activity", ".class", ");\n", "                   ", " intent", ".putExtra", "(Constant", ".P", "ART", "IC", "IP", "ANT", ",", " m", "Participant", "Fort", "unate", ");\n", "                   ", " startActivityForResult", "(intent", ",", " ", "0", ",", " BaseActivity", ".Activity", "Animation", ".S", "L", "IDE", "_LEFT", ");\n", "                   ", " finish", "();\n\n", "               ", " }", " catch", " (", "InterruptedException", " e", ")", " {\n", "                   ", " e", ".printStackTrace", "();\n", "               ", " }\n", "           ", " }\n", "       ", " };\n\n", "       ", " new", " Thread", "(r", "unnable", ").", "start", "();\n", "   ", " }\n\n", "   ", " private", " void", " change", "Percent", "(final", " int", " percent", ")", " {\n", "       ", " run", "OnUiThread", "(new", " Runnable", "()", " {\n", "           ", " @", "Override", "\n", "           ", " public", " void", " run", "()", " {\n", "               ", " if", " (", "m", "Animated", "Load", " !=", " null", ")", " {\n", "                   ", " m", "Animated", "Load", ".set", "Percent", "(percent", ");\n\n", "                   ", " if", " (", "percent", " ==", " ", "1", "0", "0", "){\n", "                       ", " is", "Finish", "Ok", " =", " true", ";\n", "                   ", " }\n", "               ", " }\n", "           ", " }\n", "       ", " });\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onBackPressed", "()", " {\n", "       ", " super", ".on", "BackPressed", "();\n", "   ", " }\n", "}\n", "app", "/src", "/main", "/java", "/", "br", "/com", "/jav", "ace", "/jav", "ou", "/task", "/", "Participant", "Task", ".java", "\n", "public", " class", " Participant", "Task", " extends", " AsyncTask", "<Void", ",", " Void", ",", " ArrayList", "<", "Participant", ">>", " {\n\n", "   ", " private", " Context", " mContext", ";\n", "   ", " public", " Participant", "Task", "(Context", " context", "){\n", "       ", " this", ".mContext", " =", " context", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " protected", " ArrayList", "<", "Participant", ">", " doInBackground", "(Void", "...", " params", ")", " {\n", "       ", " Participant", "Dao", " participant", "Dao", " =", " Participant", "Dao", ".getInstance", "(mContext", ");\n", "       ", " return", " participant", "Dao", ".getAll", "();\n", "   ", " }\n", "}\n\n\n", "Question", ":", " import", " android", ".Manifest", ";\n", "import", " android", ".app", ".AlertDialog", ";\n", "import", " android", ".app", ".Progress", "Dialog", ";\n", "import", " android", ".content", ".DialogInterface", ";\n", "import", " android", ".content", ".Intent", ";\n", "import", " android", ".content", ".pm", ".PackageManager", ";\n", "import", " android", ".net", ".Uri", ";\n", "import", " android", ".os", ".Build", ";\n", "import", " android", ".os", ".Bundle", ";\n", "import", " android", ".support", ".annotation", ".NonNull", ";\n", "import", " android", ".support", ".annotation", ".Nullable", ";\n", "import", " android", ".support", ".design", ".widget", ".F", "loating", "ActionButton", ";\n", "import", " android", ".support", ".v", "4", ".app", ".Activity", "Compat", ";\n", "import", " android", ".support", ".v", "4", ".widget", ".S", "wipe", "RefreshLayout", ";\n", "import", " android", ".support", ".v", "7", ".view", ".Action", "Mode", ";\n", "import", " android", ".support", ".v", "7", ".widget", ".LinearLayoutManager", ";\n", "import", " android", ".support", ".v", "7", ".widget", ".RecyclerView", ";\n", "import", " android", ".support", ".v", "7", ".widget", ".Toolbar", ";\n", "import", " android", ".view", ".LayoutInflater", ";\n", "import", " android", ".view", ".Menu", ";\n", "import", " android", ".view", ".Menu", "Inflater", ";\n", "import", " android", ".view", ".MenuItem", ";\n", "import", " android", ".view", ".View", ";\n", "import", " android", ".view", ".ViewGroup", ";\n", "import", " android", ".widget", ".TextView", ";\n", "import", " android", ".widget", ".Toast", ";\n", "import", " com", ".d", "aim", "aj", "ia", ".android", "animations", ".library", ".Te", "chn", "iques", ";\n", "import", " com", ".d", "aim", "aj", "ia", ".android", "animations", ".library", ".Y", "o", "Yo", ";\n", "import", " com", ".n", "ine", "old", "android", "s", ".animation", ".An", "imator", ";\n", "import", " java", ".io", ".File", ";\n", "import", " java", ".util", ".ArrayList", ";\n", "import", " java", ".util", ".List", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".R", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".adapter", ".Part", "icipant", "Adapter", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".dao", ".Part", "icipant", "Dao", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".interfaces", ".OnItemClickListener", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".interfaces", ".On", "Item", "Long", "ClickListener", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".interfaces", ".On", "Scroll", "Listener", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".model", ".part", "icipant", ".Part", "icipant", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".model", ".ra", "ff", "le", ".R", "affle", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".task", ".Part", "icipant", "Delete", "Task", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".task", ".Part", "icipant", "Presence", "Task", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".task", ".Part", "icipant", "Send", "Task", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".task", ".Part", "icipant", "Task", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".activity", ".MainActivity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".activity", ".New", "Participant", "Activity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".activity", ".Part", "icipant", "Detail", "Activity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".activity", ".Part", "icipant", "Fort", "unate", "Activity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".activity", ".R", "affle", "Activity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".activity", ".Resume", "Activity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".base", ".Base", "Activity", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".ui", ".base", ".Base", "Fragment", ";\n", "import", " br", ".com", ".jav", "ace", ".jav", "ou", ".util", ".Constant", ";\n", "import", " br", ".live", "o", ".search", "live", "o", ".Search", "Live", "o", ";\n", "import", " br", ".live", "o", ".search", "live", "o", ".interfaces", ".On", "Search", "Listener", ";\n", "import", " butterknife", ".Bind", "View", ";\n", "import", " butterknife", ".ButterKnife", ";\n", "       ", " if", " (", "saved", "InstanceState", " ==", " null", "){\n", "           ", " load", "Participant", "();\n", "       ", " }", "else", "{\n", "           ", " is", "Action", "Mode", " =", " savedInstanceState", ".getBoolean", "(Constant", ".ACTION", "_MODE", ");\n", "           ", " m", "Participants", " =", " savedInstanceState", ".get", "Parcelable", "ArrayList", "(Constant", ".P", "ART", "IC", "IP", "ANT", ");\n\n", "           ", " if", " (", "get", "Participants", "()", " !=", " null", "){\n", "               ", " result", "Adapter", "(get", "Participants", "());\n", "           ", " }\n\n", "           ", " if", " (", "is", "Action", "Mode", "){\n", "               ", " m", "Position", "Action", "Mode", " =", " savedInstanceState", ".getInt", "(Constant", ".POS", "ITION", ");\n", "               ", " show", "Action", "Mode", "(m", "Position", "Action", "Mode", ");\n", "           ", " }\n", "       ", " }\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onSave", "InstanceState", "(Bundle", " out", "State", ")", " {\n", "       ", " super", ".on", "Save", "InstanceState", "(out", "State", ");\n", "       ", " out", "State", ".put", "Boolean", "(Constant", ".ACTION", "_MODE", ",", " is", "Action", "Mode", ");\n", "       ", " out", "State", ".putInt", "(Constant", ".POS", "ITION", ",", " m", "Position", "Action", "Mode", ");\n", "       ", " out", "State", ".put", "Parcelable", "ArrayList", "(Constant", ".P", "ART", "IC", "IP", "ANT", ",", " get", "Participants", "());\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " void", " onCreateOptionsMenu", "(Menu", " menu", ",", " Menu", "Inflater", " inflater", ")", " {\n", "       ", " //", " TODO", " Auto", "-generated", " method", " stub", "\n", "       ", " super", ".onCreate", "OptionsMenu", "(menu", ",", " inflater", ");\n", "       ", " inflater", ".inflate", "(R", ".menu", ".menu", ",", " menu", ");\n\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_disc", "art", ").", "setVisible", "(false", ");\n", "       ", " menu", ".find", "Item", "(R", ".id", ".menu", "_delete", ").", "setVisible", "(false", ");\n", "       ", " is", "Search", "View", " =", " false", ";\n", "   ", " }\n\n", "   ", " @", "Override", "\n", "   ", " public", " boolean", " onOptionsItemSelected", "(MenuItem", " item", ")", " {\n", "       ", " //", " TODO", " Auto", "-generated", " method", " stub", "\n", "       ", " switch", " (", "item", ".getItemId", "())", " {\n", "           ", " case", " R", ".id", ".menu", "_search", ":\n", "               ", " is", "Search", "View", " =", " true", ";\n", "               ", " m", "Search", "Live", "o", ".show", "();\n", "               ", " break", ";\n", "           ", " case", " R", ".id", ".menu", "_ra", "ff", "le", ":\n", "               ", " r", "affle", "Participant", "(true", ");\n", "               ", " break", ";\n\n", "           ", " case", " R", ".id", ".menu", "_w", "oman", ":\n", "               ", " r", "affle", "Participant", "(false", ");\n", "               ", " break", ";\n", "           ", " case", " R", ".id", ".menu", "_send", ":\n", "               ", " if", " (", "check", "Permission", "())", " {\n", "                   ", " generate", "Sending", "File", "();\n", "               ", " }\n", "               ", " break", ";\n", "           ", " case", " R", ".id", ".menu", "_resume", ":\n", "               ", " generate", "Resume", "();\n", "               ", " break", ";\n", "       ", " }\n", "       ", " return", " true", ";\n", "   ", " }\n\n", "   ", " private", " void", " generate", "Resume", "()", " {\n", "       ", " Intent", " intent", " =", " new", " Intent", "(getActivity", "(),", " Resume", "Activity", ".class", ");\n", "       ", " startActivityForResult", "(intent", ",", " ", "0", ",", " BaseActivity", ".Activity", "Animation", ".S", "L", "IDE", "_LEFT", ");\n", "   ", " }\n\n", "   ", " private", " void", " load", "Participant", "(){\n", "       ", " m", "End", "less", "Listener", ".reset", "End", "less", "RecyclerView", "();\n", "       ", " new", " Participant", "Task", "(getActivity", "())", "{\n\n", "           ", " @", "Override", "\n", "           ", " protected", " void", " on", "Pre", "Execute", "()", " {\n", "               ", " super", ".on", "Pre", "Execute", "();\n", "               ", " m", "Swipe", "RefreshLayout", ".set", "Refreshing", "(true", ");\n", "           ", " }\n\n", "           ", " @", "Override", "\n", "           ", " protected", " void", " onPostExecute", "(ArrayList", "<", "Participant", ">", " participants", ")", " {\n", "               ", " super", ".on", "PostExecute", "(part", "icipants", ");\n\n", "               ", " if", " (", "participants", " !=", " null", " &&", " participants", ".size", "()", " >", " ", "0", "){\n", "                   ", " m", "Participants", " =", " new", " ArrayList", "<>();\n", "                   ", " m", "Participants", " =", " participants", ";\n\n", "                   ", " result", "Adapter", "(m", "Participants", ");\n", "               ", " }\n\n", "               ", " m", "Swipe", "RefreshLayout", ".set", "Refreshing", "(false", ");\n", "           ", " }\n", "       ", " }.", "execute", "();\n\n", "   ", " }\n\n", "   ", " private", " Swipe", "RefreshLayout", ".On", "Refresh", "Listener", " on", "Refresh", " =", " new", " Swipe", "RefreshLayout", ".On", "Refresh", "Listener", "()", " {\n", "       ", " @", "Override", "\n", "       ", " public", " void", " on", "Refresh", "()", " {\n", "           ", " load", "Participant", "();\n", "       ", " }\n", "   ", " };\n\n", "   ", " private", " void", " result", "Adapter", "(ArrayList", "<", "Participant", ">", " participants", "){\n", "       ", " m", "Participant", "Adapter", " =", " new", " Participant", "Adapter", "(getActivity", "(),", " participants", ");\n", "       ", " get", "Participant", "Adapter", "().", "setOnClickListener", "(on", "ClickListener", ");\n", "       ", " get", "Participant", "Adapter", "().", "set", "On", "ItemClickListener", "(on", "ItemClickListener", ");\n", "       ", " get", "Participant", "Adapter", "().", "set", "On", "Item", "Long", "ClickListener", "(on", "Item", "Long", "ClickListener", ");\n", "       ", " mRecyclerView", ".setAdapter", "(get", "Participant", "Adapter", "());\n", "   ", " }\n\n", "   ", " private", " void", " r", "affle", "Participant", "(boolean", " is", "Man", ")", " {\n", "       ", " if", " (", "m", "Participants", " !=", " null", " &&", " m", "Participants", ".size", "()", " >", " ", "0", ")", " {\n", "           ", " R", "affle", " r", "affle", " =", " new", " R", "affle", "(m", "Participants", ");\n\n", "           ", " if", " (", "ra", "ff", "le", ".isValid", "()", " &&", " is", "Man", ")", " {\n\n", "               ", " Participant", " participant", " =", " r", "affle", ".get", "Fort", "unate", "();\n", "               ", " Participant", "Dao", " participant", "Dao", " =", " new", " Participant", "Dao", "(getActivity", "());\n", "               ", " participant", "Dao", ".update", "As", "R", "aff", "led", "(part", "icipant", ");\n", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 29, "article_end": 18702, "kept": [13, 18, 442, 445, 573, 579, 595, 617, 659, 685, 1028, 1095, 1122, 1125, 1157, 1527, 1688, 1794, 1796, 1853, 1934, 2162, 2200, 2220, 2354, 2433, 2439, 2625, 2704, 2710, 2920, 3067, 3172, 3197, 3328, 3331, 3490, 3634, 3658, 3701, 3774, 3853, 3922, 4018, 4080, 4334, 4387, 4496, 4600, 4665, 4689, 4691, 4778, 4868, 4876, 4959, 5025, 5108, 5151, 5179, 5191, 5209, 5238, 5267, 5296, 5325, 5356, 5357, 5372, 5382, 5394, 5424, 5455, 5485, 5520, 5557, 5597, 5625, 5676, 5882, 5910, 6178, 6291, 6303, 6559, 6730, 6756, 6759, 6812, 7131, 7138, 7170, 7328, 7344, 7351, 7365, 7371, 7754, 7880, 8372, 8448, 8538, 8569, 8597, 8801, 8940, 9021, 9065, 9110, 9229, 9252, 9255, 9316, 9573, 9577, 9593, 10082, 10092, 10111, 10173, 10247, 10324, 10559, 10642, 10720, 10799, 10878, 10965, 11052, 11186, 11425, 11525, 11563, 11708, 11834, 11863, 11899, 11945, 11989, 12031, 12075, 12119, 12166, 12187, 12409, 12456, 12497, 12571, 12710, 12820, 12899, 12934, 12989, 13067, 13160, 13258, 13286, 13381, 13432, 13482, 13537, 13606, 13741, 13752, 13815, 13904, 14016, 14150, 14213, 14225, 14233, 14268, 14342, 14484, 14523, 14548, 14550, 14551, 14630, 14689, 14779, 14805, 14821, 14832, 14840, 14854, 14909, 14932, 14955, 14964, 15069, 15090, 15263, 15276, 15429, 15437, 15448, 15467, 15486, 15506, 15643, 15655, 15678, 15717, 15721, 15814, 15820, 15979, 15984, 16020, 16141, 16148, 16354, 16361, 16368, 16375, 16389, 16403, 16410, 16417, 16698, 16702, 16775, 16977, 16981, 17065, 17199, 17223, 17239, 17246, 17261, 17268, 17283, 17305, 17328, 17350, 17354, 17367, 17535, 17545, 17776, 17790, 17835, 17865, 17866, 17891, 17897, 17959, 18298, 18317, 18329, 18339, 18391, 18520, 18603, 18649], "answer_k": "Intent intent = new Intent(getActivity(), ParticipantFortunateActivity.class);", "answer_full": "Intent intent = new Intent(getActivity(), ParticipantFortunateActivity.class);", "target": "                Intent intent = new Intent(getActivity(), ParticipantFortunateActivity.class);", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.47119140625, "digit": 0.02294921875, "capital": 0.14990234375, "line_break": 0.0224609375, "stopword": 0.05712890625}, "context_share": {"no_letter": 0.40039134658803244, "digit": 0.025027024808089653, "capital": 0.17694065488977984, "line_break": 0.11243688510009442, "stopword": 0.02185246507300119}, "adjacent": 0.15625}}

==> gen/appendix/selection/wiki.json <==
{"scores": [-0.8337569236755371, -0.7703189253807068, -0.11158296465873718, -0.9923520088195801, -1.2868857383728027, -0.9062574505805969, -0.39648765325546265, -1.150947093963623, -1.132822036743164, -0.4078159034252167, -1.3321986198425293, -0.5754735469818115, -0.8473508358001709, -1.123759388923645, -0.8201630115509033, -1.948453664779663, -1.7762646675109863, -2.0209543704986572, -1.1962599754333496, -1.486262321472168, -1.0240710973739624, -1.450011968612671, -0.9107887744903564, -0.22543157637119293, -1.0104771852493286, -1.2959482669830322, -1.1962599754333496, -1.0467274188995361, -0.5935987234115601, -0.715943455696106, -0.6434428691864014, -1.1011029481887817, -1.8306403160095215, -2.0300168991088867, -1.558763027191162, -0.6615680456161499, -1.2596980333328247, -1.486262321472168, -0.8518821001052856, -0.8654759526252747, -0.7023496031761169, -0.9696955680847168, -2.0300168991088867, -2.048142194747925, -2.1840806007385254, -1.1056342124938965, -0.8065692186355591, -2.5193960666656494, -1.6584514379501343, -1.0693838596343994, -1.7400144338607788, -0.8111004829406738, -0.8926637172698975, -0.6615680456161499, -1.0331335067749023, -1.0648525953292847, -1.3140734434127808, -2.24751877784729, -1.1554783582687378, -0.25941622257232666, -1.4409494400024414, -0.7340685129165649, -0.8246943950653076, -0.6796931028366089, -0.6842244863510132, -1.9756414890289307, -1.9575163125991821, -1.2143850326538086, -1.0875091552734375, -0.756725013256073, -2.0209543704986572, -0.8790697455406189, -1.3412611484527588, -1.413761854171753, -1.0557899475097656, -1.7581394910812378, -0.7929753065109253, -0.779381513595581, -0.6887557506561279, -0.8518821001052856, -1.3140734434127808, -1.966578722000122, -1.3321986198425293, -0.8971949815750122, -1.06032133102417, -1.123759388923645, -1.6947016716003418, -0.7612563967704773, -0.779381513595581, -0.6842244863510132, -0.8926637172698975, -2.229393482208252, -2.102517604827881, -1.2778232097625732, -1.0875091552734375, -0.8700072169303894, -1.1373531818389893, -1.205322504043579, -1.1464157104492188, -0.9742268323898315, -1.6493887901306152, -0.8473508358001709, -0.9198514223098755, -0.6887557506561279, -1.06032133102417, -2.2747063636779785, -2.1115798950195312, -1.3684489727020264, -1.1101654767990112, -0.9379764795303345, -1.3503237962722778, -1.2506353855133057, -1.6493887901306152, -0.8020379543304443, -0.928913950920105, -0.6887557506561279, -0.8201630115509033, -1.4681370258331299, -1.821577548980713, -1.839702844619751, -1.2778232097625732, -1.7762646675109863, -0.7657876014709473, -0.9153201580047607, -0.7657876014709473, -0.951570451259613, -2.4831454753875732, -2.1659555435180664, -1.6040759086608887, -1.2234476804733276, -1.0467274188995361, -1.785327434539795, -1.0965715646743774, -0.8790697455406189, -1.431886911392212, -1.785327434539795, -1.9847040176391602, -1.2325103282928467, -1.1962599754333496, -1.0784465074539185, -1.0512588024139404, -2.2747063636779785, -2.12064266204834, -1.7943899631500244, -1.3503237962722778, -1.0875091552734375, -2.138767719268799, -1.0286023616790771, -1.0150084495544434, -0.8382882475852966, -2.6281468868255615, -1.2959482669830322, -1.2143850326538086, -1.3140734434127808, -0.9787581562995911, -1.5225127935409546, -1.558763027191162, -1.150947093963623, -0.7929753065109253, -0.8609446287155151, -1.205322504043579, -1.0195398330688477, -2.002829074859619, -0.9787581562995911, -0.9696955680847168, -0.9878207445144653, -0.7703189253807068, -2.0662670135498047, -1.948453664779663, -1.160009741783142, -0.8836011290550232, -1.0920403003692627, -2.392519950866699, -1.839702844619751, -1.1192280054092407, -1.160009741783142, -1.785327434539795, -1.558763027191162, -1.0875091552734375, -1.0059459209442139, -0.729537308216095, -0.45766007900238037, -1.386574149131775, -1.450011968612671, -1.205322504043579, -0.24129106104373932, -1.123759388923645, -1.45907461643219, -1.0739152431488037, -1.1056342124938965, -0.9787581562995911, -0.6253176927566528, -1.205322504043579, -1.2234476804733276, -1.0059459209442139, -0.8065692186355591, -1.06032133102417, -0.4780508577823639, -1.0150084495544434, -1.4681370258331299, -1.3050109148025513, -1.0376648902893066, -2.2928314208984375, -0.42367541790008545, -0.36023736000061035, -0.6207863688468933, -0.5732078552246094, -0.8246943950653076, -1.3503237962722778, -0.8971949815750122, -2.2747063636779785, -0.5460201501846313, -0.40101897716522217, -0.6887557506561279, -0.5596140027046204, -0.783912718296051, -1.2415727376937866, -1.2325103282928467, -1.3140734434127808, -0.38289380073547363, -1.2778232097625732, -0.6660993099212646, -0.6253176927566528, -1.1962599754333496, -0.6207863688468933, -0.4848477840423584, -0.756725013256073, -0.7023496031761169, -1.1962599754333496, -0.43047231435775757, -0.7657876014709473, -1.2325103282928467, -1.1373531818389893, -1.2234476804733276, -1.6040759086608887, -0.8020379543304443, -0.7250059843063354, -1.785327434539795, -1.6493887901306152, -1.3321986198425293, -1.0331335067749023, -1.2687605619430542, 0.8564133644104004, -0.38289380073547363, -1.8125149011611938, -0.48711341619491577, -1.8306403160095215, -0.44633185863494873, -0.8201630115509033, -1.160009741783142, -0.5188324451446533, 0.5618796944618225, -9.932581901550293, -2.2022058963775635, -1.1282906532287598, -1.3412611484527588, -7.57631254196167, -1.2596980333328247, -1.2778232097625732, -1.1373531818389893, -0.8111004829406738, -1.0920403003692627, -2.7368979454040527, -1.7490770816802979, -1.9212660789489746, -1.3775115013122559, -1.6222009658813477, -1.8940781354904175, -3.2444019317626953, -2.8456485271453857, -1.6947016716003418, -1.205322504043579, -0.5324262976646423, -13.702613830566406, -2.24751877784729, -2.0753297805786133, -2.6281468868255615, -1.3593862056732178, -1.1056342124938965, -15.080126762390137, -2.6281468868255615, -0.9561017155647278, -1.0240710973739624, -0.7657876014709473, -2.338144302368164, -4.930041313171387, -2.954399585723877, -2.1115798950195312, -1.7037642002105713, -1.3593862056732178, -11.890098571777344, -1.8125149011611938, -3.57065486907959, -1.2415727376937866, -1.6493887901306152, -0.2220330834388733, -0.5528171062469482, -0.6253176927566528, -1.6312636137008667, -0.6389116048812866, -1.45907461643219, -15.442627906799316, -2.410645008087158, -2.0390796661376953, -1.0195398330688477, -0.9742268323898315, -1.2596980333328247, -1.0331335067749023, -1.839702844619751, -1.1011029481887817, -1.2959482669830322, -1.413761854171753, -0.8881323337554932, -0.9198514223098755, -1.2868857383728027, -1.2778232097625732, -1.3412611484527588, -1.1282906532287598, -1.7943899631500244, -2.7368979454040527, -3.081275701522827, -0.9651642441749573, -0.8654759526252747, -0.47351953387260437, -1.0376648902893066, -1.1192280054092407, -2.6643972396850586, -1.2234476804733276, -1.0739152431488037, -1.84876549243927, -0.8518821001052856, -2.1840806007385254, -2.338144302368164, -1.0965715646743774, -0.9651642441749573, -2.0209543704986572, -7.8300652503967285, -1.5315752029418945, -1.3140734434127808, -1.4771997928619385, -1.5406378507614136, -1.9937665462493896, -2.0753297805786133, -2.2203309535980225, -1.6584514379501343, -1.0195398330688477, -1.178134799003601, -1.2325103282928467, -5.727547645568848, -1.3956365585327148, -6.996308326721191, -2.990649700164795, -0.8020379543304443, -0.8881323337554932, -0.8609446287155151, -0.752193808555603, -1.7309519052505493, -0.8428195118904114, -1.450011968612671, -4.676288604736328, -1.4046992063522339, -1.4228242635726929, -1.903140902519226, -1.0331335067749023, -1.0467274188995361, -1.2868857383728027, -1.6493887901306152, -8.555070877075195, -2.002829074859619, -1.06032133102417, -1.2868857383728027, -0.783912718296051, -1.0059459209442139, -2.0209543704986572, -0.6796931028366089, -0.3217214345932007, -1.0875091552734375, -5.5462965965271, -1.8125149011611938, -1.7490770816802979, -9.17132568359375, -2.1297051906585693, -1.839702844619751, -1.558763027191162, -1.0150084495544434, -0.7068809270858765, -1.7943899631500244, -1.5859506130218506, -1.2506353855133057, -1.2234476804733276, -1.903140902519226, -0.9062574505805969, -1.3775115013122559, -1.5497002601623535, -1.3412611484527588, -0.8926637172698975, -1.513450026512146, -7.540063381195068, -1.386574149131775, -1.885015845298767, -0.6525054574012756, -1.160009741783142, -1.1373531818389893, -1.45907461643219, -1.0875091552734375, -1.558763027191162, -1.785327434539795, -1.3321986198425293, -3.4437785148620605, -1.3140734434127808, -1.7218892574310303, -0.9968832731246948, -1.0648525953292847, -3.2262768745422363, -1.3593862056732178, -1.5768882036209106, -0.9606330394744873, -1.839702844619751, -3.045025587081909, -1.0240710973739624, -1.6856390237808228, -6.090051174163818, -1.4681370258331299, -1.84876549243927, -2.2928314208984375, -1.9575163125991821, -1.6584514379501343, -1.413761854171753, -4.38628625869751, -1.558763027191162, -1.6040759086608887, -0.9107887744903564, -1.06032133102417, -0.983289361000061, -1.885015845298767, -1.0784465074539185, -1.2596980333328247, -2.0300168991088867, -1.839702844619751, -1.2415727376937866, -1.6856390237808228, -1.1962599754333496, -2.0209543704986572, -1.5950133800506592, -1.205322504043579, -0.8745385408401489, -1.7037642002105713, -1.7128267288208008, -0.24695518612861633, -0.5437545776367188, -1.2687605619430542, -0.5686765909194946, -1.150947093963623, -1.1871974468231201, -1.5768882036209106, -0.8020379543304443, -0.9425079226493835, -0.6751618981361389, -0.8700072169303894, -1.3775115013122559, -1.5950133800506592, -1.6947016716003418, -0.924382746219635, -1.0467274188995361, -1.6856390237808228, -0.8836011290550232, -0.9606330394744873, -0.8292257189750671, -1.0286023616790771, -1.486262321472168, -1.839702844619751, -4.513162612915039, -1.5497002601623535, -1.6222009658813477, -6.778806686401367, -1.3050109148025513, -1.6584514379501343, -0.9017263054847717, -1.0784465074539185, -0.9334452748298645, -0.8836011290550232, -1.6765764951705933, -1.5225127935409546, -1.1282906532287598, -1.386574149131775, -1.1373531818389893, -2.410645008087158, -1.0150084495544434, -1.1871974468231201, -1.1962599754333496, -1.8125149011611938, -1.2959482669830322, -1.150947093963623, -1.1373531818389893, -0.8201630115509033, -1.431886911392212, -1.6131384372711182, -1.3050109148025513, -1.785327434539795, -1.205322504043579, -1.1282906532287598, -1.1871974468231201, -0.8428195118904114, -1.5315752029418945, -1.9937665462493896, -1.6765764951705933, -1.866890549659729, -1.3321986198425293, -1.141884446144104, -1.169072151184082, -0.8292257189750671, -1.4681370258331299, -1.875952959060669, -1.2868857383728027, -1.4409494400024414, -1.7943899631500244, -1.1056342124938965, -0.9923520088195801, -1.0512588024139404, -1.06032133102417, -1.486262321472168, -2.5556464195251465, -1.205322504043579, -1.3321986198425293, -1.7943899631500244, -1.0875091552734375, -1.0240710973739624, -1.0693838596343994, -0.6842244863510132, -1.5406378507614136, -1.885015845298767, -1.504387617111206, -1.3231360912322998, -1.6222009658813477, -1.8125149011611938, -1.169072151184082, -1.1464157104492188, -1.1554783582687378, -0.756725013256073, -1.558763027191162, -1.6765764951705933, -1.7218892574310303, -7.14130973815918, -1.5768882036209106, -1.8940781354904175, -1.1282906532287598, -1.1871974468231201, -1.178134799003601, -0.8065692186355591, -1.4771997928619385, -1.8940781354904175, -1.7490770816802979, -1.7037642002105713, -1.3140734434127808, -1.205322504043579, -1.178134799003601, -0.7612563967704773, -1.3412611484527588, -1.3593862056732178, -1.4046992063522339, -1.8940781354904175, -1.2596980333328247, -1.7400144338607788, -1.1554783582687378, -1.0920403003692627, -1.1373531818389893, -0.729537308216095, -1.413761854171753, -1.5768882036209106, -1.5225127935409546, -1.5497002601623535, -1.169072151184082, -1.7309519052505493, -1.141884446144104, -1.1192280054092407, -1.1192280054092407, -0.6842244863510132, -1.4409494400024414, -2.7006475925445557, -1.2234476804733276, -1.7037642002105713, -1.0240710973739624, -1.0421961545944214, -1.1101654767990112, -0.8926637172698975, -1.431886911392212, -1.7128267288208008, -1.7128267288208008, -1.0376648902893066, -1.5225127935409546, -1.6403260231018066, -1.2234476804733276, -1.0784465074539185, -1.1554783582687378, -0.9379764795303345, -1.4681370258331299, -1.504387617111206, -1.3503237962722778, -1.0467274188995361, -1.431886911392212, -6.996308326721191, -1.2415727376937866, -1.0965715646743774, -1.6493887901306152, -1.178134799003601, -1.0693838596343994, -1.0648525953292847, -0.8428195118904114, -1.3956365585327148, -1.5950133800506592, -1.5859506130218506, -1.1282906532287598, -1.2687605619430542, -1.7762646675109863, -1.3140734434127808, -1.1871974468231201, -0.9425079226493835, -1.1871974468231201, -1.4953248500823975, -2.77314829826355, -1.5225127935409546, -1.2778232097625732, -1.3956365585327148, -1.6131384372711182, -1.6131384372711182, -1.821577548980713, -1.2506353855133057, -1.0421961545944214, -0.8337569236755371, -1.0784465074539185, -1.4409494400024414, -2.6825222969055176, -1.1464157104492188, -1.178134799003601, -1.6856390237808228, -1.7400144338607788, -1.1871974468231201, -1.1101654767990112, -0.8790697455406189, -0.6479741334915161, -1.558763027191162, -2.0390796661376953, -1.0376648902893066, -1.5315752029418945, -1.7218892574310303, -1.2687605619430542, -1.1464157104492188, -0.9198514223098755, -0.6207863688468933, -1.567825436592102, -2.1478304862976074, -1.3231360912322998, -1.6493887901306152, -1.903140902519226, -1.6403260231018066, -1.2868857383728027, -0.9696955680847168, -0.752193808555603, -1.5406378507614136, -2.048142194747925, -6.271301746368408, -1.885015845298767, -1.8940781354904175, -1.2596980333328247, -1.2778232097625732, -0.983289361000061, -0.7385998964309692, -1.5768882036209106, -2.138767719268799, -1.7490770816802979, -1.3140734434127808, -0.7657876014709473, -1.7128267288208008, -1.1962599754333496, -1.123759388923645, -0.8971949815750122, -0.7250059843063354, -1.486262321472168, -2.138767719268799, -1.567825436592102, -1.386574149131775, -1.885015845298767, -1.2959482669830322, -1.2415727376937866, -0.9561017155647278, -1.0195398330688477, -1.486262321472168, -2.7187724113464355, -1.2415727376937866, -0.9062574505805969, -1.1282906532287598, -1.1192280054092407, -3.3894033432006836, -1.3503237962722778, -1.513450026512146, -1.2868857383728027, -1.150947093963623, -1.141884446144104, -0.6706305742263794, -1.431886911392212, -2.5918965339660645, -0.3285183608531952, -1.5950133800506592, -1.3231360912322998, -1.1101654767990112, -1.1101654767990112, -1.5950133800506592, -1.3140734434127808, -1.1011029481887817, -1.1373531818389893, -0.6207863688468933, -1.5497002601623535, -2.6281468868255615, -0.357971727848053, -1.6675138473510742, -1.3775115013122559, -1.0693838596343994, -1.0693838596343994, -0.9696955680847168, -1.9847040176391602, -1.205322504043579, -1.1056342124938965, -1.123759388923645, -0.715943455696106, -1.5225127935409546, -2.175018310546875, -1.6947016716003418, -1.2778232097625732, -1.6312636137008667, -1.966578722000122, -1.3593862056732178, -1.1101654767990112, -1.2143850326538086, -0.7703189253807068, -1.504387617111206, -1.9937665462493896, -1.5225127935409546, -1.3775115013122559, -1.3684489727020264, -1.4953248500823975, -1.885015845298767, -1.2325103282928467, -1.169072151184082, -1.2143850326538086, -0.7612563967704773, -1.450011968612671, -1.4681370258331299, -1.3140734434127808, -0.2628147006034851, -0.9651642441749573, -1.4228242635726929, -1.3684489727020264, -0.03143581002950668, -1.386574149131775, -1.0150084495544434, -0.7114121317863464, -0.6706305742263794, -1.7581394910812378, -0.20504075288772583, -1.2234476804733276, -2.5375211238861084, -2.265644073486328, -2.1659555435180664, -0.018408356234431267, -1.6765764951705933, -1.3412611484527588, -0.6706305742263794, -1.7672022581100464, -1.413761854171753, -0.045029670000076294, -1.7128267288208008, -1.0829777717590332, -0.756725013256073, -2.6100218296051025, -1.504387617111206, -0.9878207445144653, -0.3353152871131897, -1.3956365585327148, -8.518820762634277, -1.0557899475097656, -0.8654759526252747, -0.2492208182811737, -1.160009741783142, -1.1373531818389893, -1.1554783582687378, -1.1282906532287598, -0.5641453266143799, -0.983289361000061, -1.1464157104492188, -0.8201630115509033, -1.0875091552734375, -0.7114121317863464, -0.8926637172698975, -0.9606330394744873, -1.0150084495544434, -0.9561017155647278, -1.160009741783142, -1.558763027191162, -0.983289361000061, -0.983289361000061, -1.6222009658813477, -1.0059459209442139, -0.06768611073493958, -11.020092010498047, -1.6222009658813477, -1.114696741104126, -0.9742268323898315, -1.3231360912322998, -0.6842244863510132, -0.7204747200012207, -0.7340685129165649, -1.0331335067749023, -2.1297051906585693, -1.9847040176391602, -2.0572047233581543, -0.7657876014709473, -0.9968832731246948, -1.2506353855133057, -1.7400144338607788, -1.4046992063522339, -1.785327434539795, -1.7581394910812378, -1.6584514379501343, -2.175018310546875, -1.1871974468231201, -1.132822036743164, -1.6312636137008667, -1.85782790184021, -15.805131912231445, -1.3956365585327148, -6.778806686401367, -1.8940781354904175, -2.5918965339660645, -1.8034526109695435, -5.763797760009766, -4.09628438949585, -1.1962599754333496, -1.6493887901306152, -2.338144302368164, -2.8093984127044678, -9.497579574584961, -2.0934548377990723, -2.428770065307617, -1.903140902519226, -1.567825436592102, -1.3321986198425293, -1.9393911361694336, -8.337569236755371, -2.2747063636779785, -1.3956365585327148, -0.580004870891571, -1.123759388923645, -1.141884446144104, -1.114696741104126, -3.9512829780578613, -4.132534027099609, -1.6765764951705933, -2.3109567165374756, -1.8306403160095215, -1.7037642002105713, -1.866890549659729, -2.827523708343506, -1.5225127935409546, -1.6765764951705933, -2.4468953609466553, -2.0753297805786133, -2.990649700164795, -1.0965715646743774, -1.3956365585327148, -3.063150405883789, -2.138767719268799, -1.1871974468231201, -1.7309519052505493, -1.7943899631500244, -1.0195398330688477, -1.2687605619430542, -1.2596980333328247, -1.7128267288208008, -14.86262321472168, -1.1192280054092407, -3.171901226043701, -1.7672022581100464, -1.7037642002105713, -1.558763027191162, -1.2506353855133057, -0.983289361000061, -0.8971949815750122, -1.6584514379501343, -2.5737714767456055, -2.954399585723877, -2.900023937225342, -6.198801040649414, -4.440661907196045, -1.3593862056732178, -1.9575163125991821, -1.2415727376937866, -0.7476624250411987, -2.5556464195251465, -8.410070419311523, -2.356269598007202, -1.9393911361694336, -1.9575163125991821, -7.757564544677734, -1.132822036743164, -1.1101654767990112, -0.5935987234115601, -1.1192280054092407, -1.205322504043579, -1.6765764951705933, -1.785327434539795, -14.79012393951416, -1.7128267288208008, -2.881898880004883, -1.9756414890289307, -0.20277512073516846, -0.8564133644104004, -2.12064266204834, -1.2325103282928467, -0.8518821001052856, -1.839702844619751, -0.8926637172698975, -0.3851594626903534, -1.4771997928619385, -1.8940781354904175, -2.410645008087158, -1.7309519052505493, -1.6765764951705933, -2.338144302368164, -2.1840806007385254, -1.0965715646743774, -1.0195398330688477, -1.2778232097625732, -1.3321986198425293, -3.643155097961426, -11.745096206665039, -1.9937665462493896, -3.824406862258911, -1.3140734434127808, -1.6403260231018066, -1.7309519052505493, -4.712539196014404, -1.386574149131775, -1.5497002601623535, -1.8125149011611938, -2.91814923286438, -2.2384560108184814, -1.885015845298767, -1.1056342124938965, -1.6765764951705933, -1.4953248500823975, -2.102517604827881, -2.1297051906585693, -2.428770065307617, -1.513450026512146, -15.007623672485352, -3.9150326251983643, -1.8034526109695435, -1.6493887901306152, -1.948453664779663, -2.863773822784424, -2.5193960666656494, -2.0209543704986572, -1.7128267288208008, -2.1840806007385254, -2.1840806007385254, -1.5768882036209106, -1.3321986198425293, -0.9334452748298645, -1.6584514379501343, -1.6040759086608887, -2.3743948936462402, -2.0662670135498047, -0.8926637172698975, -1.6493887901306152, -1.6675138473510742, -0.8292257189750671, -2.0390796661376953, -1.0739152431488037, -0.8836011290550232, -0.9742268323898315, -1.6584514379501343, -3.4619038105010986, -3.099400520324707, -2.0390796661376953, -1.5406378507614136, -0.9470390677452087, -1.7218892574310303, -2.1115798950195312, -2.5193960666656494, -1.8306403160095215, -1.7400144338607788, -2.3743948936462402, -1.3593862056732178, -1.7943899631500244, -2.0934548377990723, -0.9470390677452087, -1.1056342124938965, -1.567825436592102, -2.24751877784729, -2.5918965339660645, -1.3231360912322998, -2.881898880004883, -0.9787581562995911, -2.175018310546875, -1.6403260231018066, -1.3050109148025513, -0.9878207445144653, -2.229393482208252, -14.645122528076172, -2.6462721824645996, -1.1282906532287598, -1.903140902519226, -9.026325225830078, -2.002829074859619, -2.410645008087158, -1.4046992063522339, -1.5950133800506592, -2.0209543704986572, -1.150947093963623, -0.5890673995018005, -1.1056342124938965, -0.7748501300811768, -0.983289361000061, -0.7068809270858765, -1.0421961545944214, -1.1011029481887817, -11.527595520019531, -2.6281468868255615, -2.5375211238861084, -1.84876549243927, -2.301894187927246, -0.03511748090386391, -1.9575163125991821, -1.5859506130218506, -0.779381513595581, -1.3050109148025513, -1.6403260231018066, -1.875952959060669, -3.2625272274017334, -2.0300168991088867, -2.102517604827881, -2.7187724113464355, -2.4650206565856934, -2.7912731170654297, -2.265644073486328, -1.3684489727020264, -1.6584514379501343, -1.3231360912322998, -1.114696741104126, -2.320019483566284, -1.4228242635726929, -2.5012707710266113, -1.9303284883499146, -2.8456485271453857, -2.2565813064575195, -1.9212660789489746, -1.3321986198425293, -1.3956365585327148, -1.785327434539795, -0.928913950920105, -1.6312636137008667, -2.4650206565856934, -2.1659555435180664, -2.5012707710266113, -1.5497002601623535, -2.392519950866699, -1.7581394910812378, -1.7128267288208008, -2.356269598007202, -3.1900267601013184, -9.497579574584961, -2.138767719268799, -1.5859506130218506, -14.935124397277832, -3.4800288677215576, -1.413761854171753, -1.3775115013122559, -1.2325103282928467, -8.337569236755371, -1.7581394910812378, -1.2596980333328247, -1.8034526109695435, -1.0648525953292847, -1.2325103282928467, -1.2778232097625732, -1.7762646675109863, -2.990649700164795, -0.21523615717887878, -1.0739152431488037, -9.715080261230469, -1.4953248500823975, -1.5768882036209106, -0.9696955680847168, -1.966578722000122, -1.2687605619430542, -1.4228242635726929, -1.06032133102417, -1.6856390237808228, -2.0118918418884277, -1.0240710973739624, -1.413761854171753, -1.4771997928619385, -2.5375211238861084, -1.3321986198425293, -0.8654759526252747, -1.132822036743164, -0.9742268323898315, -1.413761854171753, -1.7762646675109863, -1.1101654767990112, -1.7218892574310303, -0.8790697455406189, -1.2687605619430542, -0.928913950920105, -1.6131384372711182, -1.3503237962722778, -0.23336131870746613, -1.0829777717590332, -1.3503237962722778, -1.150947093963623, -1.3593862056732178, -1.3140734434127808, -0.5618796944618225, -0.9062574505805969, -1.3775115013122559, -1.5225127935409546, -1.3684489727020264, -0.6434428691864014, -0.779381513595581, -1.205322504043579, -1.4228242635726929, -1.450011968612671, -0.8020379543304443, -1.0240710973739624, -0.752193808555603, -2.2384560108184814, -0.5256294012069702, -1.3593862056732178, -1.2506353855133057, -0.5188324451446533, -0.6207863688468933, -1.7581394910812378, -1.7037642002105713, -2.5193960666656494, -0.924382746219635, -1.2415727376937866, -1.85782790184021, -8.555070877075195, -1.3593862056732178, -0.5550827383995056, -1.205322504043579, -0.5369576215744019, -1.3140734434127808, -1.6765764951705933, -1.3231360912322998, -0.4259410500526428, -9.243826866149902, -2.0753297805786133, -0.7703189253807068, -1.1871974468231201, -8.228818893432617, -1.1192280054092407, -0.9606330394744873, -1.3140734434127808, -0.5143011808395386, -2.0934548377990723, -2.5556464195251465, -3.1900267601013184, -2.0118918418884277, -1.4409494400024414, -0.8382882475852966, -0.6842244863510132, -0.756725013256073, -0.530160665512085, -1.0875091552734375, -7.757564544677734, -2.3743948936462402, -2.91814923286438, -1.4228242635726929, -1.2415727376937866, -7.721313953399658, -1.9122034311294556, -1.6312636137008667, -0.9153201580047607, -1.0150084495544434, -1.4771997928619385, -1.9756414890289307, -0.5732078552246094, -10.585088729858398, -2.5375211238861084, -2.193143129348755, -1.6131384372711182, -1.0014145374298096, -1.0920403003692627, -1.7490770816802979, -3.661280632019043, -1.903140902519226, -1.2415727376937866, -0.9379764795303345, -1.3321986198425293, -2.138767719268799, -0.5482857823371887, -0.4191441237926483, -1.7762646675109863, -1.5406378507614136, -1.4409494400024414, -0.783912718296051, -1.413761854171753, -1.1871974468231201, -1.160009741783142, -0.2718772888183594, -0.7884441018104553, -1.8306403160095215, -0.9651642441749573, -1.2415727376937866, -0.6389116048812866, -0.928913950920105, -1.0421961545944214, -0.8428195118904114, -0.6751618981361389, -0.7884441018104553, -0.5890673995018005, -0.7612563967704773, -0.5981299877166748, -0.9561017155647278, -0.49391037225723267, -0.752193808555603, -0.5505514740943909, -0.779381513595581, -8.301319122314453, -0.4644569754600525, -2.5193960666656494, -0.9968832731246948, -1.3775115013122559, -3.4075284004211426, -2.002829074859619, -1.6493887901306152, -1.0875091552734375, -1.4228242635726929, -1.6040759086608887, -0.7748501300811768, -1.558763027191162, -1.9937665462493896, -1.1464157104492188, -1.413761854171753, -0.6887557506561279, -1.7037642002105713, -0.8836011290550232, -0.530160665512085, -1.3140734434127808, -8.228818893432617, -1.5859506130218506, -0.6706305742263794, -1.1871974468231201, -0.6071925163269043, -1.3775115013122559, -1.7581394910812378, -1.4409494400024414, -1.0693838596343994, -1.486262321472168, -1.2687605619430542, -3.117526054382324, -2.5556464195251465, -1.7672022581100464, -1.3775115013122559, -1.0965715646743774, -1.45907461643219, -2.0572047233581543, -0.8201630115509033, -0.743131160736084, -1.3321986198425293, -7.902565956115723, -0.6706305742263794, -5.83629846572876, -1.4228242635726929, -2.0662670135498047, -4.150659561157227, -1.6675138473510742, -1.413761854171753, -2.392519950866699, -1.9756414890289307, -0.9651642441749573, -0.7748501300811768, -1.0014145374298096, -1.1011029481887817, -1.1962599754333496, -14.28261947631836, -1.6765764951705933, -0.9651642441749573, -1.9937665462493896, -0.9923520088195801, -1.2959482669830322, -1.2234476804733276, -2.0662670135498047, -3.3350276947021484, -1.2687605619430542, -0.9425079226493835, -1.0965715646743774, -1.0965715646743774, -1.4046992063522339, -14.427620887756348, -2.156893014907837, -2.0209543704986572, -1.6403260231018066, -1.567825436592102, -1.0784465074539185, -1.1962599754333496, -9.570079803466797, -3.606905221939087, -1.1962599754333496, -2.5193960666656494, -1.7943899631500244, -1.5768882036209106, -3.69753098487854, -2.0118918418884277, -2.175018310546875, -2.1478304862976074, -2.5012707710266113, -1.7581394910812378, -1.2415727376937866, -1.1101654767990112, -0.9787581562995911, -1.4771997928619385, -1.7672022581100464, -1.4046992063522339, -1.885015845298767, -1.3140734434127808, -1.0965715646743774, -6.923807621002197, -1.1871974468231201, -1.0150084495544434, -0.7929753065109253, -0.4259410500526428, -1.4681370258331299, -8.48257064819336, -2.5193960666656494, -0.8654759526252747, -1.1464157104492188, -0.9787581562995911, -1.3593862056732178, -1.4046992063522339, -2.0300168991088867, -1.6312636137008667, -1.386574149131775, -0.951570451259613, -1.9937665462493896, -2.156893014907837, -1.386574149131775, -1.7218892574310303, -0.8111004829406738, -0.5120355486869812, -2.2203309535980225, -8.083817481994629, -0.8700072169303894, -1.966578722000122, -1.3231360912322998, -0.6207863688468933, -1.4409494400024414, -1.45907461643219, -3.933157444000244, -2.338144302368164, -1.7943899631500244, -2.211268424987793, -1.6765764951705933, -1.7218892574310303, -9.026325225830078, -1.0467274188995361, -1.2506353855133057, -0.7612563967704773, -1.114696741104126, -0.45086315274238586, -0.7748501300811768, -3.2987775802612305, -1.486262321472168, -0.715943455696106, -2.338144302368164, -1.3956365585327148, -1.3231360912322998, -1.132822036743164, -1.885015845298767, -8.410070419311523, -1.6947016716003418, -1.5497002601623535, -1.3140734434127808, -1.178134799003601, -0.8609446287155151, -1.1011029481887817, -1.1962599754333496, -2.0934548377990723, -1.5768882036209106, -2.5193960666656494, -8.265068054199219, -2.7368979454040527, -1.7037642002105713, -1.5406378507614136, -2.156893014907837, -2.2203309535980225, -2.301894187927246, -1.966578722000122, -2.048142194747925, -1.1101654767990112, -2.1478304862976074, -0.9153201580047607, -0.9062574505805969, -3.751905918121338, -1.3684489727020264, -1.504387617111206, -1.4046992063522339, -1.5859506130218506, -1.567825436592102, -0.951570451259613, -1.7672022581100464, -1.821577548980713, -1.1282906532287598, -0.983289361000061, -0.783912718296051, -0.8700072169303894, -1.450011968612671, -2.002829074859619, -2.863773822784424, -2.2203309535980225, -1.6947016716003418, -1.205322504043579, -0.8881323337554932, -1.486262321472168, -1.6131384372711182, -1.3321986198425293, -1.0467274188995361, -0.752193808555603, -1.431886911392212, -2.24751877784729, -1.9575163125991821, -1.9575163125991821, -8.446319580078125, -1.966578722000122, -1.785327434539795, -1.0829777717590332, -1.205322504043579, -1.6584514379501343, -1.9393911361694336, -1.0286023616790771, -2.229393482208252, -2.7912731170654297, -3.2625272274017334, -2.0753297805786133, -1.558763027191162, -1.0059459209442139, -0.8201630115509033, -0.752193808555603, -1.1962599754333496, -0.6932870745658875, -0.743131160736084, -1.0195398330688477, -0.729537308216095, -3.063150405883789, -2.320019483566284, -1.1282906532287598, -1.839702844619751, -8.446319580078125, -1.413761854171753, -0.5777391791343689, -1.150947093963623, -0.6751618981361389, -1.3684489727020264, -1.7943899631500244, -1.386574149131775, -1.386574149131775, -10.585088729858398, -3.2081518173217773, -1.2415727376937866, -7.032557964324951, -1.785327434539795, -0.7023496031761169, -1.2325103282928467, -0.5369576215744019, -1.0920403003692627, -1.0195398330688477, -0.8881323337554932, -1.7218892574310303, -4.24128532409668, -3.099400520324707, -2.2384560108184814, -1.84876549243927, -1.3231360912322998, -2.392519950866699, -11.237593650817871, -1.1056342124938965, -1.1101654767990112, -4.7487897872924805, -1.839702844619751, -1.9575163125991821, -8.48257064819336, -3.2081518173217773, -1.2596980333328247, -1.4409494400024414, -2.002829074859619, -5.6912970542907715, -2.6100218296051025, -1.2959482669830322, -1.413761854171753, -1.966578722000122, -2.6281468868255615, -1.558763027191162, -1.6584514379501343, -2.5193960666656494, -2.5737714767456055, -1.3503237962722778, -1.866890549659729, -2.338144302368164, -0.4055502414703369, -0.6615680456161499, -1.8125149011611938, -1.6856390237808228, -1.0150084495544434, -1.5315752029418945, -1.3775115013122559, -1.1554783582687378, -1.0376648902893066, -1.5225127935409546, -0.3285183608531952, -0.7250059843063354, -1.3956365585327148, -1.1056342124938965, -0.8382882475852966, -0.8926637172698975, -1.2596980333328247, -1.1962599754333496, -1.6675138473510742, -1.567825436592102, -1.7490770816802979, -1.0286023616790771, -1.2415727376937866, -1.1192280054092407, -1.3231360912322998, -1.9575163125991821, -0.7385998964309692, -1.205322504043579, -1.150947093963623, -1.6131384372711182, -0.9425079226493835, -1.6856390237808228, -4.440661907196045, -0.9425079226493835, -1.150947093963623, -1.5497002601623535, -1.2868857383728027, -1.1011029481887817, -0.928913950920105, -1.3050109148025513, -1.8125149011611938, -1.5768882036209106, -1.5768882036209106, -1.2959482669830322, -0.9742268323898315, -1.45907461643219, -1.3775115013122559, -2.2928314208984375, -0.8881323337554932, -1.2506353855133057, -1.2143850326538086, -1.7581394910812378, -1.0014145374298096, -1.6675138473510742, -4.313786029815674, -1.0104771852493286, -1.2687605619430542, -1.6312636137008667, -1.3503237962722778, -1.2415727376937866, -0.8156318068504333, -1.4046992063522339, -1.513450026512146, -1.3775115013122559, -0.2900024354457855, -1.1192280054092407, -1.4046992063522339, -1.3775115013122559, -1.0150084495544434, -1.169072151184082, -1.4046992063522339, -0.8881323337554932, -0.7476624250411987, -0.8246943950653076, -0.8201630115509033, -1.3956365585327148, -0.48937907814979553, -1.84876549243927, -1.3684489727020264, -1.4046992063522339, -1.486262321472168, -1.7037642002105713, 0.1416027545928955, -0.6434428691864014, -0.6479741334915161, -0.8836011290550232, -0.7476624250411987, -0.9742268323898315, -1.6040759086608887, -0.31719014048576355, -0.8201630115509033, -0.8292257189750671, -0.5120355486869812, -1.205322504043579, -1.0014145374298096, -0.7114121317863464, -0.8246943950653076, -4.0237836837768555, -0.9651642441749573, -0.6207863688468933, -0.7204747200012207, -0.9425079226493835, -1.1962599754333496, -1.169072151184082, -1.0693838596343994, -1.0557899475097656, -1.6493887901306152, -7.612563610076904, -3.3531529903411865, -0.9062574505805969, -1.4409494400024414, -1.3956365585327148, -2.0843923091888428, -0.26734596490859985, -1.4681370258331299, -4.368161201477051, -1.431886911392212, -1.2596980333328247, -1.6312636137008667, -0.7929753065109253, -0.8700072169303894, -0.8564133644104004, -1.0648525953292847, -1.7037642002105713, -1.0875091552734375, -1.9393911361694336, -2.301894187927246, -1.178134799003601, -1.2234476804733276, -1.6675138473510742, -1.386574149131775, -1.0421961545944214, -0.9606330394744873, -1.5315752029418945, -2.7187724113464355, -1.3503237962722778, -1.2415727376937866, -1.6856390237808228, -1.3412611484527588, -1.0421961545944214, -12.035100936889648, -1.6040759086608887, -1.0467274188995361, -1.6222009658813477, -0.8292257189750671, -1.4953248500823975, -3.2262768745422363, -0.8156318068504333, -0.9062574505805969, -1.6493887901306152, -1.5225127935409546, -2.7368979454040527, -0.6615680456161499, -1.178134799003601, -1.5768882036209106, -1.5859506130218506, -0.9968832731246948, -0.8518821001052856, -1.0920403003692627, -0.983289361000061, -1.0421961545944214, -0.9923520088195801, -1.205322504043579, -1.9122034311294556, -1.450011968612671, -0.9696955680847168, -1.2868857383728027, -1.178134799003601, -1.205322504043579, -1.2868857383728027, -1.3050109148025513, -1.2506353855133057, -1.7309519052505493, -1.839702844619751, -1.3140734434127808, -1.0512588024139404, -1.8940781354904175, -1.160009741783142, -2.1115798950195312, -1.205322504043579, -1.3231360912322998, -1.3321986198425293, -1.0920403003692627, -1.0240710973739624, -1.6947016716003418, -1.4228242635726929, -1.2143850326538086, -1.413761854171753, -1.567825436592102, -1.1871974468231201, -1.7943899631500244, -1.3050109148025513, -0.6570367217063904, -1.132822036743164, -1.386574149131775, -1.0648525953292847, -2.102517604827881, -1.0421961545944214, -1.0059459209442139, -1.132822036743164, -1.45907461643219, -1.7400144338607788, -1.0829777717590332, -1.5497002601623535, -1.4046992063522339, -0.7385998964309692, -1.2959482669830322, -1.123759388923645, -1.1192280054092407, -1.0965715646743774, -1.7400144338607788, -1.2959482669830322, -0.6842244863510132, -1.5497002601623535, -0.9968832731246948, -1.6584514379501343, -0.8473508358001709, -0.6298490166664124, -1.1962599754333496, -1.3140734434127808, -0.8292257189750671, -0.9153201580047607, -1.1056342124938965, -1.2868857383728027, -2.0118918418884277, -1.0059459209442139, -1.0648525953292847, -1.9393911361694336, -0.756725013256073, -1.6584514379501343, -1.2959482669830322, -1.4953248500823975, -1.3956365585327148, -1.486262321472168, -2.1478304862976074, -1.1962599754333496, -1.0875091552734375, -2.0753297805786133, -1.9756414890289307, -0.8201630115509033, -1.123759388923645, -1.4228242635726929, -1.7762646675109863, -1.0693838596343994, -1.1962599754333496, -1.9393911361694336, -1.1871974468231201, -1.0512588024139404, -1.1373531818389893, -0.8609446287155151, -1.9212660789489746, -2.0209543704986572, -1.1056342124938965, -0.9198514223098755, -1.431886911392212, -1.85782790184021, -1.9393911361694336, -0.779381513595581, -0.9968832731246948, -2.1659555435180664, -1.4046992063522339, -1.0376648902893066, -1.2687605619430542, -1.114696741104126, -1.6040759086608887, -1.6584514379501343, -1.413761854171753, -1.504387617111206, -1.0467274188995361, -2.156893014907837, -1.386574149131775, -1.3050109148025513, -1.0195398330688477, -1.2687605619430542, -1.3140734434127808, -1.1282906532287598, -1.0875091552734375, -1.9393911361694336, -1.558763027191162, -0.9107887744903564, -1.3412611484527588, -1.4953248500823975, -1.3050109148025513, -1.0286023616790771, -1.6222009658813477, -1.6131384372711182, -0.6660993099212646, -1.0150084495544434, -0.8971949815750122, -0.756725013256073, -0.7068809270858765, -1.0240710973739624, -1.6947016716003418, -0.8745385408401489, -0.6162551641464233, -0.7748501300811768, -1.7943899631500244, -0.9198514223098755, -0.8156318068504333, -1.3321986198425293, -0.7975066900253296, -1.504387617111206, -0.9379764795303345, -0.7612563967704773, -1.2596980333328247, -0.8382882475852966, -1.6312636137008667, -1.3412611484527588, -0.756725013256073, -1.0240710973739624, -1.6493887901306152, -1.178134799003601, -1.205322504043579, -1.431886911392212, -0.9062574505805969, -0.7657876014709473, -0.9470390677452087, -0.6978182792663574, -1.8306403160095215, -1.6584514379501343, -1.2415727376937866, -0.6615680456161499, -1.06032133102417, -0.7612563967704773, -1.4771997928619385, -1.169072151184082, -0.8790697455406189, -1.4681370258331299, -0.8564133644104004, -1.2143850326538086, -0.7250059843063354, -1.6403260231018066, -1.6856390237808228, -1.413761854171753, -0.9334452748298645, -0.8020379543304443, -0.8926637172698975, -0.9062574505805969, -0.9968832731246948, -0.8836011290550232, -0.8111004829406738, -1.9756414890289307, -1.0421961545944214, -1.2596980333328247, -0.8065692186355591, -0.8609446287155151, -0.8201630115509033, -0.6570367217063904, -1.0920403003692627, -0.8971949815750122, -1.1192280054092407, -1.3140734434127808, -0.8926637172698975, -1.8940781354904175, -2.265644073486328, -1.0195398330688477, -0.8881323337554932, -0.7929753065109253, -1.1464157104492188, -1.2596980333328247, -1.1554783582687378, -0.8518821001052856, -1.6040759086608887, -1.0150084495544434, -1.9575163125991821, -1.3231360912322998, -1.0875091552734375, -1.1871974468231201, -0.9153201580047607, -1.1962599754333496, -0.8337569236755371, -1.8306403160095215, -1.5768882036209106, -1.0195398330688477, -1.0739152431488037, -1.0104771852493286, -1.1554783582687378, -1.0421961545944214, -1.114696741104126, -1.966578722000122, -0.5981299877166748, -0.8382882475852966, -1.6765764951705933, -1.7128267288208008, -1.6040759086608887, -1.132822036743164, -0.983289361000061, -2.002829074859619, -1.4681370258331299, -1.1011029481887817, -1.150947093963623, -1.169072151184082, -1.3593862056732178, -0.8836011290550232, -0.9107887744903564, -1.2596980333328247, -1.178134799003601, -1.0875091552734375, -0.7657876014709473, -0.8518821001052856, -1.875952959060669, -1.1282906532287598, -1.0286023616790771, -1.2687605619430542, -1.0195398330688477, -1.0693838596343994, -0.9968832731246948, -1.1056342124938965, -1.2596980333328247, -1.0693838596343994, -0.6298490166664124, -0.8609446287155151, -0.752193808555603, -0.6932870745658875, -1.413761854171753, -1.866890549659729, -0.9470390677452087, -2.229393482208252, -0.9878207445144653, -0.8700072169303894, -0.9923520088195801, -0.8382882475852966, -1.3231360912322998, -1.5406378507614136, -0.8926637172698975, -1.0014145374298096, -1.3050109148025513, -1.3684489727020264, -1.3684489727020264, -2.211268424987793, -0.9651642441749573, -1.4228242635726929, -1.386574149131775, -1.132822036743164, -1.3593862056732178, -1.1871974468231201, -0.7929753065109253, -1.0014145374298096, -2.5918965339660645, -1.114696741104126, -1.205322504043579, -0.951570451259613, -1.558763027191162, -1.3050109148025513, -1.7309519052505493, -1.0376648902893066, -1.45907461643219, -1.1554783582687378, -2.229393482208252, -1.3050109148025513, -1.06032133102417, -1.1962599754333496, -1.3321986198425293, -1.1871974468231201, -1.3503237962722778, -1.0467274188995361, -2.0662670135498047, -1.513450026512146, -0.779381513595581, -1.4409494400024414, -0.6932870745658875, -0.7068809270858765, -1.513450026512146, -1.3684489727020264, -1.5950133800506592, -1.431886911392212, -1.0829777717590332, -2.1115798950195312, -0.8790697455406189, -1.0693838596343994, -1.6222009658813477, -1.4409494400024414, -1.0104771852493286, -1.9575163125991821, -1.1554783582687378, -1.4771997928619385, -1.2234476804733276, -1.5768882036209106, -1.0829777717590332, -1.9847040176391602, -1.1962599754333496, -0.9379764795303345, -1.2234476804733276, -1.6584514379501343, -0.8790697455406189, -0.7884441018104553, -1.6675138473510742, -0.9334452748298645, -0.8881323337554932, -0.6842244863510132, -1.3775115013122559, -0.8065692186355591, -1.6947016716003418, -1.6947016716003418, -1.141884446144104, -0.8337569236755371, -0.7250059843063354, -1.1464157104492188, -0.8700072169303894, -0.7975066900253296, -1.839702844619751, -1.6765764951705933, -1.2506353855133057, -1.141884446144104, -0.9470390677452087, -1.3412611484527588, -0.5641453266143799, -0.9787581562995911, -1.0920403003692627, -1.160009741783142, -1.386574149131775, -1.3140734434127808, -0.9968832731246948, -0.5777391791343689, -1.0467274188995361, -1.178134799003601, -1.0784465074539185, -1.2868857383728027, -1.3503237962722778, -0.983289361000061, -1.6040759086608887, -1.150947093963623, -0.7068809270858765, -0.9334452748298645, -1.3956365585327148, -1.3775115013122559, -1.486262321472168, -1.3956365585327148, -1.0648525953292847, -1.7672022581100464, -0.6570367217063904, -1.3503237962722778, -1.1962599754333496, -1.3593862056732178, -1.0104771852493286, -1.966578722000122, -1.5950133800506592, -1.2959482669830322, -1.2687605619430542, -1.431886911392212, -1.3503237962722778, -1.431886911392212, -1.885015845298767, -1.567825436592102, -1.7309519052505493, -1.169072151184082, -2.1840806007385254, -1.7218892574310303, -1.6131384372711182, -1.3503237962722778, -1.6222009658813477, -1.6765764951705933, -1.06032133102417, -1.0512588024139404, -2.0662670135498047, -1.7490770816802979, -1.9122034311294556, -1.3684489727020264, -7.0688090324401855, -1.4771997928619385, -1.178134799003601, -0.9425079226493835, -0.9107887744903564, -1.1464157104492188, -1.6312636137008667, -1.6947016716003418, -1.2234476804733276, -1.386574149131775, -0.8926637172698975, -0.9742268323898315, -0.8926637172698975, -1.386574149131775, -0.8700072169303894, -1.6675138473510742, -1.84876549243927, -1.178134799003601, -1.866890549659729, -1.4046992063522339, -1.141884446144104, -1.2325103282928467, -1.6856390237808228, -1.3593862056732178, -1.6856390237808228, -1.2415727376937866, -0.9334452748298645, -1.9212660789489746, -1.2687605619430542, -1.504387617111206, -1.1464157104492188, -1.6856390237808228, -1.3231360912322998, -1.7762646675109863, -1.7672022581100464, -0.9606330394744873, -1.966578722000122, -1.6584514379501343, -1.5406378507614136, -1.4046992063522339, -1.0648525953292847, -1.6040759086608887, -1.7309519052505493, -1.8034526109695435, -0.928913950920105, -2.048142194747925, -1.2506353855133057, -0.9107887744903564, -1.7128267288208008, -1.3956365585327148, -1.6947016716003418, -1.7672022581100464, -0.924382746219635, -1.9937665462493896, -1.450011968612671, -1.1056342124938965, -1.0875091552734375, -1.0150084495544434, -1.3684489727020264, -1.486262321472168, -1.2325103282928467, -1.875952959060669, -0.8836011290550232, -1.486262321472168, -1.486262321472168, -1.6222009658813477, -1.1871974468231201, -1.9756414890289307, -1.178134799003601, -0.8292257189750671, -1.3412611484527588, -1.4046992063522339, -1.6131384372711182, -1.2506353855133057, -2.12064266204834, -1.3503237962722778, -1.5406378507614136, -1.6403260231018066, -1.1962599754333496, -1.5497002601623535, -1.1101654767990112, -2.1115798950195312, -1.0557899475097656, -1.3412611484527588, -1.0240710973739624, -1.3321986198425293, -1.567825436592102, -1.2687605619430542, -1.6584514379501343, -1.3231360912322998, -0.7884441018104553, -1.7309519052505493, -1.4953248500823975, -0.928913950920105, -0.6162551641464233, -1.2234476804733276, -0.8065692186355591, -1.821577548980713, -1.0648525953292847, -2.320019483566284, -1.6765764951705933, -0.9153201580047607, -1.839702844619751, -1.7128267288208008, -1.1101654767990112, -0.8700072169303894, -1.839702844619751, -0.8745385408401489, -1.2959482669830322, -1.1192280054092407, -1.4953248500823975, -0.7114121317863464, -1.875952959060669, -1.0014145374298096, -1.0829777717590332, -1.431886911392212, -0.8337569236755371, -1.6765764951705933, -1.1871974468231201, -0.7068809270858765, -0.45086315274238586, -1.0784465074539185, -1.4046992063522339, -0.8745385408401489, -1.785327434539795, -1.4953248500823975, -0.7476624250411987, -1.1192280054092407, -0.8111004829406738, -1.0829777717590332, -1.2687605619430542, -0.23336131870746613, -0.8745385408401489, -1.4228242635726929, -1.3140734434127808, -1.2415727376937866, -0.9470390677452087, -0.9334452748298645, -0.756725013256073, -1.45907461643219, -1.2687605619430542, -1.0059459209442139, -0.951570451259613, -1.2596980333328247, -2.4831454753875732, -2.0572047233581543, -2.048142194747925, -0.5686765909194946, -0.43273797631263733, -0.8518821001052856, -1.2778232097625732, -1.1962599754333496, 0.30359625816345215, 0.028320545330643654, -9.280077934265137, -0.9379764795303345, -3.008775234222412, -1.1962599754333496, -0.9107887744903564, -1.5950133800506592, -1.4228242635726929, -0.3760969042778015, -0.9696955680847168, -2.7550230026245117, -1.7490770816802979, -1.2506353855133057, -0.7476624250411987, -1.4228242635726929, -1.6765764951705933, -1.0195398330688477, -0.8156318068504333, -0.729537308216095, -1.0467274188995361, -1.0829777717590332, -0.743131160736084, -13.485112190246582, -3.4800288677215576, -1.9937665462493896, -3.4800288677215576, -1.2415727376937866, -1.1373531818389893, -0.6887557506561279, -1.785327434539795, -0.9696955680847168, -1.0104771852493286, -1.5497002601623535, -3.5344045162200928, -2.0934548377990723, -1.5859506130218506, -0.983289361000061, -1.2143850326538086, -2.0843923091888428, -1.1962599754333496, -1.0195398330688477, -1.1554783582687378, -0.9742268323898315, -1.3684489727020264, -1.2596980333328247, -1.5950133800506592, -0.8971949815750122, 0.06343802809715271, -1.6765764951705933, -1.205322504043579, -0.9606330394744873, -0.9107887744903564, -1.513450026512146, -2.338144302368164, -2.7006475925445557, -0.45766007900238037, -0.8518821001052856, -1.6856390237808228, -1.966578722000122, -1.6040759086608887, -1.6403260231018066, -1.7943899631500244, -2.2203309535980225, -3.2625272274017334, -1.7490770816802979, -1.5859506130218506, -0.9696955680847168, -1.3956365585327148, -1.7490770816802979, -1.948453664779663, -1.6856390237808228, -1.4046992063522339, -0.8926637172698975, -1.513450026512146, -1.45907461643219, -2.0662670135498047, -1.7309519052505493, -2.211268424987793, -1.5950133800506592, -2.2022058963775635, -2.1115798950195312, -1.6312636137008667, -1.0331335067749023, -1.558763027191162, -1.178134799003601, -1.2868857383728027, -1.3050109148025513, -2.7368979454040527, -1.3593862056732178, -1.558763027191162, -1.8306403160095215, -3.3531529903411865, -1.7128267288208008, -1.7037642002105713, -1.169072151184082, -11.890098571777344, -1.85782790184021, -2.338144302368164, -1.2143850326538086, -0.8881323337554932, -0.8564133644104004, -1.6493887901306152, -2.7187724113464355, -1.6222009658813477, -1.6312636137008667, -1.2415727376937866, -1.8306403160095215, -1.9756414890289307, -2.229393482208252, -1.875952959060669, -1.5225127935409546, -1.1464157104492188, -1.3684489727020264, -2.3743948936462402, -1.2506353855133057, -1.6584514379501343, -2.0934548377990723, -2.6281468868255615, -1.2687605619430542, -1.3231360912322998, -2.283768892288208, -3.026900053024292, -3.045025587081909, -1.9847040176391602, -1.7581394910812378, -2.193143129348755, -2.6825222969055176, -2.91814923286438, -2.5737714767456055, -3.063150405883789, -2.7006475925445557, -2.91814923286438, -1.513450026512146, -3.3169028759002686, -1.839702844619751, -1.8034526109695435, -1.45907461643219, -1.7218892574310303, -2.1840806007385254, -2.5556464195251465, -2.3109567165374756, -1.9212660789489746, -1.6493887901306152, -1.0512588024139404, -2.7187724113464355, -1.9212660789489746, -1.2506353855133057, -1.0512588024139404, -0.14103633165359497, -1.4771997928619385, -1.6131384372711182, -1.885015845298767, -1.6765764951705933, -1.4409494400024414, -1.558763027191162, -1.1871974468231201, -1.0784465074539185, -1.0829777717590332, -2.102517604827881, -3.606905221939087, -2.6281468868255615, -16.022632598876953, -2.863773822784424, -5.401295185089111, -1.3593862056732178, -1.3684489727020264, -1.4771997928619385, -1.9393911361694336, -1.7762646675109863, -1.821577548980713, -2.0843923091888428, -2.211268424987793, -2.900023937225342, -3.4075284004211426, -2.91814923286438, -3.3350276947021484, -4.2231597900390625, -2.7550230026245117, -2.0843923091888428, -1.821577548980713, -1.205322504043579, -2.1478304862976074, -2.320019483566284, -2.229393482208252, -1.8306403160095215, -1.513450026512146, -1.169072151184082, -1.6584514379501343, -1.2868857383728027, -2.265644073486328, -2.6281468868255615, -1.8306403160095215, -1.450011968612671, -2.0209543704986572, -2.12064266204834, -1.4771997928619385, -1.205322504043579, -0.8700072169303894, -3.099400520324707, -2.002829074859619, -2.24751877784729, -1.7400144338607788, -0.5981299877166748, -1.567825436592102, -1.7128267288208008, -1.169072151184082, -1.1962599754333496, -1.504387617111206, -1.821577548980713, -1.3503237962722778, -1.0376648902893066, -1.5315752029418945, -1.2415727376937866, -0.729537308216095, -1.2596980333328247, -1.1871974468231201, -1.6040759086608887, -1.8125149011611938, -1.8306403160095215, -0.8971949815750122, -0.7250059843063354, -1.2415727376937866, -1.6131384372711182, -0.8926637172698975, -1.0784465074539185, -1.386574149131775, -2.1297051906585693, -3.824406862258911, -3.2987775802612305, -2.428770065307617, -1.9756414890289307, -1.386574149131775, -3.171901226043701, -2.193143129348755, -1.3321986198425293, -1.1464157104492188, -1.1011029481887817, -3.171901226043701, -2.175018310546875, -2.0209543704986572, -8.555070877075195, -0.779381513595581, -0.5935987234115601, -1.0104771852493286, -1.2959482669830322, -1.5497002601623535, -2.2565813064575195, -0.8428195118904114, -1.7400144338607788, -1.9212660789489746, -1.3321986198425293, -1.0965715646743774, -0.7068809270858765, -2.972524642944336, -1.8940781354904175, -1.9303284883499146, -1.0965715646743774, -0.6842244863510132, -1.2778232097625732, -1.6403260231018066, -1.45907461643219, -1.0376648902893066, -1.558763027191162, -1.84876549243927, -1.431886911392212, -1.6584514379501343, -1.2506353855133057, -1.3050109148025513, -1.0693838596343994, -1.1101654767990112, -1.0875091552734375, -1.6222009658813477, -1.1962599754333496, -0.8518821001052856, -1.06032133102417, -1.114696741104126, -0.5981299877166748, -1.413761854171753, -1.4228242635726929, -1.3050109148025513, -1.3503237962722778, -1.386574149131775, -1.3050109148025513, -1.2415727376937866, -1.3412611484527588, -1.6493887901306152, -2.156893014907837, -1.205322504043579, -1.0467274188995361, -0.7748501300811768, -2.827523708343506, -0.752193808555603, -0.7657876014709473, -0.38289380073547363, -0.5686765909194946, -0.9107887744903564, -1.1464157104492188, -1.2234476804733276, -0.8745385408401489, -2.2384560108184814, -0.8428195118904114, -1.7309519052505493, -1.7943899631500244, -1.386574149131775, -1.85782790184021, -1.7672022581100464, -3.4256534576416016, -2.211268424987793, -2.428770065307617, -1.205322504043579, -1.2234476804733276, -1.839702844619751, -1.567825436592102, -1.0467274188995361, -1.567825436592102, -1.885015845298767, -1.966578722000122, -0.8065692186355591, -0.8111004829406738, -0.9379764795303345, -1.4046992063522339, -11.310094833374023, -3.4981541633605957, -1.2868857383728027, -5.002541542053223, -1.486262321472168, -1.504387617111206, -1.6131384372711182, -1.5950133800506592, -2.6643972396850586, -1.3684489727020264, -0.8065692186355591, -1.3593862056732178, -1.8940781354904175, -5.292544364929199, -1.8125149011611938, -1.3593862056732178, -3.2806520462036133, -1.0557899475097656, -0.7975066900253296, -1.431886911392212, -1.160009741783142, -2.6643972396850586, -4.857540130615234, -3.57065486907959, -2.4650206565856934, -1.9937665462493896, -1.3956365585327148, -3.2262768745422363, -15.007623672485352, -1.7037642002105713, -1.1101654767990112, -1.431886911392212, -1.504387617111206, -2.881898880004883, -15.297627449035645, -3.643155097961426, -2.175018310546875, -2.392519950866699, -9.17132568359375, -2.320019483566284, -2.356269598007202, -1.5859506130218506, -1.141884446144104, -4.9662909507751465, -1.5406378507614136, -1.4953248500823975, -2.392519950866699, -9.497579574584961, -0.9923520088195801, -0.7204747200012207, -1.114696741104126, -1.6040759086608887, -2.6462721824645996, -1.5859506130218506, -1.4953248500823975, -1.5497002601623535, -2.1297051906585693, -1.9575163125991821, -3.5525293350219727, -1.45907461643219, -1.885015845298767, -1.9756414890289307, -2.2022058963775635, -2.0843923091888428, -2.4468953609466553, -1.5225127935409546, -8.736322402954102, -3.1537764072418213, -3.9694080352783203, -2.175018310546875, -1.8034526109695435, -4.857540130615234, -1.1192280054092407, -1.7309519052505493, -1.85782790184021, -1.5225127935409546, -1.3684489727020264, -2.8093984127044678, -1.4228242635726929, -1.205322504043579, -1.5225127935409546, -1.948453664779663, -4.295660972595215, -2.0118918418884277, -2.12064266204834, -3.117526054382324, -1.0421961545944214, -1.5315752029418945, -2.0390796661376953, -1.45907461643219, -0.43953487277030945, -1.9847040176391602, -1.567825436592102, -1.2778232097625732, -2.954399585723877, -1.5225127935409546, -1.160009741783142, -0.8971949815750122, -1.205322504043579, -1.1962599754333496, -3.842532157897949, -1.2687605619430542, -1.5315752029418945, -1.2234476804733276, -1.0195398330688477, -1.4771997928619385, -1.3956365585327148, -1.1192280054092407, -1.0648525953292847, -1.5950133800506592, -1.3684489727020264, -1.6856390237808228, -1.5225127935409546, -1.9393911361694336, -1.5225127935409546, -1.2687605619430542, -0.779381513595581, -1.3050109148025513, -2.5556464195251465, -1.1056342124938965, -1.4409494400024414, -1.558763027191162, -1.9393911361694336, -1.413761854171753, -1.2596980333328247, -1.785327434539795, -0.7385998964309692, -1.0965715646743774, -1.1962599754333496, -1.431886911392212, -1.0829777717590332, -1.6312636137008667, -1.5315752029418945, -1.0150084495544434, -0.9696955680847168, -2.0118918418884277, -1.1871974468231201, -0.45312872529029846, -0.8926637172698975, -1.4953248500823975, -1.1101654767990112, -1.1962599754333496, -1.486262321472168, -1.5950133800506592, -1.132822036743164, -1.2415727376937866, -1.413761854171753, -1.6222009658813477, -1.6040759086608887, -1.6493887901306152, -1.0421961545944214, -1.1871974468231201, -1.1101654767990112, -1.8940781354904175, -1.386574149131775, -1.0104771852493286, -1.0331335067749023, -1.9122034311294556, -1.1011029481887817, -1.1101654767990112, -2.0209543704986572, -1.6493887901306152, -1.0512588024139404, -0.6706305742263794, -1.9937665462493896, -1.1373531818389893, -0.9470390677452087, -0.8654759526252747, -1.0195398330688477, -1.0014145374298096, -1.1962599754333496, -1.7762646675109863, -0.9153201580047607, -0.8246943950653076, -1.114696741104126, -1.7672022581100464, -1.866890549659729, -1.2143850326538086, -0.9425079226493835, -0.9742268323898315, -0.6796931028366089, -0.9198514223098755, -1.06032133102417, -0.9470390677452087, -1.0512588024139404, -1.205322504043579, -1.2143850326538086, -0.5165667533874512, -0.9606330394744873, -0.8020379543304443, -1.0104771852493286, -0.779381513595581, -0.6479741334915161, -0.9651642441749573, -0.6525054574012756, -0.8065692186355591, -0.5935987234115601, -1.0014145374298096, -0.3126588463783264, -0.6525054574012756, -1.0467274188995361, -0.8700072169303894, -1.5768882036209106, -1.3412611484527588, 0.14500121772289276, -0.5460201501846313, -1.7128267288208008, -1.0829777717590332, -0.951570451259613, -1.6040759086608887, -1.2687605619430542, -1.3412611484527588, -1.5768882036209106, -1.2325103282928467, -0.7612563967704773, -1.450011968612671, -1.114696741104126, -2.0118918418884277, -1.205322504043579, -0.8881323337554932, -1.4771997928619385, -1.821577548980713, -1.1554783582687378, -1.6675138473510742, -5.437544822692871, -3.3169028759002686, -4.2231597900390625, -1.3412611484527588, -1.6947016716003418, -1.6040759086608887, -1.2596980333328247, -1.0648525953292847, -0.8971949815750122, -0.8836011290550232, -1.4228242635726929, -1.2778232097625732, -0.20730642974376678, -0.752193808555603, -1.3956365585327148, -0.7204747200012207, -2.211268424987793, -0.38062819838523865, -1.785327434539795, -2.1478304862976074, -0.6298490166664124, -0.6842244863510132, -2.2747063636779785, -0.43953487277030945, -1.85782790184021, -2.1478304862976074, -1.3321986198425293, -1.450011968612671, -0.18804845213890076, -0.8564133644104004, -1.3050109148025513, -0.9379764795303345, -0.6525054574012756, -1.169072151184082, -1.513450026512146, -0.8292257189750671, -0.779381513595581, -1.8940781354904175, -1.85782790184021, -1.5315752029418945, -1.6493887901306152, -0.08779370039701462, -0.8971949815750122, -0.5981299877166748, -0.5754735469818115, -0.2718772888183594, -10.73008918762207, -2.175018310546875, -1.3593862056732178, -1.1101654767990112, -0.7612563967704773, -1.1464157104492188, -2.048142194747925, -0.7114121317863464, -0.6525054574012756, -1.7309519052505493, -0.5324262976646423, -1.1871974468231201, -0.6842244863510132, -1.1192280054092407, -1.0059459209442139, -0.8790697455406189, -0.8292257189750671, -1.1871974468231201, -0.584536075592041, -0.8156318068504333, -7.39506196975708, -1.7218892574310303, -1.875952959060669, -1.9847040176391602, -1.84876549243927, -0.7884441018104553, -1.2596980333328247, -1.0557899475097656, -0.9334452748298645, -0.783912718296051, -0.6706305742263794, -2.428770065307617, -1.0829777717590332, -1.45907461643219, -0.9334452748298645, -1.141884446144104, -1.5497002601623535, -1.4228242635726929, -1.5225127935409546, -1.386574149131775, -0.783912718296051, -1.0421961545944214, -8.627572059631348, -2.1478304862976074, -2.4831454753875732, -2.2747063636779785, -1.9756414890289307, -1.9847040176391602, -1.386574149131775, -1.0829777717590332, -1.1962599754333496, -1.513450026512146, -2.954399585723877, -1.8940781354904175, -1.6493887901306152, -1.3503237962722778, -0.8926637172698975, -9.352577209472656, -2.8093984127044678, -2.8093984127044678, -3.4256534576416016, -2.5737714767456055, -2.2022058963775635, -9.098825454711914, -1.966578722000122, -1.3412611484527588, -1.0331335067749023, -0.8201630115509033, -1.1192280054092407, -0.47351953387260437, -1.948453664779663, -4.476912021636963, -3.026900053024292, -2.2747063636779785, -1.3775115013122559, -1.5406378507614136, -10.512587547302246, -2.7550230026245117, -1.3140734434127808, -1.6856390237808228, -8.301319122314453, -1.2596980333328247, -1.7400144338607788, -1.413761854171753, -1.2506353855133057, -0.9696955680847168, -1.0648525953292847, -1.0512588024139404, -2.0843923091888428, -0.9923520088195801, -1.3412611484527588, -1.3050109148025513, -0.2220330834388733, -1.0286023616790771, -1.3503237962722778, -1.5859506130218506, -0.4757852256298065, -0.26168185472488403, -1.8034526109695435, -0.7340685129165649, -1.45907461643219, -0.5981299877166748, -0.3987533450126648, -1.9122034311294556, -1.5315752029418945, -1.3775115013122559, -0.185782790184021, -0.8428195118904114, -1.132822036743164, -0.9606330394744873, -0.8428195118904114, -1.8034526109695435, -2.002829074859619, -1.4046992063522339, -0.779381513595581, -1.6403260231018066, -1.386574149131775, -0.9198514223098755, -0.783912718296051, -0.580004870891571, -1.9937665462493896, -2.7006475925445557, -2.138767719268799, -1.7943899631500244, -1.6131384372711182, -15.587629318237305, -2.0118918418884277, -1.169072151184082, -2.972524642944336, -1.7762646675109863, -0.715943455696106, -2.4831454753875732, -0.7340685129165649, -1.45907461643219, -4.150659561157227, -2.1115798950195312, -1.5950133800506592, -0.9107887744903564, -1.3775115013122559, -1.2687605619430542, -12.615105628967285, -1.875952959060669, -1.2506353855133057, -1.1871974468231201, -2.6825222969055176, -1.0784465074539185, -1.0195398330688477, -1.3231360912322998, -1.45907461643219, -1.413761854171753, -1.169072151184082, -1.7037642002105713, -1.903140902519226, -1.6131384372711182, -2.2384560108184814, -2.338144302368164, -1.45907461643219, -3.2444019317626953, -2.4831454753875732, -2.972524642944336, -2.7187724113464355, -1.8306403160095215, -2.1115798950195312, -1.6312636137008667, -2.5193960666656494, -2.0662670135498047, -2.1297051906585693, -2.320019483566284, -2.2384560108184814, -1.6403260231018066, -0.9923520088195801, -2.0390796661376953, -1.2778232097625732, -0.9696955680847168, -1.8940781354904175, -0.8337569236755371, -0.924382746219635, -0.983289361000061, -1.2687605619430542, -2.4468953609466553, -1.6040759086608887, -3.081275701522827, -1.9756414890289307, -0.8564133644104004, -1.8034526109695435, -1.2778232097625732, -1.6312636137008667, -3.9694080352783203, -1.9575163125991821, -1.5950133800506592, -0.9742268323898315, -1.4681370258331299, -1.413761854171753, -6.126300811767578, -2.338144302368164, -2.5375211238861084, -1.4046992063522339, -1.4771997928619385, -2.5193960666656494, -1.9122034311294556, -1.5225127935409546, -1.6856390237808228, -2.2565813064575195, -7.721313953399658, -1.9303284883499146, -1.132822036743164, -2.138767719268799, -1.486262321472168, -4.313786029815674, -3.1537764072418213, -1.785327434539795, -1.6222009658813477, -2.881898880004883, -9.642580032348633, -1.839702844619751, -3.1537764072418213, -1.2778232097625732, -1.5859506130218506, -1.3050109148025513, -1.3050109148025513, -2.24751877784729, -3.2806520462036133, -1.903140902519226, -1.0557899475097656, -1.821577548980713, -3.606905221939087, -1.6403260231018066, -1.160009741783142, -1.6765764951705933, -3.1900267601013184, -1.2959482669830322, -1.0965715646743774, -1.7581394910812378, -3.4437785148620605, -1.169072151184082, -1.0829777717590332, -1.6584514379501343, -3.3531529903411865, -1.6765764951705933, -1.0920403003692627, -1.8306403160095215, -3.3350276947021484, -1.6493887901306152, -1.1373531818389893, -1.7400144338607788, -3.5162789821624756, -1.7309519052505493, -1.160009741783142, -1.85782790184021, -3.5525293350219727, -1.6947016716003418, -1.4046992063522339, -1.0648525953292847, -1.866890549659729, -3.4981541633605957, -3.643155097961426, -1.7581394910812378, -1.160009741783142, -1.6675138473510742, -3.4256534576416016, -1.6312636137008667, -1.2596980333328247, -1.7943899631500244, -3.4800288677215576, -3.606905221939087, -1.3321986198425293, -1.0104771852493286, -1.5406378507614136, -1.9212660789489746, -3.57065486907959, -3.588779926300049, -1.7672022581100464, -1.132822036743164, -3.117526054382324, -1.45907461643219, -2.410645008087158, -2.338144302368164, -3.2625272274017334, -1.6312636137008667, -1.9393911361694336, -2.954399585723877, -1.885015845298767, -1.178134799003601, -1.3503237962722778, -1.114696741104126, -2.6462721824645996, -1.2778232097625732, -2.0662670135498047, -1.3503237962722778, -2.3743948936462402, -0.9062574505805969, -1.4409494400024414, -4.205035209655762, -2.002829074859619, -1.5768882036209106, -1.3321986198425293, -1.4771997928619385, -1.6493887901306152, -8.808823585510254, -1.6493887901306152, -1.9393911361694336, -2.6462721824645996, -1.9847040176391602, -1.3503237962722778, -2.102517604827881, -14.427620887756348, -2.77314829826355, -3.661280632019043, -1.1554783582687378, -1.9756414890289307, -14.355119705200195, -1.4953248500823975, -1.3412611484527588, -1.966578722000122, -0.924382746219635, -0.8881323337554932, -0.9651642441749573, -1.2868857383728027, -1.6584514379501343, -8.156318664550781, -0.8654759526252747, -1.5315752029418945, -2.12064266204834, -1.5768882036209106, -1.114696741104126, -6.307552814483643, -1.821577548980713, -1.431886911392212, -1.6947016716003418, -1.5497002601623535, -1.5406378507614136, -0.6071925163269043, -1.5497002601623535, -12.325102806091309, -1.0875091552734375, -1.6040759086608887, -1.114696741104126, -1.948453664779663, -4.712539196014404, -1.5950133800506592, -1.205322504043579, -1.9575163125991821, -2.392519950866699, -1.5950133800506592, -0.752193808555603, -1.2415727376937866, -1.7400144338607788, -1.1871974468231201, -1.431886911392212, -2.4650206565856934, -1.7218892574310303, -1.9756414890289307, -8.48257064819336, -2.392519950866699, -1.513450026512146, -0.9379764795303345, -1.0104771852493286, -1.3684489727020264, -1.7490770816802979, -1.0739152431488037, -2.6100218296051025, -1.1962599754333496, -2.102517604827881, -1.3956365585327148, -1.0784465074539185, -2.3109567165374756, -1.558763027191162, -2.0843923091888428, -3.1900267601013184, -1.885015845298767, -1.7943899631500244, -14.21011734008789, -2.048142194747925, -1.885015845298767, -1.7218892574310303, -2.6825222969055176, -1.9937665462493896, -15.732629776000977, -3.6250298023223877, -2.156893014907837, -2.0662670135498047, -2.881898880004883, -1.866890549659729, -3.1900267601013184, -3.2262768745422363, -2.156893014907837, -1.9756414890289307, -1.821577548980713, -3.3531529903411865, -2.5375211238861084, -4.585662841796875, -1.9122034311294556, -1.504387617111206, -1.123759388923645, -1.821577548980713, -1.7128267288208008, -1.2325103282928467, -1.9575163125991821, -1.6493887901306152, -2.827523708343506, -3.117526054382324, -0.7068809270858765, -1.0693838596343994, -1.8940781354904175, -1.948453664779663, -2.5193960666656494, -2.102517604827881, -1.6040759086608887, -2.4468953609466553, -2.0843923091888428, -1.6675138473510742, -2.002829074859619, -1.2959482669830322, -1.6040759086608887, -14.572620391845703, -3.2625272274017334, -3.5344045162200928, -1.9303284883499146, -1.0965715646743774, -1.1962599754333496, -3.1900267601013184, -1.567825436592102, -0.7023496031761169, -0.9742268323898315, -1.2506353855133057, -1.966578722000122, -3.878782272338867, -1.7672022581100464, -2.2203309535980225, -1.6765764951705933, -9.098825454711914, -1.6856390237808228, -1.6131384372711182, -1.6493887901306152, -1.4771997928619385, -0.30812758207321167, -0.8564133644104004, -1.3321986198425293, -0.9787581562995911, -0.6887557506561279, -0.8881323337554932, -0.6615680456161499, -1.0195398330688477, -0.8065692186355591, -0.924382746219635, -1.205322504043579, -1.3684489727020264, -0.1937125325202942, -0.8337569236755371, -1.1056342124938965, -0.8654759526252747, -0.743131160736084, -1.6222009658813477, -1.9847040176391602, -2.5918965339660645, -1.885015845298767, -1.8306403160095215, -8.1925687789917, -0.8790697455406189, -1.5950133800506592, -0.7204747200012207, -1.431886911392212, -1.0104771852493286, -1.2596980333328247, -0.49617600440979004, -0.5324262976646423, -0.6932870745658875, -15.15262508392334, -2.0843923091888428, -1.3321986198425293, -1.431886911392212, -1.4046992063522339, -0.9561017155647278, -0.8065692186355591, -1.6584514379501343, -6.126300811767578, -3.063150405883789, -2.6281468868255615, -9.062576293945312, -1.558763027191162, -0.9107887744903564, -1.0376648902893066, -1.6312636137008667, -2.0934548377990723, -1.5406378507614136, -0.6162551641464233, -1.504387617111206, -1.513450026512146, 0.29453369975090027, -1.3956365585327148, -1.875952959060669, -0.07108457386493683, -1.3593862056732178, -1.431886911392212, -1.3684489727020264, -1.205322504043579, -1.160009741783142, -2.0390796661376953, -0.9198514223098755, -1.2596980333328247, -1.0195398330688477, -0.924382746219635, -1.178134799003601, -0.3625029921531677, -0.1506653130054474, -0.21750180423259735, -1.4409494400024414, -0.5890673995018005, -0.6298490166664124, -1.450011968612671, -1.141884446144104, -1.6493887901306152, -8.265068054199219, -0.580004870891571, -1.0331335067749023, -1.0965715646743774, -0.6751618981361389, -0.6253176927566528, -0.8246943950653076, -0.6026612520217896, -1.141884446144104, -0.983289361000061, -0.779381513595581, -1.6131384372711182, -7.975066184997559, -0.928913950920105, -0.8971949815750122, -1.1871974468231201, -1.3231360912322998, -1.5225127935409546, -2.0572047233581543, -1.839702844619751, -1.178134799003601, -2.002829074859619, -0.8836011290550232, -1.141884446144104, -1.2234476804733276, -2.0300168991088867, -15.805131912231445, -2.6825222969055176, -1.0739152431488037, -0.5596140027046204, -0.7703189253807068, -1.2415727376937866, -2.138767719268799, -2.7006475925445557, -2.6643972396850586, -1.6040759086608887, -2.2022058963775635, -8.917573928833008, -0.9470390677452087, -1.3050109148025513, -1.6131384372711182, -1.3503237962722778, -1.4046992063522339, -1.0920403003692627, -1.3050109148025513, -1.0331335067749023, -1.0965715646743774, -1.513450026512146, -1.2506353855133057, -1.9937665462493896, -9.098825454711914, -1.513450026512146, -2.1478304862976074, -1.6675138473510742, -1.84876549243927, -1.9847040176391602, -1.4771997928619385, -1.6765764951705933, -3.135650873184204, -1.06032133102417, -0.752193808555603, -2.900023937225342, -1.9122034311294556, -16.602638244628906, -1.5950133800506592, -1.2415727376937866, -0.6706305742263794, -1.3050109148025513, -0.9968832731246948, -1.7309519052505493, -3.69753098487854, -2.2747063636779785, -1.821577548980713, -1.3140734434127808, -1.486262321472168, -2.6643972396850586, -1.5225127935409546, -1.0557899475097656, -1.160009741783142, -1.966578722000122, -1.169072151184082, -0.928913950920105, -1.205322504043579, -1.6675138473510742, -0.924382746219635, -1.6222009658813477, -8.555070877075195, -0.8881323337554932, -1.0104771852493286, -1.3412611484527588, -1.2778232097625732, -2.1659555435180664, -0.5007072687149048, -1.785327434539795, -0.928913950920105, -0.10591885447502136, -1.3956365585327148, -3.2444019317626953, -1.2325103282928467, -0.715943455696106, -0.8518821001052856, -0.25941622257232666, -1.1962599754333496, -1.1056342124938965, -1.513450026512146, -1.45907461643219, -1.0195398330688477, -1.3956365585327148, -0.9107887744903564, -1.1871974468231201, -15.877632141113281, -1.7490770816802979, -0.8428195118904114, -1.9122034311294556, -0.8065692186355591, -1.141884446144104, -1.1464157104492188, -0.580004870891571, -0.7748501300811768, -1.2959482669830322, -2.2022058963775635, -2.5012707710266113, -4.857540130615234, -2.5556464195251465, -1.9122034311294556, -1.3321986198425293, -1.567825436592102, -2.0753297805786133, -2.6281468868255615, -1.150947093963623, -1.3956365585327148, -2.229393482208252, -8.77257251739502, -0.9153201580047607, -0.6207863688468933, -1.0739152431488037, -0.9107887744903564, -0.7340685129165649, -1.2415727376937866, -0.8609446287155151, -0.9606330394744873, -1.5768882036209106, -1.0331335067749023, -0.14613401889801025, -1.4409494400024414, -1.5406378507614136, -1.903140902519226, -2.428770065307617, -9.098825454711914, -0.9334452748298645, -0.6570367217063904, -1.0965715646743774, -1.0195398330688477, -0.779381513595581, -1.2687605619430542, -1.2325103282928467, -1.132822036743164, -1.132822036743164, -0.8111004829406738, -1.3593862056732178, -2.5012707710266113, -1.3321986198425293, -1.6040759086608887, -1.1192280054092407, -1.386574149131775, -1.6222009658813477, -1.8125149011611938, -1.6403260231018066, -1.513450026512146, -1.0059459209442139, -1.2687605619430542, -2.4650206565856934, -2.900023937225342, -1.45907461643219, -2.175018310546875, -1.6131384372711182, -1.2234476804733276, -1.6493887901306152, -8.337569236755371, -2.138767719268799, -2.8093984127044678, -2.4468953609466553, -2.283768892288208, -10.005083084106445, -1.9756414890289307, -1.0557899475097656, -1.1373531818389893, -1.4681370258331299, -1.2868857383728027, -0.8518821001052856, -1.3503237962722778, -1.0829777717590332, -2.0753297805786133, -0.5981299877166748, -1.2415727376937866, -2.0572047233581543, -1.178134799003601, -1.7581394910812378, -1.6040759086608887, -1.0376648902893066, -0.7929753065109253, -4.676288604736328, -1.486262321472168, -1.6312636137008667, -1.84876549243927, -8.917573928833008, -1.4771997928619385, -2.102517604827881, -1.4771997928619385, -1.6584514379501343, -0.7657876014709473, -2.900023937225342, -6.815056800842285, -2.0572047233581543, -1.7943899631500244, -1.866890549659729, -1.9122034311294556, -1.205322504043579, -1.1962599754333496, -1.2506353855133057, -1.785327434539795, -2.881898880004883, -1.5950133800506592, -1.7400144338607788, -1.2415727376937866, -1.513450026512146, -1.875952959060669, -2.138767719268799, -2.0572047233581543, -1.7128267288208008, -1.431886911392212, -1.0150084495544434, -2.4468953609466553, -1.4771997928619385, -1.0421961545944214, -1.4228242635726929, -1.1056342124938965, -1.2959482669830322, -1.7762646675109863, -2.12064266204834, -1.3684489727020264, -0.8881323337554932, -0.9470390677452087, -1.504387617111206, -2.0300168991088867, -1.431886911392212, -0.6253176927566528, -0.9923520088195801, -2.5737714767456055, -2.175018310546875, -15.080126762390137, -1.0693838596343994, -1.1101654767990112, -4.621913433074951, -2.4650206565856934, -2.301894187927246, -4.785039901733398, -1.2778232097625732, -1.2325103282928467, -1.2596980333328247, -1.785327434539795, -2.2203309535980225, -9.715080261230469, -2.5918965339660645, -1.413761854171753, -1.6403260231018066, -1.4046992063522339, -2.4650206565856934, -1.486262321472168, -1.0693838596343994, -1.114696741104126, -1.567825436592102, -1.2687605619430542, -1.3503237962722778, -1.06032133102417, -1.0376648902893066, -1.2234476804733276, -1.6765764951705933, -2.0572047233581543, -1.6584514379501343, -1.6040759086608887, -1.0059459209442139, -0.9470390677452087, -1.6403260231018066, -2.5012707710266113, -2.5918965339660645, -1.7037642002105713, -2.4468953609466553, -1.6856390237808228, -1.8034526109695435, -1.821577548980713, -2.3109567165374756, -8.917573928833008, -2.7368979454040527, -1.9393911361694336, -1.486262321472168, -1.6675138473510742, -1.7218892574310303, -1.0467274188995361, -2.1478304862976074, -8.99007511138916, -2.2747063636779785, -1.9937665462493896, -1.7762646675109863, -1.5225127935409546, -4.404411792755127, -1.8306403160095215, -1.3593862056732178, -1.2687605619430542, -1.160009741783142, -1.6312636137008667, -1.821577548980713, -4.857540130615234, -1.141884446144104, -0.6253176927566528, -1.3050109148025513, -2.0390796661376953, -2.428770065307617, -1.205322504043579, -1.45907461643219, -1.6403260231018066, -1.386574149131775, -1.450011968612671, -3.770031690597534, -1.3956365585327148, -1.9756414890289307, -1.558763027191162, -0.9696955680847168, -2.5193960666656494, -8.1925687789917, -1.3140734434127808, -2.1297051906585693, -2.2747063636779785, -1.9847040176391602, -1.85782790184021, -0.9107887744903564, -1.6222009658813477, -1.866890549659729, -2.3743948936462402, -1.6222009658813477, -1.513450026512146, -1.5859506130218506, -1.7581394910812378, -2.338144302368164, -2.2384560108184814, -1.2234476804733276, -1.1101654767990112, -1.8125149011611938, -1.513450026512146, -2.0662670135498047, -3.4075284004211426, -15.15262508392334, -4.114409446716309, -2.8093984127044678, -1.875952959060669, -2.0753297805786133, -3.026900053024292, -3.081275701522827, -2.2203309535980225, -1.5406378507614136, -2.5918965339660645, -1.2596980333328247, -2.5012707710266113, -1.8125149011611938, -1.6403260231018066, -2.6643972396850586, -1.9122034311294556, -1.4046992063522339, -1.6584514379501343, -1.413761854171753, -1.3956365585327148, -0.8246943950653076, -2.002829074859619, -1.6584514379501343, -1.8306403160095215, -13.485112190246582, -1.3140734434127808, -2.0300168991088867, -1.567825436592102, -1.9847040176391602, -1.5859506130218506, -1.0240710973739624, -1.785327434539795, -1.4953248500823975, -1.866890549659729, -2.5012707710266113, -1.7762646675109863, -1.0195398330688477, -1.0421961545944214, -1.2143850326538086, -0.9742268323898315, -1.7309519052505493, -1.2143850326538086, -3.661280632019043, -1.2143850326538086, -1.567825436592102, -1.413761854171753, -2.4650206565856934, -1.1962599754333496, -0.9107887744903564, -0.9606330394744873, -1.7490770816802979, -1.114696741104126, -1.0875091552734375, -0.9470390677452087, -1.2325103282928467, -2.211268424987793, -1.885015845298767, -1.7490770816802979, -4.0419087409973145, -1.7128267288208008, -1.5315752029418945, -1.45907461643219, -1.6765764951705933, -1.3775115013122559, -1.7943899631500244, -1.6222009658813477, -1.6222009658813477, -2.175018310546875, -2.7187724113464355, -3.2987775802612305, -9.570079803466797, -1.5225127935409546, -1.821577548980713, -1.5950133800506592, -1.8034526109695435, -1.160009741783142, -1.2234476804733276, -1.2687605619430542, -1.114696741104126, -1.1554783582687378, -1.160009741783142, -2.0934548377990723, -2.7368979454040527, -7.250059604644775, -2.5375211238861084, -1.431886911392212, -2.0572047233581543, -1.386574149131775, -2.5918965339660645, -1.6312636137008667, -1.1871974468231201, -1.1962599754333496, -0.983289361000061, -1.948453664779663, -1.431886911392212, -0.9062574505805969, -1.4409494400024414, -1.486262321472168, -1.3503237962722778, -3.135650873184204, -1.169072151184082, -0.743131160736084, -1.6131384372711182, -4.368161201477051, -3.4981541633605957, -2.5012707710266113, -1.6403260231018066, -1.1373531818389893, -2.1115798950195312, -2.5918965339660645, -1.513450026512146, -1.2687605619430542, -1.0376648902893066, -1.9212660789489746, -3.5525293350219727, -3.2625272274017334, -2.229393482208252, -1.7309519052505493, -1.3050109148025513, -0.8700072169303894, -2.193143129348755, -2.5193960666656494, -1.2325103282928467, -0.924382746219635, -1.0195398330688477, -1.5768882036209106, -1.06032133102417, -1.3956365585327148, -1.1464157104492188, -0.9968832731246948, -1.0467274188995361, -1.2778232097625732, -1.0331335067749023, -1.558763027191162, -7.866314888000488, -1.558763027191162, -0.11158296465873718, -0.8292257189750671, -1.1871974468231201, -0.45766007900238037, -1.3684489727020264, -0.779381513595581, -0.9017263054847717, -0.9878207445144653, -1.2506353855133057, -1.7037642002105713, -4.150659561157227, -1.3140734434127808, -1.875952959060669, -0.9561017155647278, -1.7490770816802979, -1.3321986198425293, -1.5768882036209106, -1.0920403003692627, -1.431886911392212, -1.0421961545944214, -1.3684489727020264, -1.1373531818389893, -2.428770065307617, -14.427620887756348, -3.2625272274017334, -1.6312636137008667, -1.8125149011611938, -9.570079803466797, -1.785327434539795, -2.356269598007202, -1.7037642002105713, -2.0300168991088867, -2.5556464195251465, -2.211268424987793, -1.3412611484527588, -1.2234476804733276, -2.0209543704986572, -1.6040759086608887, -2.24751877784729, -3.099400520324707, -7.8300652503967285, -1.6675138473510742, -1.785327434539795, -1.9122034311294556, -0.9153201580047607, -1.486262321472168, -2.0118918418884277, -3.2444019317626953, -2.863773822784424, -3.135650873184204, -2.6462721824645996, -9.860082626342773, -1.6312636137008667, -2.4468953609466553, -1.7490770816802979, -1.3412611484527588, -2.320019483566284, -3.3169028759002686, -3.3531529903411865, -2.175018310546875, -2.8093984127044678, -5.256293773651123, -2.6281468868255615, -1.9847040176391602, -1.8034526109695435, -1.6947016716003418, -2.0390796661376953, -1.6584514379501343, -3.2625272274017334, -0.6978182792663574, -1.9212660789489746, -2.827523708343506, -2.392519950866699, -3.9150326251983643, -3.099400520324707, -1.2596980333328247, -1.8306403160095215, -2.265644073486328, -5.727547645568848, -2.5193960666656494, -3.099400520324707, -1.169072151184082, -5.328794479370117, -1.7037642002105713, -1.9303284883499146, -1.504387617111206, -1.0104771852493286, -1.558763027191162, -1.821577548980713, -2.2203309535980225, -1.4953248500823975, -2.0662670135498047, -2.301894187927246, -1.9756414890289307, -1.9937665462493896, -1.9756414890289307, -1.9756414890289307, -1.885015845298767, -1.567825436592102, -1.7943899631500244, -2.048142194747925, -2.990649700164795, -1.875952959060669, -1.7762646675109863, -1.4771997928619385, -1.6584514379501343, -2.410645008087158, -1.2506353855133057, -0.928913950920105, -2.1297051906585693, -2.4468953609466553, -1.839702844619751, -1.3412611484527588, -1.123759388923645, -1.7218892574310303, -2.6100218296051025, -4.060033798217773, -1.567825436592102, -1.7490770816802979, -1.5768882036209106, -1.123759388923645, -1.178134799003601, -2.7368979454040527, -1.9575163125991821, -1.2596980333328247, -2.1840806007385254, -1.866890549659729, -2.8093984127044678, -2.7187724113464355, -1.7762646675109863, -1.3956365585327148, -1.9937665462493896, -1.7672022581100464, -2.156893014907837, -1.4771997928619385, -1.7218892574310303, -1.6765764951705933, -2.7368979454040527, -3.117526054382324, -2.7368979454040527, -2.002829074859619, -3.4619038105010986, -1.9303284883499146, -1.3412611484527588, -1.3231360912322998, -1.839702844619751, -2.2022058963775635, -9.098825454711914, -1.7218892574310303, -1.821577548980713, -2.5012707710266113, -2.175018310546875, -6.742556095123291, -1.9212660789489746, -2.3743948936462402, -1.114696741104126, -2.356269598007202, -2.9362740516662598, -2.24751877784729, -2.048142194747925, -2.0300168991088867, -2.5556464195251465, -9.243826866149902, -2.6462721824645996, -2.6825222969055176, -3.4437785148620605, -3.081275701522827, -2.2203309535980225, -2.410645008087158, -2.6643972396850586, -1.3775115013122559, -1.2325103282928467, -1.2325103282928467, -1.486262321472168, -3.69753098487854, -1.1871974468231201, -1.1282906532287598, -1.3593862056732178, -1.7309519052505493, -1.84876549243927, -1.2143850326538086, -1.4409494400024414, -1.8125149011611938, -1.6584514379501343, -5.945049285888672, -1.2868857383728027, -1.2415727376937866, -1.9303284883499146, -1.386574149131775, -0.9379764795303345, -1.3231360912322998, -0.9878207445144653, -1.6947016716003418, -2.283768892288208, -1.4409494400024414, -1.1962599754333496, -2.0390796661376953, -1.3684489727020264, -1.2325103282928467, -2.3743948936462402, -1.5950133800506592, -2.156893014907837, -3.4981541633605957, -1.486262321472168, -1.8306403160095215, -1.2959482669830322, -2.0209543704986572, -1.3231360912322998, -1.0150084495544434, -1.1011029481887817, -1.866890549659729, -1.5406378507614136, -2.3743948936462402, -1.567825436592102, -1.821577548980713, -1.486262321472168, -1.2325103282928467, -1.6584514379501343, -3.9150326251983643, -3.171901226043701, -2.048142194747925, -1.3140734434127808, -1.06032133102417, -1.9756414890289307, -1.85782790184021, -1.5225127935409546, -0.8700072169303894, -2.2384560108184814, -16.530136108398438, -1.7943899631500244, -2.4650206565856934, -1.567825436592102, -1.1192280054092407, -1.567825436592102, -1.06032133102417, -0.8790697455406189, -0.9425079226493835, -0.8881323337554932, -1.8940781354904175, -0.7250059843063354, -1.0784465074539185, -2.6825222969055176, -2.77314829826355, -2.3743948936462402, -2.048142194747925, -1.4228242635726929, -2.428770065307617, -5.075042247772217, -3.661280632019043, -2.7006475925445557, -2.229393482208252, -1.5859506130218506, -3.081275701522827, -2.6825222969055176, -2.4831454753875732, -3.4619038105010986, -1.8306403160095215, -1.1101654767990112, -0.7114121317863464, -1.2596980333328247, -1.3140734434127808, -1.3140734434127808, -0.9923520088195801, -1.0286023616790771, -1.5406378507614136, -1.4046992063522339, -1.5859506130218506, -3.081275701522827, -1.567825436592102, -0.7023496031761169, -1.8306403160095215, -8.083817481994629, -1.2325103282928467, -0.8382882475852966, -1.0784465074539185, -1.123759388923645, -0.6706305742263794, -0.7476624250411987, -1.1464157104492188, -1.413761854171753, -1.4046992063522339, -1.9303284883499146, -4.8937907218933105, -1.0829777717590332, -1.2596980333328247, -2.1840806007385254, -2.4831454753875732, -5.365044593811035, -1.9393911361694336, -2.3109567165374756, -2.5556464195251465, -9.715080261230469, -1.966578722000122, -2.356269598007202, -1.85782790184021, -1.413761854171753, -1.3321986198425293, -1.567825436592102, -1.2506353855133057, -1.6131384372711182, -1.7762646675109863, -1.875952959060669, -1.0739152431488037, -1.5315752029418945, -1.875952959060669, -3.081275701522827, -2.138767719268799, -1.9756414890289307, -1.3321986198425293, -1.141884446144104, -1.7309519052505493, -1.2415727376937866, -1.4409494400024414, -2.972524642944336, -3.099400520324707, -2.8093984127044678, -1.821577548980713, -1.160009741783142, -2.3109567165374756, -3.5525293350219727, -1.5225127935409546, -1.6493887901306152, -0.8156318068504333, -1.3775115013122559, -0.5981299877166748, -0.7703189253807068, -1.0150084495544434, -1.0195398330688477, -1.4409494400024414, -1.5950133800506592, -1.2778232097625732, -1.1962599754333496, -1.8306403160095215, -1.5225127935409546, -1.386574149131775, -7.757564544677734, -1.2234476804733276, -0.9107887744903564, -1.0512588024139404, -1.885015845298767, -1.413761854171753, -1.9756414890289307, -8.337569236755371, -1.6493887901306152, -2.156893014907837, -1.141884446144104, -1.8034526109695435, -3.4981541633605957, -2.392519950866699, -1.2868857383728027, -1.3321986198425293, -0.8020379543304443, -1.5225127935409546, -2.1659555435180664, -7.0688090324401855, -1.7581394910812378, -1.5406378507614136, -1.6131384372711182, -1.885015845298767, -4.150659561157227, -2.2384560108184814, -1.2959482669830322, 0.23789261281490326, -1.123759388923645, -1.3956365585327148, -1.6040759086608887, -1.413761854171753, -1.6040759086608887, -2.6462721824645996, -1.2234476804733276, -2.2022058963775635, -1.431886911392212, -1.2959482669830322, -1.450011968612671, -0.983289361000061, -2.428770065307617, -2.0843923091888428, -1.3684489727020264, -1.178134799003601, -1.9393911361694336, -1.4046992063522339, -1.8125149011611938, -1.8125149011611938, -2.1297051906585693, -1.2687605619430542, -1.3050109148025513, -3.4256534576416016, -1.5768882036209106, -1.821577548980713, -0.8836011290550232, -1.2687605619430542, -1.8034526109695435, 0.24808800220489502, -1.3050109148025513, -1.5225127935409546, -1.5315752029418945, -1.2959482669830322, -1.3321986198425293, -1.1192280054092407, -1.885015845298767, -3.2625272274017334, -1.504387617111206, -1.5497002601623535, -2.12064266204834, -2.301894187927246, -1.6675138473510742, -1.5225127935409546, -0.7748501300811768, -1.2506353855133057, -1.169072151184082, -2.102517604827881, -2.6462721824645996, -1.3231360912322998, -2.5737714767456055, -1.413761854171753, -1.9575163125991821, -1.5225127935409546, -1.4228242635726929, -1.4953248500823975, -1.875952959060669, -1.9122034311294556, -8.845073699951172, -2.002829074859619, -1.513450026512146, -1.3503237962722778, -1.7762646675109863, -1.2596980333328247, -0.5754735469818115, -1.0784465074539185, -1.785327434539795, -1.0240710973739624, -1.3140734434127808, -1.6584514379501343, -1.9847040176391602, -1.6675138473510742, -1.0467274188995361, -1.8034526109695435, -1.821577548980713, -1.413761854171753, -1.3503237962722778, -1.141884446144104, -1.0195398330688477, -1.9122034311294556, -1.5406378507614136, -0.48711341619491577, -0.7975066900253296, -1.7218892574310303, -0.8292257189750671, -1.1192280054092407, -1.558763027191162, -1.3684489727020264, -1.7309519052505493, -1.4953248500823975, -1.3956365585327148, -1.0421961545944214, -1.3050109148025513, -1.9122034311294556, -1.6040759086608887, -1.205322504043579, -3.2625272274017334, -1.0784465074539185, -1.8940781354904175, -1.3050109148025513, -0.9923520088195801, -1.413761854171753, -1.504387617111206, -2.5737714767456055, -0.756725013256073, -0.9017263054847717, -0.8428195118904114, -1.114696741104126, -0.779381513595581, -1.2234476804733276, -1.06032133102417, -1.160009741783142, -1.2778232097625732, -1.4046992063522339, -1.7943899631500244, -1.3321986198425293, -1.169072151184082, -1.903140902519226, -8.555070877075195, -1.5315752029418945, -1.1192280054092407, -0.9425079226493835, -1.9756414890289307, -2.002829074859619, -1.3775115013122559, -1.169072151184082, -1.4953248500823975, -2.8093984127044678, -1.4046992063522339, -1.2325103282928467, -1.3503237962722778, -1.1373531818389893, -2.1659555435180664, -1.903140902519226, -1.2596980333328247, -1.948453664779663, -4.8937907218933105, -2.048142194747925, -1.6312636137008667, -2.320019483566284, -0.8881323337554932, -1.567825436592102, -1.0195398330688477, -1.3775115013122559, -1.6312636137008667, -1.6222009658813477, -3.2444019317626953, -3.4075284004211426, -9.860082626342773, -2.356269598007202, -2.7187724113464355, -3.69753098487854, -1.9393911361694336, -1.1871974468231201, -2.392519950866699, -2.77314829826355, -1.7400144338607788, -1.3593862056732178, -1.903140902519226, -1.5768882036209106, -4.368161201477051, -2.77314829826355, -1.2325103282928467, -0.7929753065109253, -1.431886911392212, -1.141884446144104, -1.9303284883499146, -8.518820762634277, -1.7943899631500244, -2.2203309535980225, -4.38628625869751, -3.606905221939087, -2.4468953609466553, -1.4771997928619385, -1.160009741783142, -1.4953248500823975, -13.195110321044922, -3.4800288677215576, -1.5225127935409546, -1.486262321472168, -0.9153201580047607, -1.9756414890289307, -4.712539196014404, -1.4771997928619385, -1.2687605619430542, -1.0829777717590332, -1.8034526109695435, -1.0693838596343994, -1.2234476804733276, -1.2687605619430542, -1.2143850326538086, -1.6312636137008667, -1.3140734434127808, -1.5768882036209106, -1.5406378507614136, -1.132822036743164, -1.160009741783142, -1.5315752029418945, -2.048142194747925, -4.35003662109375, -1.903140902519226, -2.356269598007202, -7.540063381195068, -2.301894187927246, -1.413761854171753, -2.0300168991088867, -12.615105628967285, -1.84876549243927, -2.356269598007202, -2.7368979454040527, -5.328794479370117, -3.806281805038452, -2.6825222969055176, -1.7128267288208008, -1.9393911361694336, -2.990649700164795, -6.525054454803467, -3.171901226043701, -1.1101654767990112, -1.85782790184021, -1.2234476804733276, -0.983289361000061, -1.1011029481887817, -1.114696741104126, -1.6131384372711182, -1.1962599754333496, -1.0376648902893066, -1.558763027191162, -1.885015845298767, -1.8940781354904175, -2.3109567165374756, -2.1478304862976074, -1.3412611484527588, -1.3956365585327148, -2.5193960666656494, -4.549412727355957, -1.785327434539795, -1.839702844619751, -2.6643972396850586, -2.5375211238861084, -2.356269598007202, -1.504387617111206, -3.026900053024292, -1.2325103282928467, -2.301894187927246, -1.885015845298767, -1.2506353855133057, -0.8428195118904114, -2.6100218296051025, -1.3412611484527588, -0.9878207445144653, -1.0920403003692627, -1.413761854171753, -2.24751877784729, -9.135075569152832, -1.9303284883499146, -1.386574149131775, -1.160009741783142, -1.413761854171753, -2.229393482208252, -1.9756414890289307, -1.0331335067749023, -1.1962599754333496, -1.114696741104126, -1.1011029481887817, -1.0557899475097656, -1.8306403160095215, -1.0648525953292847, -0.8971949815750122, -1.3140734434127808, -0.3285183608531952, -2.2928314208984375, -1.2868857383728027, -1.8306403160095215, -8.59132194519043, -1.114696741104126, -1.5950133800506592, -1.6312636137008667, -1.386574149131775, -1.5768882036209106, -1.413761854171753, -1.45907461643219, -1.966578722000122, -2.12064266204834, -1.84876549243927, -3.2081518173217773, -2.1840806007385254, -2.356269598007202, -2.12064266204834, -1.2415727376937866, -1.5406378507614136, -1.6765764951705933, -1.3140734434127808, -1.169072151184082, -1.875952959060669, -9.17132568359375, -1.9575163125991821, -1.7490770816802979, -2.1478304862976074, -1.966578722000122, -1.431886911392212, -0.2718772888183594, -0.8518821001052856, -1.123759388923645, -1.123759388923645, -1.6584514379501343, -1.513450026512146, -1.84876549243927, -1.504387617111206, -1.2778232097625732, -2.5193960666656494, -2.356269598007202, -0.9878207445144653, -1.6493887901306152, -1.3231360912322998, -1.5950133800506592, -4.549412727355957, -1.9303284883499146, -2.211268424987793, -2.301894187927246, -1.8306403160095215, -8.373819351196289, -1.6493887901306152, -2.211268424987793, -1.4953248500823975, -1.9937665462493896, -2.5193960666656494, -5.5462965965271, -2.6462721824645996, -2.900023937225342, -1.903140902519226, -2.2747063636779785, -9.860082626342773, -1.885015845298767, -1.178134799003601, -2.5193960666656494, -1.9937665462493896, -2.283768892288208, -1.6765764951705933, -1.8306403160095215, -0.743131160736084, -0.20843923091888428, -0.6751618981361389, -1.2596980333328247, -2.24751877784729, -1.9303284883499146, -2.6281468868255615, -2.4831454753875732, -2.392519950866699, -1.9756414890289307, -1.386574149131775, -1.1282906532287598, -2.5012707710266113, -15.007623672485352, -3.081275701522827, -1.6675138473510742, -2.5918965339660645, -1.3321986198425293, -1.4771997928619385, -1.2143850326538086, -1.123759388923645, -1.0920403003692627, -1.7400144338607788, -1.7037642002105713, -1.513450026512146, -1.866890549659729, -2.3743948936462402, -2.428770065307617, -2.392519950866699, -2.881898880004883, -2.6462721824645996, -5.147542953491211, -3.751905918121338, -2.428770065307617, -1.5950133800506592, -1.6040759086608887, -2.954399585723877, -2.0843923091888428, -6.525054454803467, -3.860656976699829, -2.5737714767456055, -1.9122034311294556, -2.4831454753875732, -2.7550230026245117, -4.857540130615234, -3.71565580368042, -2.5193960666656494, -2.1478304862976074, -1.6131384372711182, -3.1900267601013184, -3.3350276947021484, -1.45907461643219, -2.410645008087158, -9.207576751708984, -1.948453664779663, -1.9393911361694336, -9.135075569152832, -3.2987775802612305, -1.3593862056732178, -1.2506353855133057, -1.2325103282928467, -1.413761854171753, -1.9212660789489746, -0.8518821001052856, -1.486262321472168, -0.9968832731246948, -1.2506353855133057, -3.588779926300049, -1.2778232097625732, -2.990649700164795, -0.9334452748298645, -1.2596980333328247, -1.4953248500823975, -1.9937665462493896, -2.77314829826355, -2.3743948936462402, -1.4046992063522339, -1.386574149131775, -1.5859506130218506, -2.3743948936462402, -2.0662670135498047, -1.3775115013122559, -1.84876549243927, -1.8034526109695435, -3.1537764072418213, -1.6675138473510742, -2.4650206565856934, -2.954399585723877, -1.84876549243927, -1.160009741783142, -1.5768882036209106, -1.3140734434127808, -1.160009741783142, -1.6675138473510742, -1.9575163125991821, -1.8125149011611938, -1.486262321472168, -0.715943455696106, -1.0693838596343994, -1.0784465074539185, -1.7672022581100464, -1.0557899475097656, -1.3231360912322998, -1.1282906532287598, -1.7490770816802979, -1.1011029481887817, -0.9651642441749573, -1.513450026512146, -2.1840806007385254, -0.7657876014709473, -2.138767719268799, -2.428770065307617, -2.2384560108184814, -1.2325103282928467, -0.8473508358001709, -1.2415727376937866, -1.5406378507614136, -1.5497002601623535, -1.413761854171753, -2.0662670135498047, -7.975066184997559, -1.2506353855133057, -1.885015845298767, -9.243826866149902, -1.567825436592102, -1.7218892574310303, -1.386574149131775, -1.141884446144104, -2.002829074859619, -2.2384560108184814, -1.450011968612671, -1.2234476804733276, -1.0512588024139404, -1.0829777717590332, -2.156893014907837, -1.5406378507614136, -1.567825436592102, -5.437544822692871, -1.8034526109695435, -2.356269598007202, -4.7487897872924805, -1.413761854171753, -1.948453664779663, -4.513162612915039, -2.1659555435180664, -1.6131384372711182, -1.2325103282928467, -1.0421961545944214, -1.4771997928619385, -6.851306915283203, -2.6825222969055176, -1.5950133800506592, -1.875952959060669, -1.6765764951705933, -4.676288604736328, -2.2747063636779785, -2.0662670135498047, -1.7943899631500244, -2.410645008087158, -7.467562198638916, -2.338144302368164, -2.4650206565856934, -5.437544822692871, -2.2384560108184814, -1.8125149011611938, -1.4046992063522339, -1.3140734434127808, -1.6947016716003418, -1.567825436592102, -1.504387617111206, -2.5918965339660645, -1.9847040176391602, -1.6765764951705933, -1.386574149131775, -1.6675138473510742, -2.6100218296051025, -1.4409494400024414, -1.1056342124938965, -1.2234476804733276, -1.6312636137008667, -1.9303284883499146, -1.0104771852493286, -1.0195398330688477, -1.0059459209442139, -2.0390796661376953, -1.5497002601623535, -2.410645008087158, -3.69753098487854, -7.032557964324951, -1.6131384372711182, -0.6071925163269043, -1.0421961545944214, -2.4468953609466553, -2.0662670135498047, -2.3109567165374756, -3.2625272274017334, -1.948453664779663, -1.6040759086608887, -1.6765764951705933, -1.85782790184021, -1.2143850326538086, -2.338144302368164, -2.6825222969055176, -8.337569236755371, -1.450011968612671, -2.4650206565856934, -2.356269598007202, -2.283768892288208, -2.7550230026245117, -2.6462721824645996, -4.0419087409973145, -6.996308326721191, -1.9303284883499146, -1.4046992063522339, -1.948453664779663, -2.410645008087158, -2.356269598007202, -2.156893014907837, -2.392519950866699, -1.9212660789489746, -2.3743948936462402, -2.1840806007385254, -2.8456485271453857, -3.2262768745422363, -4.0237836837768555, -2.0662670135498047, -3.4075284004211426, -1.903140902519226, -1.866890549659729, -1.567825436592102, -1.9575163125991821, -2.6462721824645996, -2.5918965339660645, -2.5737714767456055, -2.338144302368164, -2.5375211238861084, -1.6040759086608887, -1.3775115013122559, -2.002829074859619, -2.77314829826355, -1.8125149011611938, -2.138767719268799, -1.7218892574310303, -3.5525293350219727, -2.0753297805786133, -2.12064266204834, -2.6643972396850586, -7.177559852600098, -1.5859506130218506, -2.6643972396850586, -2.5737714767456055, -1.1962599754333496, -3.117526054382324, -7.503811836242676, -1.7581394910812378, -2.5012707710266113, -1.7943899631500244, -1.9756414890289307, -2.7368979454040527, -1.7943899631500244, -2.7368979454040527, -5.763797760009766, -2.0843923091888428, -1.8306403160095215, -1.3321986198425293, -1.3503237962722778, -1.1962599754333496, -6.271301746368408, -2.0390796661376953, -1.7762646675109863, -2.4831454753875732, -7.286310195922852, -2.12064266204834, -1.885015845298767, -9.207576751708984, -2.7368979454040527, -1.504387617111206, -1.486262321472168, -2.4831454753875732, -3.081275701522827, -3.2444019317626953, -4.531288146972656, -2.0843923091888428, -1.178134799003601, -1.169072151184082, -1.3593862056732178, -1.3775115013122559, -1.45907461643219, -2.0843923091888428, -1.7037642002105713, -0.5482857823371887, -1.7672022581100464, -1.7581394910812378, -2.5012707710266113, -3.69753098487854, -3.1900267601013184, -2.9362740516662598, -3.008775234222412, -1.7672022581100464, -1.7762646675109863, -2.138767719268799, -1.504387617111206, -1.2868857383728027, -2.002829074859619, -1.9393911361694336, -2.5193960666656494, -2.102517604827881, -2.428770065307617, -4.060033798217773, -2.6281468868255615, -3.1900267601013184, -2.863773822784424, -3.733781099319458, -3.045025587081909, -2.410645008087158, -6.053800106048584, -1.866890549659729, -2.410645008087158, -2.2022058963775635, -2.301894187927246, -1.9756414890289307, -1.3684489727020264, -1.0014145374298096, -2.0662670135498047, -2.048142194747925, -0.9923520088195801, -2.4650206565856934, -2.1840806007385254, -2.5012707710266113, -1.0965715646743774, -2.4650206565856934, -5.328794479370117, -4.676288604736328, -2.7006475925445557, -2.881898880004883, -2.5012707710266113, -2.1840806007385254, -9.642580032348633, -3.71565580368042, -2.0209543704986572, -2.9362740516662598, -3.2987775802612305, -3.117526054382324, -2.5375211238861084, -1.431886911392212, -2.1297051906585693, -1.513450026512146, -1.5497002601623535, -1.6584514379501343, -2.4650206565856934, -2.428770065307617, -4.368161201477051, -2.265644073486328, -2.0300168991088867, -0.8111004829406738, -1.903140902519226, -1.9937665462493896, -3.1900267601013184, -2.954399585723877, -3.171901226043701, -2.392519950866699, -2.338144302368164, -1.6856390237808228, 0.04842813313007355, -0.9153201580047607, -1.6584514379501343, -1.5497002601623535, -1.85782790184021, -1.5406378507614136, -1.9212660789489746, -2.428770065307617, -3.026900053024292, -1.4046992063522339, -1.5950133800506592, -2.175018310546875, -2.048142194747925, -4.313786029815674, -2.3743948936462402, -1.7037642002105713, -1.3140734434127808, -14.572620391845703, -2.7550230026245117, -16.3851375579834, -1.4771997928619385, -2.0209543704986572, -3.4800288677215576, -1.966578722000122, -2.863773822784424, -5.256293773651123, -1.1282906532287598, -1.2687605619430542, -1.3503237962722778, -1.2415727376937866, -1.9393911361694336, -1.2415727376937866, -1.2325103282928467, -1.6765764951705933, -2.863773822784424, -1.6493887901306152, -2.2928314208984375, -1.9756414890289307, -1.160009741783142, -1.0829777717590332, -1.1962599754333496, -2.5012707710266113, -1.6493887901306152, -1.5497002601623535, -1.2778232097625732, -1.6584514379501343, -1.132822036743164, -1.1871974468231201, -2.5193960666656494, -1.513450026512146, -1.0512588024139404, -1.0965715646743774, -2.0662670135498047, -1.6765764951705933, -2.0753297805786133, -1.3231360912322998, -2.0662670135498047, -2.211268424987793, -1.0104771852493286, -1.2506353855133057, -1.3503237962722778, -1.567825436592102, -1.5768882036209106, -2.301894187927246, -1.4228242635726929, -1.2234476804733276, -1.2325103282928467, -2.5556464195251465, -6.017550468444824, -3.3894033432006836, -2.356269598007202, -6.742556095123291, -2.5012707710266113, -3.2262768745422363, -3.117526054382324, -2.827523708343506, -3.733781099319458, -10.512587547302246, -2.0209543704986572, -2.4650206565856934, -2.1297051906585693, -2.410645008087158, -1.7037642002105713, -1.6222009658813477, -1.7672022581100464, -1.5406378507614136, -1.3503237962722778, -2.12064266204834, -2.24751877784729, -1.7218892574310303, -2.0300168991088867, -1.9847040176391602, -3.69753098487854, -3.3894033432006836, -3.2806520462036133, -2.881898880004883, -1.6312636137008667, -2.002829074859619, -1.4953248500823975, -1.9393911361694336, -1.504387617111206, -2.0662670135498047, -1.6040759086608887, -1.178134799003601, -2.0118918418884277, -1.567825436592102, -2.6825222969055176, -4.9662909507751465, -1.2778232097625732, -1.6312636137008667, -2.392519950866699, -0.715943455696106, -1.6856390237808228, -1.7037642002105713, -1.4953248500823975, -1.7490770816802979, -1.5859506130218506, -1.5315752029418945, -1.6312636137008667, -2.5193960666656494, -2.0934548377990723, -1.4409494400024414, -1.0195398330688477, -0.6615680456161499, -1.150947093963623, -0.9742268323898315, -1.3503237962722778, -1.3321986198425293, -1.169072151184082, -1.06032133102417, -1.1871974468231201, -1.2868857383728027, -13.195110321044922, -2.7912731170654297, -2.4831454753875732, -3.6250298023223877, -1.2778232097625732, -0.43726927042007446, -1.4046992063522339, -1.3321986198425293, -2.12064266204834, -3.135650873184204, -2.2022058963775635, -1.6765764951705933, -1.3503237962722778, -1.7128267288208008, -2.229393482208252, -2.301894187927246, -4.458786964416504, -1.3050109148025513, -1.450011968612671, -1.160009741783142, -1.1101654767990112, -1.2596980333328247, -0.951570451259613, -0.7340685129165649, -1.114696741104126, -0.756725013256073, -1.1871974468231201, -1.7128267288208008, -1.7672022581100464, -0.6207863688468933, -0.729537308216095, -1.1282906532287598, -1.5315752029418945, -1.4409494400024414, -0.2560177743434906, -1.178134799003601, -1.2778232097625732, -1.1282906532287598, -2.320019483566284, -0.47351953387260437, -0.8745385408401489, -2.2384560108184814, -0.4916446805000305, -1.2868857383728027, -1.386574149131775, -0.924382746219635, -2.1297051906585693, -2.0934548377990723, -1.9122034311294556, -1.3321986198425293, -1.885015845298767, -1.7309519052505493, -1.513450026512146, -1.513450026512146, -0.8292257189750671, 0.05210980772972107, -1.3775115013122559, -2.356269598007202, -1.8306403160095215, -1.5315752029418945, -1.6403260231018066, -1.150947093963623, -2.1840806007385254, -1.132822036743164, -1.6131384372711182, -0.8337569236755371, -3.008775234222412, -1.450011968612671, -2.0934548377990723, -1.9756414890289307, -1.150947093963623, -1.2506353855133057, -1.0648525953292847, -1.4228242635726929, -1.486262321472168, -2.156893014907837, -2.338144302368164, -1.2687605619430542, -0.9561017155647278, -2.881898880004883, -1.4771997928619385, -16.167634963989258, -1.6312636137008667, -1.4681370258331299, -0.9787581562995911, -0.7023496031761169, -1.3684489727020264, -1.558763027191162, -2.6462721824645996, -1.2596980333328247, -1.2234476804733276, -1.0920403003692627, -1.6040759086608887, -1.1282906532287598, -1.3412611484527588, -1.3321986198425293, -1.6222009658813477, -2.229393482208252, -1.7581394910812378, -1.2415727376937866, -2.5556464195251465, -3.099400520324707, -1.4409494400024414, -1.431886911392212, -1.558763027191162, -1.5315752029418945, -1.0286023616790771, -1.4409494400024414, -1.2415727376937866, -0.951570451259613, -1.5225127935409546, -1.1011029481887817, -1.6131384372711182, -1.0421961545944214, -1.1101654767990112, -1.2959482669830322, -1.1464157104492188, -1.6856390237808228, -0.6978182792663574, -1.0150084495544434, -0.783912718296051, -1.7490770816802979, -1.0240710973739624, -1.413761854171753, -1.6947016716003418, -0.7929753065109253, -1.885015845298767, -1.785327434539795, -1.4228242635726929, -1.7490770816802979, -1.178134799003601, -1.3775115013122559, -1.6222009658813477, -15.732629776000977, -1.7490770816802979, -1.3775115013122559, -1.0059459209442139, -0.756725013256073, -1.169072151184082, -1.7672022581100464, -1.7218892574310303, -1.0920403003692627, -3.3712780475616455, -1.2959482669830322, -1.486262321472168, -1.2143850326538086, -1.5497002601623535, -0.779381513595581, -0.9379764795303345, -0.9742268323898315, -1.4228242635726929, -1.413761854171753, -2.356269598007202, -1.2234476804733276, -1.4953248500823975, -1.5768882036209106, -2.1115798950195312, -1.0920403003692627, -1.1962599754333496, -1.0104771852493286, -1.0240710973739624, -1.6765764951705933, -1.6947016716003418, -1.160009741783142, -0.566411018371582, -1.7037642002105713, -0.8971949815750122, -1.141884446144104, -0.9923520088195801, -0.9742268323898315, -1.5406378507614136, -2.392519950866699, -1.2596980333328247, 1.1056342124938965, -1.2506353855133057, -2.0934548377990723, -1.0648525953292847, -1.1373531818389893, -0.9425079226493835, -1.386574149131775, -1.5406378507614136, -1.1282906532287598, -1.0331335067749023, -1.6765764951705933, -1.160009741783142, -1.2143850326538086, -1.205322504043579, -0.9878207445144653, -2.356269598007202, -1.3231360912322998, 0.19484537839889526, -2.77314829826355, -1.2506353855133057, -1.2778232097625732, -14.065115928649902, -0.9878207445144653, -1.85782790184021, -1.2234476804733276, -1.5406378507614136, -1.1192280054092407, -1.7581394910812378, -1.4771997928619385, -1.7037642002105713, -1.8125149011611938, -15.587629318237305, -1.948453664779663, -1.386574149131775, -0.4621913731098175, -0.8473508358001709, -1.0693838596343994, -1.513450026512146, -2.6100218296051025, -11.020092010498047, -1.7672022581100464, -3.4619038105010986, -1.0829777717590332, -1.2325103282928467, -1.821577548980713, -1.0467274188995361, -1.45907461643219, -1.2596980333328247, -1.8940781354904175, -7.0688090324401855, -3.099400520324707, -1.7672022581100464, -1.3503237962722778, -1.1962599754333496, -1.839702844619751, -1.0150084495544434, -1.0784465074539185, -1.1373531818389893, -1.2596980333328247, -1.8940781354904175, -3.733781099319458, -2.5012707710266113, -1.3684489727020264, -1.2506353855133057, -1.2687605619430542, -2.1115798950195312, -3.4619038105010986, -3.099400520324707, -2.6643972396850586, -2.954399585723877, -1.3684489727020264, -1.2778232097625732, -1.450011968612671, -14.79012393951416, -1.567825436592102, -1.1011029481887817, -0.9017263054847717, -1.9937665462493896, -1.558763027191162, -1.0240710973739624, -0.8246943950653076, -1.2325103282928467, -2.0572047233581543, -1.3956365585327148, -2.5737714767456055, -1.1554783582687378, -1.3503237962722778, -1.5768882036209106, -1.7581394910812378, -1.9122034311294556, -2.2928314208984375, -3.026900053024292, -3.4256534576416016, -3.806281805038452, -7.250059604644775, -2.392519950866699, -3.5344045162200928, -16.022632598876953, -4.24128532409668, -1.966578722000122, -2.5918965339660645, -10.222585678100586, -1.4681370258331299, -1.8034526109695435, -13.63011360168457, -1.2868857383728027, -2.138767719268799, -9.207576751708984, -0.9153201580047607, -0.8382882475852966, -0.7340685129165649, -0.8337569236755371, -2.356269598007202, -1.9575163125991821, -3.1537764072418213, -1.7581394910812378, -1.450011968612671, -1.3775115013122559, -14.572620391845703, -1.2234476804733276, -1.2415727376937866, -2.193143129348755, -10.222585678100586, -1.450011968612671, -0.9742268323898315, -1.413761854171753, -1.431886911392212, -2.1840806007385254, -5.4737958908081055, -1.567825436592102, -1.3593862056732178, -1.7128267288208008, -2.428770065307617, -1.4953248500823975, -14.717622756958008, -3.71565580368042, -2.410645008087158, -1.5225127935409546, -4.078159332275391, -1.948453664779663, -1.5859506130218506, -1.0784465074539185, -1.2143850326538086, -1.4953248500823975, -1.386574149131775, -1.2325103282928467, -4.09628438949585, -1.3231360912322998, -1.114696741104126, -1.4953248500823975, -1.5225127935409546, -2.301894187927246, -1.558763027191162, -1.9122034311294556, -16.3851375579834, -2.1478304862976074, -1.4228242635726929, -0.5188324451446533, -0.9198514223098755, -1.5406378507614136, -2.0390796661376953, -3.1537764072418213, -2.338144302368164, -1.169072151184082, -0.9425079226493835, -1.3593862056732178, -3.6250298023223877, -0.9470390677452087, -0.8881323337554932, -1.5497002601623535, -2.5737714767456055], "bench": "wiki", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v16-v16a_coverage-sha142fa930-mlpgate-2wiki-iso-coadapt9l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step33000.pt@1", "task": "longbench_2wikimqa", "row_idx": 0, "row_id": "1ff4dc6c1f7c02445945ced1b35a08544d7ba76089675883", "k": 512, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Answer", " the", " question", " using", " the", " Wikipedia", " passages", " below", ".\n\n", "Question", ":", " Which", " award", " the", " director", " of", " film", " T", "iram", "isu", " (", "2", "0", "0", "2", " Film", ")", " earned", "?\n\n", "Pass", "ages", ":\n", "Pass", "age", " ", "1", ":\n", "Ian", " Barry", " (", "director", ")\n", "Ian", " Barry", " is", " an", " Australian", " director", " of", " film", " and", " TV", ".\n\n", "Select", " credits", "\n", "Waiting", " for", " Lucas", " (", "1", "9", "7", "3", ")", " (", "short", ")\n", "Stone", " (", "1", "9", "7", "4", ")", " (", "editor", " only", ")\n", "The", " Chain", " Reaction", " (", "1", "9", "8", "0", ")\n", "Wh", "ose", " Baby", "?", " (", "1", "9", "8", "6", ")", " (", "mini", "-series", ")\n", "M", "inn", "am", "ur", "ra", " (", "1", "9", "8", "9", ")\n", "B", "od", "ys", "ur", "fer", " (", "1", "9", "8", "9", ")", " (", "mini", "-series", ")\n", "Ring", " of", " Scor", "pio", " (", "1", "9", "9", "0", ")", " (", "mini", "-series", ")\n", "Crime", "broker", " (", "1", "9", "9", "3", ")\n", "In", "fer", "no", " (", "1", "9", "9", "8", ")", " (", "TV", " movie", ")\n", "Miss", " Let", "tie", " and", " Me", " (", "2", "0", "0", "2", ")", " (", "TV", " movie", ")\n", "Not", " Quite", " Hollywood", ":", " The", " Wild", ",", " Unt", "old", " Story", " of", " Oz", "p", "lo", "itation", "!", " (", "2", "0", "0", "8", ")", " (", "document", "ary", ")\n", "The", " Doctor", " Blake", " Myst", "eries", " (", "2", "0", "1", "3", ")\n", "Pass", "age", " ", "2", ":\n", "D", "ante", " Lam", "\n", "D", "ante", " Lam", " Ch", "iu", "-y", "in", " (", "s", "implified", " Chinese", ":", " \u6797", "", "\u8d85", "\u8d24", ";", " traditional", " Chinese", ":", " \u6797", "", "\u8d85", "\u8ce2", ";", " p", "inyin", ":", " L", "\u00edn", " Ch", "\u0101", "ox", "i", "\u00e1n", ",", " born", " ", "1", " July", " ", "1", "9", "6", "4", ")", " is", " a", " Hong", " Kong", " filmmaker", ",", " actor", " and", " action", " chore", "ographer", ".\n\n", "Background", "\n", "He", " was", " trained", " in", " the", " tradition", " of", " John", " Woo", " as", " an", " assistant", " director", " and", " worked", " as", " an", " actor", " and", " producer", ".", " He", " often", " writes", " and", " superv", "ises", " his", " own", " chore", "ography", ".", " In", " ", "2", "0", "0", "8", " he", " won", " the", " Hong", " Kong", " Film", " Award", " for", " Best", " Director", " for", " his", " work", " on", " Beast", " St", "alker", ".H", "is", " ", "2", "0", "1", "8", " film", " Operation", " Red", " Sea", " is", " the", " second", "-h", "ighest", "-g", "ross", "ing", " Chinese", " film", " of", " all", " time", " and", " ", "9", "th", " in", " the", " international", " box", " office", " list", " of", " ", "2", "0", "1", "8", ".", " It", " won", " him", " the", " Hundred", " Flowers", " Award", " for", " Best", " Director", " and", " the", " award", " for", " Best", " Action", " Chore", "ography", " at", " the", " ", "3", "8", "th", " Hong", " Kong", " Film", " Awards", ".In", " the", " aftermath", " of", " the", " ", "2", "0", "1", "9", "\u2013", "2", "0", " Hong", " Kong", " protests", ",", " Lam", " was", " contracted", " by", " the", " Hong", " Kong", " Police", " Force", " (", "HK", "PF", ")", " to", " produce", " a", " video", ",", " Guard", "ing", " Our", " City", ",", " intended", " to", " help", " rehabilit", "ate", " the", " police", " force", "'s", " public", " image", ".", " The", " ", "1", "5", "-minute", " video", " was", " released", " on", " ", "2", "3", " January", " ", "2", "0", "2", "1", ".\n\n", "Film", "ography", "\n", "Director", "\n", "Option", " Zero", " (", "1", "9", "9", "7", ")\n", "Be", "ast", " C", "ops", " (", "1", "9", "9", "8", ")\n", "When", " I", " Look", " Upon", " the", " Stars", " (", "1", "9", "9", "9", ")\n", "J", "iang", " hu", ":", " The", " Tri", "ad", " Zone", " (", "2", "0", "0", "0", ")\n", "Run", "away", " (", "2", "0", "0", "1", ")\n", "Hit", " Team", " (", "2", "0", "0", "1", ")\n", "T", "iram", "isu", " (", "2", "0", "0", "2", ")\n", "The", " Twins", " Effect", " (", "2", "0", "0", "3", ")\n", "N", "aked", " Amb", "ition", " (", "2", "0", "0", "3", ")\n", "Love", " on", " the", " Rocks", " (", "2", "0", "0", "4", ")\n", "Heat", " Team", " (", "2", "0", "0", "4", ")\n", "Under", "cover", " Hidden", " Dragon", " (", "2", "0", "0", "6", ")\n", "Spark", "ling", " Red", " Star", " (", "2", "0", "0", "7", ")\n", "The", " Sniper", " (", "2", "0", "0", "8", ")\n", "Be", "ast", " St", "alker", " (", "2", "0", "0", "8", ")\n", "Storm", " Rider", " Clash", " of", " the", " Ev", "ils", " (", "2", "0", "0", "8", ")\n", "Fire", " of", " Con", "science", " (", "2", "0", "1", "0", ")\n", "The", " St", "ool", " P", "ige", "on", " (", "2", "0", "1", "0", ")\n", "The", " Vir", "al", " Factor", " (", "2", "0", "1", "1", ")\n", "Un", "be", "atable", " (", "2", "0", "1", "3", ")\n", "That", " Demon", " Within", " (", "2", "0", "1", "4", ")\n", "To", " the", " Fore", " (", "2", "0", "1", "5", ")\n", "Operation", " M", "ek", "ong", " (", "2", "0", "1", "6", ")\n", "Operation", " Red", " Sea", " (", "2", "0", "1", "8", ")\n", "The", " Rescue", "\n", "Guard", "ing", " Our", " City", " (", "2", "0", "2", "1", ")\n", "The", " Battle", " at", " Lake", " Chang", "jin", " (", "2", "0", "2", "1", ")\n", "The", " Battle", " at", " Lake", " Chang", "jin", " II", " (", "2", "0", "2", "2", ")\n", "B", "urst", "ing", " Point", " (", "2", "0", "2", "3", ")\n", "Operation", " Red", " Sea", " ", "2", " (", "2", "0", "2", "4", ")\n", "Pass", "age", " ", "3", ":\n", "John", " Farrell", " (", "business", "man", ")\n", "John", " Farrell", " is", " the", " director", " of", " YouTube", " in", " Latin", " America", ".\n\n", "Education", "\n", "Far", "rell", " holds", " a", " joint", " MBA", " degree", " from", " the", " University", " of", " Texas", " at", " Austin", " and", " Instituto", " Tecn", "olog", "ico", " de", " Est", "udios", " Super", "iores", " de", " Monter", "rey", " (", "ITES", "M", ").\n\n", "Career", "\n", "His", " business", " career", " began", " at", " Sky", "tel", ",", " and", " later", " at", " I", "rid", "ium", " as", " head", " of", " Business", " Development", ",", " in", " Washington", " DC", ",", " where", " he", " supported", " the", " design", " and", " launched", " the", " first", " satellite", " location", " service", " in", " the", " world", " and", " established", " international", " distribution", " agreements", ".He", " co", "-founded", " Ad", "et", "el", ",", " the", " first", " company", " to", " provide", " internet", " access", " to", " residential", " communities", " and", " businesses", " in", " Mexico", ".", " After", " becoming", " General", " Manager", " of", " Ad", "et", "el", ",", " he", " developed", " a", " partnership", " with", " TV", " Az", "te", "ca", " in", " order", " to", " create", " the", " first", " internet", " access", " prepaid", " card", " in", " the", " country", " known", " as", " the", " Tod", "ito", "Card", ".", " ", " Later", " in", " his", " career", ",", " John", " Farrell", " worked", " for", " Tele", "visa", " in", " Mexico", " City", " as", " Director", " of", " Business", " Development", " for", " E", "sm", "as", ".com", ".", " There", " he", " established", " a", " strategic", " alliance", " with", " a", " leading", " telecommunications", " provider", " to", " launch", " co", "-br", "anded", " Internet", " and", " telephone", " services", ".", " He", " also", " led", " initial", " efforts", " to", " launch", " social", " networking", " services", ",", " leveraging", " Tele", "visa", "\u2019s", " content", " and", " media", " channels", ".\n\n", "Google", "\n", "Far", "rel", " joined", " Google", " in", " ", "2", "0", "0", "4", " as", " Director", " of", " Business", " Development", " for", " Asia", " and", " Latin", " America", ".", " On", " April", " ", "7", ",", " ", "2", "0", "0", "8", ",", " he", " was", " promoted", " to", " the", " position", " of", " General", " Manager", " for", " Google", " Mexico", ",", " replacing", " Alonso", " Gonz", "alo", ".", " He", " is", " now", " director", " of", " YouTube", " in", " Latin", " America", ",", " responsible", " for", " developing", " audiences", ",", " managing", " partnerships", " and", " growing", " Google", "\u2019s", " video", " display", " business", ".", " John", " is", " also", " part", " of", " Google", "\u2019s", " Latin", " America", " leadership", " management", " team", " and", " contributes", " to", " Google", "\u2019s", " strategy", " in", " the", " region", ".", " He", " is", " Vice", " President", " of", " the", " I", "AB", " (", "Interactive", " Advertising", " Bureau", "),", " a", " member", " of", " the", " AM", "IP", "CI", " (", "Mex", "ican", " Internet", " Association", ")", " Advisory", " Board", ",", " an", " active", " Ende", "avor", " mentor", ",", " and", " member", " of", " Y", "PO", ".\n", "Pass", "age", " ", "4", ":\n", "D", "ana", " Blank", "stein", "\n", "D", "ana", " Blank", "stein", "-C", "ohen", " (", "born", " March", " ", "3", ",", " ", "1", "9", "8", "1", ")", " is", " the", " executive", " director", " of", " the", " Sam", " Sp", "iegel", " Film", " and", " Television", " School", ".", " She", " was", " appointed", " by", " the", " board", " of", " directors", " ", " in", " November", " ", "2", "0", "1", "9", ".", " ", " Previously", " she", " was", " the", " CEO", " of", " the", " Israeli", " Academy", " of", " Film", " and", " Television", ".", " She", " is", " a", " film", " director", ",", " and", " an", " Israeli", " culture", " entrepreneur", ".\n\n", "Bi", "ography", "\n", "D", "ana", " Blank", "stein", " was", " born", " in", " Switzerland", " in", " ", "1", "9", "8", "1", " to", " theatre", " director", " D", "edi", " Baron", " and", " Professor", " Alexander", " Blank", "stein", ".", " She", " moved", " to", " Israel", " in", " ", "1", "9", "8", "3", " and", " grew", " up", " in", " Tel", " Aviv", ".\n", "Blank", "stein", " graduated", " from", " the", " Sam", " Sp", "iegel", " Film", " and", " Television", " School", ",", " Jerusalem", " in", " ", "2", "0", "0", "8", " with", " high", " honors", ".", " During", " her", " studies", " she", " worked", " as", " a", " personal", " assistant", " to", " directors", " S", "avi", " Gab", "izon", " on", " his", " film", " Nina", "'s", " Tr", "aged", "ies", " and", " to", " Ren", "en", " Sch", "orr", " on", " his", " film", " The", " Lon", "ers", ".", " ", " She", " also", " directed", " and", " shot", " '", "the", " making", " of", "'", " film", " on", " G", "av", "ison", "'s", " film", " Lost", " and", " Found", ".", " Her", " debut", " film", " Camping", " competed", " at", " the", " Berlin", " International", " Film", " Festival", ",", " ", "2", "0", "0", "7", ".\n\n", "Film", " and", " academic", " career", "\n", "After", " her", " studies", ",", " Dana", " founded", " and", " directed", " the", " film", " and", " television", " department", " at", " the", " K", "far", " S", "aba", " municipality", ".", " The", " department", " encouraged", " and", " promoted", " productions", " filmed", " in", " the", " city", " of", " K", "far", " S", "aba", ",", " as", " well", " as", " the", " established", " cultural", " projects", ",", " and", " educational", " community", " activities", ".\n", "Blank", "stein", " directed", " the", " mini", "-series", " \"", "Tel", " Aviv", "iot", "\"", " (", "2", "0", "1", "2", ").", " From", " ", "2", "0", "1", "6", "-", "2", "0", "1", "9", " was", " the", " director", " of", " the", " Israeli", " Academy", " of", " Film", " and", " Television", ".\n", "In", " November", " ", "2", "0", "1", "9", " Dana", " Blank", "stein", " Cohen", " was", " appointed", " the", " new", " director", " of", " the", " Sam", " Sp", "iegel", " Film", " and", " Television", " School", " where", " she", " also", " oversees", " the", " Sam", " Sp", "iegel", " International", " Film", " Lab", ".", " In", " ", "2", "0", "2", "2", ",", " she", " spear", "headed", " the", " launch", " of", " the", " new", " Series", " Lab", " and", " the", " film", " prepar", "atory", " program", " for", " Arabic", " speakers", " in", " east", " Jerusalem", ".\n\n", "Film", "ography", "\n", "Tel", " Aviv", "iot", " (", "mini", "-series", ";", " director", ",", " ", "2", "0", "1", "2", ")\n", "Growing", " P", "ains", " (", "grad", "uation", " film", ",", " Sam", " Sp", "iegel", ";", " director", " and", " screen", "writer", ",", " ", "2", "0", "0", "8", ")\n", "C", "amping", " (", "de", "but", " film", ",", " Sam", " Sp", "iegel", ";", " director", " and", " screen", "writer", ",", " ", "2", "0", "0", "6", ")\n", "Pass", "age", " ", "5", ":\n", "T", "iram", "isu", " (", "2", "0", "0", "2", " film", ")\n", "T", "iram", "isu", " is", " a", " ", "2", "0", "0", "2", " Hong", " Kong", " romantic", " fantasy", " film", " directed", " by", " Dante", " Lam", ".", " It", " stars", " Nicholas", " T", "se", " and", " K", "arena", " Lam", " in", " their", " first", " film", " collaboration", ".\n\n", "Plot", "\n", "While", " a", " mail", " man", " (", "Nich", "olas", " T", "se", ")", " delivers", " package", " to", " Jane", " Chan", " (", "K", "arena", " Lam", "),", " a", " dancer", ".", " Jane", " dies", ".", " He", " meets", " Jane", "'s", " ghost", " on", " a", " subway", " train", " and", " begins", " a", " romantic", " relationship", ".\n\n", "Cast", "\n", "Nich", "olas", " T", "se", " as", " Ko", " F", "ung", "\n", "K", "arena", " Lam", " as", " Jane", " Chan", " (", "aka", " Chan", " Jing", ")", " \n", "E", "ason", " Chan", " as", " Buddy", "\n", "C", "andy", " Lo", " as", " Tina", "\n", "Vin", "cent", " Kok", " as", " Lawrence", "\n", "Chan", " Kit", "-", "ling", " as", " Sue", "\n", "K", "itty", " Y", "uen", " as", " Monica", "\n", "Law", "rence", " Ch", "ou", " as", " Doctor", "\n", "Ng", " Si", "u", "-k", "ong", " as", " Jane", "'s", " father", "\n", "T", "ing", " Chu", "-w", "ai", " as", " Jane", "'s", " mother", "\n", "L", "am", " Nag", "-man", " as", " Chan", " Wing", "\n", "B", "obby", " as", " Bobby", "\n", "L", "am", " Ch", "ing", " as", " Doctor", "'s", " girlfriend", "\n", "L", "ung", " Y", "uen", "-l", "am", " as", " Dancing", " teacher", "\n", "Ch", "iu", " Ho", "-y", "in", " as", " Jerry", "\n", "Lo", " Ka", "-y", "u", " as", " Lydia", "\n", "D", "ancers", "\n", "Karen", " Chan", "\n", "Ng", " L", "ai", "-h", "ing", "\n", "Chan", " Yuk", "-ch", "u", "\n", "Tam", " Kit", "-y", "u", "\n", "L", "inda", " Choi", "\n", "T", "se", " P", "ui", "-", "ke", "i", "\n", "Ch", "ow", " Kam", "-y", "in", "\n", "W", "ong", " L", "ai", "-h", "ung", "\n", "L", "am", " San", "\n", "Y", "ip", " Wing", "-", "yan", "\n", "Ma", " Che", "ung", "-ch", "ing", "\n", "Y", "iu", " Wing", "-ch", "i", "\n", "M", "ai", " To", "\n", "Lee", " Kong", " as", " Old", " ghost", " husband", "\n", "Wei", " Wei", " as", " Old", " ghost", " wife", "\n", "Ch", "ow", " Yu", "-", "ke", "i", " as", " Monica", "'s", " boyfriend", "\n", "J", "azz", " band", " members", "\n", "W", "ong", " Wing", "-", "ke", "i", "\n", "Y", "uen", " Chan", "-", "ting", "\n", "Chan", " Man", "-t", "in", "\n", "Dod", "dy", " P", ".", " Marcel", "o", "\n", "Lee", " Tok", "-f", "ai", "\n", "Ha", " Sek", "-h", "ang", "\n", "S", "iu", " Ping", "-l", "am", " as", " Newspaper", " editor", "\n", "Jack", "ie", " Lam", " as", " Accident", " victim", "\n", "Ho", " Y", "ung", "-m", "ui", " as", " Min", "ibus", " driver", "\n", "B", "enny", " T", "se", " as", " Truck", " driver", "\n", "W", "ong", " Ch", "ui", "-y", "ee", " as", " Convenience", " store", " clerk", "\n", "P", "rel", "iminary", "'s", " judges", "\n", "Chan", " Ch", "uen", "-m", "o", "\n", "Le", "ung", " Man", "-w", "ai", "\n", "Y", "au", " Kw", "ok", "-h", "ung", "\n", "Ch", "un", " Lam", "\n", "Ng", " Yu", "-l", "it", " also", " as", " Final", " judge", "\n", "Howard", " G", ".", " Harris", " as", " Final", " judge", "\n", "Ad", "elaide", " Chung", " as", " Final", " judge", "\n", "Lisa", " Marie", " Bell", "-J", "ones", " as", " Final", " judge", "\n", "John", " Nash", " as", " Final", " judge", "\n", "P", "oon", " Long", "-f", "ong", " as", " Kid", " in", " convenience", " store", "\n", "Chan", " Chun", "-sh", "an", " as", " Arrow", "ed", " kid", " in", " convenience", " store", "\n", "She", "k", " Che", "uk", "-", "kan", " as", " Kid", " playing", " piano", "\n", "Lee", " Kin", "-sh", "ing", " as", " Pastor", "\n", "W", "ong", " Yu", "-m", "ei", " as", " Wait", "ress", "\n", "Man", " Kw", "ai", "-p", "ui", " as", " Wait", "er", "\n", "W", "oo", " Chi", "-m", "ing", " as", " Wait", "er", "\n", "Sin", " Yan", "-k", "au", " as", " Wait", "er", "\n", "W", "ong", " Ming", "-", "yan", " as", " Cleaner", "\n", "Alt", "an", " Au", " as", " Cleaner", "\n", "Chan", " Wing", "-y", "in", " as", " Cleaner", "\n", "Pl", "ato", " L", "ai", " as", " Cleaner", "\n", "Sam", " Ho", "-l", "in", " as", " Cleaner", "\n", "Cour", "iers", "\n", "P", "oon", " Yuk", "-s", "ung", "\n", "Chan", " Wing", "-he", "i", "\n", "Chan", " Chi", "-san", "\n", "Ch", "ik", " Chi", "-f", "ung", "\n", "Chan", " Wing", "-che", "ung", "\n", "Ts", "ang", " H", "ing", "-che", "ung", "\n", "Ch", "ung", " Y", "ung", "\n", "Pass", "age", " ", "6", ":\n", "John", " Don", "at", "ich", "\n", "John", " Don", "at", "ich", " is", " the", " Director", " of", " Yale", " University", " Press", ".\n\n", "Early", " life", "\n", "He", " received", " a", " BA", " from", " New", " York", " University", " in", " ", "1", "9", "8", "2", ",", " graduating", " magna", " cum", " la", "ude", ".", " He", " also", " got", " a", " master", "'s", " degree", " from", " NY", "U", " in", " ", "1", "9", "8", "4", ",", " graduating", " sum", "ma", " cum", " la", "ude", ".\n\n", "Career", "\n", "Don", "at", "ich", " worked", " as", " director", " of", " National", " Accounts", " at", " Put", "nam", " Publishing", " Group", " from", " ", "1", "9", "8", "9", " to", " ", "1", "9", "9", "2", ".H", "is", " writing", " has", " appeared", " in", " various", " period", "icals", " including", " Harper", "'s", ",", " The", " Atlantic", " Monthly", " and", " The", " Village", " Voice", ".\n", "He", " worked", " at", " Harper", "Coll", "ins", " from", " ", "1", "9", "9", "2", " to", " ", "1", "9", "9", "6", ",", " serving", " as", " director", " of", " national", " accounts", " and", " then", " as", " vice", " president", " and", " director", " of", " product", " and", " marketing", " development", ".From", " ", "1", "9", "9", "5", " to", " ", "2", "0", "0", "3", ",", " Don", "at", "ich", " served", " as", " publisher", " and", " vice", " president", " of", " Basic", " Books", ".", " While", " there", ",", " he", " started", " the", " Art", " of", " Ment", "oring", " series", " of", " books", ",", " which", " would", " run", " from", " ", "2", "0", "0", "1", " to", " ", "2", "0", "0", "8", ".", " ", " While", " at", " Basic", " Books", ",", " Don", "at", "ich", " published", " such", " authors", " as", " Christopher", " H", "itchens", ",", " Steven", " Pink", "er", ",", " Samantha", " Power", ",", " Alan", " D", "ers", "how", "itz", ",", " Sir", " Martin", " Re", "es", " and", " Richard", " Florida", ".\n", "In", " ", "2", "0", "0", "3", ",", " Don", "at", "ich", " became", " the", " director", " of", " the", " Yale", " University", " Press", ".", " ", " At", " Yale", ",", " Don", "at", "ich", " published", " such", " authors", " as", " Michael", " Wal", "zer", ",", " Janet", " Malcolm", ",", " E", ".", " H", ".", " G", "om", "br", "ich", ",", " Michael", " Fried", ",", " Edmund", " Morgan", " and", " T", ".", " J", ".", " ", " Clark", ".", " ", " Don", "at", "ich", " began", " the", " Marg", "el", "los", " World", " Republic", " of", " Letters", ",", " a", " literature", " in", " translation", " series", " that", " published", " such", " authors", " as", " Ad", "onis", ",", " Norman", " Mane", "a", " and", " Cl", "audio", " Mag", "ris", ".", " He", " also", " launched", " the", " digital", " archive", " platform", ",", " The", " Stalin", " Digital", " Archive", " and", " the", " Enc", "ounters", " Chinese", " Language", " multimedia", " platform", ".\n", "In", " ", "2", "0", "0", "9", ",", " he", " briefly", " gained", " media", " attention", " when", " he", " was", " involved", " in", " the", " decision", " to", " exp", "unge", " the", " Muhammad", " cartoons", " from", " the", " Yale", " University", " Press", " book", " The", " Cart", "oons", " that", " Sh", "ook", " the", " World", ",", " for", " fear", " of", " Muslim", " violence", ".He", " is", " the", " author", " of", " a", " memoir", ",", " Amb", "ivalence", ",", " a", " Love", " Story", ",", " and", " a", " novel", ",", " The", " Vari", "ations", ".\n\n", "Books", "\n", "Amb", "ivalence", ",", " a", " Love", " Story", ":", " Portrait", " of", " a", " Marriage", " (", "memo", "ir", "),", " St", ".", " Martin", "'s", " Press", ",", " ", "2", "0", "0", "5", ".\n", "The", " Vari", "ations", " (", "nov", "el", "),", " Henry", " Holt", ",", " March", ",", " ", "2", "0", "1", "2", "\n\n", "Articles", "\n", "Why", " Books", " Still", " Matter", ",", " Journal", " of", " Scholar", "ly", " Publishing", ",", " Volume", " ", "4", "0", ",", " Number", " ", "4", ",", " July", " ", "2", "0", "0", "9", ",", " pp", ".", " ", "3", "2", "9", "\u2013", "3", "4", "2", ",", " E", "-I", "SS", "N", " ", "1", "7", "1", "0", "-", "1", "1", "6", "6", " Print", " ISSN", " ", "1", "1", "9", "8", "-", "9", "7", "4", "2", "\n\n", "Personal", " life", "\n", "Don", "at", "ich", " is", " married", " to", " B", "etsy", " L", "erner", ",", " a", " literary", " agent", " and", " author", ";", " together", " they", " have", " a", " daughter", ",", " R", "aff", "a", "ella", ".\n", "Pass", "age", " ", "7", ":\n", "Ol", "av", " A", "ara", "as", "\n", "Ol", "av", " A", "ara", "as", " (", "born", " ", "1", "0", " July", " ", "1", "9", "5", "0", ")", " is", " a", " Norwegian", " historian", " and", " museum", " director", ".\n", "He", " was", " born", " in", " Fred", "rik", "stad", ".", " From", " ", "1", "9", "8", "2", " to", " ", "1", "9", "9", "3", " he", " was", " the", " director", " of", " S", "ogn", " Folk", " Museum", ",", " from", " ", "1", "9", "9", "3", " to", " ", "2", "0", "1", "0", " he", " was", " the", " director", " of", " Mai", "ha", "ugen", " and", " from", " ", "2", "0", "0", "1", " he", " has", " been", " the", " director", " of", " the", " Norwegian", " Museum", " of", " Cultural", " History", ".", " In", " ", "2", "0", "1", "0", " he", " was", " decorated", " with", " the", " Royal", " Norwegian", " Order", " of", " St", ".", " Ol", "av", ".\n", "Pass", "age", " ", "8", ":\n", "Et", "an", " Bor", "itzer", "\n", "Et", "an", " Bor", "itzer", " (", "born", " ", "1", "9", "5", "0", ")", " is", " an", " American", " writer", " of", " children", "\u2019s", " literature", " who", " is", " best", " known", " for", " his", " book", " What", " is", " God", "?", " first", " published", " in", " ", "1", "9", "8", "9", ".", " His", " best", " selling", " What", " is", "?", " illustrated", " children", "'s", " book", " series", " on", " character", " education", " and", " difficult", " subjects", " for", " children", " is", " a", " popular", " teaching", " guide", " for", " parents", ",", " teachers", " and", " child", "-life", " professionals", ".B", "or", "itzer", " gained", " national", " critical", " acclaim", " after", " What", " is", " God", "?", " was", " published", " in", " ", "1", "9", "8", "9", " although", " the", " book", " has", " caused", " controversy", " from", " religious", " fundamental", "ists", " for", " its", " universal", "ist", " views", ".", " The", " other", " current", " books", " in", " the", " What", " is", "?", " series", " include", ":", " What", " is", " Love", "?,", " What", " is", " Death", "?,", " What", " is", " Beautiful", "?,", " What", " is", " Funny", "?,", " What", " is", " Right", "?,", " What", " is", " Peace", "?,", " What", " is", " Money", "?,", " What", " is", " Dream", "ing", "?,", " What", " is", " a", " Friend", "?,", " What", " is", " True", "?,", " What", " is", " a", " Family", "?,", " and", " What", " is", " a", " Feeling", "?", " The", " series", " is", " now", " also", " translated", " into", " ", "1", "5", " languages", ".\n", "B", "or", "itzer", " was", " first", " published", " in", " ", "1", "9", "6", "3", " at", " the", " age", " of", " ", "1", "3", " when", " he", " wrote", " an", " essay", " in", " his", " English", " class", " at", " Wade", " Junior", " High", " School", " in", " the", " Bronx", ",", " New", " York", " on", " the", " assassination", " of", " John", " F", ".", " Kennedy", ".", " His", " essay", " was", " included", " in", " a", " special", " anthology", " by", " New", " York", " City", " public", " school", " children", " compiled", " and", " published", " by", " the", " New", " York", " City", " Department", " of", " Education", ".\n", "B", "or", "itzer", " now", " lives", " in", " Venice", ",", " California", " and", " maintains", " his", " publishing", " office", " there", " also", ".", " He", " has", " helped", " numerous", " other", " authors", " to", " get", " published", " through", " How", " to", " Get", " Your", " Book", " Published", "!", " programs", ".", " Bor", "itzer", " is", " also", " a", " yoga", " teacher", " who", " teaches", " regular", " classes", " locally", " and", " guest", "-te", "aches", " nationally", ".", " He", " is", " also", " recognized", " nationally", " as", " an", " er", "ud", "ite", " speaker", " on", " The", " Teach", "ings", " of", " the", " Buddha", ".\n", "Pass", "age", " ", "9", ":\n", "Michael", " Gov", "an", "\n", "Michael", " Gov", "an", " (", "born", " ", "1", "9", "6", "3", ")", " is", " the", " director", " of", " the", " Los", " Angeles", " County", " Museum", " of", " Art", ".", " Prior", " to", " his", " current", " position", ",", " Gov", "an", " worked", " as", " the", " director", " of", " the", " Dia", " Art", " Foundation", " in", " New", " York", " City", ".\n\n", "Early", " life", " and", " education", "\n", "G", "ovan", " was", " born", " in", " ", "1", "9", "6", "3", " in", " North", " Adams", ",", " Massachusetts", ",", " and", " was", " raised", " in", " the", " Washington", " D", ".C", ".", " area", ",", " attending", " Sid", "well", " Friends", " School", ".He", " maj", "ored", " in", " art", " history", " and", " fine", " arts", " at", " Williams", " College", ",", " where", " he", " met", " Thomas", " K", "rens", ",", " who", " was", " then", " director", " of", " the", " Williams", " College", " Museum", " of", " Art", ".", " Gov", "an", " became", " closely", " involved", " with", " the", " museum", ",", " serving", " as", " acting", " curator", " as", " an", " undergraduate", ".", " After", " receiving", " his", " B", ".A", ".", " from", " Williams", " in", " ", "1", "9", "8", "5", ",", " Gov", "an", " began", " an", " M", "FA", " in", " fine", " arts", " from", " the", " University", " of", " California", ",", " San", " Diego", ".\n\n", "Career", "\n", "As", " a", " twenty", "-five", " year", " old", " graduate", " student", ",", " Gov", "an", " was", " recruited", " by", " his", " former", " mentor", " at", " Williams", ",", " Thomas", " K", "rens", ",", " who", " in", " ", "1", "9", "8", "8", " had", " been", " appointed", " director", " of", " the", " Solomon", " R", ".", " G", "ugg", "enheim", " Foundation", ".", " Gov", "an", " served", " as", " deputy", " director", " of", " the", " Solomon", " R", ".", " G", "ugg", "enheim", " Museum", " under", " K", "rens", " from", " ", "1", "9", "8", "8", " to", " ", "1", "9", "9", "4", ",", " a", " period", " that", " cul", "minated", " in", " the", " construction", " and", " opening", " of", " the", " Frank", " Geh", "ry", " designed", " G", "ugg", "enheim", " branch", " in", " Bil", "bao", ",", " Spain", ".", " Gov", "an", " supervised", " the", " re", "installation", " of", " the", " museum", "'s", " permanent", " collection", " galleries", " after", " its", " extensive", " renovation", ".\n\n", "Dia", " Art", " Foundation", "\n", "From", " ", "1", "9", "9", "4", " to", " ", "2", "0", "0", "6", ",", " Gov", "an", " was", " president", " and", " director", " of", " Dia", " Art", " Foundation", " in", " New", " York", " City", ".", " There", ",", " he", " spear", "headed", " the", " conversion", " of", " a", " Nab", "isco", " box", " factory", " into", " the", " ", "3", "0", "0", ",", "0", "0", "0", " square", " foot", " Dia", ":", "Be", "acon", " in", " New", " York", "'s", " Hudson", " Valley", ",", " which", " houses", " Dia", "'s", " collection", " of", " art", " from", " the", " ", "1", "9", "6", "0", "s", " to", " the", " present", ".", " Built", " in", " a", " former", " Nab", "isco", " box", " factory", ",", " the", " critically", " acclaimed", " museum", " has", " been", " credited", " with", " catal", "yz", "ing", " a", " cultural", " and", " economic", " revival", " within", " the", " formerly", " factory", "-based", " city", " of", " Beacon", ".", " Dia", "'s", " collection", " nearly", " doubled", " in", " size", " during", " Gov", "an", "'s", " tenure", ",", " but", " he", " also", " came", " under", " criticism", " for", " \"", "need", "lessly", " and", " permanently", "\"", " closing", " Dia", "'s", " West", " ", "2", "2", "nd", " Street", " building", ".", " During", " his", " time", " at", " Dia", ",", " Gov", "an", " also", " worked", " closely", " with", " artists", " James", " T", "urre", "ll", " and", " Michael", " He", "izer", ",", " becoming", " an", " ar", "dent", " supporter", " of", " Rod", "en", " Cr", "ater", " and", " City", ",", " the", " artists", "'", " respective", " site", "-specific", " land", " art", " projects", " under", " construction", " in", " the", " American", " southwest", ".", " Gov", "an", " successfully", " l", "obb", "ied", " Washington", " to", " have", " the", " ", "7", "0", "4", ",", "0", "0", "0", " acres", " in", " central", " Nevada", " surrounding", " City", " declared", " a", " national", " monument", " in", " ", "2", "0", "1", "5", ".\n\n", "L", "AC", "MA", "\n", "In", " February", " ", "2", "0", "0", "6", ",", " a", " search", " committee", " composed", " of", " eleven", " L", "AC", "MA", " trustees", ",", " led", " by", " the", " late", " Nancy", " M", ".", " Daly", ",", " recruited", " Gov", "an", " to", " run", " the", " Los", " Angeles", " County", " Museum", " of", " Art", ".", " Gov", "an", " has", " stated", " that", " he", " was", " drawn", " to", " the", " role", " not", " only", " because", " of", " L", "AC", "MA", "'s", " geographical", " distance", " from", " its", " European", " and", " east", " coast", " peers", ",", " but", " also", " because", " of", " the", " museum", "'s", " relative", " youth", ",", " having", " been", " established", " in", " ", "1", "9", "6", "1", ".", " \"", "I", " felt", " that", " because", " of", " this", " new", "ness", " I", " had", " the", " opportunity", " to", " reconsider", " the", " museum", ",\"", " Gov", "an", " has", " written", ",", " \"[", "and", "]", " Los", " Angeles", " is", " a", " good", " place", " to", " do", " that", ".\"", "G", "ovan", " has", " been", " widely", " regarded", " for", " transforming", " L", "AC", "MA", " into", " both", " a", " local", " and", " international", " landmark", ".", " Since", " Gov", "an", "'s", " arrival", ",", " L", "AC", "MA", " has", " acquired", " by", " donation", " or", " purchase", " over", " ", "2", "7", ",", "0", "0", "0", " works", " for", " the", " permanent", " collection", ",", " and", " the", " museum", "'s", " gallery", " space", " has", " almost", " doubled", " thanks", " to", " the", " addition", " of", " two", " new", " buildings", " designed", " by", " Ren", "zo", " Piano", ",", " the", " Broad", " Contemporary", " Art", " Museum", " (", "BC", "AM", ")", " and", " the", " Ly", "nda", " and", " Stewart", " Res", "nick", " Pavilion", ".", " L", "AC", "MA", "'s", " annual", " attendance", " has", " grown", " from", " ", "6", "0", "0", ",", "0", "0", "0", " to", " nearly", " ", "1", ".", "6", " million", " in", " ", "2", "0", "1", "6", ".\n\n", "Artist", " collaborations", "\n", "Since", " his", " arrival", ",", " Gov", "an", " has", " commissioned", " exhibition", " scen", "ography", " and", " gallery", " designs", " in", " collaboration", " with", " artists", ".", " In", " ", "2", "0", "0", "6", ",", " for", " example", ",", " Gov", "an", " invited", " LA", " artist", " John", " Bald", "ess", "ari", " to", " design", " an", " upcoming", " exhibition", " about", " the", " Belgian", " surre", "alist", " Ren", "\u00e9", " Mag", "ritte", ",", " resulting", " in", " a", " theatrical", " show", " that", " reflected", " the", " twisted", " perspective", " of", " the", " latter", "'s", " tops", "y", "-t", "ur", "vy", " world", ".", " Bald", "ess", "ari", " has", " also", " designed", " L", "AC", "MA", "'s", " logo", ".", " Since", " then", ",", " Gov", "an", " has", " also", " commissioned", " Cuban", "-American", " artist", " Jorge", " P", "ardo", " to", " design", " L", "AC", "MA", "'s", " Art", " of", " the", " Ancient", " Americas", " gallery", ",", " described", " in", " the", " Los", " Angeles", " Times", " as", " a", " \"", "gr", "itty", " cavern", " deep", " inside", " the", " earth", " ...", " crossed", " with", " a", " high", "-style", " urban", " lounge", ".\"", "G", "ovan", " has", " also", " commissioned", " several", " large", "-scale", " public", " artworks", " for", " L", "AC", "MA", "'s", " campus", " from", " contemporary", " California", " artists", ".", " These", " include", " Chris", " Bur", "den", "'s", " Urban", " Light", " (", "2", "0", "0", "8", "),", " a", " series", " of", " ", "2", "0", "2", " vintage", " street", " lamps", " from", " different", " neighborhoods", " in", " Los", " Angeles", ",", " arranged", " in", " front", " of", " the", " entrance", " pav", "ilion", ",", " Barbara", " Kr", "uger", "'s", " Unt", "itled", " (", "Sha", "ft", "ed", ")", " (", "2", "0", "0", "8", "),", " Robert", " Ir", "win", "'s", " Pr", "imal", " Palm", " Garden", " (", "2", "0", "1", "0", "),", " and", " Michael", " He", "izer", "'s", " Lev", "itated", " Mass", ",", " a", " ", "3", "4", "0", "-ton", " b", "oulder", " transported", " ", "1", "0", "0", " miles", " from", " the", " Jur", "upa", " Valley", " to", " L", "AC", "MA", ",", " a", " widely", " public", "ized", " journey", " that", " cul", "minated", " with", " a", " large", " celebration", " on", " Wil", "shire", " Boulevard", ".", " Thanks", " in", " part", " to", " the", " popularity", " of", " these", " public", " artworks", ",", " L", "AC", "MA", " was", " ranked", " the", " fourth", " most", " instagram", "med", " museum", " in", " the", " world", " in", " ", "2", "0", "1", "6", ".In", " his", " first", " three", " full", " years", ",", " the", " museum", " raised", " $", "2", "5", "1", " million", "\u2014", "about", " $", "1", "0", "0", " million", " more", " than", " it", " collected", " during", " the", " three", " years", " before", " he", " arrived", ".", " In", " ", "2", "0", "1", "0", ",", " it", " was", " announced", " that", " Gov", "an", " will", " steer", " L", "AC", "MA", " for", " at", " least", " six", " more", " years", ".", " In", " a", " letter", " dated", " February", " ", "2", "4", ",", " ", "2", "0", "1", "3", ",", " Gov", "an", ",", " along", " with", " the", " L", "AC", "MA", " board", "'s", " co", "-chair", "men", " Terry", " Sem", "el", " and", " Andrew", " Gordon", ",", " proposed", " a", " merger", " with", " the", " financially", " troubled", " Museum", " of", " Contemporary", " Art", ",", " Los", " Angeles", " and", " a", " plan", " to", " raise", " $", "1", "0", "0", " million", " for", " the", " combined", " museum", ".\n\n", "Z", "um", "th", "or", " Project", "\n", "G", "ovan", "'s", " latest", " project", " is", " an", " ambitious", " building", " project", ",", " the", " replacement", " of", " four", " of", " the", " campus", "'s", " aging", " buildings", " with", " a", " single", " new", " state", " of", " the", " art", " gallery", " building", " designed", " by", " architect", " Peter", " Zum", "th", "or", ".", " As", " of", " January", " ", "2", "0", "1", "7", ",", " he", " has", " raised", " about", " $", "3", "0", "0", " million", " in", " commitments", ".", " Construction", " is", " expected", " to", " begin", " in", " ", "2", "0", "1", "8", ",", " and", " the", " new", " building", " will", " open", " in", " ", "2", "0", "2", "3", ",", " to", " coincide", " with", " the", " opening", " of", " the", " new", " D", " Line", " metro", " stop", " on", " Wil", "shire", " Boulevard", ".", " The", " project", " also", " envis", "ages", " diss", "olving", " all", " existing", " cur", "atorial", " departments", " and", " department", "al", " collections", ".", " Some", " commentators", " have", " been", " highly", " critical", " of", " Gov", "an", "'s", " plans", ".", " Joseph", " Giov", "ann", "ini", ",", " recalling", " Gov", "an", "'s", " technically", " unreal", "izable", " on", "etime", " plan", " to", " hang", " Jeff", " K", "oons", "'", " Train", " sculpture", " from", " the", " facade", " of", " the", " Ah", "m", "anson", " Gallery", ",", " has", " accused", " Gov", "an", " of", " \"", "dr", "iving", " the", " institution", " over", " a", " cliff", " into", " an", " equivalent", " mid", "-air", " wreck", " of", " its", " own", "\".", " Des", "cribing", " the", " collection", " merging", " proposal", " as", " the", " creation", " of", " a", " \"", "g", "iant", " r", "affle", " bowl", " of", " some", " ", "1", "3", "0", ",", "0", "0", "0", " objects", "\",", " Giov", "ann", "ini", " also", " points", " out", " that", " the", " Zum", "th", "or", " building", " will", " contain", " ", "3", "3", "%", " less", " gallery", " space", " than", " the", " galleries", " it", " will", " replace", ",", " and", " that", " the", " linear", " footage", " of", " wall", " space", " available", " for", " displays", " will", " decrease", " by", " about", " ", "7", ",", "5", "0", "0", " ft", ",", " or", " ", "1", ".", "5", " miles", ".", " F", "aced", " with", " losing", " a", " building", " named", " in", " its", " honor", ",", " and", " anticipating", " that", " its", " acquisitions", " could", " no", " longer", " be", " displayed", ",", " the", " Ah", "m", "anson", " Foundation", " withdrew", " its", " support", ".\n", "On", " the", " merging", " of", " the", " separate", " cur", "atorial", " divisions", " to", " create", " a", " non", "-de", "partment", "al", " art", " museum", ",", " Christopher", " Knight", " has", " pointed", " out", " that", " \"", "no", " other", " museum", " of", " L", "AC", "MA", "'s", " size", " and", " complexity", " does", " it", "\"", " that", " way", ",", " and", " characterized", " the", " museum", "'s", " ", "2", "0", "1", "9", " \"", "To", " Rome", " and", " Back", "\"", " exhibition", ",", " the", " first", " to", " take", " place", " under", " the", " new", " scheme", ",", " as", " \"", "b", "land", " and", " ine", "ffect", "ual", "\"", " and", " an", " \"", "un", "successful", " sample", " of", " what", "'s", " to", " come", "\".\n\n", "Personal", " life", "\n", "G", "ovan", " is", " married", " and", " has", " two", " daughters", ",", " one", " from", " a", " previous", " marriage", ".", " He", " and", " his", " family", " used", " to", " live", " in", " a", " $", "6", " million", " mansion", " in", " Hancock", " Park", " that", " was", " provided", " by", " L", "AC", "MA", " -", " a", " benefit", " worth", " $", "1", "5", "5", ",", "0", "0", "0", " a", " year", ",", " according", " to", " most", " recent", " tax", " filings", " -", " until", " L", "AC", "MA", " decided", " that", " it", " would", " sell", " the", " property", " to", " make", " up", " for", " the", " museum", "'s", " of", " almost", " $", "9", "0", "0", " million", " in", " debt", " [", "2", "].", " That", " home", " is", " now", " worth", " nearly", " $", "8", " million", " and", " Gov", "an", " now", " lives", " in", " a", " trailer", " park", " in", " Mal", "ibu", "'s", " Point", " D", "ume", " region", ".\n", "Los", " Angeles", " CA", " ", "9", "0", "0", "2", "0", "\n", "United", " States", ".", " He", " has", " had", " a", " private", " pilot", "'s", " license", " since", " ", "1", "9", "9", "5", " and", " keeps", " a", " ", "1", "9", "7", "9", " Bee", "ch", "craft", " Bon", "anza", " at", " Santa", " Monica", " Airport", ".\n", "Pass", "age", " ", "1", "0", ":\n", "Peter", " Levin", "\n", "Peter", " Levin", " is", " an", " American", " director", " of", " film", ",", " television", " and", " theatre", ".\n\n", "Career", "\n", "Since", " ", "1", "9", "6", "7", ",", " Levin", " has", " amassed", " a", " large", " number", " of", " credits", " directing", " epis", "odic", " television", " and", " television", " films", ".", " Some", " of", " his", " television", " series", " credits", " include", " Love", " Is", " a", " Many", " Spl", "end", "ored", " Thing", ",", " James", " at", " ", "1", "5", ",", " The", " Paper", " Chase", ",", " Family", ",", " Stars", "ky", " &", " Hutch", ",", " Lou", " Grant", ",", " Fame", ",", " C", "ag", "ney", " &", " L", "acey", ",", " Law", " &", " Order", " and", " Jud", "ging", " Amy", ".Some", " of", " his", " television", " film", " credits", " include", " Rape", " and", " Marriage", ":", " The", " Ride", "out", " Case", " (", "1", "9", "8", "0", "),", " A", " Reason", " to", " Live", " (", "1", "9", "8", "5", "),", " Pope", "ye", " Doyle", " (", "1", "9", "8", "6", "),", " A", " Killer", " Among", " Us", " (", "1", "9", "9", "0", "),", " Queen", " Sized", " (", "2", "0", "0", "8", ")", " and", " among", " other", " films", ".", " He", " directed", " \"", "Heart", " in", " H", "iding", "\",", " written", " by", " his", " wife", " Audrey", " Davis", " Levin", ",", " for", " which", " she", " received", " an", " Emmy", " for", " Best", " Day", " Time", " Special", " in", " the", " ", "1", "9", "7", "0", "s", ".\n", "Prior", " to", " becoming", " a", " director", ",", " Levin", " worked", " as", " an", " actor", " in", " several", " Broadway", " productions", ".", " He", " cost", "ar", "red", " with", " Susan", " Str", "as", "berg", " in", " \"[", "The", " Diary", " of", " Ann", " Frank", "]\"", " but", " had", " to", " leave", " the", " production", " when", " he", " was", " drafted", " into", " the", " Army", ".", " He", " trained", " at", " the", " Carnegie", " Mellon", " University", ".", " Eventually", " becoming", " a", " theatre", " director", ",", " he", " directed", " productions", " at", " the", " Long", " Wh", "arf", " Theatre", " and", " the", " Pacific", " Resident", " Theatre", " Company", ".", " He", " also", " co", "-founded", " the", " off", "-off", "-B", "road", "way", " Theatre", " [", "the", " Hardware", " Po", "ets", " Play", "house", "]", " with", " his", " wife", " Audrey", " Davis", " Levin", " and", " was", " also", " an", " associate", " artist", " of", " The", " Inter", "act", " Theatre", " Company", ".\n\n", "Answer", " in", " a", " few", " words", ".\n", "Answer", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 35, "article_end": 5387, "kept": [0, 1, 2, 6, 9, 11, 14, 23, 28, 29, 30, 35, 40, 46, 51, 53, 59, 61, 62, 63, 64, 69, 76, 77, 78, 87, 88, 89, 103, 113, 115, 116, 122, 124, 149, 158, 166, 180, 181, 185, 191, 195, 197, 203, 204, 205, 206, 207, 211, 212, 213, 214, 215, 219, 221, 222, 224, 225, 226, 227, 229, 230, 235, 236, 242, 243, 245, 247, 248, 250, 251, 260, 272, 283, 295, 296, 297, 299, 323, 352, 355, 371, 374, 375, 385, 400, 448, 449, 451, 455, 457, 467, 494, 510, 528, 538, 548, 556, 566, 576, 628, 639, 648, 657, 666, 671, 676, 698, 701, 710, 713, 723, 733, 744, 748, 752, 755, 756, 758, 763, 766, 769, 772, 776, 781, 786, 789, 791, 802, 808, 809, 810, 815, 850, 896, 905, 914, 921, 975, 1019, 1021, 1023, 1031, 1034, 1087, 1116, 1122, 1127, 1128, 1132, 1134, 1136, 1139, 1140, 1149, 1151, 1155, 1158, 1164, 1170, 1171, 1172, 1173, 1187, 1201, 1202, 1206, 1210, 1211, 1215, 1219, 1220, 1221, 1222, 1223, 1225, 1226, 1227, 1228, 1230, 1240, 1245, 1248, 1252, 1254, 1268, 1269, 1272, 1282, 1331, 1332, 1349, 1350, 1356, 1368, 1370, 1371, 1374, 1415, 1428, 1447, 1448, 1450, 1451, 1453, 1460, 1462, 1472, 1474, 1509, 1510, 1519, 1520, 1523, 1535, 1569, 1573, 1581, 1582, 1583, 1585, 1591, 1592, 1593, 1595, 1598, 1599, 1600, 1601, 1604, 1605, 1608, 1609, 1622, 1628, 1653, 1656, 1661, 1701, 1714, 1721, 1726, 1729, 1737, 1748, 1766, 1795, 1798, 1799, 1803, 1804, 1807, 1809, 1812, 1814, 1817, 1824, 1826, 1830, 1832, 1839, 1844, 1849, 1853, 1855, 1856, 1866, 1879, 1889, 1890, 1907, 1919, 1921, 1922, 1930, 1945, 1967, 1969, 1970, 1994, 1998, 2000, 2004, 2005, 2008, 2015, 2022, 2031, 2039, 2136, 2157, 2161, 2163, 2178, 2183, 2186, 2187, 2193, 2195, 2198, 2205, 2214, 2215, 2219, 2220, 2228, 2233, 2237, 2238, 2241, 2248, 2267, 2275, 2368, 2422, 2433, 2440, 2461, 2462, 2472, 2477, 2496, 2509, 2511, 2512, 2513, 2514, 2537, 2538, 2551, 2559, 2590, 2631, 2657, 2667, 2678, 2704, 2714, 2721, 2728, 2730, 2732, 2733, 2735, 2736, 2737, 2739, 2740, 2745, 2746, 2755, 2777, 2778, 2780, 2782, 2785, 2786, 2788, 2793, 2797, 2800, 2801, 2806, 2808, 2809, 2810, 2815, 2818, 2819, 2821, 2823, 2827, 2829, 2830, 2836, 2840, 2841, 2851, 2878, 2880, 2903, 2907, 2908, 2910, 2912, 2913, 2917, 2918, 2925, 2929, 2930, 2941, 2943, 2986, 3142, 3155, 3212, 3233, 3246, 3250, 3252, 3254, 3258, 3259, 3262, 3271, 3275, 3276, 3277, 3284, 3296, 3299, 3302, 3314, 3315, 3316, 3318, 3319, 3324, 3327, 3328, 3329, 3330, 3333, 3352, 3353, 3383, 3389, 3415, 3418, 3422, 3424, 3437, 3440, 3441, 3457, 3460, 3466, 3473, 3476, 3481, 3516, 3523, 3533, 3569, 3637, 3694, 3775, 3810, 3811, 3813, 3815, 3879, 4049, 4068, 4079, 4083, 4086, 4087, 4132, 4134, 4135, 4161, 4172, 4202, 4217, 4237, 4254, 4255, 4257, 4277, 4281, 4336, 4443, 4474, 4513, 4514, 4515, 4610, 4622, 4703, 4803, 4867, 4876, 4987, 4999, 5013, 5031, 5033, 5037, 5038, 5042, 5047, 5050, 5062, 5063, 5073, 5093, 5126, 5128, 5133, 5145, 5155, 5172, 5181, 5198, 5215, 5261, 5290, 5291, 5292, 5338], "answer_k": "Hong Kong Film Award for Best Director", "answer_full": "Hong Kong Film Award for Best Director", "target": "Hong Kong Film Award for Best Director", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.3779296875, "digit": 0.1396484375, "capital": 0.3125, "line_break": 0.0732421875, "stopword": 0.02001953125}, "context_share": {"no_letter": 0.2639148185380465, "digit": 0.1076462261247769, "capital": 0.22210368668321606, "line_break": 0.027470611164680057, "stopword": 0.17491742404037502}, "adjacent": 0.2431640625}}

==> gen/appendix/selection/wiki_row3.json <==
{"scores": [-0.7083012461662292, -0.7124923467636108, -0.09377656877040863, -0.9220489263534546, -1.1651346683502197, -0.7418302893638611, -0.5741850137710571, -1.0477828979492188, -0.6496254205703735, -0.8340351581573486, -1.6261591911315918, -0.79631507396698, -0.846608579158783, -0.8801376819610596, -0.5280826091766357, -0.8969022035598755, -1.7099816799163818, -0.8843287229537964, -1.617776870727539, -1.7183640003204346, -1.7686574459075928, -6.772868633270264, -0.9765337109565735, -0.6119052171707153, -1.156752347946167, -0.8507997989654541, -1.433367133140564, -1.3746912479400635, -1.0352095365524292, -1.0561652183532715, -0.47150230407714844, -0.917857825756073, -0.8172706961631775, -1.433367133140564, -1.02263605594635, -1.173516869544983, -1.0896942615509033, -0.4840756952762604, -0.7544037103652954, -0.7334480285644531, -9.455192565917969, -1.6010123491287231, -2.2967400550842285, -3.101437568664551, -1.8021867275238037, -1.0561652183532715, -1.173516869544983, -0.7376391887664795, -1.3830734491348267, -0.989107072353363, -0.5490382313728333, -0.8843287229537964, -0.8591820001602173, -0.10687385499477386, -0.9681513905525208, -1.1651346683502197, -0.9094756841659546, -0.7795505523681641, -0.7250657677650452, -1.173516869544983, -1.4668960571289062, -0.4505466818809509, -1.0896942615509033, -1.068738579750061, -0.9723425507545471, -1.357926607131958, -1.5591011047363281, 0.23365558683872223, -0.7544037103652954, -0.4547378420829773, -0.32900387048721313, -0.2933792173862457, -0.5532294511795044, -1.0477828979492188, -0.5364648699760437, -0.9304312467575073, -1.1232233047485352, -0.9597691297531128, -0.5050313472747803, -1.0561652183532715, -1.3663089275360107, -0.5406559705734253, -0.716683566570282, -0.5238914489746094, -1.156752347946167, -0.8046973347663879, -2.514678955078125, -0.3772018551826477, -0.9052844047546387, -1.2573394775390625, -0.8046973347663879, -0.7627859711647034, -0.5092225074768066, -0.8046973347663879, -1.0477828979492188, -1.215428113937378, -0.6915367245674133, -0.9388135075569153, -2.4811501502990723, -1.53395414352417, -0.7627859711647034, -0.5050313472747803, -0.40653979778289795, -0.22632110118865967, -0.5050313472747803, -0.7250657677650452, -0.8885198831558228, -0.6454343199729919, -0.8969022035598755, -0.8172706961631775, -1.1148409843444824, 0.1802186667919159, -0.7753593921661377, -0.6957279443740845, -0.8969022035598755, -0.6119052171707153, -0.5951406955718994, -0.9765337109565735, -1.215428113937378, -0.926240086555481, -0.8046973347663879, -0.989107072353363, -1.6261591911315918, -0.7418302893638611, -1.617776870727539, -7.443449974060059, -1.026827335357666, -1.2070459127426147, -1.9363027811050415, -1.341162085533142, -1.3243975639343262, -1.299250841140747, -1.3495445251464844, -1.4501315355300903, -1.0729297399520874, -0.7795505523681641, -1.391455888748169, -1.793804407119751, -1.8943915367126465, -7.041101455688477, -2.229681968688965, -2.2967400550842285, -1.651305913925171, -1.3243975639343262, -1.026827335357666, -1.0435917377471924, -1.1148409843444824, -1.7602753639221191, -1.3830734491348267, -14.752782821655273, -1.1651346683502197, -0.46521562337875366, -1.4501315355300903, -0.9555780291557312, -0.7544037103652954, -0.5092225074768066, -1.0645475387573242, -7.778740406036377, -1.341162085533142, -1.173516869544983, -1.181899070739746, -0.6538165807723999, -1.039400577545166, -0.8256529569625854, -0.9430046081542969, -0.9597691297531128, -2.950556755065918, -1.835715651512146, -2.7661468982696533, -3.386434316635132, -0.3143348693847656, -0.7418302893638611, -0.2420378476381302, -0.6244786381721497, -0.513413667678833, -0.8130795955657959, -0.750212550163269, -2.112330436706543, -8.38226318359375, -1.4417493343353271, -1.969831943511963, -2.598501682281494, -10.192832946777344, -1.9195382595062256, -0.9010933637619019, -0.8214618563652039, -0.838226318359375, -1.026827335357666, -1.3243975639343262, -1.7267460823059082, -1.5591011047363281, -1.6848349571228027, -1.458513855934143, -4.392305850982666, -2.5817372798919678, -1.9027737379074097, -0.9681513905525208, -1.1986637115478516, -1.9363027811050415, -2.347033739089966, -1.9027737379074097, -1.4668960571289062, -2.3805627822875977, -0.8843287229537964, -1.7518929243087769, -1.4249846935272217, -0.7837416529655457, -0.766977071762085, -2.0033607482910156, -0.9807248115539551, -1.5255719423294067, -0.7041101455688477, -0.9765337109565735, -1.0352095365524292, -1.2573394775390625, -1.8608624935150146, -0.3143348693847656, -1.7015995979309082, -0.9723425507545471, -0.5448471307754517, -1.1316055059432983, -1.7686574459075928, -1.1483700275421143, -1.0603563785552979, -1.7351285219192505, -2.799675941467285, -1.7351285219192505, -5.364648342132568, -1.5674833059310913, -2.347033739089966, -2.833204984664917, -12.137517929077148, -1.391455888748169, -0.8591820001602173, -1.9446851015090942, -0.8633730411529541, -1.2657217979431152, -1.0980764627456665, -0.9136666655540466, -2.028507709503174, -1.299250841140747, -11.9363431930542, -2.0117433071136475, -1.492042899131775, -2.2632110118865967, -13.881028175354004, -2.2464466094970703, -1.1316055059432983, -3.386434316635132, -1.8273333311080933, -2.313504695892334, -2.0452721118927, -2.782911777496338, -1.67645263671875, -1.3830734491348267, -1.156752347946167, -1.0310183763504028, -1.6429237127304077, -3.7720184326171875, -1.4082202911376953, -0.8046973347663879, -1.5171897411346436, -4.040250778198242, -1.2238104343414307, -1.332779884338379, -1.7602753639221191, -1.2070459127426147, -3.319376230239868, -2.4140918254852295, -3.671431303024292, -1.5674833059310913, -1.1316055059432983, -1.651305913925171, -7.376391410827637, -1.274104118347168, -1.341162085533142, -1.5758655071258545, -13.746912002563477, -1.2824863195419312, -2.5314435958862305, -2.8834986686706543, -4.0905442237854, -3.6546666622161865, -2.2632110118865967, -1.659688115119934, -2.145859479904175, -0.8633730411529541, -1.4417493343353271, -5.431706428527832, -1.8943915367126465, -2.2967400550842285, -1.7435109615325928, -2.112330436706543, -2.137477159500122, -1.0561652183532715, -1.6680703163146973, -3.2020246982574463, -3.151731014251709, -1.9279205799102783, -0.8927109837532043, -2.0704190731048584, -1.9446851015090942, -0.9807248115539551, -2.137477159500122, -2.078801155090332, -2.4811501502990723, -1.7686574459075928, -3.0176148414611816, -1.4836605787277222, -1.0100626945495605, -1.659688115119934, -1.67645263671875, -1.3243975639343262, -1.0896942615509033, -1.1148409843444824, -2.7326178550720215, -1.617776870727539, -1.2573394775390625, -1.978214144706726, -8.985786437988281, -2.137477159500122, -1.1986637115478516, -1.3495445251464844, -2.229681968688965, -5.230532646179199, -1.4501315355300903, -0.9555780291557312, -1.341162085533142, -1.458513855934143, -3.0176148414611816, -1.6261591911315918, -1.6680703163146973, -7.544036865234375, -2.2129178047180176, -1.852480173110962, -1.6010123491287231, -1.139987826347351, -1.9614496231079102, -1.6680703163146973, -1.299250841140747, -1.3076331615447998, -1.341162085533142, -1.5423364639282227, -11.466937065124512, -1.156752347946167, -1.458513855934143, -14.41749382019043, -1.1902813911437988, -1.0729297399520874, -4.358777046203613, -1.2405750751495361, -0.8046973347663879, -1.0729297399520874, -1.341162085533142, -2.665559768676758, -6.035229682922363, -0.3939663767814636, -1.7351285219192505, -1.6429237127304077, -1.2573394775390625, -0.7795505523681641, -1.2070459127426147, -1.693217158317566, -3.939663887023926, -2.1793885231018066, -2.665559768676758, -2.2464466094970703, -1.156752347946167, -0.9471957683563232, -2.028507709503174, -12.003400802612305, -3.5373148918151855, -3.1684956550598145, -2.2967400550842285, -1.7435109615325928, -2.1039481163024902, -11.601052284240723, -1.994978666305542, -2.229681968688965, -1.617776870727539, -1.8440978527069092, -1.8189513683319092, -9.52225112915039, -3.939663887023926, -3.26908278465271, -1.6261591911315918, -2.3302693367004395, -1.1064589023590088, -1.4501315355300903, -1.2657217979431152, -1.8273333311080933, -1.2908686399459839, -1.5171897411346436, -2.2967400550842285, -8.147560119628906, -1.6093946695327759, -1.3495445251464844, -1.7518929243087769, -1.433367133140564, -1.9111560583114624, -1.5674833059310913, -1.8776270151138306, -1.0980764627456665, -0.9807248115539551, -1.4417493343353271, -1.53395414352417, -0.766977071762085, -5.532293796539307, -2.196152925491333, -2.0871834754943848, -4.761125564575195, -1.357926607131958, -1.3495445251464844, -1.5171897411346436, -1.492042899131775, -0.997489333152771, -1.617776870727539, -1.53395414352417, -1.5842478275299072, -1.173516869544983, -1.59263014793396, -1.7015995979309082, -1.014253854751587, -0.8885198831558228, -1.9363027811050415, -1.5842478275299072, -7.845798492431641, -1.2405750751495361, -2.5314435958862305, -12.53986644744873, -3.2858474254608154, -1.3746912479400635, -1.4082202911376953, -1.0016803741455078, -2.229681968688965, -7.376391410827637, -1.433367133140564, -0.9849159717559814, -1.3076331615447998, -2.196152925491333, -2.6152663230895996, -10.461065292358398, -2.950556755065918, -1.1902813911437988, -1.5423364639282227, -1.2824863195419312, -1.8105688095092773, -2.0368900299072266, -1.6261591911315918, -3.8558411598205566, -1.7267460823059082, -1.8692446947097778, -1.9027737379074097, -1.617776870727539, -0.8759464621543884, -1.1651346683502197, -2.0368900299072266, -2.5817372798919678, -3.2187893390655518, -1.1902813911437988, -2.5817372798919678, -2.279975652694702, -2.464385509490967, -2.347033739089966, -8.315204620361328, -2.464385509490967, -2.0368900299072266, -8.1810884475708, -1.7351285219192505, -2.3302693367004395, -14.752782821655273, -2.397327423095703, -3.5708439350128174, -2.279975652694702, -3.0846729278564453, -1.139987826347351, -2.3805627822875977, -1.5674833059310913, -1.8440978527069092, -2.6990890502929688, -2.682324171066284, -4.057015419006348, -14.28337574005127, -4.45936393737793, -1.7770397663116455, -1.5507187843322754, -1.215428113937378, -2.0704190731048584, -7.443449974060059, -1.9279205799102783, -1.5591011047363281, -2.112330436706543, -1.2908686399459839, -2.196152925491333, -1.1902813911437988, -2.053654670715332, -2.0620367527008057, -1.5758655071258545, -1.9363027811050415, -2.950556755065918, -1.475278377532959, -1.5088074207305908, -1.1148409843444824, -1.6429237127304077, -2.1039481163024902, -2.397327423095703, -2.397327423095703, -2.313504695892334, -6.705810546875, -1.5758655071258545, -2.363798141479492, -14.149259567260742, -2.0033607482910156, -2.9337921142578125, -1.492042899131775, -11.265762329101562, -1.9195382595062256, -2.0704190731048584, -2.548208236694336, -1.7015995979309082, -1.4501315355300903, -1.2070459127426147, -1.139987826347351, -1.8943915367126465, -2.145859479904175, -0.997489333152771, -1.4668960571289062, -1.173516869544983, -1.3663089275360107, -1.068738579750061, -13.009273529052734, -1.215428113937378, -0.8005061745643616, -1.59263014793396, -1.1986637115478516, -3.5037858486175537, -1.4836605787277222, -1.299250841140747, -0.6580077409744263, -1.7183640003204346, -13.478679656982422, -1.458513855934143, -1.2657217979431152, -2.0620367527008057, -1.2657217979431152, -1.1064589023590088, -1.852480173110962, -7.544036865234375, -1.5758655071258545, -2.162623882293701, -3.7720184326171875, -2.0452721118927, -3.1182022094726562, -1.1483700275421143, -1.651305913925171, -4.794654846191406, -1.953067421913147, -2.5649726390838623, -1.8608624935150146, -2.598501682281494, -2.682324171066284, -1.492042899131775, -1.2070459127426147, -1.8776270151138306, -2.9002630710601807, -2.078801155090332, -1.0519740581512451, -1.5171897411346436, -1.3076331615447998, -1.8776270151138306, -1.852480173110962, -2.4979145526885986, -2.7326178550720215, -1.7602753639221191, -1.0016803741455078, -1.994978666305542, -1.4082202911376953, -1.173516869544983, -1.53395414352417, -1.7183640003204346, -1.8776270151138306, -1.4501315355300903, -1.458513855934143, -1.6429237127304077, -1.0896942615509033, -1.2908686399459839, -1.651305913925171, -1.7015995979309082, -1.5255719423294067, -2.2129178047180176, -1.458513855934143, -1.7770397663116455, -1.0519740581512451, -1.9865963459014893, -1.8273333311080933, -1.1064589023590088, -1.139987826347351, -2.145859479904175, -1.5674833059310913, -14.685725212097168, -2.0368900299072266, -2.682324171066284, -1.659688115119934, -2.397327423095703, -2.347033739089966, -13.478679656982422, -3.8893702030181885, -2.1207127571105957, -2.950556755065918, -2.7326178550720215, -3.2187893390655518, -2.3805627822875977, -2.2967400550842285, -1.8776270151138306, -2.2464466094970703, -13.210447311401367, -3.436728000640869, -1.7183640003204346, -2.0368900299072266, -1.3830734491348267, -2.1039481163024902, -1.6010123491287231, -2.7661468982696533, -2.6487951278686523, -2.145859479904175, -2.7661468982696533, -2.8834986686706543, -3.4534921646118164, -1.5255719423294067, -1.2657217979431152, -2.950556755065918, -3.704960346221924, -2.3805627822875977, -2.4979145526885986, -2.430856227874756, -2.782911777496338, -13.478679656982422, -2.0620367527008057, -1.59263014793396, -1.835715651512146, -1.0561652183532715, -5.934642314910889, -1.6429237127304077, -2.2967400550842285, -2.4140918254852295, -1.969831943511963, -1.5171897411346436, -1.2573394775390625, -2.1290950775146484, -1.357926607131958, -1.693217158317566, -2.229681968688965, -2.145859479904175, -3.671431303024292, -1.7770397663116455, -1.8692446947097778, -1.1232233047485352, -2.313504695892334, -1.6261591911315918, -2.053654670715332, -1.53395414352417, -1.1902813911437988, -1.02263605594635, -1.9279205799102783, -1.8943915367126465, -1.5842478275299072, -1.026827335357666, -2.229681968688965, -0.989107072353363, -1.4082202911376953, -1.4082202911376953, -1.3663089275360107, -4.593480110168457, -1.4668960571289062, -1.6680703163146973, -2.313504695892334, -1.8943915367126465, -5.129945278167725, -1.8860092163085938, -2.464385509490967, -2.5314435958862305, -1.6429237127304077, -1.0016803741455078, -2.2129178047180176, -1.3998379707336426, -1.5171897411346436, -2.1207127571105957, -12.606924057006836, -3.1182022094726562, -3.5373148918151855, -0.9346223473548889, -2.112330436706543, -1.5088074207305908, -1.5842478275299072, -1.8105688095092773, -3.4870219230651855, -2.0033607482910156, -2.5649726390838623, -1.9195382595062256, -0.9849159717559814, -1.5088074207305908, -1.2489572763442993, -1.7686574459075928, -2.1207127571105957, -1.969831943511963, -2.145859479904175, -7.64462423324585, -2.8834986686706543, -6.873456001281738, -1.7435109615325928, -2.5649726390838623, -3.1182022094726562, -2.0620367527008057, -1.5591011047363281, -1.2573394775390625, -2.162623882293701, -2.782911777496338, -4.258190155029297, -3.2858474254608154, -3.4031991958618164, -1.53395414352417, -1.4249846935272217, -2.5649726390838623, -8.114030838012695, -2.4140918254852295, -1.6848349571228027, -2.430856227874756, -5.129945278167725, -1.8776270151138306, -1.6093946695327759, -1.2824863195419312, -1.3998379707336426, -1.475278377532959, -1.6010123491287231, -1.9363027811050415, -1.53395414352417, -1.9111560583114624, -1.0813119411468506, -1.9363027811050415, -1.2321927547454834, -2.430856227874756, -2.464385509490967, -2.6990890502929688, -2.279975652694702, -2.464385509490967, -14.41749382019043, -3.788783073425293, -2.397327423095703, -1.492042899131775, -1.3495445251464844, -1.173516869544983, -1.7015995979309082, -2.9673211574554443, -2.8164405822753906, -1.458513855934143, -1.0519740581512451, -1.9027737379074097, -1.8021867275238037, -2.053654670715332, -1.7686574459075928, -2.3805627822875977, -2.363798141479492, -2.715853214263916, -14.350435256958008, -1.4836605787277222, -1.8105688095092773, -1.0016803741455078, -1.500425100326538, -1.2657217979431152, -1.7686574459075928, -2.0955657958984375, -1.969831943511963, -2.3805627822875977, -12.204575538635254, -1.026827335357666, -3.8558411598205566, -1.4417493343353271, -1.7351285219192505, -1.1064589023590088, -1.458513855934143, -1.458513855934143, -1.1902813911437988, -1.5507187843322754, -12.942214965820312, -1.5842478275299072, -2.1290950775146484, -3.755254030227661, -1.2238104343414307, -1.2405750751495361, -4.29171895980835, -2.514678955078125, -1.0435917377471924, -1.7602753639221191, -1.634541392326355, -3.470257043838501, -2.4979145526885986, -1.3998379707336426, -1.9363027811050415, -8.516380310058594, -2.162623882293701, -2.4979145526885986, -2.782911777496338, -2.2967400550842285, -1.0310183763504028, -2.0704190731048584, -1.7518929243087769, -1.3830734491348267, -1.5507187843322754, -1.8608624935150146, -1.5842478275299072, -4.660538673400879, -1.5591011047363281, -1.2573394775390625, -8.516380310058594, -2.5649726390838623, -1.8608624935150146, -1.7015995979309082, -1.1316055059432983, -1.659688115119934, -1.5674833059310913, -1.181899070739746, -1.6429237127304077, -1.8189513683319092, -1.793804407119751, -1.391455888748169, -1.391455888748169, -1.1064589023590088, -2.514678955078125, -1.5423364639282227, -0.7627859711647034, -0.4777890145778656, -0.6538165807723999, -1.215428113937378, -1.1148409843444824, -0.7627859711647034, -1.2321927547454834, -2.1793885231018066, -1.4082202911376953, -0.9932981729507446, -1.1483700275421143, -1.5507187843322754, -1.4501315355300903, -1.3663089275360107, -1.1064589023590088, -1.5674833059310913, -0.7795505523681641, -1.039400577545166, -0.9765337109565735, -1.0184450149536133, -0.9765337109565735, -0.9430046081542969, -1.02263605594635, -2.162623882293701, -1.6429237127304077, -0.10844553261995316, -1.156752347946167, -1.500425100326538, -0.926240086555481, -1.2321927547454834, -0.8633730411529541, -1.0561652183532715, -0.8549908399581909, -1.1148409843444824, -1.1902813911437988, -1.1316055059432983, -1.0645475387573242, -1.7686574459075928, -1.1064589023590088, -0.9388135075569153, -1.3243975639343262, -1.5255719423294067, -1.173516869544983, -1.0100626945495605, -1.391455888748169, -1.0352095365524292, -1.9363027811050415, -0.9597691297531128, -0.8214618563652039, -0.9849159717559814, -1.2321927547454834, -0.829844057559967, -1.274104118347168, -1.3495445251464844, -0.9723425507545471, -1.4501315355300903, -1.4668960571289062, -1.634541392326355, -0.9597691297531128, -1.1064589023590088, -1.9027737379074097, -0.9723425507545471, -0.9723425507545471, -0.17393198609352112, -0.9094756841659546, -1.173516869544983, -1.2321927547454834, -1.1148409843444824, -1.0519740581512451, -1.9279205799102783, -1.173516869544983, -0.989107072353363, -0.6957279443740845, -1.2238104343414307, -1.2573394775390625, -1.299250841140747, -1.0519740581512451, -0.9555780291557312, -1.2070459127426147, -1.0477828979492188, -0.8927109837532043, -1.2908686399459839, -3.0176148414611816, -1.4082202911376953, -1.835715651512146, -1.1064589023590088, -0.511318027973175, -0.8675642609596252, -1.433367133140564, -0.5951406955718994, -2.0033607482910156, -1.1232233047485352, -0.9597691297531128, -1.2489572763442993, -1.1064589023590088, -3.3361406326293945, -2.6487951278686523, -1.4836605787277222, -0.8969022035598755, -0.8759464621543884, -2.598501682281494, -1.9111560583114624, -1.3663089275360107, -0.829844057559967, -0.989107072353363, -0.838226318359375, -1.4166024923324585, -3.319376230239868, -1.8776270151138306, -2.2464466094970703, -1.8021867275238037, -2.464385509490967, -1.7854219675064087, -1.53395414352417, -2.0620367527008057, -1.7602753639221191, -1.299250841140747, -1.8608624935150146, -14.082202911376953, -1.9027737379074097, -2.598501682281494, -1.7351285219192505, -2.162623882293701, -3.034379482269287, -10.59518051147461, -1.475278377532959, -2.397327423095703, -8.482851028442383, -1.852480173110962, -2.279975652694702, -9.052844047546387, -2.363798141479492, -2.9673211574554443, -14.752782821655273, -0.8088884353637695, -4.895241737365723, -1.8943915367126465, -2.162623882293701, -1.0729297399520874, -0.7879327535629272, -1.0729297399520874, -1.67645263671875, -1.215428113937378, -0.9136666655540466, -1.274104118347168, -1.5423364639282227, -12.137517929077148, -2.145859479904175, -1.0519740581512451, -0.4924579858779907, -0.6035229563713074, -1.433367133140564, -1.9446851015090942, -2.279975652694702, -0.9639602899551392, -1.7435109615325928, -1.3746912479400635, -1.6261591911315918, -1.67645263671875, -1.5842478275299072, -1.1986637115478516, -1.651305913925171, -1.2573394775390625, -1.1316055059432983, -1.500425100326538, -1.3746912479400635, -1.0980764627456665, -0.917857825756073, -1.391455888748169, -1.391455888748169, -0.2556590139865875, -0.9723425507545471, -1.299250841140747, -1.4501315355300903, -0.5490382313728333, -0.7585948705673218, -0.5616116523742676, -1.181899070739746, -0.6160963773727417, -1.5591011047363281, -0.5951406955718994, -0.766977071762085, -0.5993318557739258, -1.1986637115478516, -1.1651346683502197, -0.7879327535629272, -0.43168652057647705, -1.014253854751587, -0.3625328838825226, -1.6093946695327759, -0.16974082589149475, -1.3663089275360107, -0.8969022035598755, -0.6873456239700317, -0.5741850137710571, -0.5259870290756226, -0.4589289128780365, -0.4505466818809509, -0.6160963773727417, -0.46940675377845764, -0.4379732310771942, -0.5867584347724915, -0.3792974352836609, -1.5842478275299072, -0.2787102460861206, -1.0813119411468506, -1.1232233047485352, -0.46731117367744446, -0.4610244631767273, -0.6873456239700317, -1.139987826347351, -0.3038570284843445, -2.782911777496338, -1.1064589023590088, -1.039400577545166, -1.215428113937378, -0.7837416529655457, -0.678963303565979, -0.04557855799794197, -0.5825673341751099, -0.6873456239700317, -1.039400577545166, -0.4819801449775696, -1.2908686399459839, -1.3076331615447998, -3.3361406326293945, -1.3243975639343262, -0.8130795955657959, -1.651305913925171, -2.4140918254852295, -1.492042899131775, -1.3243975639343262, -1.2657217979431152, -0.7795505523681641, -1.0100626945495605, -1.5171897411346436, -1.651305913925171, -1.2405750751495361, -1.1148409843444824, -1.0813119411468506, -1.0980764627456665, -12.003400802612305, -2.279975652694702, -2.514678955078125, -0.2829013764858246, 0.014276041649281979, -0.5783761739730835, -0.6412431597709656, -0.5406559705734253, -1.2321927547454834, -1.3746912479400635, -1.2908686399459839, -0.2745191156864166, -0.3792974352836609, -1.0896942615509033, -1.2657217979431152, -0.21060436964035034, -1.039400577545166, -1.215428113937378, -0.9639602899551392, -0.4400688409805298, -1.1148409843444824, -1.215428113937378, -0.4547378420829773, -1.274104118347168, -0.6328608989715576, -1.0016803741455078, -1.2573394775390625, -0.7921239137649536, -1.8608624935150146, -1.7435109615325928, -1.67645263671875, -1.299250841140747, -1.4668960571289062, -1.215428113937378, -1.475278377532959, -0.9136666655540466, -0.30804818868637085, -1.0561652183532715, -1.2908686399459839, -1.274104118347168, -1.0477828979492188, -0.5616116523742676, -0.750212550163269, -0.7124923467636108, -1.1986637115478516, -1.835715651512146, -1.9195382595062256, -1.5758655071258545, -0.7083012461662292, -1.3830734491348267, -1.4668960571289062, -0.8340351581573486, -0.917857825756073, -0.7879327535629272, -1.0561652183532715, -1.978214144706726, -1.9614496231079102, -2.0955657958984375, -1.0519740581512451, -0.8507997989654541, -2.5314435958862305, -1.6848349571228027, -1.0980764627456665, -1.7015995979309082, -0.8088884353637695, -0.9597691297531128, -0.7544037103652954, -1.1232233047485352, -1.1483700275421143, -1.3243975639343262, -2.1793885231018066, -1.1232233047485352, -0.32271715998649597, -1.357926607131958, -0.7334480285644531, -0.9010933637619019, -0.7544037103652954, -0.7753593921661377, -1.969831943511963, -1.8776270151138306, -1.2405750751495361, -1.0896942615509033, -0.8130795955657959, -2.0871834754943848, -0.8969022035598755, -1.357926607131958, -1.4082202911376953, -1.068738579750061, -1.7435109615325928, -0.7753593921661377, -0.8717554807662964, -0.766977071762085, -0.9388135075569153, -1.3495445251464844, -1.9363027811050415, -1.3160154819488525, -0.9346223473548889, -1.068738579750061, -1.139987826347351, -1.659688115119934, -0.7837416529655457, -0.8759464621543884, -0.766977071762085, -0.9807248115539551, -2.229681968688965, -2.020125389099121, -1.2573394775390625, -1.0896942615509033, -0.9220489263534546, -1.156752347946167, -1.2489572763442993, -1.1064589023590088, -0.9807248115539551, -1.53395414352417, -0.7837416529655457, -0.9513868689537048, -0.7879327535629272, -1.156752347946167, -2.229681968688965, -2.028507709503174, -1.332779884338379, -1.1064589023590088, -0.9807248115539551, -1.3160154819488525, -1.2489572763442993, -1.6429237127304077, -0.7879327535629272, -0.9597691297531128, -0.7921239137649536, -0.9052844047546387, -1.4836605787277222, -1.7518929243087769, -1.7854219675064087, -1.3160154819488525, -1.7602753639221191, -0.7585948705673218, -0.9723425507545471, -0.8549908399581909, -1.0016803741455078, -2.4140918254852295, -2.0871834754943848, -1.5171897411346436, -1.2405750751495361, -1.0519740581512451, -1.7267460823059082, -1.1064589023590088, -0.8759464621543884, -1.500425100326538, -1.7099816799163818, -1.9111560583114624, -1.3076331615447998, -1.2824863195419312, -1.1651346683502197, -1.1232233047485352, -2.279975652694702, -2.053654670715332, -1.7267460823059082, -1.2908686399459839, -1.0729297399520874, -2.0871834754943848, -1.0729297399520874, -0.9430046081542969, -0.8801376819610596, -2.682324171066284, -1.299250841140747, -1.2657217979431152, -1.2489572763442993, -0.9639602899551392, -1.4501315355300903, -1.492042899131775, -1.139987826347351, -0.8256529569625854, -0.8759464621543884, -1.2405750751495361, -1.0352095365524292, -1.8943915367126465, -1.0100626945495605, -1.0310183763504028, -1.0645475387573242, -0.8088884353637695, -2.1039481163024902, -1.8860092163085938, -1.1148409843444824, -0.9010933637619019, -1.1232233047485352, -2.397327423095703, -1.7183640003204346, -1.1316055059432983, -1.1316055059432983, -1.7099816799163818, -1.5171897411346436, -1.1064589023590088, -1.0645475387573242, -0.766977071762085, -0.5029358267784119, -1.4166024923324585, -1.4249846935272217, -1.2657217979431152, -0.25042009353637695, -0.9681513905525208, -1.2405750751495361, -1.8860092163085938, -0.44845110177993774, -0.8005061745643616, -1.9195382595062256, -0.4798845648765564, -1.1232233047485352, -1.2321927547454834, -0.838226318359375, -1.8692446947097778, -1.8860092163085938, -1.7770397663116455, -1.215428113937378, -1.7183640003204346, -1.53395414352417, -1.299250841140747, -1.4417493343353271, -0.6915367245674133, 0.10792163014411926, -1.2489572763442993, -1.9614496231079102, -1.6261591911315918, -1.4082202911376953, -1.391455888748169, -0.9765337109565735, -1.793804407119751, -1.1316055059432983, -1.4082202911376953, -0.7627859711647034, -2.632030963897705, -1.2489572763442993, -1.8943915367126465, -1.7435109615325928, -0.9807248115539551, -1.1064589023590088, -0.9932981729507446, -1.2908686399459839, -1.3495445251464844, -1.8692446947097778, -2.1207127571105957, -1.1064589023590088, -0.8424174785614014, -2.6487951278686523, -1.3495445251464844, -14.886899948120117, -1.5507187843322754, -1.2908686399459839, -0.8927109837532043, -0.6496254205703735, -1.274104118347168, -1.4082202911376953, -2.397327423095703, -1.1483700275421143, -1.139987826347351, -1.0184450149536133, -1.4668960571289062, -1.0603563785552979, -1.2238104343414307, -1.299250841140747, -1.500425100326538, -1.994978666305542, -1.6680703163146973, -1.1651346683502197, -2.2129178047180176, -2.782911777496338, -1.3746912479400635, -1.3663089275360107, -1.391455888748169, -1.4082202911376953, -0.9304312467575073, -1.3160154819488525, -1.1483700275421143, -0.8633730411529541, -1.357926607131958, -0.926240086555481, -1.500425100326538, -0.9597691297531128, -0.997489333152771, -1.2321927547454834, -1.0352095365524292, -1.5255719423294067, -0.6496254205703735, -0.9430046081542969, -0.7083012461662292, -1.5674833059310913, -0.9597691297531128, -1.2238104343414307, -1.5507187843322754, -0.6915367245674133, -1.6680703163146973, -1.5423364639282227, -1.299250841140747, -1.5591011047363281, -1.0896942615509033, -1.3243975639343262, -1.5507187843322754, -14.350435256958008, -1.6680703163146973, -1.3495445251464844, -0.9010933637619019, -0.6831544637680054, -1.0477828979492188, -1.5591011047363281, -1.53395414352417, -0.9597691297531128, -3.000850200653076, -1.1902813911437988, -1.3663089275360107, -1.1064589023590088, -1.391455888748169, -0.6915367245674133, -0.829844057559967, -0.8633730411529541, -1.2657217979431152, -1.274104118347168, -2.137477159500122, -1.1483700275421143, -1.3495445251464844, -1.4166024923324585, -1.9027737379074097, -0.9849159717559814, -1.068738579750061, -0.8885198831558228, -0.8801376819610596, -1.492042899131775, -1.5591011047363281, -1.0310183763504028, -0.5155091881752014, -1.5423364639282227, -0.829844057559967, -0.9807248115539551, -0.8675642609596252, -0.846608579158783, -1.3746912479400635, -2.137477159500122, -1.0896942615509033, 1.0477828979492188, -1.1232233047485352, -1.8776270151138306, -0.9346223473548889, -1.0016803741455078, -0.8214618563652039, -1.1986637115478516, -1.3663089275360107, -1.0058716535568237, -0.926240086555481, -1.4836605787277222, -1.0184450149536133, -1.0603563785552979, -1.0561652183532715, -0.8717554807662964, -2.0871834754943848, -1.1651346683502197, 0.30804818868637085, -2.5314435958862305, -0.9639602899551392, -1.0435917377471924, -13.009273529052734, -0.9094756841659546, -1.7015995979309082, -1.039400577545166, -1.3998379707336426, -1.0100626945495605, -1.67645263671875, -1.341162085533142, -1.5088074207305908, -1.6010123491287231, -14.28337574005127, -1.835715651512146, -1.1902813911437988, -0.4149220287799835, -0.7711682319641113, -0.9849159717559814, -1.3076331615447998, -2.464385509490967, -10.125774383544922, -1.6261591911315918, -3.1349666118621826, -1.0519740581512451, -1.1316055059432983, -1.651305913925171, -0.9555780291557312, -1.3495445251464844, -1.1148409843444824, -1.7351285219192505, -6.471107482910156, -2.8834986686706543, -1.5842478275299072, -1.2070459127426147, -1.0603563785552979, -1.617776870727539, -0.8969022035598755, -0.9304312467575073, -1.0561652183532715, -1.1902813911437988, -1.651305913925171, -3.3361406326293945, -2.2632110118865967, -1.2489572763442993, -1.173516869544983, -1.1064589023590088, -1.9111560583114624, -3.101437568664551, -2.8834986686706543, -2.4476208686828613, -2.715853214263916, -1.2573394775390625, -1.1232233047485352, -1.2657217979431152, -13.746912002563477, -1.3998379707336426, -1.014253854751587, -0.8130795955657959, -1.7854219675064087, -1.3830734491348267, -0.8927109837532043, -0.750212550163269, -1.156752347946167, -1.8608624935150146, -1.215428113937378, -2.2464466094970703, -1.0561652183532715, -1.2238104343414307, -1.4082202911376953, -1.634541392326355, -1.7518929243087769, -2.1290950775146484, -2.6152663230895996, -3.1684956550598145, -3.470257043838501, -6.638752460479736, -2.078801155090332, -3.235553741455078, -15.021016120910645, -3.839076519012451, -1.8105688095092773, -2.3805627822875977, -9.388134956359863, -1.357926607131958, -1.617776870727539, -12.53986644744873, -1.1148409843444824, -1.9279205799102783, -8.449321746826172, -0.8214618563652039, -0.7418302893638611, -0.6915367245674133, -0.6957279443740845, -2.1039481163024902, -1.7099816799163818, -2.833204984664917, -1.617776870727539, -1.332779884338379, -1.2489572763442993, -13.277504920959473, -1.0435917377471924, -1.0435917377471924, -1.978214144706726, -9.321077346801758, -1.2824863195419312, -0.8717554807662964, -1.2824863195419312, -1.3076331615447998, -2.028507709503174, -5.26406192779541, -1.4249846935272217, -1.1902813911437988, -1.5507187843322754, -2.2464466094970703, -1.3076331615447998, -13.746912002563477, -3.3529052734375, -2.0955657958984375, -1.3746912479400635, -3.671431303024292, -1.7518929243087769, -1.4417493343353271, -0.9513868689537048, -1.0729297399520874, -1.3160154819488525, -1.2489572763442993, -1.068738579750061, -3.6881957054138184, -1.181899070739746, -1.0058716535568237, -1.3495445251464844, -1.391455888748169, -2.0955657958984375, -1.4249846935272217, -1.7602753639221191, -15.021016120910645, -2.0452721118927, -1.1902813911437988, -0.47150230407714844, -0.8214618563652039, -1.3495445251464844, -1.8189513683319092, -2.866734266281128, -2.137477159500122, -1.014253854751587, -0.8214618563652039, -1.1902813911437988, -3.302611827850342, -0.846608579158783, -0.79631507396698, -1.4082202911376953, -2.347033739089966, -1.156752347946167, -1.5423364639282227, -1.3663089275360107, -0.26823243498802185, -0.8591820001602173, -1.274104118347168, -0.637052059173584, -0.6999189853668213, -1.1064589023590088, -1.3663089275360107, -0.48617127537727356, -1.0561652183532715, -0.766977071762085, -1.4166024923324585, -1.5088074207305908, -0.716683566570282, -0.607714056968689, -1.026827335357666, -0.5532294511795044, -1.7686574459075928, 0.03313613682985306, -1.357926607131958, -1.0603563785552979, -0.5092225074768066, -0.8130795955657959, -1.433367133140564, -1.5423364639282227, -1.3998379707336426, -0.750212550163269, -1.5674833059310913, -1.7351285219192505, -1.59263014793396, -0.9723425507545471, -1.0603563785552979, -1.3076331615447998, -1.6429237127304077, -1.4082202911376953, -0.4505466818809509, -1.1986637115478516, -1.0980764627456665, -0.17393198609352112, -1.4668960571289062, -0.750212550163269, -1.0813119411468506, -1.1064589023590088, -1.0310183763504028, -0.6538165807723999, -0.41073092818260193, -0.4149220287799835, -0.8424174785614014, -0.5343692898750305, -0.5364648699760437, -0.20746101438999176, -1.0980764627456665, -0.7627859711647034, -0.34995949268341064, -0.23051223158836365, -0.8130795955657959, -1.3243975639343262, -0.7837416529655457, -0.6328608989715576, -0.6621987819671631, -0.926240086555481, -2.665559768676758, -0.6873456239700317, -1.2405750751495361, -1.852480173110962, -0.5071269273757935, -0.7795505523681641, -1.2908686399459839, -1.0980764627456665, -1.3076331615447998, -7.946385383605957, -0.8885198831558228, -0.8633730411529541, -1.391455888748169, -1.835715651512146, -5.26406192779541, -1.5088074207305908, -1.0896942615509033, -0.678963303565979, -12.808098793029785, -2.8834986686706543, -3.26908278465271, -1.0645475387573242, -1.0980764627456665, -0.8969022035598755, -0.5574204921722412, -0.3751062750816345, -0.8507997989654541, -0.5280826091766357, -0.750212550163269, -0.829844057559967, -2.145859479904175, -2.347033739089966, -1.7099816799163818, -1.3998379707336426, -1.0645475387573242, -0.6454343199729919, -2.0871834754943848, -1.0184450149536133, -0.6035229563713074, -2.9002630710601807, -1.173516869544983, -0.9932981729507446, -0.6663899421691895, -0.8717554807662964, -2.028507709503174, -1.215428113937378, -0.9388135075569153, -1.0352095365524292, -1.0016803741455078, -1.3160154819488525, -1.5507187843322754, -8.784611701965332, -1.1148409843444824, -1.1316055059432983, -1.2657217979431152, -1.634541392326355, -2.7661468982696533, -1.4249846935272217, -2.6152663230895996, -1.2321927547454834, -1.6261591911315918, -8.147560119628906, -1.357926607131958, -1.0352095365524292, -1.2657217979431152, -1.5171897411346436, -2.98408579826355, -3.671431303024292, -2.917027711868286, -1.9027737379074097, -1.4417493343353271, -0.989107072353363, -1.7015995979309082, -1.3663089275360107, -11.601052284240723, -2.4979145526885986, -0.6286697387695312, -1.0352095365524292, -3.7384893894195557, -0.8424174785614014, -1.139987826347351, -1.0813119411468506, -1.1232233047485352, -0.5741850137710571, -0.4421643614768982, -1.1651346683502197, -0.8005061745643616, -13.143389701843262, -1.3998379707336426, -1.181899070739746, -1.1232233047485352, -1.8860092163085938, -0.9723425507545471, -0.9513868689537048, -1.6429237127304077, -9.052844047546387, -1.4417493343353271, -1.6261591911315918, -1.1651346683502197, -1.1064589023590088, -1.6261591911315918, -1.6680703163146973, -1.7183640003204346, -4.358777046203613, -1.693217158317566, -2.430856227874756, -0.917857825756073, -0.926240086555481, -1.0184450149536133, -1.215428113937378, -0.9430046081542969, -3.235553741455078, -1.458513855934143, -1.7686574459075928, -1.492042899131775, -1.4166024923324585, -0.79631507396698, -1.1064589023590088, -0.9094756841659546, -1.0184450149536133, -1.02263605594635, -1.1148409843444824, -0.8046973347663879, -1.3160154819488525, -1.693217158317566, -1.9111560583114624, -1.1316055059432983, -2.715853214263916, -1.5674833059310913, -1.357926607131958, -1.3160154819488525, -0.7208746671676636, -0.7418302893638611, -0.4505466818809509, -1.0896942615509033, -0.8340351581573486, -0.7627859711647034, -1.332779884338379, -1.0352095365524292, -1.0896942615509033, -1.5758655071258545, -1.4836605787277222, -1.8692446947097778, -1.2238104343414307, -1.458513855934143, -3.3361406326293945, -2.8834986686706543, -2.196152925491333, -1.7267460823059082, -1.4417493343353271, -1.7183640003204346, -11.9363431930542, -0.9346223473548889, -3.8055474758148193, -1.1902813911437988, -1.2908686399459839, -0.9723425507545471, -0.9304312467575073, -1.02263605594635, -2.1793885231018066, -1.634541392326355, -1.53395414352417, -0.8130795955657959, -0.7585948705673218, -1.2573394775390625, -2.917027711868286, -3.0176148414611816, -2.4811501502990723, -1.7435109615325928, -1.3663089275360107, -1.0896942615509033, -1.299250841140747, -1.5088074207305908, -1.5088074207305908, -1.4249846935272217, -1.02263605594635, -0.5092225074768066, -0.8885198831558228, -1.0980764627456665, -1.7267460823059082, -2.145859479904175, -0.4945535361766815, -1.3076331615447998, -1.6261591911315918, -1.7602753639221191, -1.4249846935272217, -1.1064589023590088, -2.347033739089966, -1.2657217979431152, -1.139987826347351, -1.4249846935272217, -2.2967400550842285, -4.660538673400879, -3.2858474254608154, -1.1316055059432983, -1.8021867275238037, -2.0452721118927, -1.6680703163146973, -1.299250841140747, -1.3495445251464844, -1.3160154819488525, -1.5842478275299072, -1.5591011047363281, -1.7015995979309082, -1.1148409843444824, -1.357926607131958, -7.242275238037109, -1.7518929243087769, -1.5171897411346436, -3.2858474254608154, -1.53395414352417, -0.7250657677650452, -1.4836605787277222, -7.979914665222168, -1.156752347946167, -1.215428113937378, -1.4417493343353271, -1.5255719423294067, -1.4417493343353271, -2.3805627822875977, -1.7015995979309082, -1.2908686399459839, -3.18526029586792, -1.1902813911437988, -2.0452721118927, -2.665559768676758, -2.347033739089966, -1.8860092163085938, -1.2405750751495361, -1.014253854751587, -1.5842478275299072, -1.391455888748169, -1.4501315355300903, -1.7770397663116455, -2.145859479904175, -2.4140918254852295, -1.7854219675064087, -1.2657217979431152, -1.039400577545166, -1.3746912479400635, -1.7351285219192505, -1.7267460823059082, -1.2238104343414307, -1.4417493343353271, -1.173516869544983, -1.0813119411468506, -1.4668960571289062, -0.9346223473548889, -1.4249846935272217, -0.9430046081542969, -1.3830734491348267, -1.6848349571228027, -1.274104118347168, -1.357926607131958, -1.659688115119934, -1.617776870727539, -0.8172706961631775, -1.2238104343414307, -1.500425100326538, -1.274104118347168, -1.1483700275421143, -1.2657217979431152, -1.4082202911376953, -1.9027737379074097, -3.4534921646118164, -2.917027711868286, -2.162623882293701, -1.3076331615447998, -0.47150230407714844, -3.06790828704834, -1.5255719423294067, -2.4979145526885986, -1.4417493343353271, -1.2321927547454834, -1.3076331615447998, -1.5842478275299072, -1.7770397663116455, -1.7351285219192505, -0.8759464621543884, -1.332779884338379, -7.309333324432373, -1.6093946695327759, -1.8692446947097778, -0.997489333152771, -0.8843287229537964, -0.846608579158783, -0.9849159717559814, -1.181899070739746, -2.347033739089966, -0.9346223473548889, -1.2657217979431152, -1.4166024923324585, -9.052844047546387, -1.6429237127304077, -2.2632110118865967, -1.1148409843444824, -1.8189513683319092, -8.650495529174805, -2.2129178047180176, -0.9220489263534546, -0.9639602899551392, -1.617776870727539, -7.711682319641113, -0.6999189853668213, -1.1232233047485352, -0.7460214495658875, -1.1064589023590088, -1.1902813911437988, -1.0519740581512451, -1.341162085533142, -1.3663089275360107, -1.8440978527069092, -4.1743669509887695, -2.4140918254852295, -1.693217158317566, -1.3076331615447998, -1.4417493343353271, -2.6487951278686523, -1.5171897411346436, -4.325247764587402, -1.6848349571228027, -1.357926607131958, -1.2238104343414307, -2.3805627822875977, -4.794654846191406, -2.6487951278686523, -1.9614496231079102, -1.5507187843322754, -1.433367133140564, -1.4668960571289062, -3.7217249870300293, -2.8164405822753906, -2.229681968688965, -1.458513855934143, -1.475278377532959, -2.749382495880127, -1.2573394775390625, -1.0016803741455078, -11.802227020263672, -1.5842478275299072, -0.5008401870727539, -1.215428113937378, -1.0184450149536133, -1.492042899131775, -1.357926607131958, -1.068738579750061, -1.2489572763442993, -1.2489572763442993, -1.5255719423294067, -0.716683566570282, -1.3830734491348267, -1.0603563785552979, -0.8717554807662964, -1.215428113937378, -11.131647109985352, -3.0511438846588135, -0.7753593921661377, -1.994978666305542, -3.1684956550598145, -1.0310183763504028, -0.8256529569625854, -1.8776270151138306, -8.013442993164062, -1.6680703163146973, -1.3663089275360107, -12.942214965820312, -0.9807248115539551, -4.140838146209717, -2.430856227874756, -1.0477828979492188, -1.2489572763442993, -1.4082202911376953, -0.9304312467575073, -0.6160963773727417, -1.500425100326538, -0.9304312467575073, -0.8172706961631775, -0.8717554807662964, -1.3076331615447998, -2.0704190731048584, -2.6990890502929688, -1.341162085533142, -1.59263014793396, -1.651305913925171, -2.229681968688965, -1.5507187843322754, -1.994978666305542, -1.9363027811050415, -0.6957279443740845, -1.7351285219192505, -1.3998379707336426, -0.9094756841659546, -0.6202875375747681, -1.1902813911437988, -1.1483700275421143, -1.475278377532959, -1.2824863195419312, -0.8424174785614014, -1.3495445251464844, -2.347033739089966, -1.1483700275421143, -3.0846729278564453, -1.5591011047363281, -1.793804407119751, -0.9430046081542969, -0.9849159717559814, -1.6680703163146973, -1.978214144706726, -0.32481271028518677, -0.6454343199729919, -2.2632110118865967, -2.137477159500122, -0.926240086555481, -1.357926607131958, -0.926240086555481, -1.299250841140747, -0.9681513905525208, -0.9807248115539551, -0.6831544637680054, -0.7376391887664795, -1.0184450149536133, -1.6680703163146973, -1.4417493343353271, -1.5842478275299072, -1.1986637115478516, -1.0645475387573242, -0.8130795955657959, -0.6454343199729919, -1.173516869544983, -1.7770397663116455, -1.357926607131958, -1.02263605594635, -1.332779884338379, -1.2657217979431152, -1.1902813911437988, -1.1232233047485352, -0.8130795955657959, -1.9865963459014893, -1.4166024923324585, -1.2321927547454834, -1.5758655071258545, -1.0100626945495605, -0.9807248115539551, -2.162623882293701, -1.0435917377471924, -1.4082202911376953, -0.8424174785614014, -0.7083012461662292, -1.039400577545166, -1.5591011047363281, -0.79631507396698, -0.8759464621543884, -0.5867584347724915, -0.49036240577697754, -1.7015995979309082, -1.969831943511963, -1.659688115119934, -0.9807248115539551, -0.9681513905525208, -0.9094756841659546, -2.8164405822753906, -1.8021867275238037, -1.693217158317566, -0.9639602899551392, -1.1316055059432983, -0.838226318359375, -0.7124923467636108, -2.0871834754943848, -2.0955657958984375, -0.9346223473548889, -0.838226318359375, -0.9932981729507446, -1.3243975639343262, -1.3076331615447998, -0.20955657958984375, -0.670581042766571, -1.3495445251464844, -0.5217958688735962, -0.14249847829341888, -1.274104118347168, 1.659688115119934, -0.7124923467636108, -0.5259870290756226, -0.6454343199729919, -0.997489333152771, -0.4547378420829773, -1.6010123491287231, -1.391455888748169, -0.20326989889144897, -0.49036240577697754, -1.0896942615509033, -0.7544037103652954, -0.8340351581573486, -1.0980764627456665, -0.6915367245674133, -0.607714056968689, -1.5842478275299072, -1.4501315355300903, -1.341162085533142, -0.3730107247829437, -0.3960619568824768, -0.3373861312866211, -0.358341783285141, -0.5993318557739258, -1.2908686399459839, -1.7686574459075928, -1.634541392326355, -2.2632110118865967, -0.7585948705673218, -1.299250841140747, -0.1204950362443924, -0.9304312467575073, -0.846608579158783, -2.3805627822875977, -1.1651346683502197, -1.9279205799102783, -1.6680703163146973, -2.0871834754943848, -7.544036865234375, -0.9471957683563232, -0.9765337109565735, -0.5993318557739258, -0.8801376819610596, -12.53986644744873, -2.3805627822875977, -2.313504695892334, -1.994978666305542, -1.7435109615325928, -7.812269687652588, -0.8088884353637695, -0.8885198831558228, -1.2070459127426147, -1.2824863195419312, -1.1064589023590088, -1.2824863195419312, -0.7292569279670715, -0.926240086555481, -1.835715651512146, -1.1986637115478516, -1.391455888748169, -0.8759464621543884, -1.4501315355300903, -0.6538165807723999, -0.829844057559967, -1.026827335357666, -1.2489572763442993, -0.7292569279670715, -0.7124923467636108, -1.8273333311080933, -0.5008401870727539, -1.391455888748169, -1.139987826347351, -0.9136666655540466, -0.766977071762085, -0.7334480285644531, -11.265762329101562, -2.020125389099121, -2.229681968688965, -1.9279205799102783, -1.7435109615325928, -7.879327774047852, -0.07020145654678345, -1.3160154819488525, -0.8885198831558228, -0.9849159717559814, -1.2824863195419312, -0.6663899421691895, -1.039400577545166, -2.0368900299072266, -1.6848349571228027, -1.53395414352417, -0.8843287229537964, -1.1316055059432983, -1.3830734491348267, -1.357926607131958, -1.5507187843322754, -1.3495445251464844, -0.8005061745643616, -0.5993318557739258, -0.9932981729507446, -12.070459365844727, -2.3302693367004395, -2.3805627822875977, -2.0368900299072266, -1.7770397663116455, -7.912856578826904, -0.6999189853668213, -1.0729297399520874, -0.8340351581573486, -1.0352095365524292, -1.1651346683502197, -2.028507709503174, -1.9279205799102783, -1.659688115119934, -1.3160154819488525, -0.7334480285644531, -1.659688115119934, -1.6261591911315918, -1.7435109615325928, -1.433367133140564, -0.8759464621543884, -1.1148409843444824, -1.9111560583114624, -0.989107072353363, -5.096416473388672, -0.4337821304798126, -0.9430046081542969, -0.9010933637619019, -0.058675844222307205, -1.139987826347351, -1.139987826347351, -1.3663089275360107, -1.793804407119751, -1.4417493343353271, -2.5649726390838623, -1.433367133140564, -1.3663089275360107, -0.9597691297531128, -0.8927109837532043, -1.7267460823059082, -1.835715651512146, -1.8776270151138306, -1.3998379707336426, -1.1483700275421143, -0.7334480285644531, -1.793804407119751, -0.8005061745643616, -0.017419390380382538, -0.7795505523681641, -0.28709250688552856, -0.6538165807723999, -0.716683566570282, -1.8273333311080933, -1.693217158317566, -2.020125389099121, -8.248147010803223, -1.0058716535568237, -1.1148409843444824, -2.4140918254852295, -2.2129178047180176, -0.22632110118865967, -1.3076331615447998, -2.5649726390838623, -2.715853214263916, -1.8021867275238037, -1.4501315355300903, -0.838226318359375, -2.229681968688965, -2.0704190731048584, -5.230532646179199, -1.2657217979431152, -1.3746912479400635, -1.139987826347351, -1.3495445251464844, -1.6093946695327759, -1.2824863195419312, -1.433367133140564, -1.0519740581512451, -1.2405750751495361, -1.852480173110962, -2.9673211574554443, -3.235553741455078, -2.2632110118865967, -1.59263014793396, -1.0896942615509033, -1.0729297399520874, -9.991658210754395, -1.3746912479400635, -3.2020246982574463, -1.139987826347351, -0.9765337109565735, -1.7770397663116455, -7.577566146850586, -0.2766147255897522, -1.4417493343353271, -1.0184450149536133, -1.1148409843444824, -0.7795505523681641, -1.2489572763442993, -1.8943915367126465, -1.0729297399520874, -1.835715651512146, -1.651305913925171, -2.229681968688965, -1.59263014793396, -1.1148409843444824, -0.8340351581573486, -1.693217158317566, -13.143389701843262, -0.9052844047546387, -0.7795505523681641, -0.318526029586792, -0.7292569279670715, -4.593480110168457, -1.1986637115478516, -1.67645263671875, -1.5507187843322754, -1.3998379707336426, -1.6680703163146973, -7.443449974060059, -1.1232233047485352, -0.9723425507545471, -1.2321927547454834, -1.4166024923324585, -1.3495445251464844, -1.67645263671875, -1.2321927547454834, 0.3562461733818054, -1.2824863195419312, -0.8340351581573486, -1.341162085533142, -0.9304312467575073, -0.9597691297531128, -0.9471957683563232, -0.9555780291557312, -1.181899070739746, -1.1316055059432983, -1.0100626945495605, -0.4777890145778656, -0.4840756952762604, -0.34786397218704224, -0.8633730411529541, -0.47150230407714844, -0.4170175790786743, -0.5616116523742676, -0.46521562337875366, -0.12259060144424438, -10.863412857055664, -0.5050313472747803, -1.0310183763504028, -0.7334480285644531, -0.318526029586792, -0.9639602899551392, -0.5616116523742676, -0.79631507396698, -0.6328608989715576, -1.0519740581512451, -0.7795505523681641, -1.3998379707336426, -1.2238104343414307, -0.670581042766571, -1.1902813911437988, -0.6119052171707153, -0.8549908399581909, -0.7711682319641113, -0.8340351581573486, -1.8776270151138306, -0.8424174785614014, -0.8088884353637695, -1.1651346683502197, -0.6454343199729919, -0.8633730411529541, -0.7627859711647034, -0.9220489263534546, -2.162623882293701, -0.6747722625732422, -1.299250841140747, -0.8549908399581909, -0.7753593921661377, -0.7208746671676636, -0.8885198831558228, -0.5343692898750305, -0.9849159717559814, -1.2489572763442993, -12.875157356262207, -0.4002530872821808, -1.7854219675064087, -1.2238104343414307, -1.391455888748169, -1.7686574459075928, -1.8776270151138306, -0.6538165807723999, -10.662239074707031, -1.7351285219192505, -2.0871834754943848, -7.275805473327637, -1.3495445251464844, -1.0100626945495605, -1.2070459127426147, -1.3998379707336426, -1.5423364639282227, -0.8675642609596252, -1.0477828979492188, -0.9010933637619019, -1.3243975639343262, -1.6680703163146973, -3.6043734550476074, -1.3243975639343262, -1.1651346683502197, -1.492042899131775, -1.0603563785552979, -1.634541392326355, -0.9723425507545471, -1.068738579750061, -0.8885198831558228, -1.0477828979492188, -1.5758655071258545, -1.332779884338379, -2.514678955078125, -1.1651346683502197, -1.6680703163146973, -7.074629783630371, -1.2657217979431152, -0.7879327535629272, -0.9849159717559814, -1.4417493343353271, -1.7770397663116455, -1.0310183763504028, -1.068738579750061, -0.9597691297531128, -1.139987826347351, -1.8943915367126465, -1.156752347946167, -0.8130795955657959, -1.492042899131775, -1.391455888748169, -1.2405750751495361, -1.4249846935272217, -1.5842478275299072, -0.8885198831558228, -1.014253854751587, -0.8591820001602173, -0.8717554807662964, -1.6848349571228027, -0.9052844047546387, -0.7795505523681641, -1.2405750751495361, -1.1064589023590088, -1.5088074207305908, -1.3746912479400635, -1.2657217979431152, -1.617776870727539, -1.0058716535568237, -1.039400577545166, -0.9136666655540466, -0.9220489263534546, -1.6261591911315918, -0.9220489263534546, -0.926240086555481, -1.3663089275360107, -11.802227020263672, -1.274104118347168, -0.2996659278869629, -0.6496254205703735, -0.5071269273757935, -0.5616116523742676, -1.0896942615509033, -2.833204984664917, -1.5255719423294067, -1.4166024923324585, -1.0603563785552979, -1.1986637115478516, -6.571694850921631, -1.617776870727539, -0.7711682319641113, -1.5423364639282227, -1.357926607131958, -7.745211124420166, -0.318526029586792, -0.7921239137649536, -0.7376391887664795, -0.5699939131736755, -1.2321927547454834, -0.8675642609596252, -0.9765337109565735, -2.137477159500122, -1.341162085533142, -1.475278377532959, -1.0645475387573242, -1.3160154819488525, -1.492042899131775, -1.659688115119934, -1.3998379707336426, -1.299250841140747, -0.9220489263534546, -0.9136666655540466, -1.458513855934143, -11.73516845703125, -2.2632110118865967, -0.7418302893638611, -0.8633730411529541, -5.800526142120361, -0.9597691297531128, -1.0729297399520874, -0.8759464621543884, -1.1064589023590088, -0.7250657677650452, -1.0058716535568237, -0.9932981729507446, -2.2464466094970703, -1.2321927547454834, -1.433367133140564, -0.9430046081542969, -1.1483700275421143, -1.3746912479400635, -1.3495445251464844, -1.2573394775390625, -1.215428113937378, -0.829844057559967, -0.8340351581573486, -1.9027737379074097, -1.1651346683502197, -2.0033607482910156, -8.348733901977539, -1.4501315355300903, -1.1148409843444824, -1.2405750751495361, -1.3076331615447998, -1.2657217979431152, -0.997489333152771, -1.2238104343414307, -2.3302693367004395, -2.0620367527008057, -1.6429237127304077, -1.3998379707336426, -0.8885198831558228, -1.651305913925171, -1.7518929243087769, -1.835715651512146, -1.4668960571289062, -1.1316055059432983, -0.8046973347663879, -1.433367133140564, -1.835715651512146, -2.9337921142578125, -3.1349666118621826, -1.6093946695327759, -1.5088074207305908, -0.766977071762085, -0.8214618563652039, -9.052844047546387, -1.5255719423294067, -1.2070459127426147, -1.7267460823059082, -7.208746910095215, -0.36672401428222656, -0.8717554807662964, -0.7879327535629272, 0.00589377898722887, -1.659688115119934, -0.6160963773727417, -0.9849159717559814, -0.9765337109565735, -0.16974082589149475, -1.2321927547454834, -0.8130795955657959, -0.838226318359375, -1.0310183763504028, -1.1902813911437988, -0.9932981729507446, -0.79631507396698, -3.671431303024292, -1.6010123491287231, -1.2405750751495361, -2.2464466094970703, -1.4417493343353271, -1.5171897411346436, -1.3160154819488525, -0.40863534808158875, -1.8692446947097778, -1.2908686399459839, -1.634541392326355, -2.6990890502929688, -1.6680703163146973, -1.1232233047485352, -1.4501315355300903, -1.3663089275360107, -1.332779884338379, -1.2573394775390625, -1.67645263671875, -1.433367133140564, -3.839076519012451, -2.1290950775146484, -2.2967400550842285, -0.9932981729507446, -1.651305913925171, -8.717554092407227, -1.3076331615447998, -1.8608624935150146, -2.3805627822875977, -1.2238104343414307, -1.3243975639343262, -3.6881957054138184, -2.4811501502990723, -2.548208236694336, -4.392305850982666, -1.8943915367126465, -1.7435109615325928, -1.3243975639343262, -1.2070459127426147, -1.6261591911315918, -1.7183640003204346, -2.313504695892334, -14.082202911376953, -1.274104118347168, -1.3495445251464844, -2.3302693367004395, -1.5171897411346436, -1.852480173110962, -8.784611701965332, -1.59263014793396, -2.1793885231018066, -1.6848349571228027, -1.1986637115478516, -1.357926607131958, -1.433367133140564, -1.659688115119934, -2.2464466094970703, -14.350435256958008, -1.3243975639343262, -4.358777046203613, -1.9111560583114624, -1.8776270151138306, -14.551610946655273, -1.2321927547454834, -2.7326178550720215, -1.6093946695327759, -1.4249846935272217, -1.3160154819488525, -1.4249846935272217, -1.8021867275238037, -1.5591011047363281, -2.3805627822875977, -1.4668960571289062, -1.1651346683502197, -2.145859479904175, -0.8801376819610596, -1.2657217979431152, -1.5758655071258545, -12.003400802612305, -1.6680703163146973, -1.2573394775390625, -1.156752347946167, -3.9731926918029785, -1.332779884338379, -1.0310183763504028, -0.7879327535629272, -1.274104118347168, -1.8860092163085938, -2.4140918254852295, -2.514678955078125, -7.476978778839111, -2.4979145526885986, -2.4811501502990723, -1.500425100326538, -1.2321927547454834, -1.4836605787277222, -2.514678955078125, -1.8105688095092773, -1.4836605787277222, -1.2405750751495361, -2.5314435958862305, -2.8834986686706543, -5.532293796539307, -2.665559768676758, -1.3160154819488525, -2.7661468982696533, -9.119902610778809, -2.833204984664917, -1.6429237127304077, -1.332779884338379, -1.8189513683319092, -3.436728000640869, -1.7518929243087769, -1.0813119411468506, -2.1039481163024902, -8.549908638000488, -2.4979145526885986, -1.5171897411346436, -2.2967400550842285, -1.8273333311080933, -1.3830734491348267, -1.3495445251464844, -1.6093946695327759, -1.6848349571228027, -2.0871834754943848, -3.906134843826294, -2.0452721118927, -2.950556755065918, -5.59935188293457, -1.7770397663116455, -2.6487951278686523, -2.9673211574554443, -1.53395414352417, -2.1290950775146484, -1.3663089275360107, -0.4610244631767273, -1.7183640003204346, -1.1986637115478516, -1.5507187843322754, -1.651305913925171, -5.230532646179199, -1.3160154819488525, -1.3495445251464844, -1.3998379707336426, -1.139987826347351, -2.833204984664917, -1.4249846935272217, -1.7518929243087769, -1.8105688095092773, -2.1290950775146484, -1.1986637115478516, -1.1986637115478516, -1.6093946695327759, -3.0511438846588135, -1.651305913925171, -1.7770397663116455, -0.9513868689537048, -1.492042899131775, -1.5842478275299072, -1.1986637115478516, -1.1232233047485352, -0.637052059173584, -0.9849159717559814, -1.1232233047485352, -1.7518929243087769, -1.8860092163085938, -1.8692446947097778, -1.2405750751495361, -1.215428113937378, -0.989107072353363, -1.651305913925171, -3.8558411598205566, -2.347033739089966, -1.7518929243087769, -1.4082202911376953, -1.299250841140747, -2.632030963897705, -1.978214144706726, -1.6429237127304077, -1.0980764627456665, -1.2489572763442993, -1.5088074207305908, -1.969831943511963, -1.3243975639343262, -0.917857825756073, -1.0352095365524292, -0.9220489263534546, -1.659688115119934, -4.0905442237854, -3.235553741455078, -2.1039481163024902, -1.651305913925171, -1.1232233047485352, -1.7770397663116455, -0.8340351581573486, -0.6621987819671631, -1.2657217979431152, -7.007571697235107, -1.5423364639282227, -1.2489572763442993, -1.793804407119751, -8.315204620361328, -1.3746912479400635, -1.7518929243087769, -1.9614496231079102, -5.901113510131836, -1.332779884338379, -0.8172706961631775, -1.0896942615509033, -1.0016803741455078, -0.9471957683563232, -0.6915367245674133, -1.6093946695327759, -1.7602753639221191, -1.2070459127426147, -1.039400577545166, -1.6848349571228027, -3.386434316635132, -0.5951406955718994, -1.0100626945495605, -1.2908686399459839, -1.492042899131775, -1.2824863195419312, -1.181899070739746, -1.2238104343414307, -1.7854219675064087, -1.6261591911315918, -1.5423364639282227, -1.6093946695327759, -2.1207127571105957, -1.8021867275238037, -1.5842478275299072, -1.8608624935150146, -1.9614496231079102, -5.59935188293457, -1.341162085533142, -1.274104118347168, -1.3998379707336426, -1.492042899131775, -1.5255719423294067, -12.53986644744873, -2.6487951278686523, -3.034379482269287, 0.2168910652399063, -1.5255719423294067, -1.53395414352417, -2.028507709503174, -8.080501556396484, -1.9279205799102783, -2.430856227874756, -4.325247764587402, -3.0176148414611816, -1.953067421913147, -1.181899070739746, -1.7435109615325928, -1.475278377532959, -2.5314435958862305, -8.717554092407227, -0.9346223473548889, -1.6680703163146973, -1.274104118347168, -0.8340351581573486, -1.0645475387573242, -0.9932981729507446, -1.215428113937378, -2.0117433071136475, -2.598501682281494, -1.4836605787277222, -2.397327423095703, -4.660538673400879, -3.3696699142456055, -2.229681968688965, -1.391455888748169, -1.659688115119934, -1.7518929243087769, -1.1986637115478516, -1.852480173110962, -2.2129178047180176, -8.080501556396484, -2.279975652694702, -1.4249846935272217, -1.6010123491287231, -1.3663089275360107, -1.3998379707336426, -1.0813119411468506, -2.162623882293701, -1.4668960571289062, -1.5507187843322754, -8.080501556396484, -2.1290950775146484, -1.5842478275299072, -1.5171897411346436, -0.8046973347663879, -2.229681968688965, -2.145859479904175, -1.181899070739746, -1.4249846935272217, -7.577566146850586, -1.2321927547454834, -0.9471957683563232, -1.3495445251464844, -1.994978666305542, -2.1290950775146484, -2.0704190731048584, -1.852480173110962, -1.9865963459014893, -1.500425100326538, -1.0435917377471924, -0.8969022035598755, -1.617776870727539, -1.3998379707336426, -1.332779884338379, -0.79631507396698, -1.4166024923324585, -1.0603563785552979, -1.7602753639221191, -1.274104118347168, -0.9932981729507446, -0.8130795955657959, -2.162623882293701, -1.7015995979309082, -0.846608579158783, -1.391455888748169, -1.2489572763442993, -1.139987826347351, -1.7183640003204346, -2.5649726390838623, -2.0955657958984375, -1.5171897411346436, -1.156752347946167, -12.942214965820312, -0.79631507396698, -1.9614496231079102, -5.331119537353516, -1.617776870727539, -2.0704190731048584, -1.4836605787277222, -2.2129178047180176, -8.1810884475708, -0.9471957683563232, -2.0871834754943848, -2.112330436706543, -1.634541392326355, -1.2657217979431152, -2.3805627822875977, -8.91872787475586, -2.053654670715332, -2.2632110118865967, -1.969831943511963, -3.000850200653076, -4.057015419006348, -1.2070459127426147, -1.0058716535568237, -1.1902813911437988, -1.9111560583114624, -0.8801376819610596, -5.3981781005859375, -1.475278377532959, -1.7854219675064087, -1.9195382595062256, -4.492893218994141, -1.6848349571228027, -1.5758655071258545, -1.9279205799102783, -1.8105688095092773, -2.5817372798919678, -2.9002630710601807, -3.9228992462158203, -2.682324171066284, -3.1349666118621826, -1.0896942615509033, -2.196152925491333, -9.186960220336914, -1.6680703163146973, -1.1232233047485352, -1.8860092163085938, -12.875157356262207, -1.5171897411346436, -2.3805627822875977, -2.782911777496338, -3.5205507278442383, -3.8055474758148193, -2.665559768676758, -2.9337921142578125, -2.196152925491333, -2.162623882293701, -4.761125564575195, -1.0813119411468506, -1.0603563785552979, -4.392305850982666, -1.3998379707336426, -1.7183640003204346, -0.9346223473548889, -0.5092225074768066, -1.0896942615509033, -1.475278377532959, -1.835715651512146, -2.4140918254852295, -1.181899070739746, -0.8005061745643616, -0.9597691297531128, -0.670581042766571, -1.793804407119751, -1.3830734491348267, -1.9027737379074097, -1.0980764627456665, -1.458513855934143, -2.397327423095703, -1.274104118347168, -2.162623882293701, -0.8927109837532043, -1.793804407119751, -5.498764991760254, -1.7351285219192505, -0.4170175790786743, -1.6429237127304077, -2.0871834754943848, -1.5088074207305908, -0.8214618563652039, -0.9555780291557312, -1.500425100326538, -1.9865963459014893, -1.4836605787277222, -1.0016803741455078, -0.8801376819610596, -1.1232233047485352, -2.0871834754943848, -1.1986637115478516, -2.112330436706543, -2.363798141479492, -1.299250841140747, -1.3076331615447998, -2.4979145526885986, -2.598501682281494, -1.6261591911315918, -1.6093946695327759, -2.866734266281128, -1.156752347946167, -1.1483700275421143, -1.1316055059432983, -1.5591011047363281, -4.29171895980835, -1.953067421913147, -1.5423364639282227, -1.2908686399459839, -1.0729297399520874, -1.8692446947097778, -2.313504695892334, -1.7854219675064087, -1.8105688095092773, -0.8927109837532043, -1.0352095365524292, -0.8172706961631775, -1.5255719423294067, -0.9597691297531128, -1.4836605787277222, -7.879327774047852, -1.1651346683502197, -2.4140918254852295, -1.7099816799163818, -3.436728000640869, -3.18526029586792, -2.3302693367004395, -1.5423364639282227, -1.299250841140747, -0.7753593921661377, -1.2489572763442993, -1.7351285219192505, -1.9027737379074097, -3.319376230239868, -2.0368900299072266, -1.4417493343353271, -1.341162085533142, -1.7602753639221191, -1.1902813911437988, -1.7770397663116455, -1.139987826347351, -1.475278377532959, -1.8608624935150146, -1.7854219675064087, -1.5507187843322754, -2.397327423095703, -2.682324171066284, -3.5205507278442383, -1.8105688095092773, -1.4501315355300903, -0.9513868689537048, -0.9807248115539551, -2.1793885231018066, -0.6286697387695312, -0.6999189853668213, -3.06790828704834, -0.8759464621543884, -1.7602753639221191, -1.181899070739746, -1.9279205799102783, -4.895241737365723, -1.67645263671875, -2.464385509490967, -1.8105688095092773, -1.5423364639282227, -1.7854219675064087, -2.1039481163024902, -1.7267460823059082, -1.1651346683502197, -1.02263605594635, -1.793804407119751, -2.2464466094970703, -8.85167121887207, -1.5423364639282227, -1.4836605787277222, -1.994978666305542, -8.482851028442383, -2.1793885231018066, -1.6848349571228027, -1.8860092163085938, -1.4501315355300903, -12.875157356262207, -2.98408579826355, -2.0704190731048584, -3.235553741455078, -6.605223655700684, -2.5817372798919678, -3.151731014251709, -3.151731014251709, -1.068738579750061, -1.181899070739746, -1.6429237127304077, -3.956428289413452, -1.994978666305542, -1.0477828979492188, -1.978214144706726, -2.950556755065918, -2.0117433071136475, -1.9111560583114624, -1.0980764627456665, -0.9555780291557312, -1.5255719423294067, -2.430856227874756, -1.7435109615325928, -1.1316055059432983, -1.8943915367126465, -14.28337574005127, -1.969831943511963, -2.2129178047180176, -4.761125564575195, -2.1290950775146484, -2.3302693367004395, -1.1316055059432983, -2.279975652694702, -6.705810546875, -1.2657217979431152, -1.0729297399520874, -1.3830734491348267, -1.1064589023590088, -1.2070459127426147, -2.196152925491333, -1.651305913925171, -1.4417493343353271, -2.313504695892334, -8.5834379196167, -1.4836605787277222, -1.1483700275421143, -1.7183640003204346, -1.3495445251464844, -1.02263605594635, -2.397327423095703, -1.8608624935150146, -1.8860092163085938, -2.866734266281128, -1.8608624935150146, -2.4476208686828613, -8.214618682861328, -1.391455888748169, -1.156752347946167, -1.7183640003204346, -1.4836605787277222, -1.139987826347351, -0.43168652057647705, -1.0980764627456665, -1.2070459127426147, -1.659688115119934, -1.9614496231079102, -1.6848349571228027, -4.45936393737793, -1.3998379707336426, -1.215428113937378, -1.5507187843322754, -1.8189513683319092, -1.6848349571228027, -1.0100626945495605, -1.7770397663116455, -4.392305850982666, -3.235553741455078, -2.2129178047180176, -1.7435109615325928, -1.3830734491348267, -1.835715651512146, -0.7124923467636108, -0.5448471307754517, -1.3746912479400635, -3.2523183822631836, -2.6990890502929688, -1.9865963459014893, -1.5507187843322754, -1.4501315355300903, -1.9195382595062256, -13.009273529052734, -3.3361406326293945, -3.554079532623291, -1.7267460823059082, -2.0704190731048584, -2.0704190731048584, -13.679853439331055, -1.332779884338379, -0.926240086555481, -2.514678955078125, -2.548208236694336, -1.978214144706726, -1.659688115119934, -1.156752347946167, -2.632030963897705, -1.332779884338379, -3.4199633598327637, -1.3076331615447998, -1.1064589023590088, -1.4166024923324585, -2.0033607482910156, -2.4140918254852295, -12.808098793029785, -2.950556755065918, -1.0813119411468506, -8.1810884475708, -1.852480173110962, -2.2967400550842285, -1.299250841140747, -0.6538165807723999, -1.433367133140564, -0.8969022035598755, -0.6915367245674133, -1.3076331615447998, -3.0511438846588135, -2.799675941467285, -1.994978666305542, -1.6010123491287231, -1.1651346683502197, -2.112330436706543, -2.397327423095703, -1.1483700275421143, -1.475278377532959, -1.2321927547454834, -1.3663089275360107, -1.1483700275421143, -2.799675941467285, -0.513413667678833, -1.617776870727539, -1.2238104343414307, -1.3160154819488525, -1.7602753639221191, -1.617776870727539, -1.7183640003204346, -6.940514087677002, -1.2908686399459839, -1.2573394775390625, -1.3495445251464844, -1.634541392326355, -1.7602753639221191, -1.1483700275421143, -1.7518929243087769, -2.020125389099121, -1.5088074207305908, -1.5171897411346436, -1.7015995979309082, -1.634541392326355, -1.3830734491348267, -1.332779884338379, -1.7770397663116455, -1.6680703163146973, -1.357926607131958, -1.500425100326538, -2.917027711868286, -1.341162085533142, -1.7267460823059082, -1.5842478275299072, -1.3243975639343262, -1.500425100326538, -3.6881957054138184, -1.341162085533142, -1.0980764627456665, -1.500425100326538, -1.2405750751495361, -2.0620367527008057, -2.162623882293701, -2.1207127571105957, -2.2129178047180176, -7.041101455688477, -1.978214144706726, -1.7602753639221191, -2.598501682281494, -8.784611701965332, -2.313504695892334, -1.9111560583114624, -1.9027737379074097, -1.8943915367126465, -1.332779884338379, -1.5758655071258545, -1.8776270151138306, -12.405750274658203, -1.341162085533142, -2.2464466094970703, -0.5741850137710571, -1.332779884338379, -1.299250841140747, -3.822312116622925, -1.475278377532959, -1.7099816799163818, -1.2657217979431152, -1.7602753639221191, -1.6680703163146973, -1.8860092163085938, -1.634541392326355, -1.3663089275360107, -2.0368900299072266, -2.598501682281494, -14.015143394470215, -2.1793885231018066, -2.347033739089966, -2.598501682281494, -2.0452721118927, -2.514678955078125, -2.363798141479492, -2.917027711868286, -2.0620367527008057, -2.548208236694336, -2.1793885231018066, -1.9195382595062256, -1.8860092163085938, -1.4082202911376953, -1.357926607131958, -1.59263014793396, -1.4417493343353271, -2.2464466094970703, -2.0033607482910156, -1.0561652183532715, -1.7015995979309082, -1.0184450149536133, -1.039400577545166, -1.5088074207305908, -1.6680703163146973, -1.9027737379074097, -2.464385509490967, -2.9002630710601807, -1.617776870727539, -2.1207127571105957, -1.634541392326355, -1.014253854751587, -1.7351285219192505, -1.4668960571289062, -2.3805627822875977, -6.269933223724365, -1.8440978527069092, -2.0620367527008057, -4.107309341430664, -1.7770397663116455, -2.078801155090332, -1.3495445251464844, -1.3076331615447998, -1.0813119411468506, -1.299250841140747, -1.4668960571289062, -2.548208236694336, -2.8499693870544434, -3.554079532623291, -2.1793885231018066, -1.59263014793396, -1.1232233047485352, -0.7627859711647034, -1.7015995979309082, -3.554079532623291, -1.2070459127426147, -0.8046973347663879, -3.3696699142456055, -0.4966490864753723, -0.7334480285644531, -0.9052844047546387, -1.3243975639343262, -1.5591011047363281, -1.4501315355300903, -1.2489572763442993, -0.8759464621543884, -1.6261591911315918, -1.0729297399520874, -1.3495445251464844, -4.040250778198242, -3.436728000640869, -1.0896942615509033, -1.6680703163146973, -1.5423364639282227, -1.953067421913147, -1.3243975639343262, -0.7334480285644531, -1.53395414352417, -2.0955657958984375, -2.020125389099121, -1.4501315355300903, -1.0352095365524292, -1.6848349571228027, -8.080501556396484, -1.6093946695327759, -2.3805627822875977, -1.332779884338379, -2.430856227874756, -2.0620367527008057, -1.7267460823059082, -1.181899070739746, -1.4501315355300903, -1.835715651512146, -1.9111560583114624, -2.112330436706543, -1.7854219675064087, -1.274104118347168, -0.9932981729507446, -0.9765337109565735, -0.917857825756073, -0.8256529569625854, -1.7183640003204346, -1.7435109615325928, -2.137477159500122, -1.391455888748169, -1.59263014793396, -1.3495445251464844, -1.458513855934143, -1.0519740581512451, -1.67645263671875, -1.6429237127304077, -2.9673211574554443, -1.4417493343353271, -1.9279205799102783, -2.0871834754943848, -5.9681715965271, -1.7602753639221191, -2.313504695892334, -2.0452721118927, -1.9865963459014893, -2.112330436706543, -1.53395414352417, -2.682324171066284, -1.9363027811050415, -2.028507709503174, -1.4417493343353271, -1.3830734491348267, -1.5088074207305908, -2.0955657958984375, -1.4836605787277222, -1.969831943511963, -0.9471957683563232, -1.8273333311080933, -1.139987826347351, -0.5217958688735962, -1.0813119411468506, -1.357926607131958, -1.215428113937378, -1.433367133140564, -1.299250841140747, -1.173516869544983, -2.0033607482910156, -1.8273333311080933, -1.391455888748169, -1.3076331615447998, -0.926240086555481, -2.0620367527008057, -1.1232233047485352, -0.7418302893638611, -1.1902813911437988, -1.2070459127426147, -1.7183640003204346, -2.4140918254852295, -1.5507187843322754, -1.6429237127304077, -1.6848349571228027, -2.464385509490967, -2.782911777496338, -3.151731014251709, -5.062887191772461, -1.6680703163146973, -2.4140918254852295, -1.8440978527069092, -1.8440978527069092, -1.4249846935272217, -1.5591011047363281, -1.4668960571289062, -0.9346223473548889, -1.332779884338379, -2.0368900299072266, -1.2657217979431152, -0.8005061745643616, -0.6747722625732422, -0.9220489263534546, -1.659688115119934, -1.6010123491287231, -0.8340351581573486, -0.9052844047546387, -1.1651346683502197, -1.1232233047485352, -1.5088074207305908, -12.137517929077148, -1.1986637115478516, -3.26908278465271, -0.3792974352836609, -1.458513855934143, -1.1064589023590088, -1.299250841140747, -1.492042899131775, -1.274104118347168, -4.191131591796875, -1.634541392326355, -1.835715651512146, -2.548208236694336, -1.793804407119751, -2.598501682281494, -7.108159065246582, -2.0620367527008057, -1.852480173110962, -2.7326178550720215, -2.0117433071136475, -4.45936393737793, -1.8943915367126465, -2.6152663230895996, -1.4501315355300903, -2.3302693367004395, -1.8105688095092773, -1.4668960571289062, -1.2824863195419312, -1.4668960571289062, -1.8189513683319092, -1.8440978527069092, -3.034379482269287, -9.723424911499023, -1.7518929243087769, -1.7686574459075928, -2.145859479904175, -2.9337921142578125, -4.995829105377197, -3.7217249870300293, -2.6487951278686523, -1.7267460823059082, -1.3998379707336426, -2.598501682281494, -1.500425100326538, -1.6848349571228027, -1.2238104343414307, -1.0435917377471924, -1.2908686399459839, -1.5842478275299072, -2.363798141479492, -1.5507187843322754, -1.994978666305542, -1.1148409843444824, -1.3076331615447998, -1.7099816799163818, -3.9731926918029785, -1.2657217979431152, -0.6873456239700317, -0.6538165807723999, -0.6915367245674133, -1.0561652183532715, -0.9932981729507446, -1.4417493343353271, -1.332779884338379, -1.357926607131958, -2.2632110118865967, -1.5255719423294067, -1.7518929243087769, -1.4668960571289062, -1.3076331615447998, -1.0058716535568237, -0.7460214495658875, -2.0452721118927, -2.5649726390838623, -1.274104118347168, -0.8927109837532043, -1.1316055059432983, -1.3495445251464844, -0.9513868689537048, -0.9094756841659546, -1.7351285219192505, -1.458513855934143, -1.332779884338379, -1.0100626945495605, -0.7837416529655457, -2.3302693367004395, -1.6680703163146973, -3.3696699142456055, -1.2908686399459839, -1.1148409843444824, -1.0016803741455078, -1.014253854751587, -1.617776870727539, -2.2464466094970703, -1.2573394775390625, -1.7518929243087769, -3.822312116622925, -3.235553741455078, -2.229681968688965, -1.4166024923324585, -1.026827335357666, -2.0117433071136475, -2.6152663230895996, -1.357926607131958, -1.3998379707336426, -1.2070459127426147, -1.274104118347168, -0.9555780291557312, -1.0184450149536133, -0.989107072353363, -1.1064589023590088, -1.0813119411468506, -1.7602753639221191, -7.678153038024902, -1.014253854751587, -1.341162085533142, -1.1232233047485352, -1.3830734491348267, -1.617776870727539, -2.6487951278686523, -3.235553741455078, -2.782911777496338, -1.9195382595062256, -1.2573394775390625, -0.7795505523681641, -1.4501315355300903, -1.492042899131775, -12.003400802612305, -1.156752347946167, -1.8608624935150146, -13.478679656982422, -1.1064589023590088, -2.6487951278686523, -1.3663089275360107, -1.4166024923324585, -1.4501315355300903, -1.4249846935272217, -1.4836605787277222, -0.989107072353363, -0.7711682319641113, -1.7602753639221191, -0.8759464621543884, -1.014253854751587, -3.5373148918151855, -1.6848349571228027, -2.347033739089966, -2.6152663230895996, -2.347033739089966, -2.715853214263916, -2.4476208686828613, -1.969831943511963, -1.5423364639282227, -2.2632110118865967, -1.793804407119751, -2.137477159500122, -1.5423364639282227, -1.8105688095092773, -3.034379482269287, -9.254018783569336, -1.7267460823059082, -2.053654670715332, -1.500425100326538, -1.6680703163146973, -1.617776870727539, -8.717554092407227, -1.3830734491348267, -1.3076331615447998, -1.1986637115478516, -1.7351285219192505, -1.5591011047363281, -1.475278377532959, -1.3243975639343262, -1.4668960571289062, -1.5088074207305908, -1.5842478275299072, -1.274104118347168, -1.9027737379074097, -4.861712455749512, -1.475278377532959, -1.2657217979431152, -1.2489572763442993, -2.279975652694702, -2.8164405822753906, -1.5088074207305908, -2.313504695892334, -2.4140918254852295, -1.4836605787277222, -1.3160154819488525, -1.215428113937378, -1.391455888748169, -2.0620367527008057, -4.694067478179932, -1.3830734491348267, -1.8860092163085938, -2.078801155090332, -1.5674833059310913, -7.812269687652588, -1.458513855934143, -1.4166024923324585, -1.953067421913147, -2.5649726390838623, -1.2824863195419312, -1.8608624935150146, -1.835715651512146, -2.020125389099121, -1.341162085533142, -1.433367133140564, -4.140838146209717, -0.9388135075569153, -1.8273333311080933, -1.8273333311080933, -1.274104118347168, -1.3998379707336426, -1.0603563785552979, -1.2824863195419312, -1.1316055059432983, -0.9220489263534546, -1.02263605594635, -1.2657217979431152, -1.156752347946167, -1.1232233047485352, -1.215428113937378, -7.812269687652588, -2.0620367527008057, -1.2573394775390625, -1.6848349571228027, -1.0896942615509033, -1.4836605787277222, -0.8005061745643616, -1.1232233047485352, -1.2573394775390625, -0.8424174785614014, -1.0813119411468506, -1.1902813911437988, -0.9597691297531128, -1.039400577545166, -1.4501315355300903, -1.9195382595062256, -2.0368900299072266, -1.5423364639282227, -1.8943915367126465, -2.053654670715332, -1.8189513683319092, -1.6010123491287231, -1.2908686399459839, -1.8105688095092773, -1.53395414352417, -2.5649726390838623, -2.137477159500122, -2.950556755065918, -2.5649726390838623, -1.6429237127304077, -1.9614496231079102, -1.5255719423294067, -1.492042899131775, -2.053654670715332, -1.8273333311080933, -2.0620367527008057, -9.052844047546387, -1.59263014793396, -2.053654670715332, -1.4249846935272217, -1.433367133140564, -1.4249846935272217, -1.7770397663116455, -2.053654670715332, -2.2967400550842285, -13.210447311401367, -1.2321927547454834, -2.0117433071136475, -1.0896942615509033, -1.458513855934143, -1.433367133140564, -1.67645263671875, -1.4501315355300903, -1.1232233047485352, -1.2573394775390625, -1.634541392326355, -1.4501315355300903, -1.7686574459075928, -1.299250841140747, -1.2070459127426147, -1.4501315355300903, -1.6093946695327759, -0.9346223473548889, -1.299250841140747, -1.7686574459075928, -1.2489572763442993, -1.7602753639221191, -1.433367133140564, -0.9136666655540466, -1.59263014793396, -1.4836605787277222, -1.0435917377471924, -0.4819801449775696, -0.9765337109565735, -0.917857825756073, -2.2967400550842285, -1.3830734491348267, -1.2657217979431152, -6.906984329223633, -0.9681513905525208, -1.7602753639221191, -1.5088074207305908, -1.969831943511963, -0.9430046081542969, -1.53395414352417, -1.215428113937378, -1.3663089275360107, -1.2824863195419312, -1.2573394775390625, -1.852480173110962, -1.3243975639343262, -1.139987826347351, -0.6328608989715576, -0.917857825756073, -0.8130795955657959, -1.2070459127426147, -1.475278377532959, -1.59263014793396, -1.5423364639282227, -2.9673211574554443, -1.7686574459075928, -1.7351285219192505, -1.693217158317566, -1.7099816799163818, -1.7351285219192505, -1.953067421913147, -1.215428113937378, -0.9765337109565735, -2.279975652694702, -1.5255719423294067, -1.139987826347351, -0.8340351581573486, -0.926240086555481, -1.5674833059310913, -1.3160154819488525, -1.3160154819488525, -1.3746912479400635, -1.2908686399459839, -1.0980764627456665, -1.026827335357666, -1.332779884338379, -1.181899070739746, -1.1483700275421143, -1.1148409843444824, -1.0896942615509033, -1.0184450149536133, -1.8692446947097778, -0.4819801449775696, -1.1651346683502197, -1.1902813911437988, -0.9430046081542969, -1.4668960571289062, -1.3663089275360107, -2.2129178047180176, -1.173516869544983, -1.7435109615325928, -0.926240086555481, -0.9681513905525208, -0.8172706961631775, -0.9471957683563232, -1.5255719423294067, -1.181899070739746, -0.607714056968689, -0.38558411598205566, -0.6999189853668213, -1.0896942615509033, -1.1232233047485352, -0.7585948705673218, -0.7585948705673218, -0.4589289128780365, -0.8256529569625854, -0.670581042766571, -0.8591820001602173, -0.997489333152771, -0.6915367245674133, -0.989107072353363, -0.7837416529655457, -0.7041101455688477, -0.9765337109565735, -0.513413667678833, -0.989107072353363, -1.0980764627456665, -0.989107072353363, -1.299250841140747, -1.617776870727539, -1.068738579750061, -3.034379482269287, -1.5171897411346436, -1.793804407119751, -1.2824863195419312, -2.078801155090332, -1.953067421913147, -0.989107072353363, -2.020125389099121, -1.068738579750061, -1.2321927547454834, -1.3495445251464844, -0.8927109837532043, -1.5842478275299072, -0.8675642609596252, -0.9849159717559814, -0.7208746671676636, -1.1316055059432983, -1.433367133140564, -1.156752347946167, -0.6035229563713074, -0.358341783285141, -0.670581042766571, -1.039400577545166, -1.0813119411468506, -0.7585948705673218, -0.79631507396698, -0.4756934344768524, -0.838226318359375, -0.7418302893638611, -0.678963303565979, -1.014253854751587, -0.6160963773727417, -1.1651346683502197, -0.9388135075569153, -0.8507997989654541, -1.026827335357666, -0.5658027529716492, -0.989107072353363, -1.1316055059432983, -0.9849159717559814, -0.6580077409744263, -0.989107072353363, -0.7292569279670715, -0.6538165807723999, -1.0980764627456665, -0.5406559705734253, -1.0435917377471924, -1.1483700275421143, -1.1651346683502197, -1.5507187843322754, -1.5088074207305908, -0.6831544637680054, -0.7585948705673218, -1.215428113937378, -1.0352095365524292, -1.0645475387573242, -0.9681513905525208, -0.6454343199729919, -1.5758655071258545, -1.6010123491287231, -0.7879327535629272, -0.9807248115539551, -1.274104118347168, -0.9597691297531128, -1.332779884338379, -1.651305913925171, -0.9136666655540466, -1.1232233047485352, -1.5255719423294067, -1.1232233047485352, -0.6328608989715576, -0.9807248115539551, -1.3495445251464844, -0.5176047682762146, -0.8088884353637695, -1.3495445251464844, -1.0603563785552979, -0.5092225074768066, -0.3038570284843445, -0.6160963773727417, -0.9681513905525208, -0.9765337109565735, -0.6496254205703735, -0.6747722625732422, -0.3415772318840027, -0.6496254205703735, -0.6663899421691895, -0.4631200432777405, -0.7627859711647034, -0.5741850137710571, -0.9849159717559814, -1.0100626945495605, -0.5867584347724915, -0.8717554807662964, -0.766977071762085, -0.6915367245674133, -2.1039481163024902, -1.0100626945495605, -1.0100626945495605, -0.8549908399581909, -1.332779884338379, -1.2405750751495361, -1.3663089275360107, -1.5674833059310913, -1.4668960571289062, -0.5322737693786621, -1.0352095365524292, -0.9681513905525208, -0.4337821304798126, -1.2321927547454834, -0.519700288772583, -0.7921239137649536, -0.8633730411529541, -0.8005061745643616, -1.6010123491287231, -1.3663089275360107, -0.8256529569625854, -1.1902813911437988, -1.3663089275360107, -0.5783761739730835, -1.2238104343414307, -1.3495445251464844, -1.139987826347351, -0.5301781892776489, -0.3164304494857788, -0.6328608989715576, -0.9849159717559814, -1.0184450149536133, -0.7083012461662292, -0.6999189853668213, -0.38558411598205566, -0.7460214495658875, -0.590949535369873, -0.5532294511795044, -0.7837416529655457, -0.9471957683563232, -0.9304312467575073, -0.4568333327770233, -0.7627859711647034, -0.8759464621543884, -0.6538165807723999, -0.7795505523681641, -2.2632110118865967, -1.0813119411468506, -0.7879327535629272, -1.173516869544983, -0.8969022035598755, -1.5674833059310913, -1.4082202911376953, -1.332779884338379, -1.0645475387573242, -0.5238914489746094, -1.1232233047485352, -1.4668960571289062, -0.926240086555481, -0.79631507396698, -1.1651346683502197, -0.8507997989654541, -1.357926607131958, -1.6010123491287231, -0.8256529569625854, -0.926240086555481, -0.6915367245674133, -1.0310183763504028, -1.5674833059310913, -1.156752347946167, -0.607714056968689, -0.3751062750816345, -0.6621987819671631, -1.014253854751587, -1.0477828979492188, -0.8717554807662964, -0.7879327535629272, -0.5301781892776489, -0.6580077409744263, -0.997489333152771, -0.6244786381721497, -0.6621987819671631, -0.9681513905525208, -0.8256529569625854, -0.6496254205703735, -0.5238914489746094, -1.0603563785552979, -0.6915367245674133, -0.8885198831558228, -1.433367133140564, -1.2573394775390625, -1.1651346683502197, -1.181899070739746, -1.02263605594635, -0.829844057559967, -1.1316055059432983, -0.8675642609596252, -1.475278377532959, -1.6261591911315918, -1.3495445251464844, -0.9681513905525208, -1.0603563785552979, -1.2489572763442993, -0.4735978841781616, -0.7418302893638611, -1.357926607131958, -0.9555780291557312, -1.0058716535568237, -0.4987446665763855, -0.2996659278869629, -0.5993318557739258, -0.9597691297531128, -1.0016803741455078, -0.7753593921661377, -0.6957279443740845, -0.750212550163269, -0.590949535369873, -0.79631507396698, -0.43168652057647705, -0.5092225074768066, -0.9765337109565735, -0.7334480285644531, -0.4610244631767273, -0.5238914489746094, -0.9346223473548889, -0.4002530872821808, -0.829844057559967, -1.014253854751587, -0.45264220237731934, -0.9388135075569153, -0.7544037103652954, -2.020125389099121, -1.181899070739746, -1.173516869544983, -6.53816556930542, -0.9010933637619019, -1.5674833059310913, -1.1986637115478516, -1.341162085533142, -1.068738579750061, -1.2489572763442993, -1.3830734491348267, -1.2405750751495361, -0.6621987819671631, -1.173516869544983, -1.0896942615509033, -0.8214618563652039, -0.6957279443740845, -1.2657217979431152, -1.0729297399520874, -0.48617127537727356, -0.31223931908607483, -0.6119052171707153, -0.9430046081542969, -1.014253854751587, -0.670581042766571, -0.678963303565979, -0.34995949268341064, -0.6496254205703735, -0.5280826091766357, -0.45264220237731934, -0.8759464621543884, -0.6957279443740845, -0.917857825756073, -0.7083012461662292, -0.6286697387695312, -0.8759464621543884, -0.6915367245674133, -0.8675642609596252, -1.8943915367126465, -0.7711682319641113, -0.997489333152771, -1.1064589023590088, -1.139987826347351, -1.0896942615509033, -1.0980764627456665, -1.139987826347351, -1.0100626945495605, -1.8105688095092773, -1.1986637115478516, -1.0729297399520874, -1.0016803741455078, -1.3243975639343262, -1.173516869544983, -1.0645475387573242, -1.0184450149536133, -0.6915367245674133, -1.659688115119934, -1.1232233047485352, -1.173516869544983, -1.1316055059432983, -1.2070459127426147, -1.3243975639343262, -1.1986637115478516, -0.678963303565979, -1.156752347946167, -1.0813119411468506, -0.7124923467636108, -0.8340351581573486, -1.3160154819488525, -1.1148409843444824, -0.46521562337875366, -0.2787102460861206, -0.5951406955718994, -0.9304312467575073, -0.9597691297531128, -0.6412431597709656, -0.6538165807723999, -0.3206215798854828, -0.6454343199729919, -0.5217958688735962, -0.4547378420829773, -0.8591820001602173, -0.670581042766571, -0.8843287229537964, -0.7124923467636108, -0.6621987819671631, -0.8969022035598755, -0.7292569279670715, -1.6010123491287231, -1.7518929243087769, -0.5783761739730835, -0.9471957683563232, -1.0603563785552979, -0.4631200432777405, -0.9555780291557312, -0.7837416529655457, -1.156752347946167, -0.7083012461662292, -3.5205507278442383, -0.8969022035598755, -1.0645475387573242, -1.068738579750061, -0.6328608989715576, -0.9094756841659546, -2.397327423095703, -2.0871834754943848, -1.4249846935272217, -1.1651346683502197, -0.7753593921661377, -1.068738579750061, -1.7015995979309082, -1.953067421913147, -1.1986637115478516, -1.3160154819488525, -1.2908686399459839, -3.6881957054138184, -1.1232233047485352, -0.7921239137649536, -11.869284629821777, -2.464385509490967, -1.8692446947097778, -0.5574204921722412, -1.139987826347351, -0.48617127537727356, -0.8969022035598755, -7.141687870025635, -1.2070459127426147, -1.2405750751495361, -1.5255719423294067, -1.3746912479400635, -0.7334480285644531, -0.8759464621543884, -2.665559768676758, -1.1148409843444824, -1.0603563785552979, -1.8943915367126465, -8.784611701965332, -1.2238104343414307, -1.8273333311080933, -1.3998379707336426, -1.5088074207305908, -1.5088074207305908, -1.7351285219192505, -3.671431303024292, -0.4945535361766815, -1.2321927547454834, -8.717554092407227, -0.6915367245674133, -1.2824863195419312, -1.2489572763442993, -1.3746912479400635, -0.9723425507545471, -0.8717554807662964, -1.994978666305542, -4.358777046203613, -3.3361406326293945, -2.363798141479492, -1.4501315355300903, -1.1064589023590088, -9.790483474731445, -2.548208236694336, -0.846608579158783, -0.7795505523681641, -0.43168652057647705, -0.8843287229537964, -1.274104118347168, -7.544036865234375, -0.5951406955718994, -0.6496254205703735, -0.2745191156864166, -1.068738579750061, -0.8424174785614014, -2.4476208686828613, -0.9932981729507446, -0.5238914489746094, -1.1148409843444824, -1.3746912479400635, -1.2321927547454834, -1.2908686399459839, -0.8759464621543884, -0.5343692898750305, -0.6496254205703735, -0.9346223473548889, -0.6119052171707153, -1.5842478275299072, -0.5699939131736755, -0.6496254205703735, -4.057015419006348, -1.1902813911437988, -1.5255719423294067, -1.391455888748169, -0.9555780291557312, -0.7041101455688477, -0.7292569279670715, -0.8843287229537964, -0.9010933637619019, -1.2657217979431152, -1.026827335357666, -1.215428113937378, -1.458513855934143, -0.9807248115539551, -0.8717554807662964, -1.3076331615447998, -1.5507187843322754, -1.59263014793396, -1.4836605787277222, -1.53395414352417, -1.659688115119934, -0.7627859711647034, -0.5951406955718994, -0.5783761739730835, -1.0477828979492188, -1.156752347946167, -0.17078861594200134, -0.9807248115539551, -1.299250841140747, -1.173516869544983, -0.7753593921661377, -0.6538165807723999, -0.829844057559967, -1.1902813911437988, -0.1969831883907318, -0.5574204921722412, -1.2824863195419312, -0.8885198831558228, -0.829844057559967, -0.5741850137710571, -0.2787102460861206, -1.0813119411468506, -0.670581042766571, -0.29128366708755493, -1.0477828979492188, -1.6093946695327759, -0.30595260858535767, -1.1986637115478516, -0.9471957683563232, -0.5825673341751099, -0.3164304494857788, -1.2405750751495361, -0.5532294511795044, -0.3373861312866211, -0.5071269273757935, -1.3160154819488525, -0.2954747676849365, -1.1316055059432983, -1.0519740581512451, -0.43168652057647705, -0.8130795955657959, -1.500425100326538, -1.1651346683502197, -1.7854219675064087, -1.5842478275299072, -1.6429237127304077, -0.7921239137649536, -0.8046973347663879, -0.17183640599250793, -0.8927109837532043, -2.0620367527008057, -1.0352095365524292, -1.3076331615447998, -0.8675642609596252, -0.5574204921722412, -1.1483700275421143, -1.2489572763442993, -1.1651346683502197, -1.1986637115478516, -0.8801376819610596, -0.7879327535629272, -1.0058716535568237, -0.6663899421691895, -0.6580077409744263, -1.2405750751495361, -0.8969022035598755, -1.0980764627456665, -11.73516845703125, -2.0704190731048584, -2.4979145526885986, -2.1793885231018066, -1.8776270151138306, -8.214618682861328, -1.391455888748169, -1.0980764627456665, -1.0310183763504028, -1.4668960571289062, -1.299250841140747, 0.2933792173862457, -1.299250841140747, -1.7099816799163818, -0.03352905437350273, -2.0117433071136475, -1.215428113937378, -0.7460214495658875, -1.1902813911437988, -1.1316055059432983, -1.1148409843444824, -0.838226318359375, -0.7753593921661377, -1.4417493343353271, -0.5280826091766357, -9.857542037963867, -0.5050313472747803, -0.6621987819671631, -0.8256529569625854, -0.8088884353637695, -0.8633730411529541, -1.026827335357666, -0.5448471307754517, -1.5088074207305908, -0.8885198831558228, -0.7292569279670715, -1.2573394775390625, -0.7795505523681641, -0.4337821304798126, -0.9052844047546387, -2.9673211574554443, -0.678963303565979, -0.9388135075569153, -0.7460214495658875, -0.79631507396698, -1.2489572763442993, -7.611094951629639, -1.3746912479400635, -0.8130795955657959, -1.0310183763504028, -1.0980764627456665, -0.34367281198501587, -1.3746912479400635, -0.3394816517829895, -1.173516869544983, -2.363798141479492, -1.139987826347351, -1.5423364639282227, -3.4870219230651855, -0.7795505523681641, -0.7292569279670715, -0.5616116523742676, -1.0729297399520874, -1.1064589023590088, -0.7083012461662292, -1.0352095365524292, -0.6202875375747681, -0.5658027529716492, -0.766977071762085, -0.5699939131736755, -0.6747722625732422, -1.014253854751587, -1.5255719423294067, -1.693217158317566, -1.5842478275299072, -1.0896942615509033, -2.229681968688965, -0.6999189853668213, -1.6261591911315918, -1.3495445251464844, -0.6873456239700317, -0.678963303565979, -1.978214144706726, -1.0896942615509033, -6.169345855712891, -2.514678955078125, -1.852480173110962, -1.3746912479400635, -1.3746912479400635, -0.7837416529655457, -0.05369887501001358, -2.229681968688965, -1.0561652183532715, -1.3663089275360107, -1.4836605787277222, -0.6831544637680054, -2.4979145526885986, -1.332779884338379, -0.7795505523681641, -1.3160154819488525, -1.3830734491348267, -2.1290950775146484, -0.7460214495658875, -0.6999189853668213, -1.299250841140747, -3.2858474254608154, -1.8860092163085938, -1.2908686399459839, -0.9681513905525208, -0.9136666655540466, -0.8633730411529541, -1.1316055059432983, -1.1986637115478516, -0.21374770998954773, -0.7334480285644531, -1.1986637115478516, -1.0729297399520874, -1.274104118347168, -1.1902813911437988, -0.519700288772583, -0.8717554807662964, -1.2573394775390625, -1.4166024923324585, -1.2321927547454834, -0.6035229563713074, -0.6747722625732422, -1.068738579750061, -1.3076331615447998, -1.341162085533142, -0.7292569279670715, -0.8717554807662964, -0.6663899421691895, -2.0117433071136475, -0.42539989948272705, -1.2573394775390625, -1.156752347946167, -0.4777890145778656, -0.5406559705734253, -1.5674833059310913, -1.5171897411346436, -2.2632110118865967, -0.846608579158783, -1.1902813911437988, -1.7267460823059082, -8.1810884475708, -1.2238104343414307, -0.4819801449775696, -1.0896942615509033, -0.4463554918766022, -1.2321927547454834, -1.475278377532959, -1.215428113937378, -0.3918708264827728, -8.650495529174805, -1.9195382595062256, -0.7292569279670715, -1.1232233047485352, -7.745211124420166, -0.9849159717559814, -0.8717554807662964, -1.215428113937378, -0.4924579858779907, -1.978214144706726, -2.2632110118865967, -2.8499693870544434, -1.8021867275238037, -1.299250841140747, -0.7627859711647034, -0.6286697387695312, -0.7208746671676636, -0.49036240577697754, -0.9932981729507446, -7.275805473327637, -2.229681968688965, -2.749382495880127, -1.2321927547454834, -1.1483700275421143, -7.208746910095215, -1.7351285219192505, -1.5507187843322754, -0.8633730411529541, -0.9807248115539551, -1.4166024923324585, -1.852480173110962, -0.5574204921722412, -9.656367301940918, -2.2632110118865967, -2.028507709503174, -1.5674833059310913, -0.9513868689537048, -1.0310183763504028, -1.6093946695327759, -3.386434316635132, -1.7267460823059082, -1.181899070739746, -0.9220489263534546, -1.2405750751495361, -1.8440978527069092, -0.511318027973175, -0.40653979778289795, -1.6429237127304077, -1.433367133140564, -1.332779884338379, -0.7460214495658875, -1.332779884338379, -1.1316055059432983, -1.1232233047485352, -0.22841666638851166, -0.7250657677650452, -1.8776270151138306, -0.8759464621543884, -1.1651346683502197, -0.6035229563713074, -0.8549908399581909, -0.9723425507545471, -0.7585948705673218, -0.6328608989715576, -0.6999189853668213, -0.5217958688735962, -0.7083012461662292, -0.5741850137710571, -0.8843287229537964, -0.46521562337875366, -0.7083012461662292, -0.5259870290756226, -0.7292569279670715, -7.64462423324585, -0.46731117367744446, -2.313504695892334, -0.8885198831558228, -1.2573394775390625, -3.319376230239868, -1.7435109615325928, -1.53395414352417, -1.026827335357666, -1.3160154819488525, -1.500425100326538, -0.5658027529716492, -1.4501315355300903, -1.9027737379074097, -1.0645475387573242, -1.3160154819488525, -0.6202875375747681, -1.5423364639282227, -0.8172706961631775, -0.4945535361766815, -1.2489572763442993, -7.745211124420166, -1.4836605787277222, -0.607714056968689, -1.0896942615509033, -0.5783761739730835, -1.3243975639343262, -1.634541392326355, -1.3746912479400635, -0.9765337109565735, -1.3746912479400635, -1.1902813911437988, -3.0511438846588135, -2.347033739089966, -1.6429237127304077, -1.3076331615447998, -1.068738579750061, -1.3746912479400635, -1.9027737379074097, -0.7795505523681641, -0.7334480285644531, -1.2070459127426147, -7.208746910095215, -0.6747722625732422, -5.431706428527832, -1.357926607131958, -1.978214144706726, -3.9228992462158203, -1.6261591911315918, -1.3076331615447998, -2.162623882293701, -1.8021867275238037, -0.8717554807662964, -0.7083012461662292, -0.846608579158783, -1.0184450149536133, -1.0813119411468506, -13.009273529052734, -1.4836605787277222, -0.9388135075569153, -1.8608624935150146, -0.9388135075569153, -1.2405750751495361, -1.156752347946167, -2.0117433071136475, -2.98408579826355, -1.181899070739746, -0.8843287229537964, -1.0184450149536133, -1.02263605594635, -1.3160154819488525, -13.07633113861084, -1.793804407119751, -1.835715651512146, -1.5088074207305908, -1.4836605787277222, -1.0435917377471924, -1.1483700275421143, -8.85167121887207, -3.2858474254608154, -1.139987826347351, -2.347033739089966, -1.67645263671875, -1.4501315355300903, -3.4031991958618164, -1.8692446947097778, -2.0033607482910156, -1.8860092163085938, -1.953067421913147, -1.659688115119934, -1.156752347946167, -1.039400577545166, -0.9136666655540466, -1.332779884338379, -1.6010123491287231, -1.3160154819488525, -1.7854219675064087, -1.215428113937378, -1.039400577545166, -6.303462028503418, -1.0729297399520874, -0.9010933637619019, -0.750212550163269, -0.4191131591796875, -1.4082202911376953, -7.946385383605957, -2.313504695892334, -0.7921239137649536, -1.0813119411468506, -0.917857825756073, -1.341162085533142, -1.458513855934143, -1.9363027811050415, -1.53395414352417, -1.3243975639343262, -0.9136666655540466, -1.8440978527069092, -1.953067421913147, -1.3495445251464844, -1.6261591911315918, -0.7795505523681641, -0.5050313472747803, -2.0033607482910156, -7.342862606048584, -0.8507997989654541, -1.8692446947097778, -1.2489572763442993, -0.5574204921722412, -1.357926607131958, -1.357926607131958, -3.671431303024292, -2.1290950775146484, -1.7099816799163818, -2.053654670715332, -1.5842478275299072, -1.6010123491287231, -8.482851028442383, -0.8927109837532043, -1.1651346683502197, -0.7292569279670715, -1.0435917377471924, -0.4610244631767273, -0.7460214495658875, -3.1684956550598145, -1.3998379707336426, -0.6580077409744263, -2.2129178047180176, -1.2657217979431152, -1.2573394775390625, -1.039400577545166, -1.7351285219192505, -7.812269687652588, -1.5423364639282227, -1.4166024923324585, -1.1232233047485352, -1.068738579750061, -0.8088884353637695, -1.0352095365524292, -1.181899070739746, -1.9363027811050415, -1.4668960571289062, -2.347033739089966, -7.577566146850586, -2.430856227874756, -1.5758655071258545, -1.4417493343353271, -2.053654670715332, -2.0955657958984375, -2.162623882293701, -1.8273333311080933, -1.8860092163085938, -1.0729297399520874, -1.953067421913147, -0.8843287229537964, -0.8172706961631775, -3.4870219230651855, -1.2824863195419312, -1.4249846935272217, -1.357926607131958, -1.500425100326538, -1.4668960571289062, -0.8885198831558228, -1.6429237127304077, -1.7099816799163818, -1.068738579750061, -0.9220489263534546, -0.7292569279670715, -0.8340351581573486, -1.3663089275360107, -1.8105688095092773, -2.632030963897705, -2.0704190731048584, -1.6093946695327759, -1.139987826347351, -0.8549908399581909, -1.391455888748169, -1.5423364639282227, -1.2321927547454834, -0.9807248115539551, -0.6957279443740845, -1.3495445251464844, -2.1039481163024902, -1.793804407119751, -1.7770397663116455, -7.946385383605957, -1.852480173110962, -1.7183640003204346, -1.0310183763504028, -1.1316055059432983, -1.6010123491287231, -1.7770397663116455, -0.989107072353363, -2.0117433071136475, -2.4476208686828613, -2.9002630710601807, -1.8189513683319092, -1.4249846935272217, -0.9304312467575073, -0.7627859711647034, -0.7041101455688477, -1.1148409843444824, -0.6580077409744263, -0.6957279443740845, -0.9639602899551392, -0.6957279443740845, -2.8499693870544434, -2.145859479904175, -1.0561652183532715, -1.7099816799163818, -7.946385383605957, -1.3243975639343262, -0.5448471307754517, -1.068738579750061, -0.6244786381721497, -1.3160154819488525, -1.634541392326355, -1.3243975639343262, -1.2908686399459839, -9.589309692382812, -2.950556755065918, -1.1316055059432983, -6.638752460479736, -1.659688115119934, -0.6663899421691895, -1.139987826347351, -0.4966490864753723, -1.02263605594635, -0.9849159717559814, -0.8675642609596252, -1.6093946695327759, -4.107309341430664, -2.9337921142578125, -2.1290950775146484, -1.8021867275238037, -1.3243975639343262, -2.4140918254852295, -9.991658210754395, -1.0561652183532715, -1.0352095365524292, -4.392305850982666, -1.651305913925171, -1.7686574459075928, -8.080501556396484, -2.98408579826355, -1.181899070739746, -1.3746912479400635, -1.9195382595062256, -5.465235710144043, -2.397327423095703, -1.173516869544983, -1.3243975639343262, -1.8273333311080933, -2.430856227874756, -1.458513855934143, -1.5423364639282227, -2.347033739089966, -2.4140918254852295, -1.2657217979431152, -1.7770397663116455, -2.196152925491333, -0.3918708264827728, -0.6496254205703735, -1.7267460823059082, -1.53395414352417, -0.8885198831558228, -1.458513855934143, -1.2824863195419312, -1.1064589023590088, -1.0100626945495605, -1.3998379707336426, -0.3772018551826477, -0.7124923467636108, -1.3160154819488525, -1.039400577545166, -0.766977071762085, -0.838226318359375, -1.1232233047485352, -1.0813119411468506, -1.5591011047363281, -1.4501315355300903, -1.651305913925171, -0.9765337109565735, -1.139987826347351, -1.0352095365524292, -1.2908686399459839, -1.8273333311080933, -0.6873456239700317, -1.1064589023590088, -1.0729297399520874, -1.5088074207305908, -0.926240086555481, -1.5088074207305908, -4.073780059814453, -0.917857825756073, -1.0980764627456665, -1.4668960571289062, -1.2321927547454834, -1.0435917377471924, -0.8759464621543884, -1.2070459127426147, -1.6261591911315918, -1.4082202911376953, -1.4836605787277222, -1.156752347946167, -0.8969022035598755, -1.3076331615447998, -1.3746912479400635, -2.1039481163024902, -0.8088884353637695, -1.139987826347351, -1.1148409843444824, -1.6010123491287231, -0.9723425507545471, -1.4836605787277222, -3.989957332611084, -1.0645475387573242, -1.215428113937378, -1.5423364639282227, -1.2489572763442993, -1.156752347946167, -0.7627859711647034, -1.3160154819488525, -1.3998379707336426, -1.2824863195419312, -0.29128366708755493, -1.0477828979492188, -1.1483700275421143, -0.989107072353363, -0.8088884353637695, -2.0620367527008057, -0.3939663767814636, -1.7183640003204346, -2.028507709503174, -0.6580077409744263, -0.7544037103652954, -2.1290950775146484, -0.43168652057647705, -1.7770397663116455, -2.053654670715332, -1.3243975639343262, -1.3243975639343262, -0.2168910652399063, -0.7837416529655457, -1.3160154819488525, -0.9639602899551392, -0.6454343199729919, -1.0813119411468506, -1.4249846935272217, -0.7795505523681641, -0.7334480285644531, -1.7518929243087769, -1.659688115119934, -1.3998379707336426, -1.5255719423294067, -0.04741217941045761, -0.846608579158783, -0.6119052171707153, -0.47150230407714844, -0.2766147255897522, -9.52225112915039, -2.0117433071136475, -1.2489572763442993, -1.0100626945495605, -0.6999189853668213, -1.068738579750061, -1.8776270151138306, -0.6454343199729919, -0.6160963773727417, -1.67645263671875, -0.5029358267784119, -1.1232233047485352, -0.6496254205703735, -1.0352095365524292, -0.9388135075569153, -0.8591820001602173, -0.7837416529655457, -1.1064589023590088, -0.5616116523742676, -0.7627859711647034, -7.141687870025635, -1.59263014793396, -1.7602753639221191, -1.7435109615325928, -1.7015995979309082, -0.716683566570282, -1.1986637115478516, -0.9513868689537048, -0.9513868689537048, -0.7585948705673218, -0.6621987819671631, -2.430856227874756, -1.039400577545166, -1.3830734491348267, -0.8969022035598755, -1.0603563785552979, -1.4501315355300903, -1.3160154819488525, -1.5171897411346436, -1.3243975639343262, -0.7837416529655457, -1.0100626945495605, -8.147560119628906, -2.020125389099121, -2.347033739089966, -2.0368900299072266, -1.8273333311080933, -1.835715651512146, -1.2573394775390625, -1.014253854751587, -1.139987826347351, -1.3830734491348267, -2.8164405822753906, -1.8608624935150146, -1.5423364639282227, -1.2908686399459839, -0.8424174785614014, -8.5834379196167, -2.598501682281494, -2.548208236694336, -3.18526029586792, -2.2967400550842285, -2.0033607482910156, -8.38226318359375, -1.8273333311080933, -1.3243975639343262, -0.989107072353363, -0.8256529569625854, -1.0980764627456665, -0.46731117367744446, -1.8440978527069092, -4.006721496582031, -2.950556755065918, -2.1793885231018066, -1.3160154819488525, -1.4668960571289062, -9.656367301940918, -2.5314435958862305, -1.2489572763442993, -1.6093946695327759, -7.711682319641113, -1.1651346683502197, -1.6429237127304077, -1.357926607131958, -1.181899070739746, -0.9304312467575073, -1.0016803741455078, -0.9639602899551392, -1.9195382595062256], "bench": "wiki", "gate": "/dfs/user/ranjanr/recursive-kvs/e2e_gates/Qwen/Qwen3-1.7B/pretrain-v16-v16a_coverage-sha142fa930-mlpgate-2wiki-iso-coadapt9l1-rqslu_lr=1e-4_neval=50_randseed=0_num-epochs=20_hagg=avg_tanh_lS_p2lu_ri=0_ll=all_lt=qv_mkm=8_mkbw=detach_opt=muon_wd=0.1_lora_lin_r16_a32_lt=2mod_sgr_abs_nores_mg_nds_shuf/baseline/L1/gate_step33000.pt@1", "task": "longbench_2wikimqa", "row_idx": 3, "row_id": "7940c60a5ff2d81b62d118253577d1d891057ca45695e91a", "k": 256, "k_rule": "smallest dumped budget whose greedy answer equals the full-context answer, else 256", "tokens": ["<|im_start|>", "user", "\n", "Answer", " the", " question", " using", " the", " Wikipedia", " passages", " below", ".\n\n", "Question", ":", " What", " is", " the", " place", " of", " birth", " of", " the", " director", " of", " film", " Sweep", "stakes", " (", "Film", ")?\n\n", "Pass", "ages", ":\n", "Pass", "age", " ", "1", ":\n", "S", ".", " N", ".", " Math", "ur", "\n", "S", ".N", ".", " Math", "ur", " was", " the", " Director", " of", " the", " Indian", " Intelligence", " Bureau", " between", " September", " ", "1", "9", "7", "5", " and", " February", " ", "1", "9", "8", "0", ".", " He", " was", " also", " the", " Director", " General", " of", " Police", " in", " Punjab", ".\n", "Pass", "age", " ", "2", ":\n", "S", "weep", "stakes", " (", "film", ")\n", "S", "weep", "stakes", " is", " a", " ", "1", "9", "3", "1", " American", " pre", "-", "Code", " comedy", " film", " directed", " by", " Albert", " S", ".", " Rog", "ell", " from", " a", " screenplay", " written", " by", " Lew", " L", "ipt", "on", " and", " Ralph", " Murphy", ".", " The", " film", " stars", " Eddie", " Qu", "ill", "an", ",", " James", " Gle", "ason", ",", " Marian", " Nixon", ",", " ", " Lew", " Cody", ",", " and", " Paul", " Hur", "st", ",", " which", " centers", " around", " the", " trav", "ails", " and", " rom", "ances", " of", " j", "ockey", " Buddy", " Doyle", ",", " known", " as", " the", " \"", "Who", "op", "-te", "-d", "oo", " Kid", "\"", " for", " his", " trademark", " yell", " during", " races", ".", " Produced", " by", " the", " newly", " formed", " R", "KO", " Path", "\u00e9", " Pictures", ",", " this", " was", " the", " first", " film", " Charles", " R", ".", " Rogers", " would", " produce", " for", " the", " studio", ",", " after", " he", " replaced", " William", " Le", "Bar", "on", " as", " head", " of", " production", ".", " The", " film", " was", " released", " on", " July", " ", "1", "0", ",", " ", "1", "9", "3", "1", ",", " through", " R", "KO", " Radio", " Pictures", ".\n\n", "Plot", "\n", "B", "ud", " Doyle", " is", " a", " j", "ockey", " who", " has", " discovered", " the", " secret", " to", " get", " his", " favorite", " mount", ",", " Six", "-Sh", "ooter", ",", " to", " boost", " his", " performance", ".", " If", " he", " simply", " chants", " the", " phrase", ",", " \"", "Who", "op", "-te", "-d", "oo", "\",", " the", " horse", " responds", " with", " a", " burst", " of", " speed", ".", " There", " is", " a", " special", " bond", " between", " the", " j", "ockey", " and", " his", " mount", ",", " but", " there", " is", " increasing", " tension", " between", " Doyle", " and", " the", " horse", "'s", " owner", ",", " Pop", " Blake", " (", "who", " also", " raised", " Doyle", "),", " over", " Doyle", "'s", " relationship", " with", " local", " singer", " Babe", " Ellis", ".", " Blake", " sees", " Ellis", " as", " a", " distraction", " prior", " to", " the", " upcoming", " big", " race", ",", " the", " Camden", " St", "akes", ".\n", "The", " owner", " of", " the", " club", " where", " Babe", " sings", ",", " W", "ally", " Weber", ",", " has", " his", " eyes", " on", " his", " horse", " winning", " the", " Camden", " St", "akes", ".", " When", " the", " issues", " between", " Pop", " and", " Doyle", " come", " to", " a", " head", ",", " Pop", " tells", " Doyle", " that", " he", " has", " to", " choose", ":", " either", " he", " stops", " seeing", " Babe", ",", " or", " he", "'ll", " be", " replaced", " as", " Six", "-Sh", "ooter", "'s", " j", "ockey", " in", " the", " big", " race", ".", " Angry", " and", " frustrated", ",", " Doyle", " quits", ".", " Weber", " approaches", " him", " to", " become", " the", " j", "ockey", " for", " Rose", " Dawn", ",", " Weber", "'s", " horse", ",", " and", " Doyle", " agrees", ",", " with", " the", " precondition", " that", " he", " not", " ride", " Royal", " Dawn", " in", " the", " Camden", " St", "akes", ",", " for", " he", " wants", " Six", "-Sh", "ooter", " to", " still", " win", " the", " race", ".", " ", " Weber", " acc", "edes", " to", " that", " one", " precondition", ",", " however", ",", " on", " the", " day", " of", " the", " race", ",", " he", " makes", " it", " clear", " that", " Doyle", " is", " under", " contract", ",", " and", " that", " he", " will", " ride", " Rose", " Dawn", " in", " the", " race", ".\n", "Up", "set", ",", " Doyle", " has", " no", " choice", " but", " to", " ride", " Rose", " Dawn", ".", " ", " However", ",", " during", " the", " race", ",", " he", " manages", " to", " chant", " his", " signature", " \"", "Who", "op", "-te", "-d", "oo", "\"", " to", " Six", "-Sh", "ooter", ",", " causing", " his", " old", " mount", " to", " win", " the", " race", ".", " Furious", " that", " his", " horse", " lost", ",", " Weber", " goes", " to", " the", " judges", ",", " who", " rule", " that", " Doyle", " threw", " the", " race", ",", " pulling", " back", " on", " Rose", " Dawn", ",", " to", " allow", " Six", "-Sh", "ooter", " to", " win", ",", " and", " suspend", " Doyle", " from", " horse", "-r", "acing", ".\n", "Dev", "ast", "ated", ",", " Doyle", " wand", "ers", " from", " town", " to", " town", ",", " riding", " in", " small", " local", " races", ",", " until", " his", " identity", " is", " uncovered", ",", " and", " he", " is", " forced", " to", " move", " on", ".", " ", " Soon", ",", " he", " is", " out", " of", " racing", " all", " together", ",", " and", " forced", " to", " taking", " one", " odd", "-job", " after", " another", ".", " ", " Eventually", ",", " he", " ends", " up", " south", " of", " the", " border", ",", " in", " T", "iju", "ana", ",", " Mexico", ",", " working", " as", " a", " waiter", ".", " Doyle", "'s", " friend", ",", " Sleep", "y", " Jones", ",", " hears", " of", " Doyle", "'s", " plight", ".", " Jones", " gets", " the", " racing", " commission", " to", " lift", " the", " ban", ",", " by", " proving", " Doyle", "'s", " innocence", ".", " ", " He", " then", ",", " accompanied", " by", " Babe", ",", " gets", " a", " group", " to", " buy", " Six", "-Sh", "ooter", " from", " Pop", ",", " and", " they", " take", " the", " horse", " down", " to", " T", "iju", "ana", ",", " where", " there", " is", " another", " big", " race", " in", " the", " near", " future", ",", " the", " T", "iju", "ana", " Hand", "icap", ".\n", "Do", "yle", " is", " reluctant", " to", " ride", " at", " first", ",", " however", ",", " he", " is", " eventually", " c", "ajo", "led", " into", " it", " by", " Sleep", "y", " and", " Babe", ",", " and", " of", " course", ",", " his", " bond", " with", " Six", "-Sh", "ooter", " is", " there", ".", " ", " He", " rides", " the", " horse", " to", " victory", ",", " re", "-establish", "ing", " his", " credentials", " as", " a", " rider", ".", " The", " film", " ends", " by", " jumping", " a", " few", " years", " into", " the", " future", ",", " which", " shows", " Doyle", " and", " Babe", " happily", " married", ",", " with", " a", " child", " of", " their", " own", ".\n\n", "Cast", "\n", "(C", "ast", " list", " as", " per", " A", "FI", " database", ")\n", "E", "ddie", " Qu", "ill", "an", " as", " Bud", " Doyle", "\n", "L", "ew", " Cody", " as", " W", "ally", " Weber", "\n", "James", " Gle", "ason", " as", " Sleep", "y", " Jones", "\n", "M", "arian", " Nixon", " as", " Babe", " Ellis", "\n", "King", " B", "agg", "ot", " as", " Mike", "\n", "Paul", " Hur", "st", " as", " Cant", "ina", " Bart", "ender", "\n", "Cl", "arence", " Wilson", " as", " Mr", ".", " Em", "ory", "\n", "Fre", "der", "ick", " Burton", " as", " Pop", " Blake", "\n", "Billy", " Sullivan", " as", " Speed", " Martin", "\n", "L", "illian", " Le", "ighton", " as", " Ma", " Cl", "ancy", "\n", "Mike", " Don", "lin", " as", " The", " Dude", "\n\n", "Production", "\n", "Critical", " response", "\n", "M", "orda", "unt", " Hall", " of", " The", " New", " York", " Times", " gave", " a", " very", " non", "-comm", "ittal", " review", " of", " this", " film", ",", " with", " neither", " much", " praise", " or", " criticism", ".", " While", " he", " gave", " no", " indication", " of", " what", " he", " thought", " about", " the", " quality", " of", " the", " film", ",", " he", " enjoyed", " the", " performances", " of", " James", " Gle", "ason", " and", " Lew", " Cody", ",", " and", " he", " called", " Qu", "ill", "an", "'s", " performance", " as", " Doyle", " \"", "original", "\".\n\n", "See", " also", "\n", "List", " of", " films", " about", " horse", " racing", "\n", "Pass", "age", " ", "3", ":\n", "Albert", " S", ".", " Rog", "ell", "\n", "Albert", " S", ".", " Rog", "ell", " (", "August", " ", "2", "1", ",", " ", "1", "9", "0", "1", " Oklahoma", " City", ",", " Oklahoma", " -", " April", " ", "7", ",", " ", "1", "9", "8", "8", " Los", " Angeles", ",", " California", ")", " was", " an", " American", " film", " director", ".R", "og", "ell", " directed", " more", " than", " a", " hundred", " movies", " between", " ", "1", "9", "2", "1", " and", " ", "1", "9", "5", "8", ".", " He", " was", " the", " uncle", " of", " producer", " Sid", " Rog", "ell", ".\n\n", "Film", "ography", "\n", "Pass", "age", " ", "4", ":\n", "Ian", " Barry", " (", "director", ")\n", "Ian", " Barry", " is", " an", " Australian", " director", " of", " film", " and", " TV", ".\n\n", "Select", " credits", "\n", "Waiting", " for", " Lucas", " (", "1", "9", "7", "3", ")", " (", "short", ")\n", "Stone", " (", "1", "9", "7", "4", ")", " (", "editor", " only", ")\n", "The", " Chain", " Reaction", " (", "1", "9", "8", "0", ")\n", "Wh", "ose", " Baby", "?", " (", "1", "9", "8", "6", ")", " (", "mini", "-series", ")\n", "M", "inn", "am", "ur", "ra", " (", "1", "9", "8", "9", ")\n", "B", "od", "ys", "ur", "fer", " (", "1", "9", "8", "9", ")", " (", "mini", "-series", ")\n", "Ring", " of", " Scor", "pio", " (", "1", "9", "9", "0", ")", " (", "mini", "-series", ")\n", "Crime", "broker", " (", "1", "9", "9", "3", ")\n", "In", "fer", "no", " (", "1", "9", "9", "8", ")", " (", "TV", " movie", ")\n", "Miss", " Let", "tie", " and", " Me", " (", "2", "0", "0", "2", ")", " (", "TV", " movie", ")\n", "Not", " Quite", " Hollywood", ":", " The", " Wild", ",", " Unt", "old", " Story", " of", " Oz", "p", "lo", "itation", "!", " (", "2", "0", "0", "8", ")", " (", "document", "ary", ")\n", "The", " Doctor", " Blake", " Myst", "eries", " (", "2", "0", "1", "3", ")\n", "Pass", "age", " ", "5", ":\n", "Peter", " Levin", "\n", "Peter", " Levin", " is", " an", " American", " director", " of", " film", ",", " television", " and", " theatre", ".\n\n", "Career", "\n", "Since", " ", "1", "9", "6", "7", ",", " Levin", " has", " amassed", " a", " large", " number", " of", " credits", " directing", " epis", "odic", " television", " and", " television", " films", ".", " Some", " of", " his", " television", " series", " credits", " include", " Love", " Is", " a", " Many", " Spl", "end", "ored", " Thing", ",", " James", " at", " ", "1", "5", ",", " The", " Paper", " Chase", ",", " Family", ",", " Stars", "ky", " &", " Hutch", ",", " Lou", " Grant", ",", " Fame", ",", " C", "ag", "ney", " &", " L", "acey", ",", " Law", " &", " Order", " and", " Jud", "ging", " Amy", ".Some", " of", " his", " television", " film", " credits", " include", " Rape", " and", " Marriage", ":", " The", " Ride", "out", " Case", " (", "1", "9", "8", "0", "),", " A", " Reason", " to", " Live", " (", "1", "9", "8", "5", "),", " Pope", "ye", " Doyle", " (", "1", "9", "8", "6", "),", " A", " Killer", " Among", " Us", " (", "1", "9", "9", "0", "),", " Queen", " Sized", " (", "2", "0", "0", "8", ")", " and", " among", " other", " films", ".", " He", " directed", " \"", "Heart", " in", " H", "iding", "\",", " written", " by", " his", " wife", " Audrey", " Davis", " Levin", ",", " for", " which", " she", " received", " an", " Emmy", " for", " Best", " Day", " Time", " Special", " in", " the", " ", "1", "9", "7", "0", "s", ".\n", "Prior", " to", " becoming", " a", " director", ",", " Levin", " worked", " as", " an", " actor", " in", " several", " Broadway", " productions", ".", " He", " cost", "ar", "red", " with", " Susan", " Str", "as", "berg", " in", " \"[", "The", " Diary", " of", " Ann", " Frank", "]\"", " but", " had", " to", " leave", " the", " production", " when", " he", " was", " drafted", " into", " the", " Army", ".", " He", " trained", " at", " the", " Carnegie", " Mellon", " University", ".", " Eventually", " becoming", " a", " theatre", " director", ",", " he", " directed", " productions", " at", " the", " Long", " Wh", "arf", " Theatre", " and", " the", " Pacific", " Resident", " Theatre", " Company", ".", " He", " also", " co", "-founded", " the", " off", "-off", "-B", "road", "way", " Theatre", " [", "the", " Hardware", " Po", "ets", " Play", "house", "]", " with", " his", " wife", " Audrey", " Davis", " Levin", " and", " was", " also", " an", " associate", " artist", " of", " The", " Inter", "act", " Theatre", " Company", ".\n", "Pass", "age", " ", "6", ":\n", "Jason", " Moore", " (", "director", ")\n", "Jason", " Moore", " (", "born", " October", " ", "2", "2", ",", " ", "1", "9", "7", "0", ")", " is", " an", " American", " director", " of", " film", ",", " theatre", " and", " television", ".\n\n", "Life", " and", " career", "\n", "Jason", " Moore", " was", " born", " in", " Fayette", "ville", ",", " Arkansas", ",", " and", " studied", " at", " Northwestern", " University", ".", " Moore", "'s", " Broadway", " career", " began", " as", " a", " resident", " director", " of", " Les", " Mis", "\u00e9r", "ables", " at", " the", " Imperial", " Theatre", " in", " during", " its", " original", " run", ".", " He", " is", " the", " son", " of", " Fayette", "ville", " District", " Judge", " Rudy", " Moore", ".In", " March", " ", "2", "0", "0", "3", ",", " Moore", " directed", " the", " musical", " Avenue", " Q", ",", " which", " opened", " Off", "-B", "road", "way", " at", " the", " Vine", "yard", " Theatre", " and", " then", " moved", " to", " Broadway", " at", " the", " John", " Golden", " Theatre", " in", " July", " ", "2", "0", "0", "3", ".", " ", " He", " was", " nominated", " for", " a", " ", "2", "0", "0", "4", " Tony", " Award", " for", " his", " direction", ".", " Moore", " also", " directed", " productions", " of", " the", " musical", " in", " Las", " Vegas", " and", " London", " and", " the", " show", "'s", " national", " tour", ".", " Moore", " directed", " the", " ", "2", "0", "0", "5", " Broadway", " revival", " of", " Steel", " Magn", "ol", "ias", " and", " Sh", "rek", " the", " Musical", ",", " starring", " Brian", " d", "'", "Arc", "y", " James", " and", " Sutton", " Foster", " which", " opened", " on", " Broadway", " in", " ", "2", "0", "0", "8", ".", " He", " directed", " the", " concert", " of", " Jerry", " Springer", " \u2014", " The", " Opera", " at", " Carnegie", " Hall", " in", " January", " ", "2", "0", "0", "8", ".M", "o", "ore", ",", " Jeff", " Wh", "itty", ",", " Jake", " She", "ars", ",", " and", " John", " \"", "JJ", "\"", " Garden", " worked", " together", " on", " a", " new", " musical", " based", " on", " Arm", "ist", "ead", " Ma", "up", "in", "'s", " Tales", " of", " the", " City", ".", " The", " musical", " premiered", " at", " the", " American", " Conserv", "atory", " Theater", ",", " San", " Francisco", ",", " California", " in", " May", " ", "2", "0", "1", "1", " and", " ran", " through", " July", " ", "2", "0", "1", "1", ".For", " television", ",", " Moore", " has", " directed", " episodes", " of", " Dawson", "'s", " Creek", ",", " One", " Tree", " Hill", ",", " Ever", "wood", ",", " and", " Brothers", " &", " Sisters", ".", " As", " a", " writer", ",", " Moore", " adapted", " the", " play", " The", " Float", "plane", " Note", "books", " with", " Paul", " Fitzgerald", " from", " the", " novel", " by", " Clyde", " Ed", "g", "erton", ".", " A", " staged", " reading", " of", " the", " play", " was", " presented", " at", " the", " New", " Play", " Festival", " at", " the", " Charlotte", ",", " North", " Carolina", " Rep", "ert", "ory", " Theatre", " in", " ", "1", "9", "9", "6", ",", " with", " a", " fully", " staged", " production", " in", " ", "1", "9", "9", "8", ".In", " ", "2", "0", "1", "2", ",", " Moore", " made", " his", " film", " director", "ial", " debut", " with", " Pitch", " Perfect", ",", " starring", " Anna", " Kendrick", " and", " Brittany", " Snow", ".", " He", " also", " served", " as", " an", " executive", " producer", " on", " the", " sequel", ".", " He", " directed", " the", " film", " Sisters", ",", " starring", " Tina", " Fey", " and", " Amy", " Po", "ehler", ",", " which", " was", " released", " on", " December", " ", "1", "8", ",", " ", "2", "0", "1", "5", ".", " Moore", "'s", " next", " project", " will", " be", " directing", " a", " live", " action", " Archie", " movie", ".\n\n", "Film", "ography", "\n", "Fil", "ms", "\n\n", "Pitch", " Perfect", " (", "2", "0", "1", "2", ")\n", "S", "isters", " (", "2", "0", "1", "5", ")\n", "Shot", "gun", " Wedding", " (", "2", "0", "2", "2", ")", "Te", "levision", "\n\n", "Sound", "track", " writer", "\n\n", "Pitch", " Perfect", " ", "2", " (", "2", "0", "1", "5", ")", " (", "Also", " executive", " producer", ")\n", "The", " Voice", " (", "2", "0", "1", "5", ")", " (", "1", " episode", ")\n", "Pass", "age", " ", "7", ":\n", "Brian", " Kennedy", " (", "gallery", " director", ")\n", "Brian", " Patrick", " Kennedy", " (", "born", " ", "5", " November", " ", "1", "9", "6", "1", ")", " is", " an", " Irish", "-born", " art", " museum", " director", " who", " has", " worked", " in", " Ireland", " and", " Australia", ",", " and", " now", " lives", " and", " works", " in", " the", " United", " States", ".", " ", " He", " was", " the", " director", " of", " the", " Pe", "ab", "ody", " Essex", " Museum", " in", " Salem", " for", " ", "1", "7", " months", ",", " resign", "ing", " December", " ", "3", "1", ",", " ", "2", "0", "2", "0", ".", " He", " was", " the", " director", " of", " the", " Toledo", " Museum", " of", " Art", " in", " Ohio", " from", " ", "2", "0", "1", "0", " to", " ", "2", "0", "1", "9", ".", " He", " was", " the", " director", " of", " the", " Hood", " Museum", " of", " Art", " from", " ", "2", "0", "0", "5", " to", " ", "2", "0", "1", "0", ",", " and", " the", " National", " Gallery", " of", " Australia", " (", "Can", "berra", ")", " from", " ", "1", "9", "9", "7", " to", " ", "2", "0", "0", "4", ".\n\n", "Career", "\n", "Brian", " Kennedy", " currently", " lives", " and", " works", " in", " the", " United", " States", " after", " leaving", " Australia", " in", " ", "2", "0", "0", "5", " to", " direct", " the", " Hood", " Museum", " of", " Art", " at", " Dart", "mouth", " College", ".", " In", " October", " ", "2", "0", "1", "0", " he", " became", " the", " ninth", " Director", " of", " the", " Toledo", " Museum", " of", " Art", ".", " On", " ", "1", " July", " ", "2", "0", "1", "9", ",", " he", " succeeded", " Dan", " Monroe", " as", " the", " executive", " director", " and", " CEO", " of", " the", " Pe", "ab", "ody", " Essex", " Museum", ".\n\n", "Early", " life", " and", " career", " in", " Ireland", "\n", "Kenn", "edy", " was", " born", " in", " Dublin", " and", " attended", " Cl", "on", "ke", "en", " College", ".", " He", " received", " B", ".A", ".", " (", "1", "9", "8", "2", "),", " M", ".A", ".", " (", "1", "9", "8", "5", ")", " and", " PhD", " (", "1", "9", "8", "9", ")", " degrees", " from", " University", " College", "-D", "ub", "lin", ",", " where", " he", " studied", " both", " art", " history", " and", " history", ".\n", "He", " worked", " in", " the", " Irish", " Department", " of", " Education", " (", "1", "9", "8", "2", "),", " the", " European", " Commission", ",", " Brussels", " (", "1", "9", "8", "3", "),", " and", " in", " Ireland", " at", " the", " Chester", " Be", "atty", " Library", " (", "1", "9", "8", "3", "\u2013", "8", "5", "),", " Government", " Publications", " Office", " (", "1", "9", "8", "5", "\u2013", "8", "6", "),", " and", " Department", " of", " Finance", " (", "1", "9", "8", "6", "\u2013", "8", "9", ").", " He", " married", " Mary", " Fiona", " Car", "lin", " in", " ", "1", "9", "8", "8", ".He", " was", " Assistant", " Director", " at", " the", " National", " Gallery", " of", " Ireland", " in", " Dublin", " from", " ", "1", "9", "8", "9", " to", " ", "1", "9", "9", "7", ".", " He", " was", " Chair", " of", " the", " Irish", " Association", " of", " Art", " Histor", "ians", " from", " ", "1", "9", "9", "6", " to", " ", "1", "9", "9", "7", ",", " and", " of", " the", " Council", " of", " Australian", " Art", " Museum", " Directors", " from", " ", "2", "0", "0", "1", " to", " ", "2", "0", "0", "3", ".", " In", " September", " ", "1", "9", "9", "7", " he", " became", " Director", " of", " the", " National", " Gallery", " of", " Australia", ".\n\n", "National", " Gallery", " of", " Australia", " (", "NG", "A", ")\n", "Kenn", "edy", " expanded", " the", " traveling", " exhibitions", " and", " loans", " program", " throughout", " Australia", ",", " arranged", " for", " several", " major", " shows", " of", " Australian", " art", " abroad", ",", " increased", " the", " number", " of", " exhibitions", " at", " the", " museum", " itself", " and", " overs", "aw", " the", " development", " of", " an", " extensive", " multi", "-media", " site", ".", " ", " Although", " he", " overs", "aw", " several", " years", " of", " the", " museum", "'s", " highest", " ever", " annual", " visit", "ation", ",", " he", " discontinued", " the", " emphasis", " of", " his", " predecessor", ",", " Betty", " Church", "er", ",", " on", " showing", " \"", "block", "buster", "\"", " exhibitions", ".\n", "During", " his", " director", "ship", ",", " the", " N", "GA", " gained", " government", " support", " for", " improving", " the", " building", " and", " significant", " private", " donations", " and", " corporate", " sponsorship", ".", " However", ",", " the", " initial", " design", " for", " the", " building", " proved", " controversial", " generating", " a", " public", " dispute", " with", " the", " original", " architect", " on", " moral", " rights", " grounds", ".", " ", " As", " a", " result", ",", " the", " project", " was", " not", " delivered", " during", " Dr", " Kennedy", "'s", " tenure", ",", " with", " a", " significantly", " altered", " design", " completed", " some", " years", " later", ".", " ", " Private", " funding", " supported", " two", " acquisitions", " of", " British", " art", ",", " including", " David", " H", "ock", "ney", "'s", " A", " B", "igger", " Grand", " Canyon", " in", " ", "1", "9", "9", "9", ",", " and", " Luc", "ian", " Freud", "'s", " After", " C", "\u00e9", "z", "anne", " in", " ", "2", "0", "0", "1", ".", " Kennedy", " built", " on", " the", " established", " collections", " at", " the", " museum", " by", " acquiring", " the", " Hol", "mg", "ren", "-S", "pert", "us", " collection", " of", " Indonesian", " textiles", ";", " the", " Kenneth", " Tyler", " collection", " of", " edition", "ed", " prints", ",", " screens", ",", " multiples", " and", " unique", " proofs", ";", " and", " the", " Australian", " Print", " Workshop", " Archive", ".", " He", " was", " also", " notable", " for", " campaigning", " for", " the", " construction", " of", " a", " new", " \"", "front", "\"", " entrance", " to", " the", " Gallery", ",", " facing", " King", " Edward", " Terrace", ",", " which", " was", " completed", " in", " ", "2", "0", "1", "0", " (", "see", " reference", " to", " the", " building", " project", " above", ").\n", "Kenn", "edy", "'s", " cancellation", " of", " the", " \"", "S", "ensation", " exhibition", "\"", " (", "scheduled", " at", " the", " N", "GA", " from", " ", "2", " June", " ", "2", "0", "0", "0", " to", " ", "1", "3", " August", " ", "2", "0", "0", "0", ")", " was", " controversial", ",", " and", " seen", " by", " some", " as", " censorship", ".", " He", " claimed", " that", " the", " decision", " was", " due", " to", " the", " exhibition", " being", " \"", "too", " close", " to", " the", " market", "\"", " implying", " that", " a", " national", " cultural", " institution", " cannot", " exhibit", " the", " private", " collection", " of", " a", " speculative", " art", " investor", ".", " However", ",", " there", " were", " other", " exhibitions", " at", " the", " N", "GA", " during", " his", " tenure", ",", " which", " could", " have", " raised", " similar", " concerns", ".", " The", " exhibition", " featured", " the", " privately", " owned", " Young", " British", " Artists", " works", " belonging", " to", " Charles", " Sa", "atch", "i", " and", " attracted", " large", " attend", "ances", " in", " London", " and", " Brooklyn", ".", " Its", " most", " controversial", " work", " was", " Chris", " Of", "ili", "'s", " The", " Holy", " Virgin", " Mary", ",", " a", " painting", " which", " used", " elephant", " dung", " and", " was", " accused", " of", " being", " blas", "phem", "ous", ".", " The", " then", "-m", "ay", "or", " of", " New", " York", ",", " Rud", "olph", " Giuliani", ",", " campaigned", " against", " the", " exhibition", ",", " claiming", " it", " was", " \"", "C", "atholic", "-b", "ashing", "\"", " and", " an", " \"", "ag", "gressive", ",", " vicious", ",", " disgusting", " attack", " on", " religion", ".\"", " In", " November", " ", "1", "9", "9", "9", ",", " Kennedy", " cancelled", " the", " exhibition", " and", " stated", " that", " the", " events", " in", " New", " York", " had", " \"", "ob", "sc", "ured", " discussion", " of", " the", " artistic", " merit", " of", " the", " works", " of", " art", "\".", " He", " has", " said", " that", " it", " \"", "was", " the", " toughest", " decision", " of", " my", " professional", " life", ",", " so", " far", ".\"", "Kenn", "edy", " was", " also", " repeatedly", " questioned", " on", " his", " management", " of", " a", " range", " of", " issues", " during", " the", " Australian", " Government", "'s", " Senate", " Estimates", " process", " -", " particularly", " on", " the", " N", "GA", "'s", " occupational", " health", " and", " safety", " record", " and", " concerns", " about", " the", " N", "GA", "'s", " twenty", "-year", "-old", " air", "-condition", "ing", " system", ".", " The", " air", "-condition", "ing", " was", " finally", " renovated", " in", " ", "2", "0", "0", "3", ".", " Kennedy", " announced", " in", " ", "2", "0", "0", "2", " that", " he", " would", " not", " seek", " extension", " of", " his", " contract", " beyond", " ", "2", "0", "0", "4", ",", " accepting", " a", " seven", "-year", " term", " as", " had", " his", " two", " predecessors", ".He", " became", " a", " joint", " Irish", "-A", "ustralian", " citizen", " in", " ", "2", "0", "0", "3", ".\n\n", "To", "ledo", " Museum", " of", " Art", "\n", "The", " Toledo", " Museum", " of", " Art", " is", " known", " for", " its", " exceptional", " collections", " of", " European", " and", " American", " paintings", " and", " sculpture", ",", " glass", ",", " antiqu", "ities", ",", " artist", " books", ",", " Japanese", " prints", " and", " nets", "uke", ".", " The", " museum", " offers", " free", " admission", " and", " is", " recognized", " for", " its", " historical", " leadership", " in", " the", " field", " of", " art", " education", ".", " ", " During", " his", " tenure", ",", " Kennedy", " has", " focused", " the", " museum", "'s", " art", " education", " efforts", " on", " visual", " literacy", ",", " which", " he", " defines", " as", " \"", "learning", " to", " read", ",", " understand", " and", " write", " visual", " language", ".\"", "  ", " Initi", "atives", " have", " included", " baby", " and", " toddler", " tours", ",", " specialized", " training", " for", " all", " staff", ",", " doc", "ents", ",", " volunteers", " and", " the", " launch", " of", " a", " website", ",", " www", ".vis", "lit", ".org", ".", " In", " November", " ", "2", "0", "1", "4", ",", " the", " museum", " hosted", " the", " International", " Visual", " Liter", "acy", " Association", " (", "IV", "LA", ")", " conference", ",", " the", " first", " Museum", " to", " do", " so", ".", " Kennedy", " has", " been", " a", " frequent", " speaker", " on", " the", " topic", ",", " including", " ", "2", "0", "1", "0", " and", " ", "2", "0", "1", "3", " TED", "x", " talks", " on", " visual", " and", " sensory", " literacy", ".\n", "Kenn", "edy", " has", " expressed", " an", " interest", " in", " expanding", " the", " museum", "'s", " collection", " of", " contemporary", " art", " and", " art", " by", " indigenous", " peoples", ".", " Works", " by", " Frank", " Stella", ",", " Sean", " Sc", "ully", ",", " Ja", "ume", " Pl", "ensa", ",", " Rav", "inder", " Red", "dy", " and", " Mary", " S", "ib", "ande", " have", " been", " acquired", ".", " ", " In", " addition", ",", " the", " museum", " has", " made", " major", " acquisitions", " of", " Old", " Master", " paintings", " by", " Fr", "ans", " H", "als", " and", " Luca", " Gi", "ord", "ano", ".D", "uring", " his", " tenure", " the", " Toledo", " Museum", " of", " Art", " has", " announced", " the", " return", " of", " several", " objects", " from", " its", " collection", " due", " to", " claims", " the", " objects", " were", " stolen", " and", "/or", " illegally", " exported", " prior", " being", " sold", " to", " the", " museum", ".", " ", " In", " ", "2", "0", "1", "1", " a", " Me", "issen", " sweet", "me", "at", " stand", " was", " returned", " to", " Germany", " followed", " by", " an", " E", "tr", "us", "can", " Kal", "pis", " or", " water", " jug", " to", " Italy", " (", "2", "0", "1", "3", "),", " an", " Indian", " sculpture", " of", " G", "anes", "ha", " (", "2", "0", "1", "4", ")", " and", " an", " astro", "logical", " comp", "end", "ium", " to", " Germany", " in", " ", "2", "0", "1", "5", ".\n\n", "H", "ood", " Museum", " of", " Art", "\n", "Kenn", "edy", " became", " Director", " of", " the", " Hood", " Museum", " of", " Art", " in", " July", " ", "2", "0", "0", "5", ".", " During", " his", " tenure", ",", " he", " implemented", " a", " series", " of", " large", " and", " small", "-scale", " exhibitions", " and", " overs", "aw", " the", " production", " of", " more", " than", " ", "2", "0", " publications", " to", " bring", " greater", " public", " attention", " to", " the", " museum", "'s", " remarkable", " collections", " of", " the", " arts", " of", " America", ",", " Europe", ",", " Africa", ",", " Papua", " New", " Guinea", " and", " the", " Polar", " regions", ".", " At", " ", "7", "0", ",", "0", "0", "0", " objects", ",", " the", " Hood", " has", " one", " of", " the", " largest", " collections", " on", " any", " American", " college", " of", " university", " campus", ".", " The", " exhibition", ",", " Black", " Woman", "hood", ":", " Images", ",", " Icons", ",", " and", " Ide", "ologies", " of", " the", " African", " Body", ",", " toured", " several", " US", " venues", ".", " Kennedy", " increased", " campus", " cur", "ricular", " use", " of", " works", " of", " art", ",", " with", " thousands", " of", " objects", " pulled", " from", " storage", " for", " classes", " annually", ".", " Numerous", " acquisitions", " were", " made", " with", " the", " museum", "'s", " generous", " end", "ow", "ments", ",", " and", " he", " curated", " several", " exhibitions", ":", " including", " W", "enda", " Gu", ":", " Forest", " of", " Stone", " Ste", "les", ":", " Ret", "rans", "lation", " and", " Rew", "riting", " Tang", " Dynasty", " Poetry", ",", " Sean", " Sc", "ully", ":", " The", " Art", " of", " the", " Stripe", ",", " and", " Frank", " Stella", ":", " Ir", "regular", " Poly", "gons", ".\n\n", "Public", "ations", "\n", "Kenn", "edy", " has", " written", " or", " edited", " a", " number", " of", " books", " on", " art", ",", " including", ":\n\n", "Al", "fred", " Chester", " Be", "atty", " and", " Ireland", " ", "1", "9", "5", "0", "-", "1", "9", "6", "8", ":", " A", " study", " in", " cultural", " politics", ",", " Gl", "endale", " Press", " (", "1", "9", "8", "8", "),", " ISBN", " ", "9", "7", "8", "-", "0", "-", "9", "0", "7", "6", "0", "6", "-", "4", "9", "-", "9", "\n", "Dream", "s", " and", " responsibilities", ":", " The", " state", " and", " arts", " in", " independent", " Ireland", ",", " Arts", " Council", " of", " Ireland", " (", "1", "9", "9", "0", "),", " ISBN", " ", "9", "7", "8", "-", "0", "-", "9", "0", "6", "6", "2", "7", "-", "3", "2", "-", "7", "\n", "Jack", " B", " Ye", "ats", ":", " Jack", " Butler", " Ye", "ats", ",", " ", "1", "8", "7", "1", "-", "1", "9", "5", "7", " (", "L", "ives", " of", " Irish", " Artists", "),", " Un", "ip", "ub", " (", "October", " ", "1", "9", "9", "1", "),", " ISBN", " ", "9", "7", "8", "-", "0", "-", "9", "4", "8", "5", "2", "4", "-", "2", "4", "-", "0", "\n", "The", " Anatomy", " Lesson", ":", " Art", " and", " Medicine", " (", "with", " Davis", " Co", "ak", "ley", "),", " National", " Gallery", " of", " Ireland", " (", "January", " ", "1", "9", "9", "2", "),", " ISBN", " ", "9", "7", "8", "-", "0", "-", "9", "0", "3", "1", "6", "2", "-", "6", "5", "-", "4", "\n", "I", "reland", ":", " Art", " into", " History", " (", "with", " Raymond", " Gilles", "pie", "),", " Roberts", " R", "ine", "hart", " Publishers", " (", "1", "9", "9", "4", "),", " ISBN", " ", "9", "7", "8", "-", "1", "-", "5", "7", "0", "9", "8", "-", "0", "0", "5", "-", "3", "\n", "Ir", "ish", " Painting", ",", " Roberts", " R", "ine", "hart", " Publishers", " (", "November", " ", "1", "9", "9", "7", "),", " ", " ISBN", " ", "9", "7", "8", "-", "1", "-", "8", "6", "0", "5", "9", "-", "0", "5", "9", "-", "7", "\n", "Sean", " Sc", "ully", ":", " The", " Art", " of", " the", " Stripe", ",", " Hood", " Museum", " of", " Art", " (", "October", " ", "2", "0", "0", "8", "),", " ISBN", " ", "9", "7", "8", "-", "0", "-", "9", "4", "4", "7", "2", "2", "-", "3", "4", "-", "3", "\n", "Frank", " Stella", ":", " Ir", "regular", " Poly", "gons", ",", " ", "1", "9", "6", "5", "-", "1", "9", "6", "6", ",", " Hood", " Museum", " of", " Art", " (", "October", " ", "2", "0", "1", "0", "),", " ISBN", " ", "9", "7", "8", "-", "0", "-", "9", "4", "4", "7", "2", "2", "-", "3", "9", "-", "8", "\n\n", "Hon", "ors", " and", " achievements", "\n", "Kenn", "edy", " was", " awarded", " the", " Australian", " Cent", "enary", " Medal", " in", " ", "2", "0", "0", "1", " for", " service", " to", " Australian", " Society", " and", " its", " art", ".", " He", " is", " a", " trustee", " and", " treasurer", " of", " the", " Association", " of", " Art", " Museum", " Directors", ",", " a", " peer", " reviewer", " for", " the", " American", " Association", " of", " Muse", "ums", " and", " a", " member", " of", " the", " International", " Association", " of", " Art", " Critics", ".", " In", " ", "2", "0", "1", "3", " he", " was", " appointed", " inaugural", " eminent", " professor", " at", " the", " University", " of", " Toledo", " and", " received", " an", " honorary", " doctor", "ate", " from", " L", "our", "des", " University", ".", " Most", " recently", ",", " Kennedy", " received", " the", " ", "2", "0", "1", "4", " Northwest", " Region", ",", " Ohio", " Art", " Education", " Association", " award", " for", " distinguished", " educator", " for", " art", " education", ".\n\n\n", "==", " Notes", " ==\n", "Pass", "age", " ", "8", ":\n", "J", "esse", " E", ".", " Hob", "son", "\n", "J", "esse", " Edward", " Hob", "son", " (", "May", " ", "2", ",", " ", "1", "9", "1", "1", " \u2013", " November", " ", "5", ",", " ", "1", "9", "7", "0", ")", " was", " the", " director", " of", " S", "RI", " International", " from", " ", "1", "9", "4", "7", " to", " ", "1", "9", "5", "5", ".", " Prior", " to", " S", "RI", ",", " he", " was", " the", " director", " of", " the", " Armour", " Research", " Foundation", ".\n\n", "Early", " life", " and", " education", "\n", "H", "ob", "son", " was", " born", " in", " Marshall", ",", " Indiana", ".", " He", " received", " bachelor", "'s", " and", " master", "'s", " degrees", " in", " electrical", " engineering", " from", " Purdue", " University", " and", " a", " PhD", " in", " electrical", " engineering", " from", " the", " California", " Institute", " of", " Technology", ".", " Hob", "son", " was", " also", " selected", " as", " a", " nationally", " outstanding", " engineer", ".H", "ob", "son", " married", " Jessie", " Eug", "er", "tha", " Bell", " on", " March", " ", "2", "6", ",", " ", "1", "9", "3", "9", ",", " and", " they", " had", " five", " children", ".\n\n", "Career", "\n", "A", "wards", " and", " memberships", "\n", "H", "ob", "son", " was", " named", " an", " IEEE", " Fellow", " in", " ", "1", "9", "4", "8", ".\n", "Pass", "age", " ", "9", ":\n", "D", "ana", " Blank", "stein", "\n", "D", "ana", " Blank", "stein", "-C", "ohen", " (", "born", " March", " ", "3", ",", " ", "1", "9", "8", "1", ")", " is", " the", " executive", " director", " of", " the", " Sam", " Sp", "iegel", " Film", " and", " Television", " School", ".", " She", " was", " appointed", " by", " the", " board", " of", " directors", " ", " in", " November", " ", "2", "0", "1", "9", ".", " ", " Previously", " she", " was", " the", " CEO", " of", " the", " Israeli", " Academy", " of", " Film", " and", " Television", ".", " She", " is", " a", " film", " director", ",", " and", " an", " Israeli", " culture", " entrepreneur", ".\n\n", "Bi", "ography", "\n", "D", "ana", " Blank", "stein", " was", " born", " in", " Switzerland", " in", " ", "1", "9", "8", "1", " to", " theatre", " director", " D", "edi", " Baron", " and", " Professor", " Alexander", " Blank", "stein", ".", " She", " moved", " to", " Israel", " in", " ", "1", "9", "8", "3", " and", " grew", " up", " in", " Tel", " Aviv", ".\n", "Blank", "stein", " graduated", " from", " the", " Sam", " Sp", "iegel", " Film", " and", " Television", " School", ",", " Jerusalem", " in", " ", "2", "0", "0", "8", " with", " high", " honors", ".", " During", " her", " studies", " she", " worked", " as", " a", " personal", " assistant", " to", " directors", " S", "avi", " Gab", "izon", " on", " his", " film", " Nina", "'s", " Tr", "aged", "ies", " and", " to", " Ren", "en", " Sch", "orr", " on", " his", " film", " The", " Lon", "ers", ".", " ", " She", " also", " directed", " and", " shot", " '", "the", " making", " of", "'", " film", " on", " G", "av", "ison", "'s", " film", " Lost", " and", " Found", ".", " Her", " debut", " film", " Camping", " competed", " at", " the", " Berlin", " International", " Film", " Festival", ",", " ", "2", "0", "0", "7", ".\n\n", "Film", " and", " academic", " career", "\n", "After", " her", " studies", ",", " Dana", " founded", " and", " directed", " the", " film", " and", " television", " department", " at", " the", " K", "far", " S", "aba", " municipality", ".", " The", " department", " encouraged", " and", " promoted", " productions", " filmed", " in", " the", " city", " of", " K", "far", " S", "aba", ",", " as", " well", " as", " the", " established", " cultural", " projects", ",", " and", " educational", " community", " activities", ".\n", "Blank", "stein", " directed", " the", " mini", "-series", " \"", "Tel", " Aviv", "iot", "\"", " (", "2", "0", "1", "2", ").", " From", " ", "2", "0", "1", "6", "-", "2", "0", "1", "9", " was", " the", " director", " of", " the", " Israeli", " Academy", " of", " Film", " and", " Television", ".\n", "In", " November", " ", "2", "0", "1", "9", " Dana", " Blank", "stein", " Cohen", " was", " appointed", " the", " new", " director", " of", " the", " Sam", " Sp", "iegel", " Film", " and", " Television", " School", " where", " she", " also", " oversees", " the", " Sam", " Sp", "iegel", " International", " Film", " Lab", ".", " In", " ", "2", "0", "2", "2", ",", " she", " spear", "headed", " the", " launch", " of", " the", " new", " Series", " Lab", " and", " the", " film", " prepar", "atory", " program", " for", " Arabic", " speakers", " in", " east", " Jerusalem", ".\n\n", "Film", "ography", "\n", "Tel", " Aviv", "iot", " (", "mini", "-series", ";", " director", ",", " ", "2", "0", "1", "2", ")\n", "Growing", " P", "ains", " (", "grad", "uation", " film", ",", " Sam", " Sp", "iegel", ";", " director", " and", " screen", "writer", ",", " ", "2", "0", "0", "8", ")\n", "C", "amping", " (", "de", "but", " film", ",", " Sam", " Sp", "iegel", ";", " director", " and", " screen", "writer", ",", " ", "2", "0", "0", "6", ")\n", "Pass", "age", " ", "1", "0", ":\n", "Ol", "av", " A", "ara", "as", "\n", "Ol", "av", " A", "ara", "as", " (", "born", " ", "1", "0", " July", " ", "1", "9", "5", "0", ")", " is", " a", " Norwegian", " historian", " and", " museum", " director", ".\n", "He", " was", " born", " in", " Fred", "rik", "stad", ".", " From", " ", "1", "9", "8", "2", " to", " ", "1", "9", "9", "3", " he", " was", " the", " director", " of", " S", "ogn", " Folk", " Museum", ",", " from", " ", "1", "9", "9", "3", " to", " ", "2", "0", "1", "0", " he", " was", " the", " director", " of", " Mai", "ha", "ugen", " and", " from", " ", "2", "0", "0", "1", " he", " has", " been", " the", " director", " of", " the", " Norwegian", " Museum", " of", " Cultural", " History", ".", " In", " ", "2", "0", "1", "0", " he", " was", " decorated", " with", " the", " Royal", " Norwegian", " Order", " of", " St", ".", " Ol", "av", ".\n\n", "Answer", " in", " a", " few", " words", ".\n", "Answer", ":", "<|im_end|>", "\n", "<|im_start|>", "assistant", "\n", "<think>", "\n\n", "</think>", "\n\n"], "article_start": 33, "article_end": 5112, "kept": [2, 14, 30, 37, 50, 53, 61, 67, 69, 70, 71, 72, 74, 78, 81, 83, 87, 92, 101, 102, 103, 104, 111, 151, 155, 170, 172, 174, 216, 219, 356, 830, 854, 892, 915, 978, 999, 1003, 1015, 1017, 1019, 1024, 1025, 1026, 1028, 1029, 1031, 1033, 1036, 1037, 1040, 1047, 1051, 1073, 1074, 1077, 1081, 1082, 1085, 1089, 1092, 1106, 1142, 1264, 1268, 1272, 1275, 1288, 1397, 1406, 1423, 1440, 1563, 1580, 1587, 1595, 1597, 1600, 1614, 1617, 1624, 1625, 1627, 1628, 1629, 1632, 1633, 1644, 1665, 1667, 1724, 1773, 1816, 1821, 1908, 1980, 2048, 2093, 2114, 2117, 2118, 2120, 2122, 2125, 2128, 2129, 2139, 2140, 2141, 2142, 2150, 2189, 2201, 2245, 2248, 2267, 2269, 2280, 2313, 2331, 2347, 2358, 2359, 2360, 2362, 2363, 2365, 2366, 2368, 2371, 2401, 2405, 2482, 2484, 2498, 2575, 2578, 2583, 2598, 2726, 2834, 2984, 3005, 3169, 3190, 3245, 3373, 3449, 3499, 3790, 3845, 3861, 3867, 3877, 3904, 3910, 3929, 3957, 3961, 3962, 3968, 3971, 3989, 3992, 3994, 4007, 4008, 4014, 4017, 4021, 4035, 4051, 4057, 4065, 4083, 4088, 4089, 4098, 4099, 4102, 4103, 4105, 4108, 4130, 4131, 4137, 4139, 4140, 4181, 4182, 4188, 4190, 4191, 4204, 4234, 4255, 4274, 4280, 4285, 4291, 4324, 4332, 4338, 4341, 4344, 4348, 4350, 4351, 4352, 4354, 4357, 4366, 4372, 4396, 4399, 4409, 4411, 4417, 4423, 4436, 4438, 4475, 4498, 4504, 4518, 4521, 4522, 4531, 4533, 4537, 4546, 4555, 4583, 4584, 4592, 4603, 4607, 4609, 4612, 4630, 4714, 4732, 4752, 4842, 4856, 4891, 4901, 4955, 4961, 4967, 4972, 4985, 4988, 4989, 5000, 5059], "answer_k": "Oklahoma City, Oklahoma", "answer_full": "Oklahoma City, Oklahoma", "target": "Oklahoma City, Oklahoma", "stats": {"n_prompts": 8, "k": 256, "kept_share": {"no_letter": 0.3779296875, "digit": 0.1396484375, "capital": 0.3125, "line_break": 0.0732421875, "stopword": 0.02001953125}, "context_share": {"no_letter": 0.2639148185380465, "digit": 0.1076462261247769, "capital": 0.22210368668321606, "line_break": 0.027470611164680057, "stopword": 0.17491742404037502}, "adjacent": 0.2431640625}}

==> pixi.toml <==
[workspace]
name = "token-gate-iclr"
version = "0.1.0"
channels = ["conda-forge"]
platforms = ["osx-arm64", "osx-64", "linux-64"]

[dependencies]
python = ">=3.11,<3.13"
matplotlib = "*"
pandas = "*"
poppler = "*"

[pypi-dependencies]
gen = { path = ".", editable = true }
roach = { git = "https://github.com/rishabh-ranjan/roach" }

[tasks]
intro = "python gen/intro/intro.py"
main_results = "python gen/results/main_results.py"
main_results_full = "python gen/results/main_results_full.py"
main_results_kvmem = "python gen/results/main_results_kvmem.py"
main_results_tokengate_only = "python gen/results/main_results_tokengate_only.py"
context_scaling = "python gen/results/context_scaling.py"
context_scaling_table = "python gen/results/context_scaling_table.py"
train_time_table = "python gen/results/train_time_table.py"
ablations = "python gen/results/ablations.py"
hybrid = "python gen/results/hybrid.py"
hybrid_biodex = "python gen/results/hybrid_biodex.py"
selection_pick = "python gen/appendix/selection_pick.py"
selection = "python gen/appendix/selection.py"
selection_table = "python gen/appendix/selection_table.py"
viz = "python gen/viz.py"
figures = { depends-on = ["main_results", "main_results_full", "context_scaling", "hybrid", "selection"] }
tables = { depends-on = ["context_scaling_table", "train_time_table", "selection_table"] }
compile = "mkdir -p build/Sections/Appendix && latexmk -pdf -outdir=build -interaction=nonstopmode -halt-on-error main.tex"
clean = "latexmk -C -outdir=build"


==> pyproject.toml <==
[build-system]
requires = ["setuptools>=64"]
build-backend = "setuptools.build_meta"

[project]
name = "gen"
version = "0.0.0"
description = "Shared code for the paper figures."
requires-python = ">=3.11"

[tool.setuptools]
packages = ["gen"]

